Reconstructing non-equilibrium regimes of quantum many-body systems from the analytical structure of perturbative expansions

We propose a systematic approach to the non-equilibrium dynamics of strongly interacting many-body quantum systems, building upon the standard perturbative expansion in the Coulomb interaction. High order series are derived from the Keldysh version of determinantal diagrammatic Quantum Monte Carlo, and the reconstruction beyond the weak coupling regime of physical quantities is obtained by considering them as analytic functions of a complex-valued interaction $U$. Our advances rely on two crucial ingredients: i) a conformal change of variable, based on the approximate location of the singularities of these functions in the complex $U$-plane; ii) a Bayesian inference technique, that takes into account additional known non-perturbative relations, in order to control the amplification of noise occurring at large $U$. This general methodology is applied to the strongly correlated Anderson quantum impurity model, and is thoroughly tested both in- and out-of-equilibrium. In the situation of a finite voltage bias, our method is able to extend previous studies, by bridging with the regime of unitary conductance, and by dealing with energy offsets from particle-hole symmetry. We also confirm the existence of a voltage splitting of the impurity density of states, and find that it is tied to a non-trivial behavior of the non-equilibrium distribution function. Beyond impurity problems, our approach could be directly applied to Hubbard-like models, as well as other types of expansions.

==> supplementary_data/eq_asym/gf_reta.dat <==
# omega/Gamma; G^R_n * Gamma^{n+1} for n=0, 1, ..., 13; \Delta G^R_n * Gamma^{n+1} for n=0, 1, ..., 13
 (-1.000000000000000000e+01+0.000000000000000000e+00j)  (-9.016393442622951115e-02-8.196721311475410263e-03j)  (-2.015396010967679483e-03-3.704174400819589398e-04j)  (1.791779143662101980e-04-1.218224700672808629e-05j)  (1.048944847696783507e-05-3.188695224419408892e-06j)  (-4.111486075131555157e-06-8.463256353440137266e-07j)  (-6.248983751026281782e-07-5.616191622030609289e-08j)  (5.714058516860806105e-08+1.599455626841897657e-08j)  (2.331685327257039062e-08+2.980494321020767888e-09j)  (6.118418401418833239e-11-3.332019882686839092e-10j)  (-7.560620521320909144e-10-5.829539745264241465e-11j)  (-6.490428155884160581e-11-2.605639230516952332e-12j)  (8.726692045635792078e-12+1.189518758526267854e-11j)  (2.839886491484308807e-12-6.395863554359836921e-14j)  (-7.624103548799311017e-13+2.556230431468994704e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (1.685640753902654878e-07+0.000000000000000000e+00j)  (5.607910692411817602e-08+0.000000000000000000e+00j)  (1.699754120135312891e-08+0.000000000000000000e+00j)  (5.737389637626720207e-09+0.000000000000000000e+00j)  (1.270320266115349715e-09+0.000000000000000000e+00j)  (3.775748036352039687e-10+0.000000000000000000e+00j)  (1.243727752739420679e-10+0.000000000000000000e+00j)  (3.356739581359372718e-11+0.000000000000000000e+00j)  (1.115817234777161587e-11+0.000000000000000000e+00j)  (1.512861103351952317e-11+0.000000000000000000e+00j)  (6.176509983211993746e-12+0.000000000000000000e+00j)  (2.130659701372923482e-12+0.000000000000000000e+00j)
 (-9.959919839679358233e+00+0.000000000000000000e+00j)  (-9.048822701524011913e-02-8.256285478260161001e-03j)  (-2.029795065258005200e-03-3.744477989391034340e-04j)  (1.801505855009348598e-04-1.252562363544833566e-05j)  (1.055084869192026104e-05-3.252780081878758213e-06j)  (-4.139785770253973084e-06-8.560888679202251744e-07j)  (-6.293824969465085925e-07-5.602984135768642133e-08j)  (5.751354198221935663e-08+1.586035695838217340e-08j)  (2.346491645024916601e-08+3.010007737054103672e-09j)  (8.096403689247452872e-11-3.580574518307202325e-10j)  (-7.777504002298668239e-10-6.133935309111872627e-11j)  (-6.525963658523731372e-11-2.026864708178543123e-12j)  (9.273584469616687077e-12+1.192557887270341292e-11j)  (2.692394953969063027e-12-6.168400439655066514e-13j)  (-6.783515402889568797e-13+1.281251809035705096e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.701335375646480657e-07+0.000000000000000000e+00j)  (5.642198418943649877e-08+0.000000000000000000e+00j)  (1.708246391713736350e-08+0.000000000000000000e+00j)  (5.719853169294233898e-09+0.000000000000000000e+00j)  (1.277080370804330878e-09+0.000000000000000000e+00j)  (3.730795304235373528e-10+0.000000000000000000e+00j)  (1.291667110225538803e-10+0.000000000000000000e+00j)  (3.442731453984335950e-11+0.000000000000000000e+00j)  (1.160117475379446351e-11+0.000000000000000000e+00j)  (1.430582718476464360e-11+0.000000000000000000e+00j)  (6.261829767507406148e-12+0.000000000000000000e+00j)  (2.107105563523370808e-12+0.000000000000000000e+00j)
 (-9.919839679358716467e+00+0.000000000000000000e+00j)  (-9.081484066352440987e-02-8.316499447806694270e-03j)  (-2.044347590401538167e-03-3.785366982877305447e-04j)  (1.811327163337003916e-04-1.287625658801841739e-05j)  (1.061294794760989171e-05-3.318291958400231861e-06j)  (-4.168507621572835248e-06-8.658199798029083374e-07j)  (-6.340160899841903549e-07-5.589213733807797661e-08j)  (5.796121972700027788e-08+1.573786256914312004e-08j)  (2.362383728690098262e-08+3.034812376141972177e-09j)  (1.055905174817871620e-10-3.785670705690974628e-10j)  (-7.971142791770042910e-10-6.851611599446353151e-11j)  (-6.565765088745909570e-11-1.170548600035397812e-12j)  (8.629299599491117282e-12+1.232250723410607571e-11j)  (2.838620324899501656e-12-1.300351388725279257e-12j)  (-5.377126298512584274e-13+1.162251431881128042e-13j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.807003620809174257e-20+0.000000000000000000e+00j)  (1.717349161966332280e-07+0.000000000000000000e+00j)  (5.671484977051763893e-08+0.000000000000000000e+00j)  (1.715337917174767587e-08+0.000000000000000000e+00j)  (5.701033204782230452e-09+0.000000000000000000e+00j)  (1.284992369728797810e-09+0.000000000000000000e+00j)  (3.686686151058956752e-10+0.000000000000000000e+00j)  (1.335629736190813632e-10+0.000000000000000000e+00j)  (3.563773967831254229e-11+0.000000000000000000e+00j)  (1.197978941544749762e-11+0.000000000000000000e+00j)  (1.359334107482736697e-11+0.000000000000000000e+00j)  (6.332121790356753574e-12+0.000000000000000000e+00j)  (2.060991554625133717e-12+0.000000000000000000e+00j)
 (-9.879759519038074700e+00+0.000000000000000000e+00j)  (-9.114380015342977981e-02-8.377372679418208443e-03j)  (-2.059055754096292528e-03-3.826852019555609030e-04j)  (1.821244378860567396e-04-1.323422466215077796e-05j)  (1.067577382757011538e-05-3.385257850970834227e-06j)  (-4.197688504167921181e-06-8.755556476072367273e-07j)  (-6.388005244843963555e-07-5.577461547825940023e-08j)  (5.847741338112715059e-08+1.564359102362440698e-08j)  (2.379498107681878736e-08+3.060658895036342382e-09j)  (1.338951272000940684e-10-3.937175022303954731e-10j)  (-8.136354468372646832e-10-7.834042346579221711e-11j)  (-6.638665161182292700e-11-9.283803954321495040e-14j)  (6.855969479675861381e-12+1.225938303868647866e-11j)  (3.319345864093448362e-12-1.938666723882223715e-12j)  (-4.269867437358596943e-13+2.396699019306205872e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.807003620809174257e-20+0.000000000000000000e+00j)  (1.733692612328476525e-07+0.000000000000000000e+00j)  (5.695796727204573301e-08+0.000000000000000000e+00j)  (1.720713747266005847e-08+0.000000000000000000e+00j)  (5.678405427093029402e-09+0.000000000000000000e+00j)  (1.295013834148029281e-09+0.000000000000000000e+00j)  (3.650305443101186284e-10+0.000000000000000000e+00j)  (1.374742654920485081e-10+0.000000000000000000e+00j)  (3.715118721442618109e-11+0.000000000000000000e+00j)  (1.228180158471028506e-11+0.000000000000000000e+00j)  (1.305493454702567964e-11+0.000000000000000000e+00j)  (6.392378670960265482e-12+0.000000000000000000e+00j)  (1.999936691092406793e-12+0.000000000000000000e+00j)
 (-9.839679358717434710e+00+0.000000000000000000e+00j)  (-9.147513061794772249e-02-8.438914804650751028e-03j)  (-2.073921762044258696e-03-3.868943969867966659e-04j)  (1.831258705569315751e-04-1.359961298611178345e-05j)  (1.073935248365080140e-05-3.453702571769391126e-06j)  (-4.227354498042576399e-06-8.853376089755192333e-07j)  (-6.437286778469080360e-07-5.570136191991606550e-08j)  (5.905156043717635924e-08+1.559134874413392786e-08j)  (2.397673402696061681e-08+3.093510249960042708e-09j)  (1.644226134634257301e-10-4.028804641382763890e-10j)  (-8.274567196187795699e-10-8.974020569332799117e-11j)  (-6.759980211486555036e-11+9.492938759763852365e-13j)  (4.422113983489228508e-12+1.111476897716135521e-11j)  (4.078945809948338963e-12-2.361655382285592782e-12j)  (-4.329894530550003386e-13+4.600281423985183965e-13j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (1.456852894307229934e-19+0.000000000000000000e+00j)  (1.750361250126847783e-07+0.000000000000000000e+00j)  (5.715315668088401252e-08+0.000000000000000000e+00j)  (1.724116855623908782e-08+0.000000000000000000e+00j)  (5.649271994864366956e-09+0.000000000000000000e+00j)  (1.308070390965445809e-09+0.000000000000000000e+00j)  (3.629142424552185808e-10+0.000000000000000000e+00j)  (1.408944808986282786e-10+0.000000000000000000e+00j)  (3.889362337548317966e-11+0.000000000000000000e+00j)  (1.250435271980779384e-11+0.000000000000000000e+00j)  (1.274173503393892744e-11+0.000000000000000000e+00j)  (6.453920273176102884e-12+0.000000000000000000e+00j)  (1.935643174824199315e-12+0.000000000000000000e+00j)
 (-9.799599198396792943e+00+0.000000000000000000e+00j)  (-9.180885754687162503e-02-8.501135631079780389e-03j)  (-2.088947858744356727e-03-3.911653942336132156e-04j)  (1.841371251560781441e-04-1.397251568653389502e-05j)  (1.080370829996922183e-05-3.523649757949156741e-06j)  (-4.257520524350114946e-06-8.952090371207635862e-07j)  (-6.487869467152523164e-07-5.569146784368764241e-08j)  (5.966989431976829515e-08+1.559082843866412451e-08j)  (2.416462973747306291e-08+3.138005941985587205e-09j)  (1.956655518894896775e-10-4.059674979224395503e-10j)  (-8.388715471952821063e-10-1.022148752344482452e-10j)  (-6.922191419005080835e-11+1.665958181223693457e-12j)  (2.013663600819117805e-12+8.622876559285874360e-12j)  (4.984434095665849796e-12-2.448464318873691086e-12j)  (-6.057337965403570307e-13+6.892525476718468256e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (1.767335038420812422e-07+0.000000000000000000e+00j)  (5.730420040903411510e-08+0.000000000000000000e+00j)  (1.725377504703255782e-08+0.000000000000000000e+00j)  (5.611311167557155505e-09+0.000000000000000000e+00j)  (1.325011925477503193e-09+0.000000000000000000e+00j)  (3.630121922410551072e-10+0.000000000000000000e+00j)  (1.438830427970801401e-10+0.000000000000000000e+00j)  (4.077337417158361357e-11+0.000000000000000000e+00j)  (1.265220901383035169e-11+0.000000000000000000e+00j)  (1.267227561608208594e-11+0.000000000000000000e+00j)  (6.532430810359890217e-12+0.000000000000000000e+00j)  (1.881718884273835211e-12+0.000000000000000000e+00j)
 (-9.759519038076151176e+00+0.000000000000000000e+00j)  (-9.214500679308337827e-02-8.564045146162898789e-03j)  (-2.104136328304498545e-03-3.954993289648821384e-04j)  (1.851583044857555295e-04-1.435303825041678690e-05j)  (1.086886403701376949e-05-3.595122719054924618e-06j)  (-4.288191243436130040e-06-9.052112088016385775e-07j)  (-6.539585579399396707e-07-5.575746877845580778e-08j)  (6.031716115053851871e-08+1.564674418276981355e-08j)  (2.435230128498949459e-08+3.196143702030729260e-09j)  (2.263874932434082609e-10-4.033593935083322088e-10j)  (-8.479043857716734124e-10-1.156136597125952641e-10j)  (-7.100987830402650173e-11+1.907893534712265106e-12j)  (3.180591927225504479e-13+4.893192472723412242e-12j)  (5.856893744032626004e-12-2.154884025411239732e-12j)  (-9.324345060041749602e-13+8.209720515823120535e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.784579348735107152e-07+0.000000000000000000e+00j)  (5.741718234340867246e-08+0.000000000000000000e+00j)  (1.724433619010864709e-08+0.000000000000000000e+00j)  (5.562966685940560905e-09+0.000000000000000000e+00j)  (1.346556066270909759e-09+0.000000000000000000e+00j)  (3.658245502647540309e-10+0.000000000000000000e+00j)  (1.465394931054249996e-10+0.000000000000000000e+00j)  (4.268833676463712369e-11+0.000000000000000000e+00j)  (1.273546434416174472e-11+0.000000000000000000e+00j)  (1.282394878317462028e-11+0.000000000000000000e+00j)  (6.644171255538264871e-12+0.000000000000000000e+00j)  (1.849864978096172980e-12+0.000000000000000000e+00j)
 (-9.719438877755509409e+00+0.000000000000000000e+00j)  (-9.248360457897185360e-02-8.627653521201523665e-03j)  (-2.119489495273282897e-03-3.998973614926913818e-04j)  (1.861895053679417920e-04-1.474129944461846100e-05j)  (1.093484126882138404e-05-3.668144918829638036e-06j)  (-4.319362915395591425e-06-9.153809327478022179e-07j)  (-6.592268847983310743e-07-5.590591069994508922e-08j)  (6.097861660501721421e-08+1.575878162968692213e-08j)  (2.453302518071979649e-08+3.266639271968762295e-09j)  (2.558164308630751030e-10-3.955935235482456154e-10j)  (-8.542025700673217273e-10-1.297175950659444476e-10j)  (-7.271725145798844203e-11+1.732282228218754480e-12j)  (-1.392454660280183787e-13+3.227078258675153122e-13j)  (6.507550971594436259e-12-1.528154891004529491e-12j)  (-1.336458299686303638e-12+7.740267579396175068e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.802047513219104393e-07+0.000000000000000000e+00j)  (5.750070446520362840e-08+0.000000000000000000e+00j)  (1.721335169120094031e-08+0.000000000000000000e+00j)  (5.503676353920573306e-09+0.000000000000000000e+00j)  (1.373214524809410816e-09+0.000000000000000000e+00j)  (3.715488372967415255e-10+0.000000000000000000e+00j)  (1.489756053173401404e-10+0.000000000000000000e+00j)  (4.453073143689445497e-11+0.000000000000000000e+00j)  (1.276701370223287375e-11+0.000000000000000000e+00j)  (1.314539245306003249e-11+0.000000000000000000e+00j)  (6.800995243752024817e-12+0.000000000000000000e+00j)  (1.845816865734912445e-12+0.000000000000000000e+00j)
 (-9.679358717434869419e+00+0.000000000000000000e+00j)  (-9.282467750298616094e-02-8.691971115404407977e-03j)  (-2.135009725491853871e-03-4.043606778172464879e-04j)  (1.872308209714380564e-04-1.513743269637441834e-05j)  (1.100166085137579763e-05-3.742740017487676226e-06j)  (-4.351025743531277098e-06-9.257489762080524469e-07j)  (-6.645774816053475610e-07-5.613955603479436235e-08j)  (6.164185772044057888e-08+1.592246831818963281e-08j)  (2.470136976976443704e-08+3.345200184231227319e-09j)  (2.835384433577430490e-10-3.829780082511326469e-10j)  (-8.572692176733237618e-10-1.439007408007726415e-10j)  (-7.424727540218124905e-11+1.321374556621886810e-12j)  (9.317138027149483844e-13-4.532135127383081622e-12j)  (6.780877638798246573e-12-7.111878590187634389e-13j)  (-1.705990319393929881e-12+5.287053567687843360e-13j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.819684806053985873e-07+0.000000000000000000e+00j)  (5.756592849618457928e-08+0.000000000000000000e+00j)  (1.716227428811466348e-08+0.000000000000000000e+00j)  (5.433992936547332857e-09+0.000000000000000000e+00j)  (1.405215309982647226e-09+0.000000000000000000e+00j)  (3.800394118624112845e-10+0.000000000000000000e+00j)  (1.512918041063117948e-10+0.000000000000000000e+00j)  (4.619069904166059016e-11+0.000000000000000000e+00j)  (1.276002121975967984e-11+0.000000000000000000e+00j)  (1.358321116438738554e-11+0.000000000000000000e+00j)  (7.005469938304119319e-12+0.000000000000000000e+00j)  (1.867427129771155768e-12+0.000000000000000000e+00j)
 (-9.639278557114227652e+00+0.000000000000000000e+00j)  (-9.316825254632737918e-02-8.757008480056010721e-03j)  (-2.150699426966478072e-03-4.088904902907616271e-04j)  (1.882823432709050931e-04-1.554158689494639466e-05j)  (1.106934316376601766e-05-3.818931550582498916e-06j)  (-4.383166210092347611e-06-9.363394344712083895e-07j)  (-6.699981385193807636e-07-5.646003607360392278e-08j)  (6.229800685883270019e-08+1.613079222387508665e-08j)  (2.485440883673675532e-08+3.425601034036338721e-09j)  (3.091038184130932398e-10-3.653957453527478303e-10j)  (-8.568702757544484246e-10-1.570800360027311017e-10j)  (-7.568766689493346036e-11+8.129530594071226518e-13j)  (3.579157930483433476e-12-9.061359268237406772e-12j)  (6.606818390045507165e-12+7.393496417700694133e-14j)  (-1.941349388400682206e-12+1.354956032049112205e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.837433525188887432e-07+0.000000000000000000e+00j)  (5.762639725333818436e-08+0.000000000000000000e+00j)  (1.709312231759178959e-08+0.000000000000000000e+00j)  (5.355652188748950787e-09+0.000000000000000000e+00j)  (1.442446544340764692e-09+0.000000000000000000e+00j)  (3.908537956718840696e-10+0.000000000000000000e+00j)  (1.535619232583406442e-10+0.000000000000000000e+00j)  (4.756062188002989752e-11+0.000000000000000000e+00j)  (1.272560979250456248e-11+0.000000000000000000e+00j)  (1.410644912795763743e-11+0.000000000000000000e+00j)  (7.247870091827942598e-12+0.000000000000000000e+00j)  (1.906160809919509602e-12+0.000000000000000000e+00j)
 (-9.599198396793585886e+00+0.000000000000000000e+00j)  (-9.351435707978189571e-02-8.822776362792807137e-03j)  (-2.166561050762413811e-03-4.134880383009693254e-04j)  (1.893441654745890365e-04-1.595392663425717751e-05j)  (1.113790794496497184e-05-3.896742446952798904e-06j)  (-4.415769080834673677e-06-9.471697552491991992e-07j)  (-6.754771704270790036e-07-5.686958240949034731e-08j)  (6.294191794062190752e-08+1.637611788073464926e-08j)  (2.499214907624929470e-08+3.501144240967036212e-09j)  (3.315652345285908490e-10-3.424858661397048629e-10j)  (-8.533580296787544319e-10-1.679826500693980907e-10j)  (-7.719913441655961965e-11+1.620476884552403076e-13j)  (7.618616511342269563e-12-1.267319699342406644e-11j)  (6.047417455086457822e-12+5.782491943257944709e-13j)  (-1.996383052308737189e-12-3.108596622960265781e-13j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.855238707860667110e-07+0.000000000000000000e+00j)  (5.769760220062488580e-08+0.000000000000000000e+00j)  (1.700792204134524065e-08+0.000000000000000000e+00j)  (5.271599818804702817e-09+0.000000000000000000e+00j)  (1.484446767204504306e-09+0.000000000000000000e+00j)  (4.033647468900253784e-10+0.000000000000000000e+00j)  (1.558262832372433868e-10+0.000000000000000000e+00j)  (4.854131091954555268e-11+0.000000000000000000e+00j)  (1.267109070974193496e-11+0.000000000000000000e+00j)  (1.471648711100714052e-11+0.000000000000000000e+00j)  (7.506444445483735437e-12+0.000000000000000000e+00j)  (1.950642501467700413e-12+0.000000000000000000e+00j)
 (-9.559118236472944119e+00+0.000000000000000000e+00j)  (-9.386301887069967154e-02-8.889285711990725300e-03j)  (-2.182597091919637362e-03-4.181545889749006513e-04j)  (1.904163842859595544e-04-1.637463196446572943e-05j)  (1.120737368426069756e-05-3.976194653721823818e-06j)  (-4.448819022137305995e-06-9.582510614018904835e-07j)  (-6.810009714278475104e-07-5.737091626479023944e-08j)  (6.357139614503019995e-08+1.665180696724309569e-08j)  (2.511715684578612397e-08+3.565983216914785057e-09j)  (3.492621298736888672e-10-3.141728208442517708e-10j)  (-8.477153786122286850e-10-1.755728651987073822e-10j)  (-7.882804813943611525e-11-8.634298015267389020e-13j)  (1.263357252889920592e-11-1.486773295737022872e-11j)  (5.305676657538260249e-12+6.111882653686314163e-13j)  (-1.890174409264738231e-12-7.180995757424035831e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.873053933660641527e-07+0.000000000000000000e+00j)  (5.779628173160796317e-08+0.000000000000000000e+00j)  (1.690808772819257324e-08+0.000000000000000000e+00j)  (5.185928307459825345e-09+0.000000000000000000e+00j)  (1.530451307326550882e-09+0.000000000000000000e+00j)  (4.168937104280903466e-10+0.000000000000000000e+00j)  (1.580896897170783123e-10+0.000000000000000000e+00j)  (4.904988756182586773e-11+0.000000000000000000e+00j)  (1.259912473920571069e-11+0.000000000000000000e+00j)  (1.543989441616677097e-11+0.000000000000000000e+00j)  (7.751131452916583446e-12+0.000000000000000000e+00j)  (1.989815287686899403e-12+0.000000000000000000e+00j)
 (-9.519038076152304129e+00+0.000000000000000000e+00j)  (-9.421426609012149844e-02-8.956547681267027633e-03j)  (-2.198810090391065553e-03-4.228914379036125145e-04j)  (1.914991019060559177e-04-1.680389774716708036e-05j)  (1.127775667307942596e-05-4.057309122492818960e-06j)  (-4.482302008071711431e-06-9.695885400471841158e-07j)  (-6.865522143217740535e-07-5.796523565745125264e-08j)  (6.418578901604902978e-08+1.695304269790892882e-08j)  (2.523368340346683422e-08+3.615921477313622637e-09j)  (3.600691273666906103e-10-2.812781666589591901e-10j)  (-8.412968851106036224e-10-1.793957490417446946e-10j)  (-8.036922362974027764e-11-2.534980895089339990e-12j)  (1.799982884480720467e-11-1.534377300743488582e-11j)  (4.671728757783122130e-12+1.237816129366852763e-13j)  (-1.683239316308761826e-12-1.035940225887477005e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.890846657032678495e-07+0.000000000000000000e+00j)  (5.793946125604367189e-08+0.000000000000000000e+00j)  (1.679388590076016878e-08+0.000000000000000000e+00j)  (5.103631739417618506e-09+0.000000000000000000e+00j)  (1.579482583251794148e-09+0.000000000000000000e+00j)  (4.308239756508535640e-10+0.000000000000000000e+00j)  (1.603201143526298059e-10+0.000000000000000000e+00j)  (4.902802445460623227e-11+0.000000000000000000e+00j)  (1.250812526444832905e-11+0.000000000000000000e+00j)  (1.630957547229316885e-11+0.000000000000000000e+00j)  (7.949622642416913139e-12+0.000000000000000000e+00j)  (2.014565884179443795e-12+0.000000000000000000e+00j)
 (-9.478957915831662362e+00+0.000000000000000000e+00j)  (-9.456812732005816236e-02-9.024573634100023500e-03j)  (-2.215202632003855816e-03-4.276999098885641507e-04j)  (1.925924277230505561e-04-1.724193271384680723e-05j)  (1.134906994799070057e-05-4.140106322007550695e-06j)  (-4.516206771707126986e-06-9.811819136178535254e-07j)  (-6.921098014132841975e-07-5.864911861363328582e-08j)  (6.478454718008179064e-08+1.727667521486614504e-08j)  (2.534672258840542210e-08+3.648596680574071711e-09j)  (3.620759842833372385e-10-2.458460520870930761e-10j)  (-8.354181078811549957e-10-1.796566536576205585e-10j)  (-8.138074628083559728e-11-4.945476962408058461e-12j)  (2.298676451812908107e-11-1.411320277581980230e-11j)  (4.419214079885329948e-12-7.610476107449635722e-13j)  (-1.435643254419845720e-12-1.265353124460927285e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.908602566076927818e-07+0.000000000000000000e+00j)  (5.814328206542137432e-08+0.000000000000000000e+00j)  (1.666413283211975291e-08+0.000000000000000000e+00j)  (5.030095430290350675e-09+0.000000000000000000e+00j)  (1.630455724221137752e-09+0.000000000000000000e+00j)  (4.446708804973971101e-10+0.000000000000000000e+00j)  (1.624459949349962315e-10+0.000000000000000000e+00j)  (4.844866504082215460e-11+0.000000000000000000e+00j)  (1.239392079800899426e-11+0.000000000000000000e+00j)  (1.734375588162818133e-11+0.000000000000000000e+00j)  (8.074078020008865223e-12+0.000000000000000000e+00j)  (2.018276982943009940e-12+0.000000000000000000e+00j)
 (-9.438877755511022372e+00+0.000000000000000000e+00j)  (-9.492463156092600940e-02-9.093375148570182961e-03j)  (-2.231777349444455903e-03-4.325813597103708350e-04j)  (1.936964796638785595e-04-1.768895831819989825e-05j)  (1.142132241549125870e-05-4.224607302810764461e-06j)  (-4.550526428523654864e-06-9.930262399310351711e-07j)  (-6.976509204870175335e-07-5.941166093735218990e-08j)  (6.536633578083438632e-08+1.762031682022560825e-08j)  (2.546133899537287509e-08+3.663245451997195265e-09j)  (3.543998365249991993e-10-2.109216012948970168e-10j)  (-8.310198905386066790e-10-1.770196692488503687e-10j)  (-8.136211935427381068e-11-7.854587244204871972e-12j)  (2.694243714268755135e-11-1.154541937437622619e-11j)  (4.705772288087013244e-12-1.797081708417101758e-12j)  (-1.175178622339220544e-12-1.436084733092375158e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (1.926328575943897925e-07+0.000000000000000000e+00j)  (5.842170832794176069e-08+0.000000000000000000e+00j)  (1.651623636665045969e-08+0.000000000000000000e+00j)  (4.970314156624639772e-09+0.000000000000000000e+00j)  (1.682267674144186020e-09+0.000000000000000000e+00j)  (4.581063735846804428e-10+0.000000000000000000e+00j)  (1.643539180413933907e-10+0.000000000000000000e+00j)  (4.731956650916224958e-11+0.000000000000000000e+00j)  (1.225227924162195160e-11+0.000000000000000000e+00j)  (1.853183090086594170e-11+0.000000000000000000e+00j)  (8.106906415428210266e-12+0.000000000000000000e+00j)  (1.997259683456827736e-12+0.000000000000000000e+00j)
 (-9.398797595190380605e+00+0.000000000000000000e+00j)  (-9.528380823914224529e-02-9.162964022226242553e-03j)  (-2.248536923268053354e-03-4.375371729206890478e-04j)  (1.948113851970635114e-04-1.814520746155514729e-05j)  (1.149451843135033649e-05-4.310835185730529843e-06j)  (-4.585260130397265189e-06-1.005113365215375288e-06j)  (-7.031546846128913792e-07-6.023308618636960383e-08j)  (6.592899405905205238e-08+1.798122475438685181e-08j)  (2.558235775333195077e-08+3.660371514368304576e-09j)  (3.377086021953495813e-10-1.797993481756602305e-10j)  (-8.285694438331112743e-10-1.722704802210225135e-10j)  (-8.000502144344811921e-11-1.070133359657586976e-11j)  (2.949161013489011821e-11-8.278483965370325961e-12j)  (5.536502573575776697e-12-2.714863284387975975e-12j)  (-8.938139591724634020e-13-1.572043926383002038e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (1.944054216217628851e-07+0.000000000000000000e+00j)  (5.878524241103460706e-08+0.000000000000000000e+00j)  (1.634662406962781555e-08+0.000000000000000000e+00j)  (4.927963168179886532e-09+0.000000000000000000e+00j)  (1.733848468720751506e-09+0.000000000000000000e+00j)  (4.709478687480983687e-10+0.000000000000000000e+00j)  (1.658914941575924646e-10+0.000000000000000000e+00j)  (4.568290626479771178e-11+0.000000000000000000e+00j)  (1.208155802238054250e-11+0.000000000000000000e+00j)  (1.983085141444258446e-11+0.000000000000000000e+00j)  (8.044434931901717857e-12+0.000000000000000000e+00j)  (1.951588653563990262e-12+0.000000000000000000e+00j)
 (-9.358717434869738838e+00+0.000000000000000000e+00j)  (-9.564568721488432568e-02-9.233352277080147247e-03j)  (-2.265484082933099958e-03-4.425687666580170815e-04j)  (1.959372819820800245e-04-1.861092316570055728e-05j)  (1.156865801293265149e-05-4.398816819030425688e-06j)  (-4.620414337813692535e-06-1.017434211770451959e-06j)  (-7.086062266825541954e-07-6.108547964333192396e-08j)  (6.647022180383109713e-08+1.835555686752766692e-08j)  (2.571426830956888389e-08+3.641558004777795393e-09j)  (3.141442235361958198e-10-1.550570568303885601e-10j)  (-8.282026047860314509e-10-1.660506690446670321e-10j)  (-7.737626771358378808e-11-1.279151525644373302e-11j)  (3.063989441811479086e-11-5.013765367559664383e-12j)  (6.805910576428202407e-12-3.307299127220427569e-12j)  (-5.690193365642516837e-13-1.669080388325162759e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (1.961831341940756699e-07+0.000000000000000000e+00j)  (5.923980603028820820e-08+0.000000000000000000e+00j)  (1.615152051368304202e-08+0.000000000000000000e+00j)  (4.904572271185280883e-09+0.000000000000000000e+00j)  (1.784172034828516897e-09+0.000000000000000000e+00j)  (4.831258320220365966e-10+0.000000000000000000e+00j)  (1.668804897877419473e-10+0.000000000000000000e+00j)  (4.361150135093351299e-11+0.000000000000000000e+00j)  (1.188466337910035197e-11+0.000000000000000000e+00j)  (2.117063545258461604e-11+0.000000000000000000e+00j)  (7.897718900523041253e-12+0.000000000000000000e+00j)  (1.886160327753492306e-12+0.000000000000000000e+00j)
 (-9.318637274549098848e+00+0.000000000000000000e+00j)  (-9.601029879001699019e-02-9.304552164734605085e-03j)  (-2.282621607861616813e-03-4.476775904882215819e-04j)  (1.970743181678389082e-04-1.908635727044814663e-05j)  (1.164373771358921466e-05-4.488584284866733086e-06j)  (-4.656003178185535224e-06-1.029981768051612282e-06j)  (-7.140000141128801755e-07-6.193550723683968098e-08j)  (6.698852899070518049e-08+1.873834365334939323e-08j)  (2.586110446362328101e-08+3.609454025846875598e-09j)  (2.866308470629906317e-10-1.378356967584819017e-10j)  (-8.299647036140108727e-10-1.587986035700726236e-10j)  (-7.392748199102426710e-11-1.356410483688748356e-11j)  (3.072348954679826630e-11-2.292074164733828231e-12j)  (8.374416332140827352e-12-3.448050901040695951e-12j)  (-1.908711492335002656e-13-1.696648081046602172e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.979732265932823320e-07+0.000000000000000000e+00j)  (5.978594644851264697e-08+0.000000000000000000e+00j)  (1.592796999543608965e-08+0.000000000000000000e+00j)  (4.899091188164419232e-09+0.000000000000000000e+00j)  (1.832242586047569972e-09+0.000000000000000000e+00j)  (4.946432085145974353e-10+0.000000000000000000e+00j)  (1.671423421332712290e-10+0.000000000000000000e+00j)  (4.120355191158244380e-11+0.000000000000000000e+00j)  (1.166974443412383330e-11+0.000000000000000000e+00j)  (2.246360019155041127e-11+0.000000000000000000e+00j)  (7.690154185804924664e-12+0.000000000000000000e+00j)  (1.811210271976220946e-12+0.000000000000000000e+00j)
 (-9.278557114228457081e+00+0.000000000000000000e+00j)  (-9.637767371619182510e-02-9.376576171647440366e-03j)  (-2.299952328526015926e-03-4.528651272706380338e-04j)  (1.982226523583157914e-04-1.957176923867111264e-05j)  (1.171975202190359731e-05-4.580175956491168383e-06j)  (-4.692047473608904751e-06-1.042754302965038221e-06j)  (-7.193415263042247056e-07-6.274834494283869086e-08j)  (6.748389721412674697e-08+1.912411537421737599e-08j)  (2.602615790205240711e-08+3.567777087696096358e-09j)  (2.578779550590037053e-10-1.277248609102146183e-10j)  (-8.339641824086668033e-10-1.508792650363374586e-10j)  (-7.032559891636387508e-11-1.279337009657455996e-11j)  (3.023834986554101705e-11-3.618745055337176081e-13j)  (1.011092290859520058e-11-3.047727810165854164e-12j)  (2.233812724983990146e-13-1.616594422525692974e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.997846555383205444e-07+0.000000000000000000e+00j)  (6.041849664261137041e-08+0.000000000000000000e+00j)  (1.567496151033072389e-08+0.000000000000000000e+00j)  (4.908030168464377439e-09+0.000000000000000000e+00j)  (1.877084328058886224e-09+0.000000000000000000e+00j)  (5.055352122822690204e-10+0.000000000000000000e+00j)  (1.665333697642627917e-10+0.000000000000000000e+00j)  (3.857877112486418552e-11+0.000000000000000000e+00j)  (1.144955087786223871e-11+0.000000000000000000e+00j)  (2.361684862837143378e-11+0.000000000000000000e+00j)  (7.452088274132467089e-12+0.000000000000000000e+00j)  (1.741186858146609810e-12+0.000000000000000000e+00j)
 (-9.238476953907815314e+00+0.000000000000000000e+00j)  (-9.674784320312314334e-02-9.449437024536789034e-03j)  (-2.317479127563158714e-03-4.581328940506160761e-04j)  (1.993824532866338237e-04-2.006742515124999648e-05j)  (1.179669501238129884e-05-4.673636914282057202e-06j)  (-4.728572343060713706e-06-1.055758110311848307e-06j)  (-7.246470597526811459e-07-6.349180411172000690e-08j)  (6.795781211013897787e-08+1.950777415126727877e-08j)  (2.621157738888281930e-08+3.521132563408483377e-09j)  (2.295586907014199108e-10-1.233091912873621475e-10j)  (-8.403375928109708929e-10-1.427551954345105620e-10j)  (-6.720200185900900668e-11-1.062245541268149317e-11j)  (2.964849849552540351e-11+8.146665882577770595e-13j)  (1.186665371364084711e-11-2.007412190649981600e-12j)  (6.324907549342516980e-13-1.403302523778616462e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.016276840691680512e-07+0.000000000000000000e+00j)  (6.112675936105551100e-08+0.000000000000000000e+00j)  (1.539450122796637733e-08+0.000000000000000000e+00j)  (4.926149045022615302e-09+0.000000000000000000e+00j)  (1.917762669991856310e-09+0.000000000000000000e+00j)  (5.158325989579457484e-10+0.000000000000000000e+00j)  (1.649823619136967459e-10+0.000000000000000000e+00j)  (3.587872116875482423e-11+0.000000000000000000e+00j)  (1.123997812953883298e-11+0.000000000000000000e+00j)  (2.454537111806378794e-11+0.000000000000000000e+00j)  (7.213480315980518992e-12+0.000000000000000000e+00j)  (1.691056846847162589e-12+0.000000000000000000e+00j)
 (-9.198396793587173548e+00+0.000000000000000000e+00j)  (-9.712083892704465038e-02-9.523147695931476545e-03j)  (-2.335204940916444597e-03-4.634824429794195087e-04j)  (2.005538992645914103e-04-2.057359696214326592e-05j)  (1.187456191224925268e-05-4.769018695683100039e-06j)  (-4.765603683484429654e-06-1.069009107011236691e-06j)  (-7.299419822048551565e-07-6.413981041994853553e-08j)  (6.841271338752778712e-08+1.988519885678614714e-08j)  (2.641805314777977274e-08+3.474577495821214487e-09j)  (2.020575678207578871e-10-1.230886200301595123e-10j)  (-8.490766673172966072e-10-1.350304750609448007e-10j)  (-6.496176807986662815e-11-7.426050643396497838e-12j)  (2.926365553873410660e-11+1.456970500274694733e-12j)  (1.341054447314611425e-11-2.331275487947701165e-13j)  (9.845676620105295827e-13-1.053785807476165303e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.490093358893957504e-19+0.000000000000000000e+00j)  (2.035134036923784259e-07+0.000000000000000000e+00j)  (6.189521041117104134e-08+0.000000000000000000e+00j)  (1.509248377468061599e-08+0.000000000000000000e+00j)  (4.947466581118048483e-09+0.000000000000000000e+00j)  (1.953454502799140624e-09+0.000000000000000000e+00j)  (5.255276103583451331e-10+0.000000000000000000e+00j)  (1.625203640897438247e-10+0.000000000000000000e+00j)  (3.327238467694815848e-11+0.000000000000000000e+00j)  (1.105874331399422229e-11+0.000000000000000000e+00j)  (2.518495636198410594e-11+0.000000000000000000e+00j)  (6.996791767356464542e-12+0.000000000000000000e+00j)  (1.670554401022222269e-12+0.000000000000000000e+00j)
 (-9.158316633266533557e+00+0.000000000000000000e+00j)  (-9.749669303935182274e-02-9.597721409871090223e-03j)  (-2.353132759006711181e-03-4.689153622624263611e-04j)  (2.017371774943896117e-04-2.109056206014222969e-05j)  (1.195335028707436310e-05-4.866378532682673992e-06j)  (-4.803164149155711225e-06-1.082532854122477757e-06j)  (-7.352580305025998982e-07-6.467479706004815740e-08j)  (6.885125067893530746e-08+2.025326862114657692e-08j)  (2.664477590867463752e-08+3.433050989895727592e-09j)  (1.748814959374787995e-10-1.262939281567554598e-10j)  (-8.598821637730576382e-10-1.283032278378829539e-10j)  (-6.375075210562175608e-11-3.601454745703773828e-12j)  (2.921257561392878023e-11+1.841227833192354961e-12j)  (1.439869179852493597e-11+2.276303049500432234e-12j)  (1.229752713113286202e-12-5.870124985718888981e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.054532373035753837e-07+0.000000000000000000e+00j)  (6.270464432802842157e-08+0.000000000000000000e+00j)  (1.477922374077643048e-08+0.000000000000000000e+00j)  (4.966278205642203697e-09+0.000000000000000000e+00j)  (1.983567215415818842e-09+0.000000000000000000e+00j)  (5.345409737613234997e-10+0.000000000000000000e+00j)  (1.592920522858235708e-10+0.000000000000000000e+00j)  (3.096348730571003002e-11+0.000000000000000000e+00j)  (1.092505966192270114e-11+0.000000000000000000e+00j)  (2.550273298421523553e-11+0.000000000000000000e+00j)  (6.812990600529699702e-12+0.000000000000000000e+00j)  (1.679514636085118095e-12+0.000000000000000000e+00j)
 (-9.118236472945891791e+00+0.000000000000000000e+00j)  (-9.787543817543427338e-02-9.673171647760291092e-03j)  (-2.371265627932767420e-03-4.744332771366072989e-04j)  (2.029324833369143977e-04-2.161860315470247852e-05j)  (1.203306067995069985e-05-4.965778361326681680e-06j)  (-4.841269364305342634e-06-1.096362935640089998e-06j)  (-7.406302106245082362e-07-6.508895335046008999e-08j)  (6.927583091068225520e-08+2.060936956032343966e-08j)  (2.688969548589462680e-08+3.400909017211643403e-09j)  (1.474784539344434196e-10-1.331870818290666839e-10j)  (-8.722030640637660172e-10-1.229195151902501046e-10j)  (-6.357434510025961598e-11+5.750357830813727563e-13j)  (2.948050132179655143e-11+2.212490788377693607e-12j)  (1.443482663941565687e-11+5.321173296302629809e-12j)  (1.326907085952977962e-12-3.898288386013642541e-14j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (1.807003620809174257e-20+0.000000000000000000e+00j)  (2.074584565086976971e-07+0.000000000000000000e+00j)  (6.353363146786434257e-08+0.000000000000000000e+00j)  (1.446951484530963436e-08+0.000000000000000000e+00j)  (4.977925774346298902e-09+0.000000000000000000e+00j)  (2.007886929822016328e-09+0.000000000000000000e+00j)  (5.426908794830705428e-10+0.000000000000000000e+00j)  (1.555403647612526538e-10+0.000000000000000000e+00j)  (2.918830068479807747e-11+0.000000000000000000e+00j)  (1.086041262356768029e-11+0.000000000000000000e+00j)  (2.550369906146247149e-11+0.000000000000000000e+00j)  (6.662653986234459272e-12+0.000000000000000000e+00j)  (1.708140341729389439e-12+0.000000000000000000e+00j)
 (-9.078156312625250024e+00+0.000000000000000000e+00j)  (-9.825710746370319715e-02-9.749512154382161677e-03j)  (-2.389606650702401098e-03-4.800378508782964762e-04j)  (2.041400196276859042e-04-2.215800847585837197e-05j)  (1.211369672358198599e-05-5.067283922354061971e-06j)  (-4.879925005392333414e-06-1.110537968539577224e-06j)  (-7.460936581688401500e-07-6.538445481583643677e-08j)  (6.968873872602026050e-08+2.095078222072865665e-08j)  (2.714990126009931681e-08+3.381741995689982206e-09j)  (1.200034186158476189e-10-1.447244528087839122e-10j)  (-8.854906041595333326e-10-1.188224794297501837e-10j)  (-6.446347681797842817e-11+4.940146065951301505e-12j)  (2.996499956045503767e-11+2.745487109597187149e-12j)  (1.321719055184714203e-11+8.455191201415453379e-12j)  (1.246541816543172293e-12+5.403514303652664515e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.095397370925615977e-07+0.000000000000000000e+00j)  (6.436012746729551648e-08+0.000000000000000000e+00j)  (1.418209084033950739e-08+0.000000000000000000e+00j)  (4.979199001254770974e-09+0.000000000000000000e+00j)  (2.026721589630409144e-09+0.000000000000000000e+00j)  (5.496692036085474828e-10+0.000000000000000000e+00j)  (1.515615996036663978e-10+0.000000000000000000e+00j)  (2.818547787702560009e-11+0.000000000000000000e+00j)  (1.088929759450991734e-11+0.000000000000000000e+00j)  (2.523323172689498687e-11+0.000000000000000000e+00j)  (6.541474975421972011e-12+0.000000000000000000e+00j)  (1.742249090445024354e-12+0.000000000000000000e+00j)
 (-9.038076152304608257e+00+0.000000000000000000e+00j)  (-9.864173453481860088e-02-9.826756944075559774e-03j)  (-2.408158988494728866e-03-4.857307858423188704e-04j)  (2.053599961211963621e-04-2.270907225738912739e-05j)  (1.219526491594733927e-05-5.170964194316474004e-06j)  (-4.919125158107436853e-06-1.125097717668122555e-06j)  (-7.516806540153108170e-07-6.557278295385492344e-08j)  (7.009272678215579842e-08+2.127443056576145331e-08j)  (2.742186027887294601e-08+3.378446093201190838e-09j)  (9.362282063373892838e-11-1.618066082858367728e-10j)  (-8.995266496577547060e-10-1.156570443272412493e-10j)  (-6.655421331468954314e-11+9.305066439934514132e-12j)  (3.052309735015288094e-11+3.539165274725772918e-12j)  (1.070428100097706053e-11+1.105740280157888596e-11j)  (9.754658011194965490e-13+1.087899498385019876e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.117067646719003839e-07+0.000000000000000000e+00j)  (6.516307303048494012e-08+0.000000000000000000e+00j)  (1.393839151168640557e-08+0.000000000000000000e+00j)  (4.968387157520964735e-09+0.000000000000000000e+00j)  (2.040997653095659707e-09+0.000000000000000000e+00j)  (5.550336913056950770e-10+0.000000000000000000e+00j)  (1.476376139946277197e-10+0.000000000000000000e+00j)  (2.812846215774616184e-11+0.000000000000000000e+00j)  (1.103782156920650617e-11+0.000000000000000000e+00j)  (2.477693591243942892e-11+0.000000000000000000e+00j)  (6.446819145576236572e-12+0.000000000000000000e+00j)  (1.769535042256925178e-12+0.000000000000000000e+00j)
 (-8.997995991983968267e+00+0.000000000000000000e+00j)  (-9.902935353112174433e-02-9.904920307081531428e-03j)  (-2.426925861954793047e-03-4.915138245335613906e-04j)  (2.065926291336143354e-04-2.327209545703972358e-05j)  (1.227777434278578727e-05-5.276891238086127173e-06j)  (-4.958852112392320253e-06-1.140078828314319698e-06j)  (-7.574179834107273922e-07-6.567315843125499236e-08j)  (7.049164087736575088e-08+2.157724831136274514e-08j)  (2.770136194450701095e-08+3.393304120382302207e-09j)  (7.022125092101600901e-11-1.845466767838707208e-10j)  (-9.145923631109423354e-10-1.131307177278233172e-10j)  (-7.000776232815708899e-11+1.330238435666398370e-11j)  (3.100125692424785751e-11+4.628457828009571660e-12j)  (7.208835863763318701e-12+1.251262217685094233e-11j)  (5.258184267372468779e-13+1.531118149248879397e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.139678915767838849e-07+0.000000000000000000e+00j)  (6.592383747883671775e-08+0.000000000000000000e+00j)  (1.376062496485730233e-08+0.000000000000000000e+00j)  (4.945091700812648761e-09+0.000000000000000000e+00j)  (2.052271672739352302e-09+0.000000000000000000e+00j)  (5.582249502492403626e-10+0.000000000000000000e+00j)  (1.439637944040503474e-10+0.000000000000000000e+00j)  (2.905060375143625411e-11+0.000000000000000000e+00j)  (1.132847149549124301e-11+0.000000000000000000e+00j)  (2.425830155461551174e-11+0.000000000000000000e+00j)  (6.381494491687223268e-12+0.000000000000000000e+00j)  (1.783427808617557269e-12+0.000000000000000000e+00j)
 (-8.957915831663326500e+00+0.000000000000000000e+00j)  (-9.941999911627774633e-02-9.984016816064117394e-03j)  (-2.445910552521328094e-03-4.973887507121391291e-04j)  (2.078381414433587730e-04-2.384738665347727884e-05j)  (1.236123660743418214e-05-5.385140348807466923e-06j)  (-4.999077596583244616e-06-1.155510630723006371e-06j)  (-7.633249441375401740e-07-6.571012785739359773e-08j)  (7.089057599865127852e-08+2.185701156033391576e-08j)  (2.798327886793898345e-08+3.427774158711814226e-09j)  (5.170640312218344241e-11-2.119485546623742406e-10j)  (-9.313023827401426233e-10-1.114408857107456280e-10j)  (-7.481110855371776959e-11+1.635419918863836840e-11j)  (3.124540465123488088e-11+5.999982205763427471e-12j)  (3.357734213034749728e-12+1.242958055506213648e-11j)  (-5.547831100933169620e-14+1.800684595290079421e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.163298381475507573e-07+0.000000000000000000e+00j)  (6.662738555208728568e-08+0.000000000000000000e+00j)  (1.366929246135024274e-08+0.000000000000000000e+00j)  (4.909940600042149700e-09+0.000000000000000000e+00j)  (2.062630275455009747e-09+0.000000000000000000e+00j)  (5.586132002400279448e-10+0.000000000000000000e+00j)  (1.406004237709223818e-10+0.000000000000000000e+00j)  (3.082506378196468918e-11+0.000000000000000000e+00j)  (1.177162507798955875e-11+0.000000000000000000e+00j)  (2.383078147464859324e-11+0.000000000000000000e+00j)  (6.352846560484060652e-12+0.000000000000000000e+00j)  (1.783968580867953739e-12+0.000000000000000000e+00j)
 (-8.917835671342684734e+00+0.000000000000000000e+00j)  (-9.981370648513382404e-02-1.006406133281102962e-02j)  (-2.465116403788640380e-03-5.033573905333298083e-04j)  (2.090967624969813313e-04-2.443526304287256426e-05j)  (1.244566610195130341e-05-5.495790283094001573e-06j)  (-5.039765380074196486e-06-1.171411410528449891e-06j)  (-7.694123971390243303e-07-6.571053458612745234e-08j)  (7.129531337005433613e-08+2.211314150526542281e-08j)  (2.826149290215582859e-08+3.481859841433909237e-09j)  (3.930947054719082762e-11-2.421309720345767059e-10j)  (-9.501231274012856585e-10-1.114854268542849596e-10j)  (-8.059226667089014057e-11+1.782453456900021102e-11j)  (3.109431435140228793e-11+7.594999969023589212e-12j)  (-8.235909877325587364e-14+1.079948844813909361e-11j)  (-6.864778423211298925e-13+1.852763585279648039e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.187974285146828030e-07+0.000000000000000000e+00j)  (6.726307799122610507e-08+0.000000000000000000e+00j)  (1.368058204867870983e-08+0.000000000000000000e+00j)  (4.864321318779337942e-09+0.000000000000000000e+00j)  (2.074473806469713074e-09+0.000000000000000000e+00j)  (5.555731861631370172e-10+0.000000000000000000e+00j)  (1.374723305545582507e-10+0.000000000000000000e+00j)  (3.321991784920591191e-11+0.000000000000000000e+00j)  (1.235730625885161029e-11+0.000000000000000000e+00j)  (2.365695476101625286e-11+0.000000000000000000e+00j)  (6.368221180284391213e-12+0.000000000000000000e+00j)  (1.776743944440654023e-12+0.000000000000000000e+00j)
 (-8.877755511022042967e+00+0.000000000000000000e+00j)  (-1.002105113737989939e-01-1.014506901511984249e-02j)  (-2.484546822903609207e-03-5.094216137235178885e-04j)  (2.103687289466130888e-04-2.503605144001649419e-05j)  (1.253108058014993292e-05-5.608923307626572022e-06j)  (-5.080875129854052962e-06-1.187785537791191063e-06j)  (-7.756831515658090256e-07-6.570038723251107371e-08j)  (7.171123225149735056e-08+2.234691731335565152e-08j)  (2.852937098056990729e-08+3.553267617451517972e-09j)  (3.324018703242456017e-11-2.729215981329959385e-10j)  (-9.708110385355943520e-10-1.146538934103296294e-10j)  (-8.659487475924760750e-11+1.729666285572800154e-11j)  (3.037602027159611968e-11+9.286024655725419776e-12j)  (-2.448765391554873329e-12+8.018294850073613954e-12j)  (-1.267977429662475763e-12+1.691738151855944051e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.213733530463762878e-07+0.000000000000000000e+00j)  (6.782505020177966881e-08+0.000000000000000000e+00j)  (1.380423073042852190e-08+0.000000000000000000e+00j)  (4.810192602636755573e-09+0.000000000000000000e+00j)  (2.090208471505818995e-09+0.000000000000000000e+00j)  (5.485791239029542067e-10+0.000000000000000000e+00j)  (1.344238693277636391e-10+0.000000000000000000e+00j)  (3.597959536270500512e-11+0.000000000000000000e+00j)  (1.305157422827691750e-11+0.000000000000000000e+00j)  (2.387076761928737469e-11+0.000000000000000000e+00j)  (6.429984341401586496e-12+0.000000000000000000e+00j)  (1.770958970303716376e-12+0.000000000000000000e+00j)
 (-8.837675350701402976e+00+0.000000000000000000e+00j)  (-1.006104500699503135e-01-1.022705532387557792e-02j)  (-2.504205281998799545e-03-5.155833347934191298e-04j)  (2.116542855127812809e-04-2.565008917685760982e-05j)  (1.261750185067619026e-05-5.724624903600729765e-06j)  (-5.122367306479167448e-06-1.204621888805516120e-06j)  (-7.821336424445424313e-07-6.570232634948981049e-08j)  (7.214226752059883804e-08+2.256082091478622748e-08j)  (2.878093344424443848e-08+3.636842715887180389e-09j)  (3.281498538633390664e-11-3.024620312336241339e-10j)  (-9.921086206957600740e-10-1.222236043641923259e-10j)  (-9.187143550305888158e-11+1.482054270496000126e-11j)  (2.893812465499862391e-11+1.083688163666538274e-11j)  (-3.393676176450951886e-12+4.755209162714279978e-12j)  (-1.718083477410990029e-12+1.377212023142816051e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.240579560843347621e-07+0.000000000000000000e+00j)  (6.831214979683742510e-08+0.000000000000000000e+00j)  (1.404243765057473567e-08+0.000000000000000000e+00j)  (4.749972546148545194e-09+0.000000000000000000e+00j)  (2.111903226448132599e-09+0.000000000000000000e+00j)  (5.373073542355066323e-10+0.000000000000000000e+00j)  (1.313120805563735663e-10+0.000000000000000000e+00j)  (3.888169773666153019e-11+0.000000000000000000e+00j)  (1.379952808984698400e-11+0.000000000000000000e+00j)  (2.453445004301046919e-11+0.000000000000000000e+00j)  (6.533286981840239812e-12+0.000000000000000000e+00j)  (1.777033463909994716e-12+0.000000000000000000e+00j)
 (-8.797595190380761210e+00+0.000000000000000000e+00j)  (-1.010135594233723677e-01-1.031003603032579555e-02j)  (-2.524095319662758574e-03-5.218445142899229717e-04j)  (2.129536861250994637e-04-2.627772479481105177e-05j)  (1.270495635763774835e-05-5.842983111853114687e-06j)  (-5.164208691655175658e-06-1.221893996758114110e-06j)  (-7.887564158844262181e-07-6.573430549670106604e-08j)  (7.259056169432217162e-08+2.275722441432522167e-08j)  (2.901243872135962441e-08+3.724809760809601214e-09j)  (3.688941982512191063e-11-3.295106348626374241e-10j)  (-1.011941819731399735e-09-1.346341931795498545e-10j)  (-9.562101198152964282e-11+1.097148256374753163e-11j)  (2.672540006176190411e-11+1.188591927128454328e-11j)  (-2.970556821181692289e-12+1.722480319848462259e-12j)  (-2.007652332300323251e-12+1.002926605339486503e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.268490563852565909e-07+0.000000000000000000e+00j)  (6.872745324003692747e-08+0.000000000000000000e+00j)  (1.439010420438373492e-08+0.000000000000000000e+00j)  (4.686457832624070452e-09+0.000000000000000000e+00j)  (2.140988983026801174e-09+0.000000000000000000e+00j)  (5.217334702659611762e-10+0.000000000000000000e+00j)  (1.281047910505704707e-10+0.000000000000000000e+00j)  (4.175881599401805729e-11+0.000000000000000000e+00j)  (1.453340084398570460e-11+0.000000000000000000e+00j)  (2.561690838550226716e-11+0.000000000000000000e+00j)  (6.667544913149283961e-12+0.000000000000000000e+00j)  (1.803518777361725729e-12+0.000000000000000000e+00j)
 (-8.757515030060119443e+00+0.000000000000000000e+00j)  (-1.014198768567352443e-01-1.039402722355943498e-02j)  (-2.544220542448557242e-03-5.282071600879273366e-04j)  (2.142671952542026719e-04-2.691931845205487793e-05j)  (1.279347547115509264e-05-5.964087640549767846e-06j)  (-5.206377897576878994e-06-1.239562237867361187e-06j)  (-7.955426148608859012e-07-6.580971261571173595e-08j)  (7.305716548021142617e-08+2.293705899120033796e-08j)  (2.922374729651047706e-08+3.808047118289200127e-09j)  (4.427039394561653305e-11-3.533633704750084945e-10j)  (-1.028104864859716017e-09-1.510331034505324336e-10j)  (-9.749749676893444560e-11+6.658274909008509479e-12j)  (2.387578579305497177e-11+1.199491009222245639e-11j)  (-1.563712144442059199e-12-5.497873083688499809e-13j)  (-2.172752691344965650e-12+6.518908333260860503e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.297418162166866593e-07+0.000000000000000000e+00j)  (6.907742264251796638e-08+0.000000000000000000e+00j)  (1.483621089667871833e-08+0.000000000000000000e+00j)  (4.622722023090751922e-09+0.000000000000000000e+00j)  (2.178074952865493883e-09+0.000000000000000000e+00j)  (5.022124198406409582e-10+0.000000000000000000e+00j)  (1.249486279487047225e-10+0.000000000000000000e+00j)  (4.449717622609124739e-11+0.000000000000000000e+00j)  (1.518255887736225419e-11+0.000000000000000000e+00j)  (2.701059730130716316e-11+0.000000000000000000e+00j)  (6.820044864107083560e-12+0.000000000000000000e+00j)  (1.853548353583623658e-12+0.000000000000000000e+00j)
 (-8.717434869739477676e+00+0.000000000000000000e+00j)  (-1.018294403766178968e-01-1.047904531819598799e-02j)  (-2.564584626421710038e-03-5.346733287236131579e-04j)  (2.155950893253228665e-04-2.757524201023937955e-05j)  (1.288309543048449701e-05-6.088028917170521030e-06j)  (-5.248870028916037292e-06-1.257578064857209076e-06j)  (-8.024836621952997176e-07-6.593861097935138562e-08j)  (7.354361135574889302e-08+2.309922266098342618e-08j)  (2.941876276275874138e-08+3.878113973686663407e-09j)  (5.385059498052430502e-11-3.735761644407937948e-10j)  (-1.039135654677542221e-09-1.693854660045134877e-10j)  (-9.771440807982306109e-11+2.763714611085973902e-12j)  (2.077564392470816353e-11+1.076811340932848108e-11j)  (2.919101672594173672e-13-1.836209949973286145e-12j)  (-2.289383681897000631e-12+3.518446108838438565e-13j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.327286808664314803e-07+0.000000000000000000e+00j)  (6.937080196216472174e-08+0.000000000000000000e+00j)  (1.536578406741881391e-08+0.000000000000000000e+00j)  (4.561967647375879719e-09+0.000000000000000000e+00j)  (2.222924423791563753e-09+0.000000000000000000e+00j)  (4.795326445892471227e-10+0.000000000000000000e+00j)  (1.221794122662211087e-10+0.000000000000000000e+00j)  (4.702422858473780790e-11+0.000000000000000000e+00j)  (1.568280078576842767e-11+0.000000000000000000e+00j)  (2.857368354081431430e-11+0.000000000000000000e+00j)  (6.979327559848445602e-12+0.000000000000000000e+00j)  (1.922367193760093999e-12+0.000000000000000000e+00j)
 (-8.677354709418837686e+00+0.000000000000000000e+00j)  (-1.022422885847828616e-01-1.056510706229170718e-02j)  (-2.585191318748619651e-03-5.412451267706431222e-04j)  (2.169376581059859936e-04-2.824587881450994482e-05j)  (1.297385699613853124e-05-6.214897230970398957e-06j)  (-5.291699667984428726e-06-1.275889898998266153e-06j)  (-8.095717117101240758e-07-6.612934311600593619e-08j)  (7.405369591608355086e-08+2.324120675753342006e-08j)  (2.960457140028254348e-08+3.929293346025325209e-09j)  (6.444479420517181197e-11-3.897937038012494607e-10j)  (-1.044942182066912907e-09-1.871609285414278605e-10j)  (-9.687878948394403166e-11-1.943270252754293236e-13j)  (1.803002891994764650e-11+7.995730040050977270e-12j)  (2.101925459150928985e-12-2.200975510670382723e-12j)  (-2.419891627720366238e-12+6.171858508487883039e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.357994116223522845e-07+0.000000000000000000e+00j)  (6.961738132655849115e-08+0.000000000000000000e+00j)  (1.596184129277723918e-08+0.000000000000000000e+00j)  (4.507349208492670695e-09+0.000000000000000000e+00j)  (2.274581007888439061e-09+0.000000000000000000e+00j)  (4.549360986292272877e-10+0.000000000000000000e+00j)  (1.202592473922060509e-10+0.000000000000000000e+00j)  (4.929269331250099879e-11+0.000000000000000000e+00j)  (1.598368736352192815e-11+0.000000000000000000e+00j)  (3.016911835474236948e-11+0.000000000000000000e+00j)  (7.137120429938011408e-12+0.000000000000000000e+00j)  (1.997869087303720427e-12+0.000000000000000000e+00j)
 (-8.637274549098195919e+00+0.000000000000000000e+00j)  (-1.026584606897090191e-01-1.065222954546991146e-02j)  (-2.606044439326724808e-03-5.479247122608491309e-04j)  (2.182952059879843427e-04-2.893162321983517253e-05j)  (1.306580491183596057e-05-6.344782018167101391e-06j)  (-5.334901582359250782e-06-1.294449918529039277e-06j)  (-8.167990236926435220e-07-6.638965369151168898e-08j)  (7.459462115097993251e-08+2.336087620238179059e-08j)  (2.978948775178062082e-08+3.959785234175695498e-09j)  (7.455401839590935610e-11-4.018898287603059280e-10j)  (-1.046834678962214815e-09-2.022952788357591896e-10j)  (-9.564132505605280965e-11-2.194845545596896535e-12j)  (1.635392933252500378e-11+3.759191904959542052e-12j)  (3.527681280978031559e-12-1.889228054189987370e-12j)  (-2.563462078290341563e-12-2.964337214957407768e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.389412314835107183e-07+0.000000000000000000e+00j)  (6.982677258119642194e-08+0.000000000000000000e+00j)  (1.660689737146451694e-08+0.000000000000000000e+00j)  (4.461815460969005945e-09+0.000000000000000000e+00j)  (2.331590133183374985e-09+0.000000000000000000e+00j)  (4.300919881883661848e-10+0.000000000000000000e+00j)  (1.196454337969084537e-10+0.000000000000000000e+00j)  (5.126580618497967020e-11+0.000000000000000000e+00j)  (1.605364112758788593e-11+0.000000000000000000e+00j)  (3.168362643085072231e-11+0.000000000000000000e+00j)  (7.288988560911148008e-12+0.000000000000000000e+00j)  (2.064319246351176873e-12+0.000000000000000000e+00j)
 (-8.597194388777554153e+00+0.000000000000000000e+00j)  (-1.030779965183892255e-01-1.074043020728257004e-02j)  (-2.627147882457600298e-03-5.547142961510172178e-04j)  (2.196680531247130821e-04-2.963287993238089644e-05j)  (1.315898723479707387e-05-6.477771260395591896e-06j)  (-5.378528959694183268e-06-1.313220775912601405e-06j)  (-8.241569244435351461e-07-6.672681454020174669e-08j)  (7.517686490697230246e-08+2.345880111846345837e-08j)  (2.998076733205949812e-08+3.971497244778887402e-09j)  (8.237055309540804416e-11-4.103687786959156890e-10j)  (-1.046913037799307439e-09-2.139550433977198817e-10j)  (-9.436039981280659358e-11-3.566166036666811094e-12j)  (1.642993059471358927e-11-1.533977635188869629e-12j)  (4.404084479077556648e-12-1.209312027047803122e-12j)  (-2.645432687747628617e-12-7.760781178648277717e-13j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.421390945939518561e-07+0.000000000000000000e+00j)  (7.000733413103334341e-08+0.000000000000000000e+00j)  (1.728389301398497065e-08+0.000000000000000000e+00j)  (4.428018566540792527e-09+0.000000000000000000e+00j)  (2.392239867468097383e-09+0.000000000000000000e+00j)  (4.070015595096038146e-10+0.000000000000000000e+00j)  (1.206320335417279036e-10+0.000000000000000000e+00j)  (5.290713289765994221e-11+0.000000000000000000e+00j)  (1.588307490611445335e-11+0.000000000000000000e+00j)  (3.302771426169651325e-11+0.000000000000000000e+00j)  (7.434313956782992007e-12+0.000000000000000000e+00j)  (2.107397203913810406e-12+0.000000000000000000e+00j)
 (-8.557114228456914162e+00+0.000000000000000000e+00j)  (-1.035009365284001587e-01-1.082972684581079426e-02j)  (-2.648505618564264696e-03-5.616161438374626903e-04j)  (2.210565364230947379e-04-3.035006322419217713e-05j)  (1.325345450367346325e-05-6.613950959287775413e-06j)  (-5.422649421899156806e-06-1.332181313745407847e-06j)  (-8.316351638939467977e-07-6.714681959142929819e-08j)  (7.581266339384041004e-08+2.354027530732848383e-08j)  (3.018296204060881171e-08+3.968510825489976955e-09j)  (8.619651443489236639e-11-4.167341096474905448e-10j)  (-1.047099305199586831e-09-2.227144553617713366e-10j)  (-9.297493673837756127e-11-4.649013362275994119e-12j)  (1.877297359480836990e-11-7.175043378870796139e-12j)  (4.705463812253880451e-12-4.639200118160422102e-13j)  (-2.556814898600491475e-12-1.354151379669467098e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.453760792628003447e-07+0.000000000000000000e+00j)  (7.016535843344770491e-08+0.000000000000000000e+00j)  (1.797662810405662442e-08+0.000000000000000000e+00j)  (4.408302715648736211e-09+0.000000000000000000e+00j)  (2.454754725752831431e-09+0.000000000000000000e+00j)  (3.877996426324924186e-10+0.000000000000000000e+00j)  (1.232378317266141658e-10+0.000000000000000000e+00j)  (5.417703395254460395e-11+0.000000000000000000e+00j)  (1.548604241262073676e-11+0.000000000000000000e+00j)  (3.412735318086649798e-11+0.000000000000000000e+00j)  (7.575787260401215401e-12+0.000000000000000000e+00j)  (2.118410058310790330e-12+0.000000000000000000e+00j)
 (-8.517034068136272396e+00+0.000000000000000000e+00j)  (-1.039273218202506899e-01-1.092013762651191690e-02j)  (-2.670121695953998550e-03-5.686325767201362872e-04j)  (2.224610104087255545e-04-3.108359605164364358e-05j)  (1.334925865190703027e-05-6.753404730092718353e-06j)  (-5.467339410541613795e-06-1.351330598698813103e-06j)  (-8.392221995281492918e-07-6.765325266450778081e-08j)  (7.651353178316797212e-08+2.361628540600551604e-08j)  (3.039762565378827138e-08+3.954936903738939333e-09j)  (8.516062151250359099e-11-4.234714569900603847e-10j)  (-1.048300942386098883e-09-2.300528328951153565e-10j)  (-9.116095436756581534e-11-5.475195513719254701e-12j)  (2.360950312059560545e-11-1.221715376880219099e-11j)  (4.518881206475018488e-12+7.552881140339758020e-14j)  (-2.221792973320745069e-12-1.923562722242159534e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.486338925512585779e-07+0.000000000000000000e+00j)  (7.030459560914089173e-08+0.000000000000000000e+00j)  (1.866988791286413761e-08+0.000000000000000000e+00j)  (4.404735810199171422e-09+0.000000000000000000e+00j)  (2.517405644581750840e-09+0.000000000000000000e+00j)  (3.744286022560678987e-10+0.000000000000000000e+00j)  (1.272021403665082766e-10+0.000000000000000000e+00j)  (5.503626906557111399e-11+0.000000000000000000e+00j)  (1.490094927205505710e-11+0.000000000000000000e+00j)  (3.491807940590021170e-11+0.000000000000000000e+00j)  (7.718144898360599586e-12+0.000000000000000000e+00j)  (2.096574818944136600e-12+0.000000000000000000e+00j)
 (-8.476953907815630629e+00+0.000000000000000000e+00j)  (-1.043571941500170547e-01-1.101168109132131742e-02j)  (-2.692000242628022223e-03-5.757659738180887768e-04j)  (2.238818479792590427e-04-3.183390907879284608e-05j)  (1.344645160510411520e-05-6.896213677814028831e-06j)  (-5.512677677416255692e-06-1.370689937942894508e-06j)  (-8.469063562855560563e-07-6.824662459582682587e-08j)  (7.728756184011409690e-08+2.370311804879598830e-08j)  (3.062443857886349815e-08+3.933178968225465997e-09j)  (7.986295186490912169e-11-4.334713916685793657e-10j)  (-1.050127163108361869e-09-2.374370562430760862e-10j)  (-8.867758296868321826e-11-5.662674512242328718e-12j)  (3.076303532402844313e-11-1.558116132114619156e-11j)  (4.040743336834613486e-12+1.970601855481552660e-13j)  (-1.651702960344721353e-12-2.337169663280335082e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.518934637659052199e-07+0.000000000000000000e+00j)  (7.042613969062784975e-08+0.000000000000000000e+00j)  (1.934946221635800137e-08+0.000000000000000000e+00j)  (4.419117240979649072e-09+0.000000000000000000e+00j)  (2.578533783682190436e-09+0.000000000000000000e+00j)  (3.682274877979384673e-10+0.000000000000000000e+00j)  (1.320837357676902372e-10+0.000000000000000000e+00j)  (5.545565966199009466e-11+0.000000000000000000e+00j)  (1.419061239649226915e-11+0.000000000000000000e+00j)  (3.534683510367889675e-11+0.000000000000000000e+00j)  (7.866050569556946309e-12+0.000000000000000000e+00j)  (2.049372815964649821e-12+0.000000000000000000e+00j)
 (-8.436873747494990639e+00+0.000000000000000000e+00j)  (-1.047905959422720940e-01-1.110437616801736652e-02j)  (-2.714145468139459762e-03-5.830187734381937336e-04j)  (2.253194410397409446e-04-3.260143959076286746e-05j)  (1.354508363577992523e-05-7.042456795518468860e-06j)  (-5.558738568901968928e-06-1.390302845785843816e-06j)  (-8.546772542233362431e-07-6.892471310852652777e-08j)  (7.813720239311921237e-08+2.382077123023853876e-08j)  (3.086313207738194448e-08+3.903421702579997707e-09j)  (7.252797854095546993e-11-4.490463194817741491e-10j)  (-1.051287247773885485e-09-2.454709603799086668e-10j)  (-8.569008918183780531e-11-4.602482905330934339e-12j)  (3.956487065021486258e-11-1.623055213629579079e-11j)  (3.560755705577954942e-12-1.948437646256095459e-13j)  (-9.528912789376811447e-13-2.477472024966392054e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.551355962818347608e-07+0.000000000000000000e+00j)  (7.052865916241372658e-08+0.000000000000000000e+00j)  (2.000221458247080366e-08+0.000000000000000000e+00j)  (4.452906575160287570e-09+0.000000000000000000e+00j)  (2.636513818271338192e-09+0.000000000000000000e+00j)  (3.695949395917370426e-10+0.000000000000000000e+00j)  (1.373979820408907399e-10+0.000000000000000000e+00j)  (5.542960078867486189e-11+0.000000000000000000e+00j)  (1.344110648321666679e-11+0.000000000000000000e+00j)  (3.538028505563496725e-11+0.000000000000000000e+00j)  (8.021704751498284557e-12+0.000000000000000000e+00j)  (1.991541689598184396e-12+0.000000000000000000e+00j)
 (-8.396793587174348872e+00+0.000000000000000000e+00j)  (-1.052275703033164478e-01-1.119824217985816023e-02j)  (-2.736561665500980914e-03-5.903934748990963223e-04j)  (2.267742009891516263e-04-3.338663028557901338e-05j)  (1.364520173174066917e-05-7.192212082632975792e-06j)  (-5.605585652439814447e-06-1.410233105132382762e-06j)  (-8.625266709991646957e-07-6.968385221378691675e-08j)  (7.905793246964898200e-08+2.399063191885289837e-08j)  (3.111520905282185618e-08+3.864552299440042325e-09j)  (6.645595354411110190e-11-4.709767303372886570e-10j)  (-1.050436915526950604e-09-2.535486008072203169e-10j)  (-8.286335644958368501e-11-1.837937820086205160e-12j)  (4.884921298158566965e-11-1.341920490959378010e-11j)  (3.392940610823408932e-12-1.021760628586011362e-12j)  (-2.852718125544682493e-13-2.312043058500064005e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.583416425825416120e-07+0.000000000000000000e+00j)  (7.060891784101927523e-08+0.000000000000000000e+00j)  (2.061629598646142821e-08+0.000000000000000000e+00j)  (4.507069841958482800e-09+0.000000000000000000e+00j)  (2.689698129628425165e-09+0.000000000000000000e+00j)  (3.779287035039531076e-10+0.000000000000000000e+00j)  (1.427253938977450683e-10+0.000000000000000000e+00j)  (5.499060510118404370e-11+0.000000000000000000e+00j)  (1.275706433402201112e-11+0.000000000000000000e+00j)  (3.501421622325783854e-11+0.000000000000000000e+00j)  (8.183282756449339238e-12+0.000000000000000000e+00j)  (1.943079583256078782e-12+0.000000000000000000e+00j)
 (-8.356713426853707105e+00+0.000000000000000000e+00j)  (-1.056681610347196404e-01-1.129329885549905724e-02j)  (-2.759253213143632658e-03-5.978926403124483957e-04j)  (2.282465590115845635e-04-3.418992795141270546e-05j)  (1.374684836666849592e-05-7.345558405859723424e-06j)  (-5.653266110088910331e-06-1.430561124838626907e-06j)  (-8.704482540778407215e-07-7.052052315712510484e-08j)  (8.003789382761175305e-08+2.423289594473043111e-08j)  (3.138457967921392346e-08+3.816013588069403883e-09j)  (6.492764273319469512e-11-4.980781403889257316e-10j)  (-1.047008616307898300e-09-2.601663034239613772e-10j)  (-8.114966762351558252e-11+2.584254235182653960e-12j)  (5.709509146425765707e-11-6.955706245772354924e-12j)  (3.762697687731649739e-12-2.030970628715863874e-12j)  (2.032055649093442148e-13-1.906490434653207978e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.614941661646351127e-07+0.000000000000000000e+00j)  (7.066250908250191682e-08+0.000000000000000000e+00j)  (2.118153305347226091e-08+0.000000000000000000e+00j)  (4.581902162797295055e-09+0.000000000000000000e+00j)  (2.736385182316419974e-09+0.000000000000000000e+00j)  (3.918993642675416234e-10+0.000000000000000000e+00j)  (1.477634442075572318e-10+0.000000000000000000e+00j)  (5.422164908664716586e-11+0.000000000000000000e+00j)  (1.224893256560663699e-11+0.000000000000000000e+00j)  (3.427845257456870880e-11+0.000000000000000000e+00j)  (8.345059568825393332e-12+0.000000000000000000e+00j)  (1.925757466979768480e-12+0.000000000000000000e+00j)
 (-8.316633266533065338e+00+0.000000000000000000e+00j)  (-1.061124126471798129e-01-1.138956633920041456e-02j)  (-2.782224576928411970e-03-6.055188964235712085e-04j)  (2.297369661249920440e-04-3.501178205854622600e-05j)  (1.385006105431874711e-05-7.502577877526669913e-06j)  (-5.701806279856995533e-06-1.451378808449451333e-06j)  (-8.784361033267867090e-07-7.143232620528256937e-08j)  (8.105836418818903604e-08+2.456402537132211696e-08j)  (3.167678550784315035e-08+3.759647935483660716e-09j)  (7.003178249648920731e-11-5.275577539437779499e-10j)  (-1.041591367636003651e-09-2.636889230265857155e-10j)  (-8.137474653057113089e-11+8.003864198146202003e-12j)  (6.272363818602723043e-11+2.619113898501021466e-12j)  (4.711405282032520046e-12-2.878648947031477647e-12j)  (4.313336872822017887e-13-1.393222285448848659e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.645775554057193343e-07+0.000000000000000000e+00j)  (7.068471511543219335e-08+0.000000000000000000e+00j)  (2.168996523930065767e-08+0.000000000000000000e+00j)  (4.676918098634471044e-09+0.000000000000000000e+00j)  (2.774844641286275257e-09+0.000000000000000000e+00j)  (4.098964363091311326e-10+0.000000000000000000e+00j)  (1.523289874879386656e-10+0.000000000000000000e+00j)  (5.326243122713363077e-11+0.000000000000000000e+00j)  (1.200847052069499578e-11+0.000000000000000000e+00j)  (3.323448019480608051e-11+0.000000000000000000e+00j)  (8.499191678141256357e-12+0.000000000000000000e+00j)  (1.957254238209568281e-12+0.000000000000000000e+00j)
 (-8.276553106212425348e+00+0.000000000000000000e+00j)  (-1.065603703747102504e-01-1.148706520133515110e-02j)  (-2.805480312212125463e-03-6.132749365137715042e-04j)  (2.312458929502602962e-04-3.585264331153446306e-05j)  (1.395487289507371605e-05-7.663358317628388825e-06j)  (-5.751208739738675124e-06-1.472783211718158669e-06j)  (-8.864828962664442764e-07-7.241762810930873584e-08j)  (8.209498820093825555e-08+2.499436392080217681e-08j)  (3.199717624428630221e-08+3.700634236632537528e-09j)  (8.196145554458129719e-11-5.560399053032970064e-10j)  (-1.035694133287421889e-09-2.631321570606859745e-10j)  (-8.384902577914433380e-11+1.335610795842213505e-11j)  (6.448129095381366808e-11+1.403535827355811181e-11j)  (6.080285448275829188e-12-3.258620836433345129e-12j)  (4.050440136807508498e-13-9.168452519301217140e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.675785577963233854e-07+0.000000000000000000e+00j)  (7.067140094247084251e-08+0.000000000000000000e+00j)  (2.213645991196092232e-08+0.000000000000000000e+00j)  (4.790881878222141126e-09+0.000000000000000000e+00j)  (2.803412135849887587e-09+0.000000000000000000e+00j)  (4.304234699322136327e-10+0.000000000000000000e+00j)  (1.563343990538827561e-10+0.000000000000000000e+00j)  (5.230467696580056808e-11+0.000000000000000000e+00j)  (1.207789160597007879e-11+0.000000000000000000e+00j)  (3.196649729457944466e-11+0.000000000000000000e+00j)  (8.638289681529103944e-12+0.000000000000000000e+00j)  (2.044213192243983860e-12+0.000000000000000000e+00j)
 (-8.236472945891783581e+00+0.000000000000000000e+00j)  (-1.070120801891616680e-01-1.158581644920626645e-02j)  (-2.829025065969205562e-03-6.211635223666381062e-04j)  (2.327738291747787807e-04-3.671296221405460588e-05j)  (1.406131404405042140e-05-7.827995302700193388e-06j)  (-5.801451320471644756e-06-1.494869412206249428e-06j)  (-8.945785805416379624e-07-7.347379423738032886e-08j)  (8.311982693326494781e-08+2.552603332690932230e-08j)  (3.234886941267634643e-08+3.647098436509340031e-09j)  (9.910945807669245571e-11-5.807958259396413105e-10j)  (-1.031075722249035306e-09-2.585442521677513157e-10j)  (-8.822207882357033521e-11+1.759384805010150157e-11j)  (6.178970559406490029e-11+2.550895272948782623e-11j)  (7.579586251713921333e-12-3.003242026498474023e-12j)  (2.006433533797346300e-13-5.840336075901327064e-13j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.704867074675558354e-07+0.000000000000000000e+00j)  (7.061985554740080910e-08+0.000000000000000000e+00j)  (2.251930069856770327e-08+0.000000000000000000e+00j)  (4.921989964556724692e-09+0.000000000000000000e+00j)  (2.820643667797617457e-09+0.000000000000000000e+00j)  (4.523277205954412649e-10+0.000000000000000000e+00j)  (1.597610046048061433e-10+0.000000000000000000e+00j)  (5.157137005557361752e-11+0.000000000000000000e+00j)  (1.243132402526365603e-11+0.000000000000000000e+00j)  (3.056907978269508060e-11+0.000000000000000000e+00j)  (8.757684175921969418e-12+0.000000000000000000e+00j)  (2.178878783505882690e-12+0.000000000000000000e+00j)
 (-8.196392785571141815e+00+0.000000000000000000e+00j)  (-1.074675888150895403e-01-1.168584153818472138e-02j)  (-2.852863578971156361e-03-6.291874863007349428e-04j)  (2.343212826900522563e-04-3.759318770245673115e-05j)  (1.416941376302296166e-05-7.996593428911122955e-06j)  (-5.852488319533640029e-06-1.517723200742930244e-06j)  (-9.027105156533774756e-07-7.459462708022727896e-08j)  (8.410433178136710799e-08+2.615142949351413966e-08j)  (3.273134405232972282e-08+3.608613168121067374e-09j)  (1.188962482042170412e-10-6.006097177076992512e-10j)  (-1.029051493731191607e-09-2.508269592460118995e-10j)  (-9.366017814885391926e-11+2.009314083025537713e-11j)  (5.494680132622868233e-11+3.512232215894884231e-11j)  (8.889881455704646763e-12-2.110367561989111595e-12j)  (-7.467370414614693449e-14-4.378529955672733046e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.732946243752614027e-07+0.000000000000000000e+00j)  (7.052950036224223895e-08+0.000000000000000000e+00j)  (2.284062463238160499e-08+0.000000000000000000e+00j)  (5.068155102828822131e-09+0.000000000000000000e+00j)  (2.825499715681921375e-09+0.000000000000000000e+00j)  (4.748686619488131854e-10+0.000000000000000000e+00j)  (1.626454804028537121e-10+0.000000000000000000e+00j)  (5.127789605078255323e-11+0.000000000000000000e+00j)  (1.298445067097074958e-11+0.000000000000000000e+00j)  (2.913531678325738625e-11+0.000000000000000000e+00j)  (8.856620023901825945e-12+0.000000000000000000e+00j)  (2.342480700792639290e-12+0.000000000000000000e+00j)
 (-8.156312625250500048e+00+0.000000000000000000e+00j)  (-1.079269437449756897e-01-1.178716238317856907e-02j)  (-2.877000688025394253e-03-6.373497332712169117e-04j)  (2.358887783834707043e-04-3.849376591315854438e-05j)  (1.427920258500130694e-05-8.169266678715520396e-06j)  (-5.904253950206264786e-06-1.541414335708926116e-06j)  (-9.108653646929177055e-07-7.576809078621843289e-08j)  (8.502314482074046155e-08+2.685286734085806824e-08j)  (3.314013005950033830e-08+3.594252035548697168e-09j)  (1.389046220771888232e-10-6.159084778960802230e-10j)  (-1.030164938684181022e-09-2.411704683772859094e-10j)  (-9.924092867199282218e-11+2.082318770018414839e-11j)  (4.510793534986331354e-11+4.126952792252460523e-11j)  (9.734348110424266728e-12-7.122810216837501822e-13j)  (-3.238389542946328943e-13-4.617331620383738459e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (2.759981698939470964e-07+0.000000000000000000e+00j)  (7.040239614838500968e-08+0.000000000000000000e+00j)  (2.310658146071005611e-08+0.000000000000000000e+00j)  (5.227309378902649734e-09+0.000000000000000000e+00j)  (2.817517162090180946e-09+0.000000000000000000e+00j)  (4.976749103837598497e-10+0.000000000000000000e+00j)  (1.650828672187725677e-10+0.000000000000000000e+00j)  (5.158211737110261216e-11+0.000000000000000000e+00j)  (1.362536346871050354e-11+0.000000000000000000e+00j)  (2.774830074329005389e-11+0.000000000000000000e+00j)  (8.938131485373121193e-12+0.000000000000000000e+00j)  (2.512674646115745529e-12+0.000000000000000000e+00j)
 (-8.116232464929860058e+00+0.000000000000000000e+00j)  (-1.083901932548138602e-01-1.188980137044451900e-02j)  (-2.901441328275267476e-03-6.456532430429896439e-04j)  (2.374768565688452598e-04-3.941513916983578592e-05j)  (1.439071417853854238e-05-8.346138059991579659e-06j)  (-5.956667755859464106e-06-1.565991092012576533e-06j)  (-9.190322920468437219e-07-7.697538076996708534e-08j)  (8.585820204708170943e-08+2.760394914632985228e-08j)  (3.356751058881085298e-08+3.610918266680581404e-09j)  (1.577689736735784042e-10-6.281660097257736241e-10j)  (-1.034361900536790710e-09-2.304903667628273713e-10j)  (-1.043359999620196303e-10+2.020225988285065358e-11j)  (3.403865515892953781e-11+4.304066144932485878e-11j)  (9.906810492025987131e-12+9.617373657165877290e-13j)  (-4.847800438132966898e-13-6.043931871878319472e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.785964512330403733e-07+0.000000000000000000e+00j)  (7.024349562456563123e-08+0.000000000000000000e+00j)  (2.332710913807412543e-08+0.000000000000000000e+00j)  (5.397654323142489835e-09+0.000000000000000000e+00j)  (2.796925978903435674e-09+0.000000000000000000e+00j)  (5.206356930937793658e-10+0.000000000000000000e+00j)  (1.672375640244674064e-10+0.000000000000000000e+00j)  (5.254223515719653566e-11+0.000000000000000000e+00j)  (1.424628231885835145e-11+0.000000000000000000e+00j)  (2.647706068617475353e-11+0.000000000000000000e+00j)  (9.007799683966017719e-12+0.000000000000000000e+00j)  (2.670145951536751704e-12+0.000000000000000000e+00j)
 (-8.076152304609218291e+00+0.000000000000000000e+00j)  (-1.088573864200691049e-01-1.199378136975369491e-02j)  (-2.926190535563127654e-03-6.541010724381591266e-04j)  (2.390860710611895196e-04-4.035774530422055455e-05j)  (1.450398671125739821e-05-8.527338854399704038e-06j)  (-6.009641458106927176e-06-1.591476671005690051e-06j)  (-9.272064633248316658e-07-7.819191393080950029e-08j)  (8.660218479852230092e-08+2.837289815389797463e-08j)  (3.400377176266918146e-08+3.662358959985040104e-09j)  (1.754349680562023801e-10-6.389496778435290510e-10j)  (-1.041483654322146015e-09-2.192223324590479350e-10j)  (-1.087674652285659975e-10+1.874731627831068943e-11j)  (2.369949972981889008e-11+4.042765279542364760e-11j)  (9.289991278936323131e-12+2.599169700260779542e-12j)  (-5.319950423478298278e-13-8.088737349965549431e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.810916762183857164e-07+0.000000000000000000e+00j)  (7.006061094470642993e-08+0.000000000000000000e+00j)  (2.351526737565728722e-08+0.000000000000000000e+00j)  (5.577822208569107200e-09+0.000000000000000000e+00j)  (2.764677369828504035e-09+0.000000000000000000e+00j)  (5.437613990076829355e-10+0.000000000000000000e+00j)  (1.693457253744438767e-10+0.000000000000000000e+00j)  (5.410408322726142785e-11+0.000000000000000000e+00j)  (1.476435326002325449e-11+0.000000000000000000e+00j)  (2.537642946648951192e-11+0.000000000000000000e+00j)  (9.071948532179396480e-12+0.000000000000000000e+00j)  (2.801895283737759736e-12+0.000000000000000000e+00j)
 (-8.036072144288576524e+00+0.000000000000000000e+00j)  (-1.093285731320215448e-01-1.209912574692365191e-02j)  (-2.951253448858378887e-03-6.626963576606198156e-04j)  (2.407169869455601935e-04-4.132201744570530969e-05j)  (1.461906376320873293e-05-8.713007797063136633e-06j)  (-6.063086575574219438e-06-1.617867781532818788e-06j)  (-9.353917128475972598e-07-7.939010512237598030e-08j)  (8.726021826862675688e-08+2.912746021836708673e-08j)  (3.443849751886909340e-08+3.748844733948767335e-09j)  (1.927606449422653969e-10-6.491130505853699584e-10j)  (-1.051699807467794155e-09-2.075778694394027097e-10j)  (-1.126667945297105615e-10+1.674423332058585601e-11j)  (1.578808208086348582e-11+3.428091512034959152e-11j)  (7.901282815827479458e-12+3.816066517940632574e-12j)  (-4.608283346410989282e-13-1.029193699068459623e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.834888704561253196e-07+0.000000000000000000e+00j)  (6.986409174572449341e-08+0.000000000000000000e+00j)  (2.368614599171130089e-08+0.000000000000000000e+00j)  (5.766947194296819800e-09+0.000000000000000000e+00j)  (2.722368979937850182e-09+0.000000000000000000e+00j)  (5.670434045258390914e-10+0.000000000000000000e+00j)  (1.716929609862847772e-10+0.000000000000000000e+00j)  (5.612476561791980860e-11+0.000000000000000000e+00j)  (1.513154397765418412e-11+0.000000000000000000e+00j)  (2.448959746860843552e-11+0.000000000000000000e+00j)  (9.136066489022511400e-12+0.000000000000000000e+00j)  (2.901192697937403356e-12+0.000000000000000000e+00j)
 (-7.995991983967935646e+00+0.000000000000000000e+00j)  (-1.098038041145048133e-01-1.220585837672931787e-02j)  (-2.976635312752502760e-03-6.714423167007657232e-04j)  (2.423701781517119684e-04-4.230838441278947143e-05j)  (1.473599499799556651e-05-8.903290339308960090e-06j)  (-6.116922159731771517e-06-1.645135463049005229e-06j)  (-9.436015666321465336e-07-8.054318512026003524e-08j)  (8.784904169714904898e-08+2.984029678280446669e-08j)  (3.486167005088433181e-08+3.867226506585049421e-09j)  (2.107640835597727814e-10-6.584963158219568374e-10j)  (-1.065551929691407266e-09-1.960511230492777790e-10j)  (-1.161509253658101230e-10+1.414489936648537525e-11j)  (1.139266671651383887e-11+2.603741332321285379e-11j)  (5.958115584814503553e-12+4.214779657303981120e-12j)  (-2.702574942629458542e-13-1.227631154824105163e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.857954800332077613e-07+0.000000000000000000e+00j)  (6.966623866118629503e-08+0.000000000000000000e+00j)  (2.385545754038075997e-08+0.000000000000000000e+00j)  (5.964659016813147037e-09+0.000000000000000000e+00j)  (2.672077315095436245e-09+0.000000000000000000e+00j)  (5.903431363973293843e-10+0.000000000000000000e+00j)  (1.745619454067478627e-10+0.000000000000000000e+00j)  (5.841819079622176810e-11+0.000000000000000000e+00j)  (1.533713075207450287e-11+0.000000000000000000e+00j)  (2.385197981168353457e-11+0.000000000000000000e+00j)  (9.204159384659135712e-12+0.000000000000000000e+00j)  (2.965366101218029597e-12+0.000000000000000000e+00j)
 (-7.955911823647294767e+00+0.000000000000000000e+00j)  (-1.102831309410501892e-01-1.231400365620587307e-02j)  (-3.002341480023087202e-03-6.803422518234222621e-04j)  (2.440462250105537422e-04-4.331727180203989215e-05j)  (1.485483678496600220e-05-9.098337930128234797e-06j)  (-6.171082075502026657e-06-1.673228076940313420e-06j)  (-9.518583968914398205e-07-8.162905149172561054e-08j)  (8.839362261897408668e-08+3.049342194676701270e-08j)  (3.526466157814980884e-08+4.011125909945404179e-09j)  (2.299520191687780878e-10-6.661778487220440104e-10j)  (-1.083542103857921791e-09-1.857888715301843216e-10j)  (-1.190431855409742143e-10+1.074896611645392552e-11j)  (1.086586084536484537e-11+1.734244734883885568e-11j)  (3.907521682487670461e-12+3.507572921769232698e-12j)  (4.000868810244735344e-14-1.360196995792133521e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.880208933299699078e-07+0.000000000000000000e+00j)  (6.948050570462102284e-08+0.000000000000000000e+00j)  (2.403801302183193748e-08+0.000000000000000000e+00j)  (6.171004895647073076e-09+0.000000000000000000e+00j)  (2.616132301540927519e-09+0.000000000000000000e+00j)  (6.133362556469294154e-10+0.000000000000000000e+00j)  (1.781627378718589430e-10+0.000000000000000000e+00j)  (6.079947306058206076e-11+0.000000000000000000e+00j)  (1.540482127315550206e-11+0.000000000000000000e+00j)  (2.349454943329618489e-11+0.000000000000000000e+00j)  (9.279179213700990315e-12+0.000000000000000000e+00j)  (2.993192434890585133e-12+0.000000000000000000e+00j)
 (-7.915831663326653000e+00+0.000000000000000000e+00j)  (-1.107666060524476886e-01-1.242358651835724984e-02j)  (-3.028377414269023665e-03-6.893995521422425620e-04j)  (2.457457120118923836e-04-4.434910379996060250e-05j)  (1.497565279854096322e-05-9.298307123874458271e-06j)  (-6.225521304795283611e-06-1.702076336077924810e-06j)  (-9.601910520372792717e-07-8.263328132736540595e-08j)  (8.892206550131539565e-08+3.108041403584625962e-08j)  (3.564132932829264288e-08+4.171294465999684903e-09j)  (2.500365475462672852e-10-6.710258767848153999e-10j)  (-1.105513428091237742e-09-1.785067500981668326e-10j)  (-1.208372557115637866e-10+6.542822745909591221e-12j)  (1.390978138529592447e-11+9.729624128104405864e-12j)  (2.361353626304868432e-12+1.667211445890105619e-12j)  (4.542763686302657911e-13-1.368193079898793816e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.490093358893957504e-19+0.000000000000000000e+00j)  (2.901759235262460083e-07+0.000000000000000000e+00j)  (6.932056950549420235e-08+0.000000000000000000e+00j)  (2.424633434411069976e-08+0.000000000000000000e+00j)  (6.386292275799771342e-09+0.000000000000000000e+00j)  (2.556886713530300431e-09+0.000000000000000000e+00j)  (6.355257515648098933e-10+0.000000000000000000e+00j)  (1.825749221618302940e-10+0.000000000000000000e+00j)  (6.311278511209938823e-11+0.000000000000000000e+00j)  (1.538490773388633147e-11+0.000000000000000000e+00j)  (2.344365358925682482e-11+0.000000000000000000e+00j)  (9.363843129960766923e-12+0.000000000000000000e+00j)  (2.983713334366779915e-12+0.000000000000000000e+00j)
 (-7.875751503006012122e+00+0.000000000000000000e+00j)  (-1.112542827747356466e-01-1.253463244628428425e-02j)  (-3.054748692619022824e-03-6.986176962839435976e-04j)  (2.474692259899200267e-04-4.540430565473110668e-05j)  (1.509851440778589899e-05-9.503358364966925048e-06j)  (-6.280220712639619340e-06-1.731600187139935359e-06j)  (-9.686316250534994254e-07-8.355083379797881542e-08j)  (8.946027643126669638e-08+3.160583951282340918e-08j)  (3.598924364962355468e-08+4.336438946491348043e-09j)  (2.700679284411272236e-10-6.721967872105098687e-10j)  (-1.130235367231803963e-09-1.759153609117275525e-10j)  (-1.209463757126927551e-10+1.961578966163243271e-12j)  (1.974771942485298547e-11+4.456702884319678997e-12j)  (1.925851603473073335e-12-9.750672839777076880e-13j)  (9.206156911199955065e-13-1.190544498512887653e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.490093358893957504e-19+0.000000000000000000e+00j)  (2.922722971250823383e-07+0.000000000000000000e+00j)  (6.919936137376805386e-08+0.000000000000000000e+00j)  (2.448964773631568210e-08+0.000000000000000000e+00j)  (6.610845433282273647e-09+0.000000000000000000e+00j)  (2.496536158755986533e-09+0.000000000000000000e+00j)  (6.563201001890602921e-10+0.000000000000000000e+00j)  (1.877322906344082367e-10+0.000000000000000000e+00j)  (6.523971308168370564e-11+0.000000000000000000e+00j)  (1.534170080736869454e-11+0.000000000000000000e+00j)  (2.371428498996715852e-11+0.000000000000000000e+00j)  (9.460670087105824170e-12+0.000000000000000000e+00j)  (2.937449171221364743e-12+0.000000000000000000e+00j)
 (-7.835671342685370355e+00+0.000000000000000000e+00j)  (-1.117462153376307943e-01-1.264716748774728262e-02j)  (-3.081461008515758160e-03-7.080002551459094705e-04j)  (2.492173549279035104e-04-4.648330666068696505e-05j)  (1.522350054698547380e-05-9.713654501273761763e-06j)  (-6.335189627680470366e-06-1.761717195540563104e-06j)  (-9.772120275332843677e-07-8.438639586731175203e-08j)  (9.002789611036987251e-08+3.208227697116659611e-08j)  (3.631071208274437309e-08+4.494806216982597974e-09j)  (2.887688306879290328e-10-6.693536574800418659e-10j)  (-1.155516618054854385e-09-1.789401960380894326e-10j)  (-1.190930852471355009e-10-2.119910641654679786e-12j)  (2.723956437180589296e-11+2.455053971759531257e-12j)  (2.978148246063983827e-12-3.755241992202705553e-12j)  (1.347251081773062044e-12-7.944827886569926860e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.943221919310598445e-07+0.000000000000000000e+00j)  (6.912816756329011071e-08+0.000000000000000000e+00j)  (2.477341707263520948e-08+0.000000000000000000e+00j)  (6.844693041653665736e-09+0.000000000000000000e+00j)  (2.437028381485697062e-09+0.000000000000000000e+00j)  (6.751559479441356707e-10+0.000000000000000000e+00j)  (1.934624760216197397e-10+0.000000000000000000e+00j)  (6.709361806045216123e-11+0.000000000000000000e+00j)  (1.533808380700720629e-11+0.000000000000000000e+00j)  (2.429745407410068742e-11+0.000000000000000000e+00j)  (9.570477205028634335e-12+0.000000000000000000e+00j)  (2.859482796497980072e-12+0.000000000000000000e+00j)
 (-7.795591182364729477e+00+0.000000000000000000e+00j)  (-1.122424588934110568e-01-1.276121827017819878e-02j)  (-3.108520174577945883e-03-7.175508947508358812e-04j)  (2.509906875065911883e-04-4.758654344896225152e-05j)  (1.535069681678970463e-05-9.929359331261498688e-06j)  (-6.390465579931505662e-06-1.792351763062652084e-06j)  (-9.859608313883608668e-07-8.515358395187685124e-08j)  (9.063647301915971355e-08+3.252610366100207158e-08j)  (3.661299144101443935e-08+4.636477210470396810e-09j)  (3.047986894024705523e-10-6.626245754353347582e-10j)  (-1.178868413620887420e-09-1.871807235749264603e-10j)  (-1.155938185581014528e-10-4.695272887195310865e-12j)  (3.490922429860026199e-11+4.252304865443318187e-12j)  (5.482228592876968169e-12-5.845290216099942682e-12j)  (1.627465396935721842e-12-2.033618007821179826e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.963378599328335014e-07+0.000000000000000000e+00j)  (6.911590206982910186e-08+0.000000000000000000e+00j)  (2.509943534518768580e-08+0.000000000000000000e+00j)  (7.087244101082638063e-09+0.000000000000000000e+00j)  (2.380066012308055016e-09+0.000000000000000000e+00j)  (6.916343914682893581e-10+0.000000000000000000e+00j)  (1.995661024140611796e-10+0.000000000000000000e+00j)  (6.860870905512156534e-11+0.000000000000000000e+00j)  (1.542159235960629086e-11+0.000000000000000000e+00j)  (2.514886912990840327e-11+0.000000000000000000e+00j)  (9.689815938103114915e-12+0.000000000000000000e+00j)  (2.762529016211535759e-12+0.000000000000000000e+00j)
 (-7.755511022044087710e+00+0.000000000000000000e+00j)  (-1.127430695362639235e-01-1.287681201615832084e-02j)  (-3.135932125542807182e-03-7.272733792022619990e-04j)  (2.527898134392034821e-04-4.871446335244112723e-05j)  (1.548019379987578261e-05-1.015063665517733603e-05j)  (-6.446110752766222653e-06-1.823444108123306504e-06j)  (-9.949006127660115905e-07-8.587325484298042298e-08j)  (9.128997219157776606e-08+3.295347307429730892e-08j)  (3.690716139830986094e-08+4.755808056555375478e-09j)  (3.168225565000030730e-10-6.525050117040021487e-10j)  (-1.198408638303095161e-09-1.989504526714656178e-10j)  (-1.113438205663297961e-10-5.071764145299680830e-12j)  (4.100514530944080754e-11+9.771530954616830040e-12j)  (8.933027131730295591e-12-6.519133106780130570e-12j)  (1.681624958279235289e-12+5.030088516337677771e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (2.983313571256566472e-07+0.000000000000000000e+00j)  (6.916864285595139740e-08+0.000000000000000000e+00j)  (2.546634516338827014e-08+0.000000000000000000e+00j)  (7.337043407437744586e-09+0.000000000000000000e+00j)  (2.327166260366208393e-09+0.000000000000000000e+00j)  (7.056371388916333316e-10+0.000000000000000000e+00j)  (2.059006272024567600e-10+0.000000000000000000e+00j)  (6.973200425415302159e-11+0.000000000000000000e+00j)  (1.561769391492850989e-11+0.000000000000000000e+00j)  (2.618928765747056824e-11+0.000000000000000000e+00j)  (9.809037083090216053e-12+0.000000000000000000e+00j)  (2.667451141758315049e-12+0.000000000000000000e+00j)
 (-7.715430861723446831e+00+0.000000000000000000e+00j)  (-1.132481043221132411e-01-1.299397655937790767e-02j)  (-3.163702921291399947e-03-7.371715737449883749e-04j)  (2.546153245564617578e-04-4.986752762066149852e-05j)  (1.561208488448438575e-05-1.037765027659913120e-05j)  (-6.502205204190202950e-06-1.854957639293638364e-06j)  (-1.004045930937871726e-06-8.657109229429133153e-08j)  (9.198690934627345057e-08+3.337759133584241084e-08j)  (3.720561694296037395e-08+4.853102084678848166e-09j)  (3.234839391474300901e-10-6.399035615209885571e-10j)  (-1.213533298096714758e-09-2.119241810525550301e-10j)  (-1.074841473148474524e-10-3.193361104454572238e-12j)  (4.376513256331483308e-11+1.807914370674159688e-11j)  (1.247331985789336486e-11-5.419962841342901677e-12j)  (1.486900381638845240e-12+1.221348986762183633e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (3.003143853910637218e-07+0.000000000000000000e+00j)  (6.928949484059900202e-08+0.000000000000000000e+00j)  (2.587036060135078777e-08+0.000000000000000000e+00j)  (7.591700049304512094e-09+0.000000000000000000e+00j)  (2.279712539233960362e-09+0.000000000000000000e+00j)  (7.173919520118019347e-10+0.000000000000000000e+00j)  (2.124326765970998377e-10+0.000000000000000000e+00j)  (7.042324612976463124e-11+0.000000000000000000e+00j)  (1.593335412404723992e-11+0.000000000000000000e+00j)  (2.732141497935514717e-11+0.000000000000000000e+00j)  (9.912806336975546037e-12+0.000000000000000000e+00j)  (2.598960513320675812e-12+0.000000000000000000e+00j)
 (-7.675350701402805065e+00+0.000000000000000000e+00j)  (-1.137576212889382377e-01-1.311274036109498324e-02j)  (-3.191838749959421614e-03-7.472494479345755678e-04j)  (2.564678165397383538e-04-5.104621429140025648e-05j)  (1.574646413102087972e-05-1.061056517994844026e-05j)  (-6.558837607350137521e-06-1.886883356958949363e-06j)  (-1.013402122924789913e-06-8.727457783908054515e-08j)  (9.272300968693376304e-08+3.380770072155595248e-08j)  (3.751880829334516333e-08+4.934678241155921400e-09j)  (3.235090932939094880e-10-6.263457024412893549e-10j)  (-1.224991188535697637e-09-2.240737821816573997e-10j)  (-1.049280581937585508e-10+3.559723820438123346e-13j)  (4.193027998587584352e-11+2.730750559041032887e-11j)  (1.515999829393394676e-11-2.718543241740855336e-12j)  (1.070644293608724604e-12+1.868863791236928106e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.490093358893957504e-19+0.000000000000000000e+00j)  (3.022982338667444590e-07+0.000000000000000000e+00j)  (6.947880135176956930e-08+0.000000000000000000e+00j)  (2.630594731783521724e-08+0.000000000000000000e+00j)  (7.848042735430672418e-09+0.000000000000000000e+00j)  (2.238933094736520719e-09+0.000000000000000000e+00j)  (7.274640918639741787e-10+0.000000000000000000e+00j)  (2.192366193582216831e-10+0.000000000000000000e+00j)  (7.066315057974576640e-11+0.000000000000000000e+00j)  (1.636812772024737073e-11+0.000000000000000000e+00j)  (2.845761443995240400e-11+0.000000000000000000e+00j)  (9.983673604439089059e-12+0.000000000000000000e+00j)  (2.576328723319501665e-12+0.000000000000000000e+00j)
 (-7.635270541082164186e+00+0.000000000000000000e+00j)  (-1.142716794775984201e-01-1.323313252711107516e-02j)  (-3.220345931136145510e-03-7.575110789202855544e-04j)  (2.583478911494972653e-04-5.225102057119136863e-05j)  (1.588342478029302929e-05-1.084954978035199026e-05j)  (-6.616094930073118521e-06-1.919240336233989437e-06j)  (-1.022965191847786204e-06-8.800953705689862421e-08j)  (9.349342391470873700e-08+3.424947048033929055e-08j)  (3.785234269530530876e-08+5.011063779725400177e-09j)  (3.160933053269285893e-10-6.141282140731484019e-10j)  (-1.234322339246100161e-09-2.344043425278904581e-10j)  (-1.040176348769064822e-10+4.679961014992665116e-12j)  (3.532758957106016891e-11+3.496621463938657537e-11j)  (1.628775704993580825e-11+9.168405462110847381e-13j)  (4.720561392133473229e-13+2.402863591924941469e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.042937919359324642e-07+0.000000000000000000e+00j)  (6.973467360605491966e-08+0.000000000000000000e+00j)  (2.676628380394567872e-08+0.000000000000000000e+00j)  (8.102486539347815340e-09+0.000000000000000000e+00j)  (2.205776038060281674e-09+0.000000000000000000e+00j)  (7.366623596905407575e-10+0.000000000000000000e+00j)  (2.264390962288320884e-10+0.000000000000000000e+00j)  (7.046561392843391482e-11+0.000000000000000000e+00j)  (1.692530126944170748e-11+0.000000000000000000e+00j)  (2.954534950009170520e-11+0.000000000000000000e+00j)  (1.000758699933277630e-11+0.000000000000000000e+00j)  (2.603549365422205127e-12+0.000000000000000000e+00j)
 (-7.595190380761522420e+00+0.000000000000000000e+00j)  (-1.147903389531788609e-01-1.335518282528240855e-02j)  (-3.249230919154244123e-03-7.679606548460310650e-04j)  (2.602561587602090771e-04-5.348246463310560458e-05j)  (1.602305886272259705e-05-1.109477884082228049e-05j)  (-6.674052853823080705e-06-1.952072116171467826e-06j)  (-1.032723064115928631e-06-8.879666861069288558e-08j)  (9.429402637118431531e-08+3.470610297057812161e-08j)  (3.820555010696054815e-08+5.093836367138287215e-09j)  (3.014774508062659101e-10-6.061364576986440383e-10j)  (-1.242973423499478400e-09-2.431115297423545833e-10j)  (-1.045111908506568238e-10+9.039143182273435486e-12j)  (2.519477255221989704e-11+3.865113429213973801e-11j)  (1.563976691748159784e-11+4.544871055894564574e-12j)  (-2.937174432669437112e-13+2.798283080613321374e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.063115958413064852e-07+0.000000000000000000e+00j)  (7.005375334194471646e-08+0.000000000000000000e+00j)  (2.724344111326074530e-08+0.000000000000000000e+00j)  (8.351526203241251432e-09+0.000000000000000000e+00j)  (2.180708055676911395e-09+0.000000000000000000e+00j)  (7.458664851559713010e-10+0.000000000000000000e+00j)  (2.341322379200932248e-10+0.000000000000000000e+00j)  (6.988636781186582264e-11+0.000000000000000000e+00j)  (1.761573236713374730e-11+0.000000000000000000e+00j)  (3.057728517403261238e-11+0.000000000000000000e+00j)  (9.979217887423675175e-12+0.000000000000000000e+00j)  (2.666385794013324654e-12+0.000000000000000000e+00j)
 (-7.555110220440881541e+00+0.000000000000000000e+00j)  (-1.153136608268706259e-01-1.347892170358595647e-02j)  (-3.278500306473391534e-03-7.786024783741071287e-04j)  (2.621932409918058585e-04-5.474108680682032078e-05j)  (1.616545809468728707e-05-1.134643649135597473e-05j)  (-6.732768644305718239e-06-1.985439720440953665e-06j)  (-1.042658291406068854e-06-8.964869128729097220e-08j)  (9.512185081918960599e-08+3.517949748941257618e-08j)  (3.857205014524647575e-08+5.192258670053451260e-09j)  (2.813834934434366197e-10-6.051880828387447759e-10j)  (-1.251577343910653173e-09-2.511075513967783911e-10j)  (-1.059057789462513149e-10+1.318113734257583327e-11j)  (1.398704171554852843e-11+3.689461881943233887e-11j)  (1.355361678350778597e-11+7.287644980575890293e-12j)  (-1.232221695357044861e-12+3.002569790866716855e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.083618679093704819e-07+0.000000000000000000e+00j)  (7.043207886791233259e-08+0.000000000000000000e+00j)  (2.772833633875871380e-08+0.000000000000000000e+00j)  (8.592231097634487771e-09+0.000000000000000000e+00j)  (2.163519305232452327e-09+0.000000000000000000e+00j)  (7.558067745977433136e-10+0.000000000000000000e+00j)  (2.422938938122175770e-10+0.000000000000000000e+00j)  (6.902033451003755923e-11+0.000000000000000000e+00j)  (1.845161590216602145e-11+0.000000000000000000e+00j)  (3.157936149582737031e-11+0.000000000000000000e+00j)  (9.905087726894445605e-12+0.000000000000000000e+00j)  (2.738773813018668731e-12+0.000000000000000000e+00j)
 (-7.515030060120239774e+00+0.000000000000000000e+00j)  (-1.158417072784016649e-01-1.360438030876028048e-02j)  (-3.308160827160551085e-03-7.894409703366766541e-04j)  (2.641597732283646675e-04-5.602745021308511907e-05j)  (1.631071595953317711e-05-1.160471880194514303e-05j)  (-6.792277627471644474e-06-2.019412764610655085e-06j)  (-1.052751901345375157e-06-9.056882159654600274e-08j)  (9.597500717663920167e-08+3.567113613709263913e-08j)  (3.894200106716082802e-08+5.310938352201850314e-09j)  (2.589285164782013330e-10-6.130798071037841439e-10j)  (-1.259777757108333449e-09-2.592164075438366772e-10j)  (-1.078938571763407528e-10+1.733050685266563156e-11j)  (4.660926078267704882e-12+2.976421571989010361e-11j)  (1.076842584071922863e-11+8.638131299194241277e-12j)  (-2.321680632288004656e-12+2.912824372395546518e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (3.104545120648676223e-07+0.000000000000000000e+00j)  (7.086590201492727084e-08+0.000000000000000000e+00j)  (2.821059798461633107e-08+0.000000000000000000e+00j)  (8.822621121768037664e-09+0.000000000000000000e+00j)  (2.153238328775202048e-09+0.000000000000000000e+00j)  (7.668504400922752952e-10+0.000000000000000000e+00j)  (2.507520982763813048e-10+0.000000000000000000e+00j)  (6.798325903351087819e-11+0.000000000000000000e+00j)  (1.943352376938883358e-11+0.000000000000000000e+00j)  (3.258072385726739069e-11+0.000000000000000000e+00j)  (9.803395202512412140e-12+0.000000000000000000e+00j)  (2.793031780010070684e-12+0.000000000000000000e+00j)
 (-7.474949899799598896e+00+0.000000000000000000e+00j)  (-1.163745415790339299e-01-1.373159050554219329e-02j)  (-3.338219360470044781e-03-8.004806735202249501e-04j)  (2.661564068472283017e-04-5.734214097418366895e-05j)  (1.645893066899851203e-05-1.186983550881082811e-05j)  (-6.852593579764551360e-06-2.054060427061038966e-06j)  (-1.062987693332321267e-06-9.155111485272532659e-08j)  (9.685238390651361149e-08+3.618268986939753926e-08j)  (3.930500633142115099e-08+5.449236053573387650e-09j)  (2.378561738793360312e-10-6.297909043456458028e-10j)  (-1.266656515335759366e-09-2.675127491265248156e-10j)  (-1.106651398326811530e-10+2.184196927352835770e-11j)  (-2.885956847773762483e-13+1.891087650107298360e-11j)  (8.120143236736750616e-12+8.606594120124305798e-12j)  (-3.456764747615276483e-12+2.408042581239875905e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.125990408990418208e-07+0.000000000000000000e+00j)  (7.135231173889961525e-08+0.000000000000000000e+00j)  (2.867850911154245736e-08+0.000000000000000000e+00j)  (9.041846191392229284e-09+0.000000000000000000e+00j)  (2.148230718971873680e-09+0.000000000000000000e+00j)  (7.788587242519019317e-10+0.000000000000000000e+00j)  (2.592110014668076740e-10+0.000000000000000000e+00j)  (6.687999333078477892e-11+0.000000000000000000e+00j)  (2.053825829394453749e-11+0.000000000000000000e+00j)  (3.358016647664410090e-11+0.000000000000000000e+00j)  (9.700553026927362764e-12+0.000000000000000000e+00j)  (2.807627905072802865e-12+0.000000000000000000e+00j)
 (-7.434869739478957129e+00+0.000000000000000000e+00j)  (-1.169122281151428189e-01-1.386058489652085279e-02j)  (-3.368682934526511744e-03-8.117262565884185085e-04j)  (2.681838110502938913e-04-5.868576819723750923e-05j)  (1.661020862234470594e-05-1.214201067750386395e-05j)  (-6.913712495651326499e-06-2.089443901573740484e-06j)  (-1.073356014648704065e-06-9.258277938835787799e-08j)  (9.775321552227017977e-08+3.671646222430782176e-08j)  (3.965247826366175244e-08+5.602295673630879442e-09j)  (2.213132782667143605e-10-6.533346723969622858e-10j)  (-1.271474908667109811e-09-2.751733466370465288e-10j)  (-1.148516301834501454e-10+2.673020395739347683e-11j)  (3.694097127736129327e-13+7.032128092209046283e-12j)  (6.221643839964403616e-12+7.649718811909155111e-12j)  (-4.435849744097647673e-12+1.425448740590413238e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.148044259440620512e-07+0.000000000000000000e+00j)  (7.188956100277861172e-08+0.000000000000000000e+00j)  (2.911916741910413790e-08+0.000000000000000000e+00j)  (9.250154467241642387e-09+0.000000000000000000e+00j)  (2.146485738325473916e-09+0.000000000000000000e+00j)  (7.911636843739883287e-10+0.000000000000000000e+00j)  (2.673269650700812442e-10+0.000000000000000000e+00j)  (6.577028969326554002e-11+0.000000000000000000e+00j)  (2.171465606249170965e-11+0.000000000000000000e+00j)  (3.452741024852913589e-11+0.000000000000000000e+00j)  (9.625393501825975399e-12+0.000000000000000000e+00j)  (2.770909402034323096e-12+0.000000000000000000e+00j)
 (-7.394789579158316251e+00+0.000000000000000000e+00j)  (-1.174548324123959597e-01-1.399139684263203502e-02j)  (-3.399558730114071205e-03-8.231825181490596763e-04j)  (2.702426742872192865e-04-6.005896395730564680e-05j)  (1.676466798975293564e-05-1.242148222973576946e-05j)  (-6.975618605183613250e-06-2.125611423055682318e-06j)  (-1.083856071188102837e-06-9.364803764725010965e-08j)  (9.867643025478381905e-08+3.727565861685663999e-08j)  (3.997870164348337704e-08+5.762844131667003356e-09j)  (2.107280411636872872e-10-6.804760007844088383e-10j)  (-1.274272937990870783e-09-2.808932984354533905e-10j)  (-1.211276597636094806e-10+3.137484217934035730e-11j)  (6.279825278300070991e-12-3.012307370226205192e-12j)  (5.264727750324074095e-12+6.427465779981516576e-12j)  (-5.015238255400171226e-12+2.997083376724818538e-14j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.170788809834104313e-07+0.000000000000000000e+00j)  (7.247705959100658159e-08+0.000000000000000000e+00j)  (2.951893720103620021e-08+0.000000000000000000e+00j)  (9.448690980319515254e-09+0.000000000000000000e+00j)  (2.146022703027891769e-09+0.000000000000000000e+00j)  (8.026762991779656115e-10+0.000000000000000000e+00j)  (2.748024201058259186e-10+0.000000000000000000e+00j)  (6.464858053215383747e-11+0.000000000000000000e+00j)  (2.288980348978753210e-11+0.000000000000000000e+00j)  (3.532922928853231060e-11+0.000000000000000000e+00j)  (9.602615918019907287e-12+0.000000000000000000e+00j)  (2.682172289575656446e-12+0.000000000000000000e+00j)
 (-7.354709418837674484e+00+0.000000000000000000e+00j)  (-1.180024211605484041e-01-1.412406048431606199e-02j)  (-3.430854084574999890e-03-8.348543909710818981e-04j)  (2.723337053665062890e-04-6.146238348654536388e-05j)  (1.692244207367555665e-05-1.270850034365187702e-05j)  (-7.038291299357044619e-06-2.162596292418070421e-06j)  (-1.094496150495065847e-06-9.473264736839770574e-08j)  (9.961976412945230231e-08+3.786425839647384527e-08j)  (4.028064362043984541e-08+5.922697589588475212e-09j)  (2.053918992627743348e-10-7.080728177144417191e-10j)  (-1.275979274336027033e-09-2.835833309876476166e-10j)  (-1.296901964069198735e-10+3.460473415674603562e-11j)  (1.574490145814965089e-11-9.062105148748617171e-12j)  (5.016863389117211635e-12+5.505666425890072049e-12j)  (-5.003222047718794332e-12-1.574505162030358268e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.194296048303298166e-07+0.000000000000000000e+00j)  (7.311507121484073137e-08+0.000000000000000000e+00j)  (2.986419074683198994e-08+0.000000000000000000e+00j)  (9.639198746679960873e-09+0.000000000000000000e+00j)  (2.145309118654827428e-09+0.000000000000000000e+00j)  (8.120969137658180159e-10+0.000000000000000000e+00j)  (2.814602029823577601e-10+0.000000000000000000e+00j)  (6.345156588785090154e-11+0.000000000000000000e+00j)  (2.398286895859831727e-11+0.000000000000000000e+00j)  (3.587581035902915115e-11+0.000000000000000000e+00j)  (9.647188135371633131e-12+0.000000000000000000e+00j)  (2.551616570306635394e-12+0.000000000000000000e+00j)
 (-7.314629258517033605e+00+0.000000000000000000e+00j)  (-1.185550622388723552e-01-1.425861076336401925e-02j)  (-3.462576495821478254e-03-8.467469463578117771e-04j)  (2.744576344359087885e-04-6.289670570405595830e-05j)  (1.708368209863545987e-05-1.300332480014835766e-05j)  (-7.101711735232766371e-06-2.200417746845529817e-06j)  (-1.105291669154790598e-06-9.582797376082813860e-08j)  (1.005789087269467179e-07+3.848621871724694727e-08j)  (4.055725446057070948e-08+6.073319122794343165e-09j)  (2.030378713491569138e-10-7.344122620320664584e-10j)  (-1.277996447423874027e-09-2.829110631751635679e-10j)  (-1.399276315182278372e-10+3.514438093393308115e-11j)  (2.637256513185724831e-11-1.017769035380916695e-11j)  (4.994549804195262808e-12+5.135237767197630348e-12j)  (-4.336653846436356788e-12-3.102163382537899932e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.218625219845591070e-07+0.000000000000000000e+00j)  (7.380421916651483616e-08+0.000000000000000000e+00j)  (3.014226866957830626e-08+0.000000000000000000e+00j)  (9.823691751771813591e-09+0.000000000000000000e+00j)  (2.143586446500509583e-09+0.000000000000000000e+00j)  (8.181746726932983149e-10+0.000000000000000000e+00j)  (2.872704858959334054e-10+0.000000000000000000e+00j)  (6.209576494906890198e-11+0.000000000000000000e+00j)  (2.492130838802979064e-11+0.000000000000000000e+00j)  (3.607364438711672161e-11+0.000000000000000000e+00j)  (9.761018026579822088e-12+0.000000000000000000e+00j)  (2.399872852017072634e-12+0.000000000000000000e+00j)
 (-7.274549098196391839e+00+0.000000000000000000e+00j)  (-1.191128247422394426e-01-1.439508344547771670e-02j)  (-3.494733626463927476e-03-8.588653986829942761e-04j)  (2.766152140522997230e-04-6.436263411584322678e-05j)  (1.724855905693139577e-05-1.330622145120255074e-05j)  (-7.165868182414394206e-06-2.239084147064400833e-06j)  (-1.116261536277648114e-06-9.693359603013317385e-08j)  (1.015472330662479035e-07+3.914399200580248712e-08j)  (4.080919207642459984e-08+6.205541245543028894e-09j)  (2.011880983794646141e-10-7.598448535546544438e-10j)  (-1.281547931101983109e-09-2.793660836237060544e-10j)  (-1.504846141136424875e-10+3.218919315244955512e-11j)  (3.582900546149701567e-11-6.687946541536739145e-12j)  (4.721195461384884524e-12+5.193921421692193346e-12j)  (-3.098655143925925594e-12-4.272818952738937748e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (3.243820646081652818e-07+0.000000000000000000e+00j)  (7.454494319559391186e-08+0.000000000000000000e+00j)  (3.034254371102377407e-08+0.000000000000000000e+00j)  (1.000414231633526082e-08+0.000000000000000000e+00j)  (2.141033726552236625e-09+0.000000000000000000e+00j)  (8.199604513632327010e-10+0.000000000000000000e+00j)  (2.923197649155733116e-10+0.000000000000000000e+00j)  (6.053316004381959419e-11+0.000000000000000000e+00j)  (2.565471961465032238e-11+0.000000000000000000e+00j)  (3.587268399485329481e-11+0.000000000000000000e+00j)  (9.932480464715805185e-12+0.000000000000000000e+00j)  (2.256736114075482720e-12+0.000000000000000000e+00j)
 (-7.234468937875750960e+00+0.000000000000000000e+00j)  (-1.196757790078750577e-01-1.453351514357012833e-02j)  (-3.527333308059745799e-03-8.712151100964007997e-04j)  (2.788072205428389306e-04-6.586089800616404114e-05j)  (1.741726425844220523e-05-1.361745815555017881e-05j)  (-7.230759481193708978e-06-2.278597769929087506e-06j)  (-1.127423777093658295e-06-9.805781197268437523e-08j)  (1.025166191407570484e-07+3.983680794279345903e-08j)  (4.103947818061479535e-08+6.309224900517289975e-09j)  (1.986002585259476946e-10-7.863471293584027490e-10j)  (-1.287209605915283973e-09-2.738387749204412825e-10j)  (-1.597043467516165939e-10+2.579600670771921330e-11j)  (4.240465772168525775e-11+1.562672093175728488e-13j)  (3.948731343654835906e-12+5.298799048579314326e-12j)  (-1.482465838665157870e-12-4.878928940326627498e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.269910364488264446e-07+0.000000000000000000e+00j)  (7.533705130394336820e-08+0.000000000000000000e+00j)  (3.045745452690240199e-08+0.000000000000000000e+00j)  (1.018219522855251200e-08+0.000000000000000000e+00j)  (2.138743201591791821e-09+0.000000000000000000e+00j)  (8.170096801811739323e-10+0.000000000000000000e+00j)  (2.967315023119160251e-10+0.000000000000000000e+00j)  (5.880468426246183240e-11+0.000000000000000000e+00j)  (2.616330608756175833e-11+0.000000000000000000e+00j)  (3.528242316392416836e-11+0.000000000000000000e+00j)  (1.013872518466039842e-11+0.000000000000000000e+00j)  (2.157418763284529922e-12+0.000000000000000000e+00j)
 (-7.194388777555109193e+00+0.000000000000000000e+00j)  (-1.202439966428038298e-01-1.467394334183397611e-02j)  (-3.560383545486214222e-03-8.838015954061279695e-04j)  (2.810344557924266892e-04-6.739225376053697839e-05j)  (1.759000836807511235e-05-1.393730072052467467e-05j)  (-7.296396238155114861e-06-2.318960407829059121e-06j)  (-1.138791558862028483e-06-9.921596451618994632e-08j)  (1.034795504010198936e-07+4.055957642898649765e-08j)  (4.125481761018626197e-08+6.373766384942673829e-09j)  (1.960454984318940134e-10-8.162080376842733122e-10j)  (-1.294917495807396747e-09-2.670117049954155447e-10j)  (-1.662136933744969941e-10+1.688083368728607302e-11j)  (4.523642725981312892e-11+8.697551030216020419e-12j)  (2.747670184122261537e-12+5.020627820045696779e-12j)  (2.596407034419717276e-13-4.810516063836335455e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.296905892009123525e-07+0.000000000000000000e+00j)  (7.617947539952823516e-08+0.000000000000000000e+00j)  (3.048338097343270051e-08+0.000000000000000000e+00j)  (1.035890916833263382e-08+0.000000000000000000e+00j)  (2.138521539103723759e-09+0.000000000000000000e+00j)  (8.095057067083175188e-10+0.000000000000000000e+00j)  (3.005663823963928799e-10+0.000000000000000000e+00j)  (5.707019641795301821e-11+0.000000000000000000e+00j)  (2.645944634366139920e-11+0.000000000000000000e+00j)  (3.437697361940736923e-11+0.000000000000000000e+00j)  (1.035029482702710613e-11+0.000000000000000000e+00j)  (2.133937967519090960e-12+0.000000000000000000e+00j)
 (-7.154308617234469203e+00+0.000000000000000000e+00j)  (-1.208175505520071025e-01-1.481640642060740899e-02j)  (-3.593892521441625996e-03-8.966305271450548606e-04j)  (2.832977495018687802e-04-6.895748612547896621e-05j)  (1.776701898518218497e-05-1.426600950990990053e-05j)  (-7.362799617121893792e-06-2.360178902837514192e-06j)  (-1.150370650680900219e-06-1.004271041405894532e-07j)  (1.044319223946690328e-07+4.130329812941929397e-08j)  (4.146666363739174202e-08+6.389883576558051103e-09j)  (1.959820130640399581e-10-8.505246526150691672e-10j)  (-1.304431199998136964e-09-2.589786370006341134e-10j)  (-1.693413389159980616e-10+6.843729102757126920e-12j)  (4.421341667753663067e-11+1.730960837729326178e-11j)  (1.440047981388556543e-12+4.087948077202280598e-12j)  (1.851092405850343645e-12-4.056988690700527097e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (3.324803262985617908e-07+0.000000000000000000e+00j)  (7.707028194869331367e-08+0.000000000000000000e+00j)  (3.042125368046495329e-08+0.000000000000000000e+00j)  (1.053454119503519648e-08+0.000000000000000000e+00j)  (2.142560841475938482e-09+0.000000000000000000e+00j)  (7.982846106311112201e-10+0.000000000000000000e+00j)  (3.037402883305370181e-10+0.000000000000000000e+00j)  (5.559641105182577016e-11+0.000000000000000000e+00j)  (2.658209294881405400e-11+0.000000000000000000e+00j)  (3.329020561060325150e-11+0.000000000000000000e+00j)  (1.053725510928979432e-11+0.000000000000000000e+00j)  (2.202870496391475235e-12+0.000000000000000000e+00j)
 (-7.114228456913827436e+00+0.000000000000000000e+00j)  (-1.213965149673125743e-01-1.496094368206692463e-02j)  (-3.627868601078684894e-03-9.097077408292525945e-04j)  (2.855979618737059661e-04-7.055740922062987122e-05j)  (1.794853716454005709e-05-1.460383732759111913e-05j)  (-7.429997868822603149e-06-2.402269681971787650e-06j)  (-1.162158949738097229e-06-1.017099655475771089e-07j)  (1.053754474269374106e-07+4.205738422033170643e-08j)  (4.169100443130105103e-08+6.352284284881501693e-09j)  (2.012819431189862530e-10-8.883195145088960458e-10j)  (-1.315934212742387414e-09-2.493587858387849956e-10j)  (-1.691703016515791205e-10-2.948225058136235565e-12j)  (3.973575320615031487e-11+2.461360648371096931e-11j)  (4.318774041980730641e-13+2.484616675827813992e-12j)  (3.014719154329335509e-12-2.715637046471185551e-12j)  (4.768298748460664012e-18+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.353585312683220629e-07+0.000000000000000000e+00j)  (7.800692686760609496e-08+0.000000000000000000e+00j)  (3.027682218271868819e-08+0.000000000000000000e+00j)  (1.070842139201110056e-08+0.000000000000000000e+00j)  (2.153045463540298864e-09+0.000000000000000000e+00j)  (7.847493855584002196e-10+0.000000000000000000e+00j)  (3.059935244110317203e-10+0.000000000000000000e+00j)  (5.469183755507139580e-11+0.000000000000000000e+00j)  (2.658504360822336480e-11+0.000000000000000000e+00j)  (3.219975592416481555e-11+0.000000000000000000e+00j)  (1.067557048760715361e-11+0.000000000000000000e+00j)  (2.358284415996809959e-12+0.000000000000000000e+00j)
 (-7.074148296593186558e+00+0.000000000000000000e+00j)  (-1.219809654770382945e-01-1.510759537677888210e-02j)  (-3.662320336774475219e-03-9.230392404165198728e-04j)  (2.879359866185927735e-04-7.219286716070521073e-05j)  (1.813481357226818174e-05-1.495102892848952193e-05j)  (-7.498021118205645824e-06-2.445261393760276171e-06j)  (-1.174148108884676079e-06-1.030794424697590013e-07j)  (1.063183729727577422e-07+4.281343728913791721e-08j)  (4.194637921502280328e-08+6.262133328070965089e-09j)  (2.136941337867700112e-10-9.267646675862416147e-10j)  (-1.330354701354123522e-09-2.378555157175983832e-10j)  (-1.662536171424918724e-10-1.152404902516857662e-11j)  (3.252234408719067572e-11+2.949512882901261749e-11j)  (4.888677599676814445e-14+4.152792635328299125e-13j)  (3.515040110484158423e-12-1.008454997209732454e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (3.383225008013950147e-07+0.000000000000000000e+00j)  (7.898669555896246476e-08+0.000000000000000000e+00j)  (3.006054396541035796e-08+0.000000000000000000e+00j)  (1.087898623094759437e-08+0.000000000000000000e+00j)  (2.171772400982150603e-09+0.000000000000000000e+00j)  (7.706708332608246220e-10+0.000000000000000000e+00j)  (3.069252445040814496e-10+0.000000000000000000e+00j)  (5.459928171043449543e-11+0.000000000000000000e+00j)  (2.652179137763509068e-11+0.000000000000000000e+00j)  (3.129683687619865738e-11+0.000000000000000000e+00j)  (1.075200827552675265e-11+0.000000000000000000e+00j)  (2.576713337681402305e-12+0.000000000000000000e+00j)
 (-7.034068136272544791e+00+0.000000000000000000e+00j)  (-1.225709790564130652e-01-1.525640273114245785e-02j)  (-3.697256473041375929e-03-9.366312039735992393e-04j)  (2.903127541383683789e-04-7.386473419840722634e-05j)  (1.832610508032635118e-05-1.530782210055924960e-05j)  (-7.566895332708484545e-06-2.489194977732222838e-06j)  (-1.186326654827727049e-06-1.045446071588299053e-07j)  (1.072737070262004570e-07+4.356922268166620455e-08j)  (4.225052676151053203e-08+6.128113732708916124e-09j)  (2.328759983264887610e-10-9.623889983512881233e-10j)  (-1.349154776043123051e-09-2.249177251494333142e-10j)  (-1.612231590002826450e-10-1.834291449000135460e-11j)  (2.356318944064876354e-11+3.106850897071267631e-11j)  (4.571308123983113677e-13-1.804406560481467075e-12j)  (3.232340266022264384e-12+7.266412457118089033e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.413689495838340204e-07+0.000000000000000000e+00j)  (8.000724401224603976e-08+0.000000000000000000e+00j)  (2.978709959745067498e-08+0.000000000000000000e+00j)  (1.104402571772867032e-08+0.000000000000000000e+00j)  (2.199860218028609851e-09+0.000000000000000000e+00j)  (7.578918544190183724e-10+0.000000000000000000e+00j)  (3.060818284768691447e-10+0.000000000000000000e+00j)  (5.539294358762499201e-11+0.000000000000000000e+00j)  (2.643127315972570461e-11+0.000000000000000000e+00j)  (3.074223109137893038e-11+0.000000000000000000e+00j)  (1.076585263862062710e-11+0.000000000000000000e+00j)  (2.828102934556444383e-12+0.000000000000000000e+00j)
 (-6.993987975951903913e+00+0.000000000000000000e+00j)  (-1.231666340987958574e-01-1.540740797575811810e-02j)  (-3.732685951583461677e-03-9.504899895610357608e-04j)  (2.927292347248866447e-04-7.557391435251486166e-05j)  (1.852267246168694422e-05-1.567444984286901893e-05j)  (-7.636636682029459538e-06-2.534120959336219056e-06j)  (-1.198683484515936949e-06-1.061088387545189851e-07j)  (1.082551022608608675e-07+4.433119907881040276e-08j)  (4.261682088864500176e-08+5.965423960958091171e-09j)  (2.565075693187237668e-10-9.926003814790976821e-10j)  (-1.373661696154095205e-09-2.120799705101940432e-10j)  (-1.545689204633689621e-10-2.305222921061792436e-11j)  (1.415754622191213541e-11+2.873774930727986996e-11j)  (1.672921695313770885e-12-3.843434883385210951e-12j)  (2.237972705090524772e-12+2.106174825427814399e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.444944464073531965e-07+0.000000000000000000e+00j)  (8.106715458909335915e-08+0.000000000000000000e+00j)  (2.947458449815699441e-08+0.000000000000000000e+00j)  (1.120114377327710812e-08+0.000000000000000000e+00j)  (2.237600453947708664e-09+0.000000000000000000e+00j)  (7.479843826739799336e-10+0.000000000000000000e+00j)  (3.030700731520604603e-10+0.000000000000000000e+00j)  (5.694476738709786139e-11+0.000000000000000000e+00j)  (2.632927381691742228e-11+0.000000000000000000e+00j)  (3.061994644148905444e-11+0.000000000000000000e+00j)  (1.072650754716805175e-11+0.000000000000000000e+00j)  (3.083688015376807977e-12+0.000000000000000000e+00j)
 (-6.953907815631262146e+00+0.000000000000000000e+00j)  (-1.237680104477188597e-01-1.556065437475729653e-02j)  (-3.768617916503117036e-03-9.646221413450643909e-04j)  (2.951864416084106087e-04-7.732134053623018288e-05j)  (1.872477949063527280e-05-1.605114289144254696e-05j)  (-7.707247518401343144e-06-2.580094363125028907e-06j)  (-1.211210457560892586e-06-1.077719057880789710e-07j)  (1.092715808957489214e-07+4.511431825893741442e-08j)  (4.305182422996236199e-08+5.792983470531909742e-09j)  (2.813876450805199334e-10-1.016689765502668579e-09j)  (-1.404300046210552661e-09-2.017357324799482968e-10j)  (-1.467286100183548849e-10-2.521144061610979863e-11j)  (5.885462069730407368e-12+2.238510916878208137e-11j)  (3.598273182715278353e-12-5.391446548314301273e-12j)  (8.123311693907402429e-13+2.827840934705881968e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.476958397191286068e-07+0.000000000000000000e+00j)  (8.216643189429938197e-08+0.000000000000000000e+00j)  (2.914347105743109986e-08+0.000000000000000000e+00j)  (1.134835158137237537e-08+0.000000000000000000e+00j)  (2.284469523202548032e-09+0.000000000000000000e+00j)  (7.419437632618308461e-10+0.000000000000000000e+00j)  (2.976623766209741643e-10+0.000000000000000000e+00j)  (5.898400503958854539e-11+0.000000000000000000e+00j)  (2.620847741787549171e-11+0.000000000000000000e+00j)  (3.091065047531307619e-11+0.000000000000000000e+00j)  (1.064764401235785252e-11+0.000000000000000000e+00j)  (3.319175977052512272e-12+0.000000000000000000e+00j)
 (-6.913827655310621267e+00+0.000000000000000000e+00j)  (-1.243751894297773913e-01-1.571618625613039472e-02j)  (-3.805061719662654329e-03-9.790343959463613556e-04j)  (2.976854336921808618e-04-7.910797325591702048e-05j)  (1.893269330640700619e-05-1.643813181696751873e-05j)  (-7.778714894878425453e-06-2.627168189174466481e-06j)  (-1.223903078642287286e-06-1.095331112455038287e-07j)  (1.103229004391383776e-07+4.593874782126138158e-08j)  (4.355478350475741751e-08+5.629923771031850714e-09j)  (3.048607853188819021e-10-1.035800284319071339e-09j)  (-1.440153977021207411e-09-1.964276674710199484e-10j)  (-1.383927074314774587e-10-2.424694260160311436e-11j)  (3.993934208733141503e-13+1.257393381641170531e-11j)  (6.020700019488502846e-12-6.168296743584355284e-12j)  (-6.333036803559843068e-13+2.796198006876128064e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.509706345933998325e-07+0.000000000000000000e+00j)  (8.330687926425690603e-08+0.000000000000000000e+00j)  (2.881546732564794457e-08+0.000000000000000000e+00j)  (1.148464497565061611e-08+0.000000000000000000e+00j)  (2.339280367105676017e-09+0.000000000000000000e+00j)  (7.400167138191543272e-10+0.000000000000000000e+00j)  (2.898690174845190770e-10+0.000000000000000000e+00j)  (6.120743776596279926e-11+0.000000000000000000e+00j)  (2.604659403306232656e-11+0.000000000000000000e+00j)  (3.150117966855330114e-11+0.000000000000000000e+00j)  (1.054029692532296967e-11+0.000000000000000000e+00j)  (3.515479138536274936e-12+0.000000000000000000e+00j)
 (-6.873747494989979501e+00+0.000000000000000000e+00j)  (-1.249882538883932553e-01-1.587404904309194439e-02j)  (-3.842026926206036034e-03-9.937336890359744438e-04j)  (3.002273178297316329e-04-8.093479901295896743e-05j)  (1.914668552305407977e-05-1.683564813548449186e-05j)  (-7.851011978217157990e-06-2.675386706661639133e-06j)  (-1.236758953242801391e-06-1.113941305227223421e-07j)  (1.113972650544303206e-07+4.682431749694406054e-08j)  (4.411897742147654911e-08+5.492681528053096106e-09j)  (3.257592808718476605e-10-1.051956897898550961e-09j)  (-1.479101434420613616e-09-1.980169704438555530e-10j)  (-1.307520716209347082e-10-1.974048144133950900e-11j)  (-9.371237981877415089e-13+5.984898467253788800e-13j)  (8.587391763286612445e-12-5.974806164837983865e-12j)  (-1.711625359614242499e-12+2.172037799808411202e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.543172904052533071e-07+0.000000000000000000e+00j)  (8.449230806107489249e-08+0.000000000000000000e+00j)  (2.851240934264770581e-08+0.000000000000000000e+00j)  (1.161039399279781543e-08+0.000000000000000000e+00j)  (2.400425772739980904e-09+0.000000000000000000e+00j)  (7.417207288051568825e-10+0.000000000000000000e+00j)  (2.799650340403879009e-10+0.000000000000000000e+00j)  (6.337686267582711371e-11+0.000000000000000000e+00j)  (2.581866543863703738e-11+0.000000000000000000e+00j)  (3.222406955379154206e-11+0.000000000000000000e+00j)  (1.040809637130362547e-11+0.000000000000000000e+00j)  (3.658571995609640927e-12+0.000000000000000000e+00j)
 (-6.833667334669338622e+00+0.000000000000000000e+00j)  (-1.256072882184765538e-01-1.603428928652335730e-02j)  (-3.879523320245814848e-03-1.008727162189232375e-03j)  (3.028132505518434624e-04-8.280282860472869255e-05j)  (1.936703338248970744e-05-1.724392423848017982e-05j)  (-7.924102094934314024e-06-2.724779785174005964e-06j)  (-1.249774593483744472e-06-1.133601840004330817e-07j)  (1.124723135469827754e-07+4.778434022524490926e-08j)  (4.473401951712656284e-08+5.393569122654961728e-09j)  (3.443642186755251953e-10-1.066797247060680518e-09j)  (-1.518435421241791710e-09-2.071522549775467183e-10j)  (-1.254174971375029968e-10-1.190342290021426466e-11j)  (2.590151853322115347e-12-1.170570985632527013e-11j)  (1.082979274797803092e-11-4.801191409822712484e-12j)  (-2.217421443864801887e-12+1.305289378351889754e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.577354171481055347e-07+0.000000000000000000e+00j)  (8.572854030028092073e-08+0.000000000000000000e+00j)  (2.825530421001521326e-08+0.000000000000000000e+00j)  (1.172741295214632673e-08+0.000000000000000000e+00j)  (2.466156474889099280e-09+0.000000000000000000e+00j)  (7.460348574658191755e-10+0.000000000000000000e+00j)  (2.684703708427992802e-10+0.000000000000000000e+00j)  (6.536903498203960331e-11+0.000000000000000000e+00j)  (2.550852672664895818e-11+0.000000000000000000e+00j)  (3.290566648468927004e-11+0.000000000000000000e+00j)  (1.024670950553303432e-11+0.000000000000000000e+00j)  (3.738982345007636667e-12+0.000000000000000000e+00j)
 (-6.793587174348696855e+00+0.000000000000000000e+00j)  (-1.262323784020135953e-01-1.619695469853555878e-02j)  (-3.917560910720691188e-03-1.024022170008963587e-03j)  (3.054444392348056297e-04-8.471309556467203426e-05j)  (1.959402028022513354e-05-1.766319232436703402e-05j)  (-7.997944682013729761e-06-2.775359157922237724e-06j)  (-1.262941910613662875e-06-1.154387544089215135e-07j)  (1.135192110385142407e-07+4.882066630229363491e-08j)  (4.538795027075922976e-08+5.340850229563022205e-09j)  (3.615017531704506104e-10-1.080794583998026612e-09j)  (-1.555623184269137614e-09-2.232661754173782414e-10j)  (-1.239355573654175318e-10-1.914720695521344618e-12j)  (1.085255943877131161e-11-2.232985295816525765e-11j)  (1.229828923273467758e-11-2.918675952192733750e-12j)  (-2.205590455364006519e-12+5.768028076827133032e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.612258566841110983e-07+0.000000000000000000e+00j)  (8.702317615682306894e-08+0.000000000000000000e+00j)  (2.806358924370539836e-08+0.000000000000000000e+00j)  (1.183867497622513509e-08+0.000000000000000000e+00j)  (2.534843841189614399e-09+0.000000000000000000e+00j)  (7.516735093773894999e-10+0.000000000000000000e+00j)  (2.560896727071210941e-10+0.000000000000000000e+00j)  (6.717557974471329834e-11+0.000000000000000000e+00j)  (2.511570147125165099e-11+0.000000000000000000e+00j)  (3.340621424955397003e-11+0.000000000000000000e+00j)  (1.004705564492719061e-11+0.000000000000000000e+00j)  (3.751170878511355608e-12+0.000000000000000000e+00j)
 (-6.753507014028055977e+00+0.000000000000000000e+00j)  (-1.268636120446082760e-01-1.636209418719554096e-02j)  (-3.956149937429205392e-03-1.039626287529912948e-03j)  (3.081221428127637598e-04-8.666665498221542356e-05j)  (1.982793518693316760e-05-1.809368278811906817e-05j)  (-8.072502215007248369e-06-2.827117057448829568e-06j)  (-1.276246018620088698e-06-1.176360202284406980e-07j)  (1.145087097752374021e-07+4.992136069107871976e-08j)  (4.606834004606424092e-08+5.339590770447477499e-09j)  (3.774221229776945495e-10-1.093426962637693189e-09j)  (-1.588812677140575757e-09-2.450112208900965602e-10j)  (-1.270995324334156999e-10+8.174509383120552146e-12j)  (2.291165001125932160e-11-2.948206547392145546e-11j)  (1.276843292169850005e-11-8.442660666541916557e-13j)  (-1.946697256808055710e-12+2.264711838361293635e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.647906423910294504e-07+0.000000000000000000e+00j)  (8.838511877501828372e-08+0.000000000000000000e+00j)  (2.795460150277121871e-08+0.000000000000000000e+00j)  (1.194775399453216726e-08+0.000000000000000000e+00j)  (2.605190809366130117e-09+0.000000000000000000e+00j)  (7.573403868074588645e-10+0.000000000000000000e+00j)  (2.436227394303697609e-10+0.000000000000000000e+00j)  (6.886576545605890442e-11+0.000000000000000000e+00j)  (2.465651210228446436e-11+0.000000000000000000e+00j)  (3.364731317287864256e-11+0.000000000000000000e+00j)  (9.799831454693639976e-12+0.000000000000000000e+00j)  (3.693179395351074390e-12+0.000000000000000000e+00j)
 (-6.713426853707414210e+00+0.000000000000000000e+00j)  (-1.275010784130062302e-01-1.652975789246300536e-02j)  (-3.995300877245308753e-03-1.055547317916812880e-03j)  (3.108476722454795523e-04-8.866458288564054184e-05j)  (2.006907074578755844e-05-1.853562265940547908e-05j)  (-8.147747231817374782e-06-2.880027268400270267e-06j)  (-1.289665610069731872e-06-1.199521662044385298e-07j)  (1.154175800214148128e-07+5.106152093796174563e-08j)  (4.676239773764656611e-08+5.392314046516690755e-09j)  (3.912311951612977387e-10-1.104128822528339279e-09j)  (-1.616893739026064208e-09-2.708061371335936555e-10j)  (-1.344348630838775268e-10+1.603868791110926402e-11j)  (3.721020897532991122e-11-3.187012897990285766e-11j)  (1.238695418800605383e-11+8.598926540978046902e-13j)  (-1.782238602349282288e-12+2.524755443540233512e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.684328366258522515e-07+0.000000000000000000e+00j)  (8.982388233718123058e-08+0.000000000000000000e+00j)  (2.794318732816501939e-08+0.000000000000000000e+00j)  (1.205817384379209008e-08+0.000000000000000000e+00j)  (2.676368975670166447e-09+0.000000000000000000e+00j)  (7.618973603512447228e-10+0.000000000000000000e+00j)  (2.318596455678370886e-10+0.000000000000000000e+00j)  (7.053049010386853910e-11+0.000000000000000000e+00j)  (2.416056752345329595e-11+0.000000000000000000e+00j)  (3.362679982143533740e-11+0.000000000000000000e+00j)  (9.498887589770380509e-12+0.000000000000000000e+00j)  (3.566960519123098519e-12+0.000000000000000000e+00j)
 (-6.673346693386773332e+00+0.000000000000000000e+00j)  (-1.281448684736304355e-01-1.669999722338511364e-02j)  (-4.035024450521690169e-03-1.071793300469185478e-03j)  (3.136223910247423166e-04-9.070797626056395057e-05j)  (2.031772006745988419e-05-1.898923470083359763e-05j)  (-8.223668729345574296e-06-2.934048403758914120e-06j)  (-1.303176240916115968e-06-1.223773277588691850e-07j)  (1.162339229801653660e-07+5.220687904374379568e-08j)  (4.745675523575740398e-08+5.498866576852810333e-09j)  (4.012760097121076395e-10-1.113345202579049275e-09j)  (-1.639223724059809558e-09-2.991497012430713633e-10j)  (-1.441987400953056563e-10+1.994213166014043511e-11j)  (5.180546598789259604e-11-2.885428302029306993e-11j)  (1.163170183099179793e-11+1.862309182455893725e-12j)  (-1.951485712649329271e-12+4.284291649717482941e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.721562509688348236e-07+0.000000000000000000e+00j)  (9.134875030860594515e-08+0.000000000000000000e+00j)  (2.804135292827574426e-08+0.000000000000000000e+00j)  (1.217287454260896728e-08+0.000000000000000000e+00j)  (2.748071782857189857e-09+0.000000000000000000e+00j)  (7.644379871716627311e-10+0.000000000000000000e+00j)  (2.214771691474751958e-10+0.000000000000000000e+00j)  (7.222838166781677912e-11+0.000000000000000000e+00j)  (2.366529220190786026e-11+0.000000000000000000e+00j)  (3.341812253024576662e-11+0.000000000000000000e+00j)  (9.142718308374682545e-12+0.000000000000000000e+00j)  (3.379610273642450538e-12+0.000000000000000000e+00j)
 (-6.633266533066133341e+00+0.000000000000000000e+00j)  (-1.287950749321598309e-01-1.687286489659956673e-02j)  (-4.075331627686983732e-03-1.088372518946591856e-03j)  (3.164477160122912067e-04-9.279795363964136144e-05j)  (2.057417244905244044e-05-1.945473774158112628e-05j)  (-8.300277342669465342e-06-2.989129102367515530e-06j)  (-1.316755728234692668e-06-1.248898394446960298e-07j)  (1.169603732180975633e-07+5.331926821189821754e-08j)  (4.813776998794789588e-08+5.655626964886320015e-09j)  (4.062499425829851067e-10-1.122924044972602551e-09j)  (-1.655333809135967173e-09-3.285696240277531232e-10j)  (-1.539764911557749290e-10+1.943910337818860654e-11j)  (6.458641979095918859e-11-2.053206800140502830e-11j)  (1.107353129718429650e-11+2.245944659493191896e-12j)  (-2.472209014954168400e-12+4.264823374919591750e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.759650602279166323e-07+0.000000000000000000e+00j)  (9.296788660026517027e-08+0.000000000000000000e+00j)  (2.825788265953413383e-08+0.000000000000000000e+00j)  (1.229395059869946188e-08+0.000000000000000000e+00j)  (2.820484071250484810e-09+0.000000000000000000e+00j)  (7.642956751481046249e-10+0.000000000000000000e+00j)  (2.129553182129530789e-10+0.000000000000000000e+00j)  (7.395306982023187684e-11+0.000000000000000000e+00j)  (2.321142133815804806e-11+0.000000000000000000e+00j)  (3.314812534099444123e-11+0.000000000000000000e+00j)  (8.735101929710308215e-12+0.000000000000000000e+00j)  (3.145429590081998260e-12+0.000000000000000000e+00j)
 (-6.593186372745491575e+00+0.000000000000000000e+00j)  (-1.294517922741823257e-01-1.704841497619872734e-02j)  (-4.116233636043188128e-03-1.105293510228747304e-03j)  (3.193251188420682084e-04-9.493565607439634650e-05j)  (2.083870843515547825e-05-1.993234875799806515e-05j)  (-8.377608770912845182e-06-3.045214752740716146e-06j)  (-1.330389997505998457e-06-1.274576866895895878e-07j)  (1.176147720900570903e-07+5.436286619016793488e-08j)  (4.879277334608055880e-08+5.854790800130593259e-09j)  (4.062778482634333633e-10-1.135496361219217462e-09j)  (-1.664908172656856884e-09-3.573637897730749134e-10j)  (-1.616230487652077323e-10+1.552353047628487167e-11j)  (7.350729167378855649e-11-7.807134215234041632e-12j)  (1.106265615113796327e-11+2.476165579907192247e-12j)  (-3.128295304394088853e-12-1.393542298857526416e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.798633284410926358e-07+0.000000000000000000e+00j)  (9.468751816465233162e-08+0.000000000000000000e+00j)  (2.859792433969020010e-08+0.000000000000000000e+00j)  (1.242269509480560210e-08+0.000000000000000000e+00j)  (2.894177795924731499e-09+0.000000000000000000e+00j)  (7.610310587445376030e-10+0.000000000000000000e+00j)  (2.065318104681644853e-10+0.000000000000000000e+00j)  (7.563135215709001874e-11+0.000000000000000000e+00j)  (2.284124145691894229e-11+0.000000000000000000e+00j)  (3.295128291550248972e-11+0.000000000000000000e+00j)  (8.286367814567052771e-12+0.000000000000000000e+00j)  (2.888424424901742065e-12+0.000000000000000000e+00j)
 (-6.553106212424850696e+00+0.000000000000000000e+00j)  (-1.301151168069541730e-01-1.722670291500932524e-02j)  (-4.157741966769760121e-03-1.122565073325585685e-03j)  (3.222561280105894189e-04-9.712224822183025263e-05j)  (2.111159484790929417e-05-2.042228710126090205e-05j)  (-8.455724958599991872e-06-3.102255172818113069e-06j)  (-1.344077492068776174e-06-1.300429122395588312e-07j)  (1.182283209025049375e-07+5.531021467233997126e-08j)  (4.941197259835865584e-08+6.084557651017435465e-09j)  (4.031977066747895628e-10-1.153162516594663923e-09j)  (-1.668092939149142627e-09-3.834595648681720844e-10j)  (-1.660834785576360692e-10+1.011948737837430259e-11j)  (7.689765945903467850e-11+7.588351407607784943e-12j)  (1.151366685621275118e-11+3.158889120061414666e-12j)  (-3.566480381842591690e-12-9.491060059746117616e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.838544736553346865e-07+0.000000000000000000e+00j)  (9.651129338869034395e-08+0.000000000000000000e+00j)  (2.906262667393249358e-08+0.000000000000000000e+00j)  (1.255985119429476841e-08+0.000000000000000000e+00j)  (2.969952447562648241e-09+0.000000000000000000e+00j)  (7.544357939512943355e-10+0.000000000000000000e+00j)  (2.022047333966462568e-10+0.000000000000000000e+00j)  (7.714822425679413262e-11+0.000000000000000000e+00j)  (2.259908050018074922e-11+0.000000000000000000e+00j)  (3.291287140669113111e-11+0.000000000000000000e+00j)  (7.815739299210786873e-12+0.000000000000000000e+00j)  (2.644168823273739250e-12+0.000000000000000000e+00j)
 (-6.513026052104208929e+00+0.000000000000000000e+00j)  (-1.307851467023005143e-01-1.740778559734541125e-02j)  (-4.199868382141144080e-03-1.140196278753180048e-03j)  (3.252423316531335594e-04-9.935891926185609570e-05j)  (2.139308062508458780e-05-2.092478106051422044e-05j)  (-8.534712706236673637e-06-3.160212426267104864e-06j)  (-1.357830772706579397e-06-1.326076890589804150e-07j)  (1.188414721335520853e-07+5.614714979185040936e-08j)  (4.999015693263146620e-08+6.330573256275304171e-09j)  (3.997264196678453151e-10-1.176308319404060630e-09j)  (-1.665907770465316269e-09-4.046448296537140401e-10j)  (-1.676690301944644979e-10+5.162210300684757968e-12j)  (7.384674582143453507e-11+2.321534167027624139e-11j)  (1.190278498171667097e-11+4.712899287224853631e-12j)  (-3.457055480697732369e-12-2.185057618685877367e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.879407074517074129e-07+0.000000000000000000e+00j)  (9.843987769511411123e-08+0.000000000000000000e+00j)  (2.964896697186408251e-08+0.000000000000000000e+00j)  (1.270589261865519948e-08+0.000000000000000000e+00j)  (3.048645508977198895e-09+0.000000000000000000e+00j)  (7.445697513686336723e-10+0.000000000000000000e+00j)  (1.997794321087605397e-10+0.000000000000000000e+00j)  (7.838473298605479821e-11+0.000000000000000000e+00j)  (2.253119214873092427e-11+0.000000000000000000e+00j)  (3.302962773749031617e-11+0.000000000000000000e+00j)  (7.353698282622503950e-12+0.000000000000000000e+00j)  (2.457987732171567467e-12+0.000000000000000000e+00j)
 (-6.472945891783568051e+00+0.000000000000000000e+00j)  (-1.314619820406908168e-01-1.759172138329437307e-02j)  (-4.242624922964682507e-03-1.158196478292174104e-03j)  (3.282853808946641625e-04-1.016468833997658775e-04j)  (2.168339444898041181e-05-2.144007660357452876e-05j)  (-8.614679750385849234e-06-3.219067765163922558e-06j)  (-1.371674950718383793e-06-1.351202740873916942e-07j)  (1.194980186323441500e-07+5.687585085318065717e-08j)  (5.052732363399436072e-08+6.578238880597575744e-09j)  (3.979134740952701146e-10-1.203381065589089622e-09j)  (-1.660400645157908627e-09-4.191536935221905136e-10j)  (-1.676532842974675833e-10+1.751257825512367615e-12j)  (6.455900500448125937e-11+3.627382830945644283e-11j)  (1.147537027040715150e-11+7.113134915012762264e-12j)  (-2.649138478475903899e-12-3.340776771546650578e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.921224936976316190e-07+0.000000000000000000e+00j)  (1.004707892828957189e-07+0.000000000000000000e+00j)  (3.034989579186815316e-08+0.000000000000000000e+00j)  (1.286116315632175104e-08+0.000000000000000000e+00j)  (3.130941621316560231e-09+0.000000000000000000e+00j)  (7.318245590517826059e-10+0.000000000000000000e+00j)  (1.989419063854886691e-10+0.000000000000000000e+00j)  (7.925346123029633542e-11+0.000000000000000000e+00j)  (2.268138462310314871e-11+0.000000000000000000e+00j)  (3.321424167976412836e-11+0.000000000000000000e+00j)  (6.942484452468544705e-12+0.000000000000000000e+00j)  (2.373789253162463041e-12+0.000000000000000000e+00j)
 (-6.432865731462926284e+00+0.000000000000000000e+00j)  (-1.321457248565260645e-01-1.777857015459868156e-02j)  (-4.286023916246059842e-03-1.176575315146233779e-03j)  (3.313869935905155561e-04-1.039873797782173029e-04j)  (2.198274512332053498e-05-2.196844768732400397e-05j)  (-8.695748863823274871e-06-3.278826733933693887e-06j)  (-1.385643654303647209e-06-1.375592750527193963e-07j)  (1.202381368925285540e-07+5.751528918710492465e-08j)  (5.102786254659012370e-08+6.814956405066786789e-09j)  (3.978065467486036279e-10-1.231922981849500225e-09j)  (-1.654310112785896039e-09-4.263015582255126980e-10j)  (-1.674273579021040506e-10-1.795389783042457081e-13j)  (5.052423484133327072e-11+4.415655624957300039e-11j)  (9.570462246763480645e-12+9.812892284903448464e-12j)  (-1.256552214212555075e-12-3.994267148754960775e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (3.963980772672270778e-07+0.000000000000000000e+00j)  (1.025984244805032682e-07+0.000000000000000000e+00j)  (3.115485015653298092e-08+0.000000000000000000e+00j)  (1.302579293108771767e-08+0.000000000000000000e+00j)  (3.217208055124349254e-09+0.000000000000000000e+00j)  (7.169855676137907659e-10+0.000000000000000000e+00j)  (1.993362382661315776e-10+0.000000000000000000e+00j)  (7.972212862918802889e-11+0.000000000000000000e+00j)  (2.308083538900626257e-11+0.000000000000000000e+00j)  (3.334286149484473135e-11+0.000000000000000000e+00j)  (6.633104002089042179e-12+0.000000000000000000e+00j)  (2.412775622617221067e-12+0.000000000000000000e+00j)
 (-6.392785571142285406e+00+0.000000000000000000e+00j)  (-1.328364791846740889e-01-1.796839336219906852e-02j)  (-4.330077983089703278e-03-1.195342734518929466e-03j)  (3.345489582344347216e-04-1.063816717017963538e-04j)  (2.229132539012117602e-05-2.251020708481747058e-05j)  (-8.778050981336719131e-06-3.339521845807201545e-06j)  (-1.399773876898467989e-06-1.399154285650625711e-07j)  (1.210915335401279859e-07+5.809861491087788263e-08j)  (5.149869830354541345e-08+7.031375054749478184e-09j)  (3.972325092714725623e-10-1.260384005523133317e-09j)  (-1.650312385347188627e-09-4.267621862668520232e-10j)  (-1.676966199099294796e-10-1.523139727068524008e-12j)  (3.437945680610795816e-11+4.508368990902299766e-11j)  (5.936499250789228421e-12+1.187424310922623389e-11j)  (3.612666022868256123e-13-3.854362285897448892e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.007631358473132491e-07+0.000000000000000000e+00j)  (1.048141927927955050e-07+0.000000000000000000e+00j)  (3.205058237223616531e-08+0.000000000000000000e+00j)  (1.319942719429281786e-08+0.000000000000000000e+00j)  (3.307378764851083488e-09+0.000000000000000000e+00j)  (7.012506744817457461e-10+0.000000000000000000e+00j)  (2.006292327290372150e-10+0.000000000000000000e+00j)  (7.982296504129152599e-11+0.000000000000000000e+00j)  (2.373500663744515439e-11+0.000000000000000000e+00j)  (3.331672508249840349e-11+0.000000000000000000e+00j)  (6.478269915622073640e-12+0.000000000000000000e+00j)  (2.559452552548377690e-12+0.000000000000000000e+00j)
 (-6.352705410821643639e+00+0.000000000000000000e+00j)  (-1.335343511082915380e-01-1.816125407550762613e-02j)  (-4.374800046841736956e-03-1.214508994628380953e-03j)  (3.377731377969367095e-04-1.088310451520112281e-04j)  (2.260931938793063999e-05-2.306571638361457652e-05j)  (-8.861718515614277331e-06-3.401212868633815513e-06j)  (-1.414101081622722258e-06-1.421909940956031370e-07j)  (1.220721497004652188e-07+5.866758378132556651e-08j)  (5.194732536898650709e-08+7.221250293772857118e-09j)  (3.930058220339076847e-10-1.289684886116880752e-09j)  (-1.650230665593614961e-09-4.222534573928312664e-10j)  (-1.681681571377726325e-10-3.220815745813540745e-12j)  (1.943821426435082214e-11+3.863254713316154812e-11j)  (9.234187124180158002e-13+1.226731564834205196e-11j)  (1.720455290703776967e-12-2.891487569814620870e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.052106053496635496e-07+0.000000000000000000e+00j)  (1.071066855512204577e-07+0.000000000000000000e+00j)  (3.302216336848607167e-08+0.000000000000000000e+00j)  (1.338089062070518178e-08+0.000000000000000000e+00j)  (3.400901089070581319e-09+0.000000000000000000e+00j)  (6.861607138951520372e-10+0.000000000000000000e+00j)  (2.025551495569493732e-10+0.000000000000000000e+00j)  (7.965048152617642872e-11+0.000000000000000000e+00j)  (2.461426707243290456e-11+0.000000000000000000e+00j)  (3.310508479801834877e-11+0.000000000000000000e+00j)  (6.522234850548635357e-12+0.000000000000000000e+00j)  (2.772979887572841674e-12+0.000000000000000000e+00j)
 (-6.312625250501002760e+00+0.000000000000000000e+00j)  (-1.342394488079726445e-01-1.835721703348269090e-02j)  (-4.420203341483429360e-03-1.234084678179994026e-03j)  (3.410614732566709731e-04-1.113368066433653361e-04j)  (2.293691334869112073e-05-2.363539378851025669e-05j)  (-8.946879757459553484e-06-3.463985378751055115e-06j)  (-1.428655450114568348e-06-1.443974906048557951e-07j)  (1.231758260208724748e-07+5.926492821851019304e-08j)  (5.238065609632086828e-08+7.380284458630742383e-09j)  (3.830357791125242505e-10-1.323534110405496743e-09j)  (-1.654661319215366496e-09-4.147558163748254039e-10j)  (-1.678841826310885982e-10-5.520822766806279929e-12j)  (8.971870570683006328e-12+2.598835394599322787e-11j)  (-4.529390164934111473e-12+1.024579352988792426e-11j)  (2.395304370313301887e-12-1.371758768172246956e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.097307211316320154e-07+0.000000000000000000e+00j)  (1.094618346119555471e-07+0.000000000000000000e+00j)  (3.405398108310408226e-08+0.000000000000000000e+00j)  (1.356792497081210363e-08+0.000000000000000000e+00j)  (3.496749956948146262e-09+0.000000000000000000e+00j)  (6.734070979707100218e-10+0.000000000000000000e+00j)  (2.049405509376257546e-10+0.000000000000000000e+00j)  (7.935204853177231032e-11+0.000000000000000000e+00j)  (2.565404839888993413e-11+0.000000000000000000e+00j)  (3.275277938941769603e-11+0.000000000000000000e+00j)  (6.790373287082626144e-12+0.000000000000000000e+00j)  (3.011040844122340271e-12+0.000000000000000000e+00j)
 (-6.272545090180360994e+00+0.000000000000000000e+00j)  (-1.349518826122643178e-01-1.855634869758057345e-02j)  (-4.466301420283185636e-03-1.254080704318657515e-03j)  (3.444159866007951354e-04-1.139002805495975545e-04j)  (2.327430858127802054e-05-2.421971863872812860e-05j)  (-9.033654637769009449e-06-3.527948556377756881e-06j)  (-1.443459519484825392e-06-1.465526245808589727e-07j)  (1.243817559381035934e-07+5.992632536881584468e-08j)  (5.280505563928160941e-08+7.504829187577673060e-09j)  (3.682098693091484751e-10-1.367141891123342745e-09j)  (-1.663249848649118907e-09-4.057020542987238336e-10j)  (-1.659739194460191890e-10-7.716444095268878417e-12j)  (5.409298432012315684e-12+9.805399397949506361e-12j)  (-9.131254471299481161e-12+5.667338402142348357e-12j)  (2.192403474096100622e-12+2.302026588570005970e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (4.143113033108217813e-07+0.000000000000000000e+00j)  (1.118630630701598225e-07+0.000000000000000000e+00j)  (3.513057282824759078e-08+0.000000000000000000e+00j)  (1.375708007497521999e-08+0.000000000000000000e+00j)  (3.593505964776910265e-09+0.000000000000000000e+00j)  (6.645164553783323776e-10+0.000000000000000000e+00j)  (2.077122858246423507e-10+0.000000000000000000e+00j)  (7.911479617763888621e-11+0.000000000000000000e+00j)  (2.676526480907663200e-11+0.000000000000000000e+00j)  (3.235528349873410977e-11+0.000000000000000000e+00j)  (7.282397406222554069e-12+0.000000000000000000e+00j)  (3.245363472003006504e-12+0.000000000000000000e+00j)
 (-6.232464929859720115e+00+0.000000000000000000e+00j)  (-1.356717650495913585e-01-1.875871730666281087e-02j)  (-4.513108164715543338e-03-1.274508341082886478e-03j)  (3.478387831115359037e-04-1.165228061147791832e-04j)  (2.362173544732804387e-05-2.481923204350223186e-05j)  (-9.122151453756662643e-06-3.593233023247986474e-06j)  (-1.458527024192282914e-06-1.486769718959039185e-07j)  (1.256575478202920084e-07+6.067393609003753500e-08j)  (5.322720796047439624e-08+7.591289378371714695e-09j)  (3.529585356777679893e-10-1.424877160130946733e-09j)  (-1.675448615980515675e-09-3.956312408584345463e-10j)  (-1.623530976307617015e-10-8.509247113843789909e-12j)  (9.666297809979267723e-12-6.339676716284487439e-12j)  (-1.164150523727779842e-11-8.753419085859454018e-13j)  (1.237847867648145950e-12+1.415941918833947947e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.189382955628850252e-07+0.000000000000000000e+00j)  (1.142914688015947957e-07+0.000000000000000000e+00j)  (3.623719019082007521e-08+0.000000000000000000e+00j)  (1.394374738740145151e-08+0.000000000000000000e+00j)  (3.689486812773337142e-09+0.000000000000000000e+00j)  (6.604719468535309877e-10+0.000000000000000000e+00j)  (2.108923108064486590e-10+0.000000000000000000e+00j)  (7.914983131338479907e-11+0.000000000000000000e+00j)  (2.785070317829256242e-11+0.000000000000000000e+00j)  (3.201852490526057907e-11+0.000000000000000000e+00j)  (7.971449653673993096e-12+0.000000000000000000e+00j)  (3.465892615965366326e-12+0.000000000000000000e+00j)
 (-6.192384769539078349e+00+0.000000000000000000e+00j)  (-1.363992109016336773e-01-1.896439293394126813e-02j)  (-4.560637793655726406e-03-1.295379218384544538e-03j)  (3.513320528382885303e-04-1.192057344419089225e-04j)  (2.397946696738762837e-05-2.543453359827314554e-05j)  (-9.212463786288625653e-06-3.659988930520146815e-06j)  (-1.473862728891928115e-06-1.507905976963322175e-07j)  (1.269666340297683613e-07+6.151314220187757292e-08j)  (5.365500033348546047e-08+7.636524852567756295e-09j)  (3.440788602016908319e-10-1.498056603629569108e-09j)  (-1.691259361157261093e-09-3.845301674182428501e-10j)  (-1.579422928826864780e-10-6.763318086048783519e-12j)  (2.081879258389165911e-11-1.880786177696444249e-11j)  (-1.128877663356817222e-11-8.188038784338184930e-12j)  (-7.431660741297297944e-14+1.869395961802992274e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.235965442413841321e-07+0.000000000000000000e+00j)  (1.167260986187016578e-07+0.000000000000000000e+00j)  (3.736007054323257751e-08+0.000000000000000000e+00j)  (1.412225872190259324e-08+0.000000000000000000e+00j)  (3.782916440072898460e-09+0.000000000000000000e+00j)  (6.613938004506887360e-10+0.000000000000000000e+00j)  (2.145830538320816014e-10+0.000000000000000000e+00j)  (7.967217243455072183e-11+0.000000000000000000e+00j)  (2.882167272708828760e-11+0.000000000000000000e+00j)  (3.182693576139494130e-11+0.000000000000000000e+00j)  (8.808329797641661400e-12+0.000000000000000000e+00j)  (3.678170232456399100e-12+0.000000000000000000e+00j)
 (-6.152304609218437470e+00+0.000000000000000000e+00j)  (-1.371343372582018716e-01-1.917344754604727655e-02j)  (-4.608904872858742355e-03-1.316705341539026923e-03j)  (3.548980712791769267e-04-1.219504257946788493e-04j)  (2.434783086507073032e-05-2.606627461628539423e-05j)  (-9.304666988609608061e-06-3.728383802262314310e-06j)  (-1.489463290367969239e-06-1.529096550606770496e-07j)  (1.282760660218381550e-07+6.243315815631370143e-08j)  (5.409770297829297454e-08+7.638863555317960826e-09j)  (3.483486762533833894e-10-1.584043864934159105e-09j)  (-1.711434436395072529e-09-3.726395792850960324e-10j)  (-1.542768746711380834e-10-2.183105310162757654e-12j)  (3.627421948708859337e-11-2.485562958946216425e-11j)  (-8.037201517718304627e-12-1.483731993817000498e-11j)  (-1.259843013415936662e-12+1.583083933161166881e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.282707803587821725e-07+0.000000000000000000e+00j)  (1.191443610596573483e-07+0.000000000000000000e+00j)  (3.848645779248023506e-08+0.000000000000000000e+00j)  (1.428597051733543275e-08+0.000000000000000000e+00j)  (3.872112383084491607e-09+0.000000000000000000e+00j)  (6.664154345553780057e-10+0.000000000000000000e+00j)  (2.189464378202693720e-10+0.000000000000000000e+00j)  (8.087419284192226746e-11+0.000000000000000000e+00j)  (2.961082974852045582e-11+0.000000000000000000e+00j)  (3.183613883458061247e-11+0.000000000000000000e+00j)  (9.729054106847911609e-12+0.000000000000000000e+00j)  (3.896507127482133830e-12+0.000000000000000000e+00j)
 (-6.112224448897795703e+00+0.000000000000000000e+00j)  (-1.378772635736564556e-01-1.938595506431517804e-02j)  (-4.657924324732118718e-03-1.338499105372083610e-03j)  (3.585391994430717081e-04-1.247582475275896936e-04j)  (2.472721915347388750e-05-2.671514861506593314e-05j)  (-9.398814265501064972e-06-3.798599231378082689e-06j)  (-1.505319405914779696e-06-1.550432149849758654e-07j)  (1.295627367895546435e-07+6.341100697775193526e-08j)  (5.456527236759189083e-08+7.598964327614815237e-09j)  (3.701513476663189457e-10-1.677148269293468323e-09j)  (-1.736932449658915873e-09-3.611587023715552206e-10j)  (-1.527571510066136331e-10+4.496176480106391421e-12j)  (5.245566366698786150e-11-2.338955447061870701e-11j)  (-2.588359731404591227e-12-1.959949903478218591e-11j)  (-1.961679695150031260e-12+8.333272454258506228e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.329467433229805579e-07+0.000000000000000000e+00j)  (1.215225957515459791e-07+0.000000000000000000e+00j)  (3.960446219344186749e-08+0.000000000000000000e+00j)  (1.442731679346857608e-08+0.000000000000000000e+00j)  (3.955668988040597414e-09+0.000000000000000000e+00j)  (6.738226217117999679e-10+0.000000000000000000e+00j)  (2.241780061984563397e-10+0.000000000000000000e+00j)  (8.289331636428638575e-11+0.000000000000000000e+00j)  (3.017939204481600970e-11+0.000000000000000000e+00j)  (3.208709072242838833e-11+0.000000000000000000e+00j)  (1.066462197899008843e-11+0.000000000000000000e+00j)  (4.134578534268298952e-12+0.000000000000000000e+00j)
 (-6.072144288577154825e+00+0.000000000000000000e+00j)  (-1.386281117249195116e-01-1.960199142837484865e-02j)  (-4.707711438411789351e-03-1.360773308930837526e-03j)  (3.622578835919107909e-04-1.276305728660200522e-04j)  (2.511809467674063870e-05-2.738187994329178266e-05j)  (-9.494933164836599147e-06-3.870825692120190464e-06j)  (-1.521419394105407321e-06-1.571909784014483478e-07j)  (1.308167672623375134e-07+6.441742850696543613e-08j)  (5.506723628272561032e-08+7.519934561852464519e-09j)  (4.103424006835894423e-10-1.770822012878340534e-09j)  (-1.767921319115077340e-09-3.522798134018943465e-10j)  (-1.540047009997237775e-10+1.190586568437617420e-11j)  (6.581769257037456949e-11-1.523134008449331687e-11j)  (3.874203953621839846e-12-2.181695607077832554e-11j)  (-2.088389250397798469e-12+1.738827354191984190e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.376123651031266999e-07+0.000000000000000000e+00j)  (1.238367808867550289e-07+0.000000000000000000e+00j)  (4.070286938822727963e-08+0.000000000000000000e+00j)  (1.453790368916782333e-08+0.000000000000000000e+00j)  (4.032612032031448403e-09+0.000000000000000000e+00j)  (6.814121659624908737e-10+0.000000000000000000e+00j)  (2.304753641720420655e-10+0.000000000000000000e+00j)  (8.578029441814205025e-11+0.000000000000000000e+00j)  (3.051858201592920178e-11+0.000000000000000000e+00j)  (3.262070779653974294e-11+0.000000000000000000e+00j)  (1.155204925347919941e-11+0.000000000000000000e+00j)  (4.396557668196889271e-12+0.000000000000000000e+00j)
 (-6.032064128256513058e+00+0.000000000000000000e+00j)  (-1.393870060711273895e-01-1.982163466215234107e-02j)  (-4.758281880150794750e-03-1.383541170828011526e-03j)  (3.660566550336071283e-04-1.305687806064343510e-04j)  (2.552099428129688929e-05-2.806721149042619938e-05j)  (-9.593023824023174309e-06-3.945255467347003643e-06j)  (-1.537753846577230286e-06-1.593427518053905274e-07j)  (1.320418412435029581e-07+6.542299844651931655e-08j)  (5.561189204787845191e-08+7.406689049190641715e-09j)  (4.668944404410785071e-10-1.859930165887378080e-09j)  (-1.802985927103363484e-09-3.483651457933899648e-10j)  (-1.577133406438669777e-10+1.875798334146108797e-11j)  (7.384549912937472019e-11-2.760760305870251414e-12j)  (1.008233941570896650e-11-2.153304006990632533e-11j)  (-1.799923650115724057e-12-5.481080929064323702e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.980186717787915008e-19+0.000000000000000000e+00j)  (4.422589194422582295e-07+0.000000000000000000e+00j)  (1.260633327439307422e-07+0.000000000000000000e+00j)  (4.177100325406193574e-08+0.000000000000000000e+00j)  (1.460878057851687693e-08+0.000000000000000000e+00j)  (4.102499538338400807e-09+0.000000000000000000e+00j)  (6.869580174774499011e-10+0.000000000000000000e+00j)  (2.379993992347461298e-10+0.000000000000000000e+00j)  (8.947833191939788373e-11+0.000000000000000000e+00j)  (3.064604492094726995e-11+0.000000000000000000e+00j)  (3.347263631465042375e-11+0.000000000000000000e+00j)  (1.234499978338222128e-11+0.000000000000000000e+00j)  (4.672764801087950025e-12+0.000000000000000000e+00j)
 (-5.991983967935872180e+00+0.000000000000000000e+00j)  (-1.401540735149759687e-01-2.004496494238263218e-02j)  (-4.809651704030856907e-03-1.406816345249920852e-03j)  (3.699381303224942726e-04-1.335742556406160084e-04j)  (2.593652852100799197e-05-2.877189245645683232e-05j)  (-9.693060213026151277e-06-4.022074670973083959e-06j)  (-1.554320326136428343e-06-1.614803279390914351e-07j)  (1.332531834536595283e-07+6.640312100368371117e-08j)  (5.620627394374846438e-08+7.265117038851967070e-09j)  (5.368422144647140775e-10-1.941837923125524512e-09j)  (-1.839174066767590445e-09-3.506370548804051962e-10j)  (-1.630576912141719453e-10+2.440853514828332451e-11j)  (7.565561492965093426e-11+1.094329067216798915e-11j)  (1.506174398077233478e-11-1.937921707762579097e-11j)  (-1.367275858415943189e-12-7.458439693506007265e-13j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (4.468820352812997068e-07+0.000000000000000000e+00j)  (1.281799424694848210e-07+0.000000000000000000e+00j)  (4.279872035179070473e-08+0.000000000000000000e+00j)  (1.463101656329926259e-08+0.000000000000000000e+00j)  (4.165445388829026025e-09+0.000000000000000000e+00j)  (6.886823421146986360e-10+0.000000000000000000e+00j)  (2.468295904767886093e-10+0.000000000000000000e+00j)  (9.382133731051573893e-11+0.000000000000000000e+00j)  (3.059854088415733033e-11+0.000000000000000000e+00j)  (3.464730620461331587e-11+0.000000000000000000e+00j)  (1.302153671521313826e-11+0.000000000000000000e+00j)  (4.941676749414592552e-12+0.000000000000000000e+00j)
 (-5.951903807615230413e+00+0.000000000000000000e+00j)  (-1.409294435658109135e-01-2.027206466974334348e-02j)  (-4.861837363007058370e-03-1.430612938660419300e-03j)  (3.739050121321382900e-04-1.366483900740132751e-04j)  (2.636537805375054904e-05-2.949666718433369665e-05j)  (-9.794994850702701055e-06-4.101456097475157443e-06j)  (-1.571126687242790996e-06-1.635816693010070336e-07j)  (1.344742743938090479e-07+6.734132183559245080e-08j)  (5.685670831076434831e-08+7.101779646832455513e-09j)  (6.182989861283469945e-10-2.015757303882047995e-09j)  (-1.873071576820374421e-09-3.581484352865985467e-10j)  (-1.693543616311411265e-10+2.890895737400392928e-11j)  (7.196948650015350231e-11+2.311228254913327224e-11j)  (1.835796753197451285e-11-1.628664067032673301e-11j)  (-1.014168286664348794e-12-6.379594865068655166e-13j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.514824782549451175e-07+0.000000000000000000e+00j)  (1.301664071163937848e-07+0.000000000000000000e+00j)  (4.377657249450539643e-08+0.000000000000000000e+00j)  (1.459663112196669253e-08+0.000000000000000000e+00j)  (4.222048767639865131e-09+0.000000000000000000e+00j)  (6.856789954307298237e-10+0.000000000000000000e+00j)  (2.569208880670700516e-10+0.000000000000000000e+00j)  (9.855245779276579041e-11+0.000000000000000000e+00j)  (3.042261167408355448e-11+0.000000000000000000e+00j)  (3.609116046748123211e-11+0.000000000000000000e+00j)  (1.358628627910374251e-11+0.000000000000000000e+00j)  (5.176600884596072279e-12+0.000000000000000000e+00j)
 (-5.911823647294589534e+00+0.000000000000000000e+00j)  (-1.417132484045174889e-01-2.050301854272375615e-02j)  (-4.914855720296273239e-03-1.454945527234711858e-03j)  (3.779600909295226393e-04-1.397925846426535093e-04j)  (2.680828719932525333e-05-3.024226602156048551e-05j)  (-9.898766333029110560e-06-4.183554752324629860e-06j)  (-1.588191803777095248e-06-1.656263490508413782e-07j)  (1.357332245582562086e-07+6.823096458547319564e-08j)  (5.756923013075731456e-08+6.924445137477420358e-09j)  (7.112711409728055288e-10-2.080828928050842492e-09j)  (-1.902467953685299438e-09-3.677611072829820331e-10j)  (-1.764985994401160081e-10+3.253259995748148645e-11j)  (6.451507829399538569e-11+3.202269457885239191e-11j)  (2.005063768381295526e-11-1.315123691640116375e-11j)  (-8.454035876284207629e-13-3.566500299583451727e-13j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (4.560666192932243812e-07+0.000000000000000000e+00j)  (1.320054374627374278e-07+0.000000000000000000e+00j)  (4.469612631434265428e-08+0.000000000000000000e+00j)  (1.449980490100727585e-08+0.000000000000000000e+00j)  (4.273225683938156361e-09+0.000000000000000000e+00j)  (6.782724571773295748e-10+0.000000000000000000e+00j)  (2.680753898282679033e-10+0.000000000000000000e+00j)  (1.033573641256997061e-10+0.000000000000000000e+00j)  (3.016514668124701163e-11+0.000000000000000000e+00j)  (3.768756451582532301e-11+0.000000000000000000e+00j)  (1.406517766672406314e-11+0.000000000000000000e+00j)  (5.353673636628317461e-12+0.000000000000000000e+00j)
 (-5.871743486973947768e+00+0.000000000000000000e+00j)  (-1.425056229502653371e-01-2.073791363434891039e-02j)  (-4.968724061120149624e-03-1.479829175058769777e-03j)  (3.821062474435601118e-04-1.430082501425444243e-04j)  (2.726605546938497125e-05-3.100939900423791475e-05j)  (-1.000430798820647259e-05-4.268507296986555450e-06j)  (-1.605543338063660668e-06-1.676005573184435196e-07j)  (1.370592487651381851e-07+6.907580957830905601e-08j)  (5.834910710270965969e-08+6.743040588099394814e-09j)  (8.166987751942291472e-10-2.134188092102236535e-09j)  (-1.927731423941267505e-09-3.753589348763492639e-10j)  (-1.848432529402896724e-10+3.513227667710919658e-11j)  (5.517924756509023387e-11+3.717251500574484404e-11j)  (2.058497710452480936e-11-1.058423205531060858e-11j)  (-8.814799831636666815e-13-1.050515347556093857e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (4.606465339311470334e-07+0.000000000000000000e+00j)  (1.336834524408144930e-07+0.000000000000000000e+00j)  (4.555038405934368835e-08+0.000000000000000000e+00j)  (1.433818096391958990e-08+0.000000000000000000e+00j)  (4.319959649172404487e-09+0.000000000000000000e+00j)  (6.682869751329491649e-10+0.000000000000000000e+00j)  (2.799424397366132122e-10+0.000000000000000000e+00j)  (1.079045929904116637e-10+0.000000000000000000e+00j)  (2.986566991945563117e-11+0.000000000000000000e+00j)  (3.927916637466561230e-11+0.000000000000000000e+00j)  (1.449336032066917972e-11+0.000000000000000000e+00j)  (5.458616212790544215e-12+0.000000000000000000e+00j)
 (-5.831663326653306889e+00+0.000000000000000000e+00j)  (-1.433067049291668060e-01-2.097683947188449041e-02j)  (-5.023460104813859406e-03-1.505279453132035358e-03j)  (3.863464558236878537e-04-1.462968086482656414e-04j)  (2.773952815204874396e-05-3.179875281084664255e-05j)  (-1.011155550924175608e-05-4.356435510365871411e-06j)  (-1.623213329255274919e-06-1.695000376071145750e-07j)  (1.384792826873584712e-07+6.988969229912688638e-08j)  (5.919930148238424395e-08+6.570064943654007116e-09j)  (9.342013886341460638e-10-2.170324818966338949e-09j)  (-1.952051685174835019e-09-3.778183612769753513e-10j)  (-1.945674008783536031e-10+3.583141169306779153e-11j)  (4.533257746188929962e-11+3.890599656049944436e-11j)  (2.052208233675994585e-11-8.830230526982118546e-12j)  (-1.128824600614481559e-12+3.258036297786854142e-13j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.652397074061709312e-07+0.000000000000000000e+00j)  (1.351913864977242956e-07+0.000000000000000000e+00j)  (4.633421832045659837e-08+0.000000000000000000e+00j)  (1.411400207036687878e-08+0.000000000000000000e+00j)  (4.363014467419017890e-09+0.000000000000000000e+00j)  (6.591398441587897765e-10+0.000000000000000000e+00j)  (2.920540005812085031e-10+0.000000000000000000e+00j)  (1.118868864153095493e-10+0.000000000000000000e+00j)  (2.955165200383209629e-11+0.000000000000000000e+00j)  (4.070582878633063050e-11+0.000000000000000000e+00j)  (1.490053130958505679e-11+0.000000000000000000e+00j)  (5.491043276334317320e-12+0.000000000000000000e+00j)
 (-5.791583166332665122e+00+0.000000000000000000e+00j)  (-1.441166349449077566e-01-2.121988811965446614e-02j)  (-5.079082017312027200e-03-1.531312459213129496e-03j)  (3.906837873360477715e-04-1.496596943790699612e-04j)  (2.822958712272308278e-05-3.261099096148011831e-05j)  (-1.022045169785937870e-05-4.447452681051917152e-06j)  (-1.641233255648606468e-06-1.713301386609202845e-07j)  (1.400147362710628734e-07+7.069527883163158675e-08j)  (6.011856296323028672e-08+6.419605388737215181e-09j)  (1.059807696520181417e-09-2.182350229071866137e-09j)  (-1.980254453193753272e-09-3.747591647860526907e-10j)  (-2.049608235229777553e-10+3.336300297255239277e-11j)  (3.562086689770803932e-11+3.776836618954710881e-11j)  (2.033469759131081341e-11-7.847997982513494079e-12j)  (-1.599691725513150266e-12+5.626204247373886568e-13j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.698683554245641208e-07+0.000000000000000000e+00j)  (1.365255329000797198e-07+0.000000000000000000e+00j)  (4.704472428339285220e-08+0.000000000000000000e+00j)  (1.383483583604681229e-08+0.000000000000000000e+00j)  (4.402675719353703419e-09+0.000000000000000000e+00j)  (6.555737571523411377e-10+0.000000000000000000e+00j)  (3.038912974051573963e-10+0.000000000000000000e+00j)  (1.150598219328924932e-10+0.000000000000000000e+00j)  (2.923733886822797901e-11+0.000000000000000000e+00j)  (4.184238015853864312e-11+0.000000000000000000e+00j)  (1.530050849961286750e-11+0.000000000000000000e+00j)  (5.465772689406670275e-12+0.000000000000000000e+00j)
 (-5.751503006012024244e+00+0.000000000000000000e+00j)  (-1.449355565514129640e-01-2.146715426510984251e-02j)  (-5.135608424023601661e-03-1.557944838550475277e-03j)  (3.951214144358573908e-04-1.530983541428348256e-04j)  (2.873714289530266263e-05-3.344675676609127095e-05j)  (-1.033094734229850929e-05-4.541671055811719084e-06j)  (-1.659630359976690052e-06-1.731033939730726752e-07j)  (1.416786567295955387e-07+7.152170993407774547e-08j)  (6.110040733891910291e-08+6.304876796671137005e-09j)  (1.185037078344565192e-09-2.164718977431693070e-09j)  (-2.016663834976967327e-09-3.691201990181927835e-10j)  (-2.141750533249169691e-10+2.694641922798789084e-11j)  (2.624173633058744138e-11+3.397804642609119437e-11j)  (2.033262302701159054e-11-7.465119612391307519e-12j)  (-2.263497206432678881e-12+5.683910852238353209e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.745584044758938311e-07+0.000000000000000000e+00j)  (1.376884201935088293e-07+0.000000000000000000e+00j)  (4.768141216545199205e-08+0.000000000000000000e+00j)  (1.351371007030615460e-08+0.000000000000000000e+00j)  (4.438598029712128397e-09+0.000000000000000000e+00j)  (6.628013936387678403e-10+0.000000000000000000e+00j)  (3.149690862044637976e-10+0.000000000000000000e+00j)  (1.172751562924212484e-10+0.000000000000000000e+00j)  (2.892581630660481658e-11+0.000000000000000000e+00j)  (4.262665912083786822e-11+0.000000000000000000e+00j)  (1.569041370228333767e-11+0.000000000000000000e+00j)  (5.410493705297049382e-12+0.000000000000000000e+00j)
 (-5.711422845691382477e+00+0.000000000000000000e+00j)  (-1.457636163276086472e-01-2.171873530829403209e-02j)  (-5.193058423107701181e-03-1.585193805542023425e-03j)  (3.996626150611686185e-04-1.566142473419451721e-04j)  (2.926312855773113212e-05-3.430667819902417508e-05j)  (-1.044299836898801715e-05-4.639208324011558298e-06j)  (-1.678426312841673178e-06-1.748360658777817939e-07j)  (1.434738877497759015e-07+7.240117271175044609e-08j)  (6.213403403309627383e-08+6.235246022832367751e-09j)  (1.298026859327815442e-09-2.116130951234945607e-09j)  (-2.063048320342704016e-09-3.661764916458424528e-10j)  (-2.197563384013423123e-10+1.719148692232778226e-11j)  (1.746541606090682294e-11+2.729124926109064624e-11j)  (2.070889297237901393e-11-7.490504474715053444e-12j)  (-2.991246644120816106e-12+2.164702652741235171e-13j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (4.793382048034585013e-07+0.000000000000000000e+00j)  (1.386896749271472972e-07+0.000000000000000000e+00j)  (4.824620863735099416e-08+0.000000000000000000e+00j)  (1.316858934674018142e-08+0.000000000000000000e+00j)  (4.469822945594456207e-09+0.000000000000000000e+00j)  (6.850684500937945423e-10+0.000000000000000000e+00j)  (3.249189611822781552e-10+0.000000000000000000e+00j)  (1.185060259392126485e-10+0.000000000000000000e+00j)  (2.861362862357842422e-11+0.000000000000000000e+00j)  (4.307390867838435921e-11+0.000000000000000000e+00j)  (1.605905294722740530e-11+0.000000000000000000e+00j)  (5.359056299137274322e-12+0.000000000000000000e+00j)
 (-5.671342685370741599e+00+0.000000000000000000e+00j)  (-1.466009639543485454e-01-2.197473145485729154e-02j)  (-5.251451599162740985e-03-1.613077166370734117e-03j)  (4.043107770009914440e-04-1.602088455709192272e-04j)  (2.980849577428586203e-05-3.519137379191444935e-05j)  (-1.055656034526206808e-05-4.740191568233138050e-06j)  (-1.697638074226848236e-06-1.765453812899152400e-07j)  (1.453928196454968783e-07+7.336493272206251387e-08j)  (6.320725451015558245e-08+6.214343851205021677e-09j)  (1.386349757016674522e-09-2.041204563585553320e-09j)  (-2.117693064380116080e-09-3.714370781497310053e-10j)  (-2.197989636016877998e-10+6.407329538235324445e-12j)  (1.005963141483787134e-11+1.728650859440661764e-11j)  (2.161642103695255940e-11-7.723051996114966355e-12j)  (-3.567801159178810537e-12-5.245189126384972661e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.842370702947492142e-07+0.000000000000000000e+00j)  (1.395467712385743886e-07+0.000000000000000000e+00j)  (4.874329895836214446e-08+0.000000000000000000e+00j)  (1.282123756942822919e-08+0.000000000000000000e+00j)  (4.494994979570772940e-09+0.000000000000000000e+00j)  (7.242111946575575380e-10+0.000000000000000000e+00j)  (3.335532594043212323e-10+0.000000000000000000e+00j)  (1.188600734642609355e-10+0.000000000000000000e+00j)  (2.829729209933433860e-11+0.000000000000000000e+00j)  (4.327430215780954780e-11+0.000000000000000000e+00j)  (1.639817046023092691e-11+0.000000000000000000e+00j)  (5.340786663257190144e-12+0.000000000000000000e+00j)
 (-5.631262525050099832e+00+0.000000000000000000e+00j)  (-1.474477522935697948e-01-2.223524581278070109e-02j)  (-5.310808037341446970e-03-1.641613342665027746e-03j)  (4.090694022027090951e-04-1.638836318889563912e-04j)  (3.037421263578407284e-05-3.610145879050735376e-05j)  (-1.067158191440366018e-05-4.844757896546993890e-06j)  (-1.717279726849685214e-06-1.782485861136121625e-07j)  (1.474188877266477991e-07+7.443977068563109345e-08j)  (6.431024300380628103e-08+6.240600431214038706e-09j)  (1.440330292572851801e-09-1.950132330499803210e-09j)  (-2.176062539664432444e-09-3.884729132842279166e-10j)  (-2.141220490515166985e-10-2.027756944999296259e-12j)  (5.374088792529270526e-12+3.869220307017182474e-12j)  (2.317865348656379430e-11-7.891801202703433687e-12j)  (-3.783203047592051003e-12-1.538051163756009499e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (4.892837507521937871e-07+0.000000000000000000e+00j)  (1.402855201948334553e-07+0.000000000000000000e+00j)  (4.917890214604949881e-08+0.000000000000000000e+00j)  (1.249559939152004335e-08+0.000000000000000000e+00j)  (4.512749499222779441e-09+0.000000000000000000e+00j)  (7.791032605970938866e-10+0.000000000000000000e+00j)  (3.408951541668768266e-10+0.000000000000000000e+00j)  (1.185754430086227944e-10+0.000000000000000000e+00j)  (2.798118417024590152e-11+0.000000000000000000e+00j)  (4.336987314030327900e-11+0.000000000000000000e+00j)  (1.670880401827837553e-11+0.000000000000000000e+00j)  (5.369320349961267294e-12+0.000000000000000000e+00j)
 (-5.591182364729458953e+00+0.000000000000000000e+00j)  (-1.483041374697488812e-01-2.250038449297801779e-02j)  (-5.371148337904629692e-03-1.670821396236194314e-03j)  (4.139421109186645952e-04-1.676400999148664340e-04j)  (3.096126290730770393e-05-3.703755112116149543e-05j)  (-1.078799879172220596e-05-4.953051786518698703e-06j)  (-1.737363672449934392e-06-1.799637773883075054e-07j)  (1.495292820287477480e-07+7.564574159853031667e-08j)  (6.543814193220224444e-08+6.310366395447792740e-09j)  (1.455496096929956573e-09-1.856522991281482264e-09j)  (-2.232665196694586711e-09-4.177600500222029010e-10j)  (-2.047599219382505207e-10-5.046096658416162229e-12j)  (5.046651463528562887e-12-1.229094604214609819e-11j)  (2.541175310569516438e-11-7.622762961572574042e-12j)  (-3.539247592594944374e-12-2.597953904887952897e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.945049428333286106e-07+0.000000000000000000e+00j)  (1.409401229111333924e-07+0.000000000000000000e+00j)  (4.956110615218223098e-08+0.000000000000000000e+00j)  (1.221587731547437106e-08+0.000000000000000000e+00j)  (4.522191811275119255e-09+0.000000000000000000e+00j)  (8.462954446952164517e-10+0.000000000000000000e+00j)  (3.471674171503398728e-10+0.000000000000000000e+00j)  (1.179943957564830189e-10+0.000000000000000000e+00j)  (2.768609287983015404e-11+0.000000000000000000e+00j)  (4.351185666378343740e-11+0.000000000000000000e+00j)  (1.699865057539599010e-11+0.000000000000000000e+00j)  (5.437207477045465556e-12+0.000000000000000000e+00j)
 (-5.551102204408817187e+00+0.000000000000000000e+00j)  (-1.491702789537282803e-01-2.277025671395241022e-02j)  (-5.432493631226833000e-03-1.700721054947622064e-03j)  (4.189326456672835342e-04-1.714797529492385376e-04j)  (3.157064618375382130e-05-3.800027703487856006e-05j)  (-1.090572967983521199e-05-5.065219820330921921e-06j)  (-1.757900102100545442e-06-1.817113701882263088e-07j)  (1.516978027593650994e-07+7.699560998190194810e-08j)  (6.659082882276582583e-08+6.422276713127458124e-09j)  (1.433338764639326624e-09-1.774433868738288710e-09j)  (-2.283091152675899272e-09-4.570480957902930941e-10j)  (-1.953679484499969268e-10-1.350674525112963393e-12j)  (1.047963292859171305e-11-2.960637620196300010e-11j)  (2.812395010715358839e-11-6.500840908350796330e-12j)  (-2.892407040147091150e-12-3.474318310563626245e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.999239375530537319e-07+0.000000000000000000e+00j)  (1.415526137872647104e-07+0.000000000000000000e+00j)  (4.989987875885524015e-08+0.000000000000000000e+00j)  (1.200448378464257784e-08+0.000000000000000000e+00j)  (4.523348660738756168e-09+0.000000000000000000e+00j)  (9.212590619908791137e-10+0.000000000000000000e+00j)  (3.527415344373711625e-10+0.000000000000000000e+00j)  (1.175117126089534318e-10+0.000000000000000000e+00j)  (2.745688010413216468e-11+0.000000000000000000e+00j)  (4.381198400894842368e-11+0.000000000000000000e+00j)  (1.727235896725953901e-11+0.000000000000000000e+00j)  (5.520471768195672884e-12+0.000000000000000000e+00j)
 (-5.511022044088176308e+00+0.000000000000000000e+00j)  (-1.500463396489885026e-01-2.304497491069414095e-02j)  (-5.494865593267301423e-03-1.731332739773839766e-03j)  (4.240448750985016321e-04-1.754041033469325639e-04j)  (3.220337856334973156e-05-3.899027654940643309e-05j)  (-1.102467503211398495e-05-5.181403935825672089e-06j)  (-1.778894782662076896e-06-1.835146197174346632e-07j)  (1.538968184797375375e-07+7.849547730956953742e-08j)  (6.776948233608932377e-08+6.580539170145951396e-09j)  (1.380446384715946023e-09-1.715780556864433187e-09j)  (-2.325141758524694094e-09-5.029005400703776814e-10j)  (-1.897305586238479334e-10+7.842340187808933774e-12j)  (2.231264653831105854e-11-4.576455185811234239e-11j)  (3.088285225804414194e-11-4.211219468803663947e-12j)  (-2.007569340009949634e-12-4.032493475017218426e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.055594868852253157e-07+0.000000000000000000e+00j)  (1.421715623177215392e-07+0.000000000000000000e+00j)  (5.020730584925931592e-08+0.000000000000000000e+00j)  (1.188003604482340471e-08+0.000000000000000000e+00j)  (4.517462730609436682e-09+0.000000000000000000e+00j)  (9.994919270359508318e-10+0.000000000000000000e+00j)  (3.580593340743546375e-10+0.000000000000000000e+00j)  (1.175020834325572235e-10+0.000000000000000000e+00j)  (2.736634313150228553e-11+0.000000000000000000e+00j)  (4.431315302060362571e-11+0.000000000000000000e+00j)  (1.752125698903115845e-11+0.000000000000000000e+00j)  (5.590699155255907946e-12+0.000000000000000000e+00j)
 (-5.470941883767534542e+00+0.000000000000000000e+00j)  (-1.509324859804399843e-01-2.332465484801472810e-02j)  (-5.558286461519832723e-03-1.762677593110605154e-03j)  (4.292827979807097363e-04-1.794146723144524015e-04j)  (3.286049361319005673e-05-4.000820897084406092e-05j)  (-1.114471907532793479e-05-5.301734602914113238e-06j)  (-1.800346320056576126e-06-1.853980820826707960e-07j)  (1.560979340296655800e-07+8.014550352909000392e-08j)  (6.897133809172696922e-08+6.795037924482081434e-09j)  (1.306767371170893488e-09-1.688848033282469524e-09j)  (-2.358544369695126282e-09-5.524044874460250781e-10j)  (-1.900864797929689421e-10+1.924656645721868083e-11j)  (4.008521199748572247e-11-5.819019067873436105e-11j)  (3.308959136432694001e-11-6.821133912576460966e-13j)  (-1.063687805808766422e-12-4.265352962404172145e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (5.114249525484682063e-07+0.000000000000000000e+00j)  (1.428499864084102639e-07+0.000000000000000000e+00j)  (5.049800454177889731e-08+0.000000000000000000e+00j)  (1.185557407611296313e-08+0.000000000000000000e+00j)  (4.507022484938338876e-09+0.000000000000000000e+00j)  (1.077185861170942444e-09+0.000000000000000000e+00j)  (3.635482271288125894e-10+0.000000000000000000e+00j)  (1.182420953092411080e-10+0.000000000000000000e+00j)  (2.751120904173683617e-11+0.000000000000000000e+00j)  (4.499970592792941852e-11+0.000000000000000000e+00j)  (1.771928189896276750e-11+0.000000000000000000e+00j)  (5.627727122118962086e-12+0.000000000000000000e+00j)
 (-5.430861723446893663e+00+0.000000000000000000e+00j)  (-1.518288879858139540e-01-2.360941573852326850e-02j)  (-5.622779051455419411e-03-1.794777508400780463e-03j)  (4.346505476198247249e-04-1.835129901867072464e-04j)  (3.354304358971879656e-05-4.105475887145502517e-05j)  (-1.126573487607622393e-05-5.426325461087110527e-06j)  (-1.822244556495215642e-06-1.873840013344516566e-07j)  (1.582719229182355800e-07+8.193965965467734841e-08j)  (7.018524339049802838e-08+7.077566175974408850e-09j)  (1.223893845269825763e-09-1.697876936771820074e-09j)  (-2.383612369469591746e-09-6.039995480698346771e-10j)  (-1.961404147507848743e-10+2.897689913270237522e-11j)  (6.219225846978999617e-11-6.462327017763490998e-11j)  (3.412739231908635229e-11+3.841872484567278282e-12j)  (-1.749079267274619209e-13-4.255054143579151558e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.175277791114319416e-07+0.000000000000000000e+00j)  (1.436425508968862559e-07+0.000000000000000000e+00j)  (5.078954633632603313e-08+0.000000000000000000e+00j)  (1.193722988735404306e-08+0.000000000000000000e+00j)  (4.495474304490647443e-09+0.000000000000000000e+00j)  (1.151507929822213419e-09+0.000000000000000000e+00j)  (3.695541214233041728e-10+0.000000000000000000e+00j)  (1.198519914422418756e-10+0.000000000000000000e+00j)  (2.799696263576317456e-11+0.000000000000000000e+00j)  (4.584127638219429135e-11+0.000000000000000000e+00j)  (1.782766820948106934e-11+0.000000000000000000e+00j)  (5.626992039558366255e-12+0.000000000000000000e+00j)
 (-5.390781563126251896e+00+0.000000000000000000e+00j)  (-1.527357194097318516e-01-2.389938036546133612e-02j)  (-5.688366773471728761e-03-1.827655161144422103e-03j)  (4.401523970405298177e-04-1.877005970753998728e-04j)  (3.425210110506022692e-05-4.213064294880256776e-05j)  (-1.138759149470293813e-05-5.555270818612087829e-06j)  (-1.844571373263607145e-06-1.894877544179170996e-07j)  (1.603891542998926475e-07+8.386419444096927455e-08j)  (7.139055836511028807e-08+7.435472253809039399e-09j)  (1.143819999985814148e-09-1.743166130224895329e-09j)  (-2.399852207233272614e-09-6.569639678590471717e-10j)  (-2.052979807519835893e-10+3.432123497069620230e-11j)  (8.614164380029411264e-11-6.364502184351749057e-11j)  (3.352499146482829345e-11+8.815015285134153832e-12j)  (6.369207759761180758e-13-4.102823798463204094e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (5.238693131393001148e-07+0.000000000000000000e+00j)  (1.446022649255933918e-07+0.000000000000000000e+00j)  (5.110264756968403361e-08+0.000000000000000000e+00j)  (1.212361238868994668e-08+0.000000000000000000e+00j)  (4.486646850910620637e-09+0.000000000000000000e+00j)  (1.220634880097227819e-09+0.000000000000000000e+00j)  (3.763094995716119103e-10+0.000000000000000000e+00j)  (1.222795812324243367e-10+0.000000000000000000e+00j)  (2.891281192673598449e-11+0.000000000000000000e+00j)  (4.683739126890304935e-11+0.000000000000000000e+00j)  (1.780566167083508911e-11+0.000000000000000000e+00j)  (5.599073993257666759e-12+0.000000000000000000e+00j)
 (-5.350701402805611018e+00+0.000000000000000000e+00j)  (-1.536531578005360388e-01-2.419467521062401358e-02j)  (-5.755073650363640853e-03-1.861334041365440882e-03j)  (4.457927651904818088e-04-1.919790436273506194e-04j)  (3.498876172747182031e-05-4.323661815542913765e-05j)  (-1.151016154414881414e-05-5.688646866220450080e-06j)  (-1.867304126885669545e-06-1.917140661347025841e-07j)  (1.624216793746065649e-07+8.589556756062649879e-08j)  (7.256052720277778355e-08+7.865483756808421849e-09j)  (1.078007103621211835e-09-1.821140169930178835e-09j)  (-2.405542883050866633e-09-7.099717918545730460e-10j)  (-2.140119667878094814e-10+3.490084638978829480e-11j)  (1.090434831658760209e-10-5.500630120799936954e-11j)  (3.109589919338378209e-11+1.347839636747983845e-11j)  (1.421536202685600031e-12-3.866966127829465207e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.304449710735755154e-07+0.000000000000000000e+00j)  (1.457770225302020429e-07+0.000000000000000000e+00j)  (5.146088015227157102e-08+0.000000000000000000e+00j)  (1.240611354490188506e-08+0.000000000000000000e+00j)  (4.484013727780136312e-09+0.000000000000000000e+00j)  (1.283647592391576046e-09+0.000000000000000000e+00j)  (3.839392975002367734e-10+0.000000000000000000e+00j)  (1.253303366409128852e-10+0.000000000000000000e+00j)  (3.030554820725658937e-11+0.000000000000000000e+00j)  (4.802685741230993033e-11+0.000000000000000000e+00j)  (1.762219859972169793e-11+0.000000000000000000e+00j)  (5.562216904969495062e-12+0.000000000000000000e+00j)
 (-5.310621242484969251e+00+0.000000000000000000e+00j)  (-1.545813846099664823e-01-2.449543058760663208e-02j)  (-5.822924335329264511e-03-1.895838487611356624e-03j)  (4.515762242906871254e-04-1.963498915354182578e-04j)  (3.575414834844708946e-05-4.437349127745246556e-05j)  (-1.163332705265978567e-05-5.826516452119256308e-06j)  (-1.890420809708328899e-06-1.940554496469064717e-07j)  (1.643472824694521024e-07+8.799935493431268433e-08j)  (7.366913056373083143e-08+8.350629591272252765e-09j)  (1.036249554621710450e-09-1.924312536559746826e-09j)  (-2.398692179316094419e-09-7.597658882895470852e-10j)  (-2.195265058421177711e-10+3.263165276633063967e-11j)  (1.281958584467463490e-10-3.966422047546091031e-11j)  (2.703488054615507137e-11+1.700770860406827785e-11j)  (2.251233496868060236e-12-3.528609874398365222e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (5.372447409032135728e-07+0.000000000000000000e+00j)  (1.472064167244772870e-07+0.000000000000000000e+00j)  (5.188974453452818939e-08+0.000000000000000000e+00j)  (1.277015489634857425e-08+0.000000000000000000e+00j)  (4.489997704178149757e-09+0.000000000000000000e+00j)  (1.340351930509710703e-09+0.000000000000000000e+00j)  (3.924912017391517110e-10+0.000000000000000000e+00j)  (1.287261250631797547e-10+0.000000000000000000e+00j)  (3.216492148852086192e-11+0.000000000000000000e+00j)  (4.944998555390420935e-11+0.000000000000000000e+00j)  (1.726494417749277232e-11+0.000000000000000000e+00j)  (5.531561210621383368e-12+0.000000000000000000e+00j)
 (-5.270541082164328373e+00+0.000000000000000000e+00j)  (-1.555205852957705082e-01-2.480178078062943159e-02j)  (-5.891944130525936935e-03-1.931193722567125376e-03j)  (4.575075082975504893e-04-2.008147134323840844e-04j)  (3.654941841942445949e-05-4.554212967584640097e-05j)  (-1.175698175688824252e-05-5.968936004336163966e-06j)  (-1.913905372822080638e-06-1.964934244753472543e-07j)  (1.661545878879373382e-07+9.013155699805845201e-08j)  (7.469871873340289058e-08+8.861861515451368956e-09j)  (1.025045914596308142e-09-2.041629740010603825e-09j)  (-2.378874832411416655e-09-8.009810578686057068e-10j)  (-2.210989197505525593e-10+3.055465367964692556e-11j)  (1.415930239279604397e-10-1.951903890853131967e-11j)  (2.194187591845654604e-11+1.871400815244430042e-11j)  (3.160512250272630648e-12-2.991610308503083264e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.442539858528992554e-07+0.000000000000000000e+00j)  (1.489192658989122793e-07+0.000000000000000000e+00j)  (5.241511746737884139e-08+0.000000000000000000e+00j)  (1.319714889112595855e-08+0.000000000000000000e+00j)  (4.505535569799544823e-09+0.000000000000000000e+00j)  (1.391070559803494816e-09+0.000000000000000000e+00j)  (4.019686426872465075e-10+0.000000000000000000e+00j)  (1.321666178667621609e-10+0.000000000000000000e+00j)  (3.442733684883995350e-11+0.000000000000000000e+00j)  (5.108717916803181028e-11+0.000000000000000000e+00j)  (1.674598156187726567e-11+0.000000000000000000e+00j)  (5.510993681208652714e-12+0.000000000000000000e+00j)
 (-5.230460921843686606e+00+0.000000000000000000e+00j)  (-1.564709494273356372e-01-2.511386418920568894e-02j)  (-5.962159006190823757e-03-1.967425890368712862e-03j)  (4.635915223146313386e-04-2.053750918575681468e-04j)  (3.737577516016253988e-05-4.674347221037923399e-05j)  (-1.188102898997790913e-05-6.115962134447697192e-06j)  (-1.937751746905258394e-06-1.990020294178829602e-07j)  (1.678474498442012846e-07+9.224278870724553771e-08j)  (7.564532432319946071e-08+9.363836294834858702e-09j)  (1.045796070754055071e-09-2.159843084248487647e-09j)  (-2.348829394692167980e-09-8.274839898552351319e-10j)  (-2.200905419432553604e-10+3.121798620846146048e-11j)  (1.482015981092673223e-10+3.048902702042101337e-12j)  (1.672850630765389621e-11+1.826015951814294186e-11j)  (4.091735075124019411e-12-2.121745172595556770e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (5.514545017763857938e-07+0.000000000000000000e+00j)  (1.509322064522255939e-07+0.000000000000000000e+00j)  (5.306129224067909972e-08+0.000000000000000000e+00j)  (1.366677039384694305e-08+0.000000000000000000e+00j)  (4.530050682850038202e-09+0.000000000000000000e+00j)  (1.436440014117244864e-09+0.000000000000000000e+00j)  (4.123483444798571444e-10+0.000000000000000000e+00j)  (1.353750972272254113e-10+0.000000000000000000e+00j)  (3.699334187847139657e-11+0.000000000000000000e+00j)  (5.281868345343977811e-11+0.000000000000000000e+00j)  (1.610509280912908269e-11+0.000000000000000000e+00j)  (5.492486744748274212e-12+0.000000000000000000e+00j)
 (-5.190380761523045727e+00+0.000000000000000000e+00j)  (-1.574326707944359305e-01-2.543182347893283707e-02j)  (-6.033595620340675633e-03-2.004562095707101629e-03j)  (4.698333527207567491e-04-2.100326170790476883e-04j)  (3.823448339196149591e-05-4.797853862697001870e-05j)  (-1.200537597903518879e-05-6.267655165536266756e-06j)  (-1.961965779113261089e-06-2.015525067787689603e-07j)  (1.694468929115212189e-07+9.428448789750859893e-08j)  (7.651967964633813851e-08+9.822466521645554754e-09j)  (1.093714919377561413e-09-2.266121467463578617e-09j)  (-2.314733302145879540e-09-8.346607348263671970e-10j)  (-2.189687271961827001e-10+3.551017819375700440e-11j)  (1.479442682490590322e-10+2.566149330243946976e-11j)  (1.239334373758058096e-11+1.580724960565346313e-11j)  (4.873798897104110008e-12-8.219794460525296126e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.232466345374053378e-19+0.000000000000000000e+00j)  (5.588257638491494886e-07+0.000000000000000000e+00j)  (1.532495383826643566e-07+0.000000000000000000e+00j)  (5.384899523229203239e-08+0.000000000000000000e+00j)  (1.415909635320303164e-08+0.000000000000000000e+00j)  (4.561839924079228464e-09+0.000000000000000000e+00j)  (1.477238844928101546e-09+0.000000000000000000e+00j)  (4.235767665055746064e-10+0.000000000000000000e+00j)  (1.381241206631044886e-10+0.000000000000000000e+00j)  (3.974807776927858995e-11+0.000000000000000000e+00j)  (5.443715128716436225e-11+0.000000000000000000e+00j)  (1.541078878598744544e-11+0.000000000000000000e+00j)  (5.462875711427819024e-12+0.000000000000000000e+00j)
 (-5.150300601202403961e+00+0.000000000000000000e+00j)  (-1.584059475191880173e-01-2.575580573870147813e-02j)  (-6.106281339065546335e-03-2.042630444818788280e-03j)  (4.762382777615281094e-04-2.147888836398577004e-04j)  (3.912688972112429448e-05-4.924843521442798645e-05j)  (-1.212992704763661225e-05-6.424077645537717846e-06j)  (-1.986565111569580033e-06-2.041180182127565322e-07j)  (1.709898587930762989e-07+9.621531119238310741e-08j)  (7.734400802480560818e-08+1.021123963472787590e-08j)  (1.158402996582710897e-09-2.351309462628547439e-09j)  (-2.284791567993303354e-09-8.214449443712546533e-10j)  (-2.198715137203333828e-10+4.253996087347770345e-11j)  (1.414663378639277258e-10+4.626764118304969360e-11j)  (9.730683235168230101e-12+1.200074952743006384e-11j)  (5.260493971077422098e-12+8.839987120878996018e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (5.663462836111527494e-07+0.000000000000000000e+00j)  (1.558642997365721991e-07+0.000000000000000000e+00j)  (5.479381542487140019e-08+0.000000000000000000e+00j)  (1.465626504500656207e-08+0.000000000000000000e+00j)  (4.598737688565006692e-09+0.000000000000000000e+00j)  (1.514261740551089435e-09+0.000000000000000000e+00j)  (4.355534236463057612e-10+0.000000000000000000e+00j)  (1.402464306963791637e-10+0.000000000000000000e+00j)  (4.257604434410981739e-11+0.000000000000000000e+00j)  (5.570727244454225079e-11+0.000000000000000000e+00j)  (1.475653319227635104e-11+0.000000000000000000e+00j)  (5.413176286680121074e-12+0.000000000000000000e+00j)
 (-5.110220440881763970e+00+0.000000000000000000e+00j)  (-1.593909821713113961e-01-2.608596264463246273e-02j)  (-6.180244257430815048e-03-2.081660088464453145e-03j)  (4.828117783525371362e-04-2.196454855529961681e-04j)  (4.005444558617684918e-05-5.055435463635876269e-05j)  (-1.225457917752505170e-05-6.585287727651305155e-06j)  (-2.011577511111368939e-06-2.066776967357564839e-07j)  (1.725254194648759568e-07+9.800588314001662076e-08j)  (7.814652197803698300e-08+1.051421127734597833e-08j)  (1.226387734475225125e-09-2.412573638218705176e-09j)  (-2.266751919807257536e-09-7.909459692802037481e-10j)  (-2.235960045512506626e-10+5.051730722737039203e-11j)  (1.298601411867977793e-10+6.323863220500948169e-11j)  (9.099739523365709503e-12+7.778222262970692066e-12j)  (5.027675967451450571e-12+2.809308889675026221e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.739949865574651534e-07+0.000000000000000000e+00j)  (1.587603448582217800e-07+0.000000000000000000e+00j)  (5.590538383645286020e-08+0.000000000000000000e+00j)  (1.514347171942506133e-08+0.000000000000000000e+00j)  (4.638840005003008870e-09+0.000000000000000000e+00j)  (1.548241887127089406e-09+0.000000000000000000e+00j)  (4.481164298857539691e-10+0.000000000000000000e+00j)  (1.416396187413515128e-10+0.000000000000000000e+00j)  (4.536721659839659751e-11+0.000000000000000000e+00j)  (5.643942071513832876e-11+0.000000000000000000e+00j)  (1.424718310518156443e-11+0.000000000000000000e+00j)  (5.344961291696972471e-12+0.000000000000000000e+00j)
 (-5.070140280561122204e+00+0.000000000000000000e+00j)  (-1.603879818867930962e-01-2.642245063106957864e-02j)  (-6.255513221002155684e-03-2.121681267003582266e-03j)  (4.895595488333281562e-04-2.246040101089849582e-04j)  (4.101873057711386689e-05-5.189756866388415125e-05j)  (-1.237922304858456259e-05-6.751329507238369097e-06j)  (-2.037038159816075349e-06-2.092198335772889721e-07j)  (1.741101160258170209e-07+9.964105818318322031e-08j)  (7.895627449168450440e-08+1.072543888974591943e-08j)  (1.284941757777988037e-09-2.454162554163659644e-09j)  (-2.265610898877196900e-09-7.492929731543072688e-10j)  (-2.295622583562985667e-10+5.799979036870755247e-11j)  (1.145140175238483374e-10+7.531354695926358616e-11j)  (1.036113343597977841e-11+4.084107385624634693e-12j)  (4.085870459732723909e-12+4.642028855716874934e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.817525158662527558e-07+0.000000000000000000e+00j)  (1.619150586946739046e-07+0.000000000000000000e+00j)  (5.718741131479965238e-08+0.000000000000000000e+00j)  (1.560929709358010048e-08+0.000000000000000000e+00j)  (4.681082901278676289e-09+0.000000000000000000e+00j)  (1.579813142476507280e-09+0.000000000000000000e+00j)  (4.610433910473761923e-10+0.000000000000000000e+00j)  (1.422710156518055156e-10+0.000000000000000000e+00j)  (4.801599558562201895e-11+0.000000000000000000e+00j)  (5.654505932753645706e-11+0.000000000000000000e+00j)  (1.397290020687427487e-11+0.000000000000000000e+00j)  (5.271327386954948584e-12+0.000000000000000000e+00j)
 (-5.030060120240481325e+00+0.000000000000000000e+00j)  (-1.613971584900573963e-01-2.676543106897262894e-02j)  (-6.332117848007520061e-03-2.162725357679189109e-03j)  (4.964875073847342625e-04-2.296660303091630634e-04j)  (4.202147287868648803e-05-5.327941394110574679e-05j)  (-1.250375098585193558e-05-6.922224094732054078e-06j)  (-2.062986129533401170e-06-2.117441843935360063e-07j)  (1.758040594170706384e-07+1.011202627250193921e-07j)  (7.980027352303253252e-08+1.084637003318683240e-08j)  (1.325693729910031152e-09-2.485760773723873877e-09j)  (-2.282692748491635069e-09-7.033235894156310948e-10j)  (-2.366708231645618818e-10+6.468439111508164305e-11j)  (9.712858247821459342e-11+8.157331401845837642e-11j)  (1.299038876544215506e-11+1.628020628784761986e-12j)  (2.542309204410477994e-12+6.058559373108208079e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (5.896023719155511995e-07+0.000000000000000000e+00j)  (1.653022813773514248e-07+0.000000000000000000e+00j)  (5.863841996987893293e-08+0.000000000000000000e+00j)  (1.604551729030196926e-08+0.000000000000000000e+00j)  (4.725546052066121461e-09+0.000000000000000000e+00j)  (1.609498192689557161e-09+0.000000000000000000e+00j)  (4.740712174697141189e-10+0.000000000000000000e+00j)  (1.421847957135452567e-10+0.000000000000000000e+00j)  (5.041664102757248094e-11+0.000000000000000000e+00j)  (5.605892064493400380e-11+0.000000000000000000e+00j)  (1.397840099627206426e-11+0.000000000000000000e+00j)  (5.213319754583808542e-12+0.000000000000000000e+00j)
 (-4.989979959919839558e+00+0.000000000000000000e+00j)  (-1.624187286197439350e-01-2.711507045207501437e-02j)  (-6.410088552150196642e-03-2.204824924233716663e-03j)  (5.036018057986410340e-04-2.348330960247710538e-04j)  (4.306456397647347948e-05-5.470127250483857644e-05j)  (-1.262807074982807967e-05-7.097965587187389367e-06j)  (-2.089460074769256980e-06-2.142631980020963217e-07j)  (1.776683722571822308e-07+1.024574256656590085e-07j)  (8.070310939143286713e-08+1.088338676885371490e-08j)  (1.346504559222986546e-09-2.519081707336987059e-09j)  (-2.316492556785185669e-09-6.584061129753755339e-10j)  (-2.444070897927780729e-10+7.125599546889468725e-11j)  (7.977756858540259521e-11+8.159123523186445936e-11j)  (1.627955606720045656e-11+7.800657399049027161e-13j)  (6.676763608389310176e-13+6.855949522735234223e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (5.975318113450988873e-07+0.000000000000000000e+00j)  (1.688950430077742025e-07+0.000000000000000000e+00j)  (6.025279213451751757e-08+0.000000000000000000e+00j)  (1.644663687404258272e-08+0.000000000000000000e+00j)  (4.773447887467821270e-09+0.000000000000000000e+00j)  (1.637709662613901343e-09+0.000000000000000000e+00j)  (4.869275593835381483e-10+0.000000000000000000e+00j)  (1.415086027022019893e-10+0.000000000000000000e+00j)  (5.245933690563523975e-11+0.000000000000000000e+00j)  (5.512928939667056381e-11+0.000000000000000000e+00j)  (1.424721480727005060e-11+0.000000000000000000e+00j)  (5.194386807608317825e-12+0.000000000000000000e+00j)
 (-4.949899799599198680e+00+0.000000000000000000e+00j)  (-1.634529138582002106e-01-2.747154059118959990e-02j)  (-6.489456566086431420e-03-2.248013768984415735e-03j)  (5.109088383085917283e-04-2.401067241028251125e-04j)  (4.415006588566209515e-05-5.616455002686937331e-05j)  (-1.275212177983566044e-05-7.278524897874076021e-06j)  (-2.116493357196524266e-06-2.168016929392325952e-07j)  (1.797631101617920495e-07+1.036818358113396922e-07j)  (8.168778176226432146e-08+1.084703707441363741e-08j)  (1.350900082539421219e-09-2.564251389206660897e-09j)  (-2.364637906268641000e-09-6.175808685756787369e-10j)  (-2.534018271923711653e-10+7.844060873937273267e-11j)  (6.479887730619636464e-11+7.574979819788844374e-11j)  (1.951119916946804288e-11+1.599893537054709637e-12j)  (-1.222053167820999472e-12+7.027975253268956987e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.055324532002435131e-07+0.000000000000000000e+00j)  (1.726677963691048465e-07+0.000000000000000000e+00j)  (6.202168872565389775e-08+0.000000000000000000e+00j)  (1.680939754584608624e-08+0.000000000000000000e+00j)  (4.826872568943028171e-09+0.000000000000000000e+00j)  (1.664756044206320832e-09+0.000000000000000000e+00j)  (4.993604410787296654e-10+0.000000000000000000e+00j)  (1.404537560968217108e-10+0.000000000000000000e+00j)  (5.403041259978445370e-11+0.000000000000000000e+00j)  (5.398577286423964295e-11+0.000000000000000000e+00j)  (1.471476807747464047e-11+0.000000000000000000e+00j)  (5.235188611213800829e-12+0.000000000000000000e+00j)
 (-4.909819639278556913e+00+0.000000000000000000e+00j)  (-1.644999408647959127e-01-2.783501881706787473e-02j)  (-6.570253965580719405e-03-2.292326987494329709e-03j)  (5.184152492800064025e-04-2.454883877612504413e-04j)  (4.528021078453691291e-05-5.767065522399055828e-05j)  (-1.287588929558592791e-05-7.463862015301443545e-06j)  (-2.144109299587877604e-06-2.193945236575351105e-07j)  (1.821439317670733092e-07+1.048400031222873266e-07j)  (8.277585591614034342e-08+1.075296568383775049e-08j)  (1.345612603051629826e-09-2.627615181996742969e-09j)  (-2.425666176267653028e-09-5.823821806711853103e-10j)  (-2.650273278554205874e-10+8.595136658794847444e-11j)  (5.436675934287992059e-11+6.552104578450180166e-11j)  (2.204051616994293488e-11+3.922312431194005027e-12j)  (-2.905096043593408560e-12+6.738184678731855771e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.136005708745366282e-07+0.000000000000000000e+00j)  (1.765979552554363640e-07+0.000000000000000000e+00j)  (6.393347293386266432e-08+0.000000000000000000e+00j)  (1.713243962514747050e-08+0.000000000000000000e+00j)  (4.888306043647407195e-09+0.000000000000000000e+00j)  (1.690849504002408368e-09+0.000000000000000000e+00j)  (5.111541074893228397e-10+0.000000000000000000e+00j)  (1.393024176375745496e-10+0.000000000000000000e+00j)  (5.501880417850358142e-11+0.000000000000000000e+00j)  (5.289436653953496946e-11+0.000000000000000000e+00j)  (1.530043401386189589e-11+0.000000000000000000e+00j)  (5.349513126916409942e-12+0.000000000000000000e+00j)
 (-4.869739478957916035e+00+0.000000000000000000e+00j)  (-1.655600415131690539e-01-2.820568819224013660e-02j)  (-6.652513694351217671e-03-2.337801025983279792e-03j)  (5.261279397168800885e-04-2.509795056841204698e-04j)  (4.645739453121059087e-05-5.922098344916470699e-05j)  (-1.299941207735984678e-05-7.653944614661030389e-06j)  (-2.172317679790151096e-06-2.220822894161673833e-07j)  (1.848561739420216737e-07+1.059969810753186627e-07j)  (8.398579018954212532e-08+1.062317476256937223e-08j)  (1.337759100367902084e-09-2.711749040719754390e-09j)  (-2.499451305793871714e-09-5.546442996489850647e-10j)  (-2.802626399949928130e-10+9.211081801141139554e-11j)  (4.980783599288925017e-11+5.341597886352358078e-11j)  (2.329981354958260043e-11+7.414031867595536707e-12j)  (-4.334026598777510175e-12+6.202760506735247055e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.217370829341279027e-07+0.000000000000000000e+00j)  (1.806666710812131320e-07+0.000000000000000000e+00j)  (6.597347387909540726e-08+0.000000000000000000e+00j)  (1.741615729797896029e-08+0.000000000000000000e+00j)  (4.960062776723830322e-09+0.000000000000000000e+00j)  (1.716114928744641773e-09+0.000000000000000000e+00j)  (5.221268154924018140e-10+0.000000000000000000e+00j)  (1.383778036372880903e-10+0.000000000000000000e+00j)  (5.532901632485094386e-11+0.000000000000000000e+00j)  (5.210648389572097304e-11+0.000000000000000000e+00j)  (1.593554841670813817e-11+0.000000000000000000e+00j)  (5.540778315090882331e-12+0.000000000000000000e+00j)
 (-4.829659318637274268e+00+0.000000000000000000e+00j)  (-1.666334530325157548e-01-2.858373773228785678e-02j)  (-6.736269589616975494e-03-2.384473741632081936e-03j)  (5.340540727236318648e-04-2.565814312055149544e-04j)  (4.768416661963205861e-05-6.081690634167401591e-05j)  (-1.312278158660755373e-05-7.848769063743781576e-06j)  (-2.201113481759788629e-06-2.249059575533553138e-07j)  (1.879265872713083025e-07+1.072346854855392329e-07j)  (8.532974043416233470e-08+1.048585515091928027e-08j)  (1.333269094033779311e-09-2.817142486286588308e-09j)  (-2.585982885361623229e-09-5.379496912269213850e-10j)  (-2.985835044780397457e-10+9.451016233996657401e-11j)  (5.096710272667069153e-11+4.241340160909008598e-11j)  (2.279214038968381788e-11+1.156114340932612304e-11j)  (-5.607318360087356335e-12+5.552128564563598402e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.299472881905576459e-07+0.000000000000000000e+00j)  (1.848588915016180493e-07+0.000000000000000000e+00j)  (6.812316574142074706e-08+0.000000000000000000e+00j)  (1.766264552116728575e-08+0.000000000000000000e+00j)  (5.043675359963503250e-09+0.000000000000000000e+00j)  (1.740598155714375840e-09+0.000000000000000000e+00j)  (5.321162049243923511e-10+0.000000000000000000e+00j)  (1.379997977658718669e-10+0.000000000000000000e+00j)  (5.489915209023396075e-11+0.000000000000000000e+00j)  (5.180775994033124186e-11+0.000000000000000000e+00j)  (1.657410504440151915e-11+0.000000000000000000e+00j)  (5.799119371692167814e-12+0.000000000000000000e+00j)
 (-4.789579158316633389e+00+0.000000000000000000e+00j)  (-1.677204181530372040e-01-2.896936263702512213e-02j)  (-6.821556408357836582e-03-2.432384465942664768e-03j)  (5.422010782061007427e-04-2.622954418546563876e-04j)  (4.896321943739747782e-05-6.245976802009072740e-05j)  (-1.324613257411953065e-05-8.048379413321317353e-06j)  (-2.230478164137973682e-06-2.279018922464047466e-07j)  (1.913549737117013450e-07+1.086452745064525192e-07j)  (8.681040248990295571e-08+1.037284285260811041e-08j)  (1.337278219672325107e-09-2.944026013192892790e-09j)  (-2.683286596764561096e-09-5.375606499753144005e-10j)  (-3.176781238929174999e-10+9.138053044295058551e-11j)  (5.603873391843514540e-11+3.496396867253507180e-11j)  (2.014850702318610565e-11+1.561057000961850886e-11j)  (-6.848059117251587665e-12+4.758624185088000471e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.232466345374053378e-19+0.000000000000000000e+00j)  (6.382404150454429466e-07+0.000000000000000000e+00j)  (1.891628316929067861e-07+0.000000000000000000e+00j)  (7.035904774229597338e-08+0.000000000000000000e+00j)  (1.787554973221000057e-08+0.000000000000000000e+00j)  (5.139316684325028075e-09+0.000000000000000000e+00j)  (1.764268175189080032e-09+0.000000000000000000e+00j)  (5.409651587023149110e-10+0.000000000000000000e+00j)  (1.384365448171040898e-10+0.000000000000000000e+00j)  (5.372137137166486968e-11+0.000000000000000000e+00j)  (5.207734397764916081e-11+0.000000000000000000e+00j)  (1.718853455892633850e-11+0.000000000000000000e+00j)  (6.100599175054723576e-12+0.000000000000000000e+00j)
 (-4.749498997995991623e+00+0.000000000000000000e+00j)  (-1.688211852556590342e-01-2.936276453209266113e-02j)  (-6.908409854296697523e-03-2.481574071326786771e-03j)  (5.505766571533134233e-04-2.681227293682898641e-04j)  (5.029737929682817464e-05-6.415088711928775206e-05j)  (-1.336962746720957255e-05-8.252880954035391101e-06j)  (-2.260382592547794366e-06-2.310986899728555164e-07j)  (1.951091664467113826e-07+1.103195910428860555e-07j)  (8.841969779154439427e-08+1.031522660721077112e-08j)  (1.355838136512266287e-09-3.092774546688061538e-09j)  (-2.785910056148208876e-09-5.586035154337916678e-10j)  (-3.343061812328818893e-10+8.283691961368768129e-11j)  (6.213211600920582524e-11+3.198451090856995820e-11j)  (1.528734862302540668e-11+1.854492813523920871e-11j)  (-8.068527663539916700e-12+3.681226969334295387e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.466290677873313828e-07+0.000000000000000000e+00j)  (1.935690477358772796e-07+0.000000000000000000e+00j)  (7.265163582428949764e-08+0.000000000000000000e+00j)  (1.805964423644924715e-08+0.000000000000000000e+00j)  (5.245338007367533301e-09+0.000000000000000000e+00j)  (1.787006734151574544e-09+0.000000000000000000e+00j)  (5.485221681570879515e-10+0.000000000000000000e+00j)  (1.398682466248671107e-10+0.000000000000000000e+00j)  (5.186138961493546003e-11+0.000000000000000000e+00j)  (5.287348367043720338e-11+0.000000000000000000e+00j)  (1.776061272365794726e-11+0.000000000000000000e+00j)  (6.410189020101284159e-12+0.000000000000000000e+00j)
 (-4.709418837675350744e+00+0.000000000000000000e+00j)  (-1.699360085261401032e-01-2.976415172149663585e-02j)  (-6.996866605612640788e-03-2.532085041106813157e-03j)  (5.591887858032985837e-04-2.740643901227860966e-04j)  (5.168960094361633366e-05-6.589156328826494609e-05j)  (-1.349343790605296616e-05-8.462446776318462288e-06j)  (-2.290789958438508474e-06-2.345162839172929021e-07j)  (1.991263453885302144e-07+1.123331162781875647e-07j)  (9.014019172718770129e-08+1.033881121192379877e-08j)  (1.397297450859916634e-09-3.262307170137504389e-09j)  (-2.885166871426206397e-09-6.034031532505790729e-10j)  (-3.458902421997579703e-10+7.115600571280338040e-11j)  (6.647095452197843059e-11+3.239983628597992686e-11j)  (8.639730085809732383e-12+1.919468377886962897e-11j)  (-9.116939166199954693e-12+2.201319832349129424e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (6.551286507719338849e-07+0.000000000000000000e+00j)  (1.980693318154384939e-07+0.000000000000000000e+00j)  (7.496499315067424176e-08+0.000000000000000000e+00j)  (1.822008491369294202e-08+0.000000000000000000e+00j)  (5.358025684296765024e-09+0.000000000000000000e+00j)  (1.808582238017793829e-09+0.000000000000000000e+00j)  (5.546643589295343090e-10+0.000000000000000000e+00j)  (1.423766803562142155e-10+0.000000000000000000e+00j)  (4.947283924839900548e-11+0.000000000000000000e+00j)  (5.405507409335537623e-11+0.000000000000000000e+00j)  (1.827632059760276855e-11+0.000000000000000000e+00j)  (6.688280458947643492e-12+0.000000000000000000e+00j)
 (-4.669338677354708977e+00+0.000000000000000000e+00j)  (-1.710651481136883645e-01-3.017373945165446880e-02j)  (-7.086964343391882921e-03-2.583961543123410465e-03j)  (5.680457198960542136e-04-2.801214158519977314e-04j)  (5.314296648152040512e-05-6.768308658507711636e-05j)  (-1.361772664697472863e-05-8.677317644990648196e-06j)  (-2.321657085748821395e-06-2.381664030560409664e-07j)  (2.033215920546810604e-07+1.147335442866859777e-07j)  (9.194864814558450776e-08+1.046127632159860287e-08j)  (1.471742011356851848e-09-3.447357043956749000e-09j)  (-2.971337057826842191e-09-6.695028016512614456e-10j)  (-3.519118445422132025e-10+5.979618778276107078e-11j)  (6.771285650801277815e-11+3.360897001535648602e-11j)  (1.311764799030539476e-12+1.654960992666608449e-11j)  (-9.751898898609869110e-12+3.533303836847201413e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.637568357196166557e-07+0.000000000000000000e+00j)  (2.026556520508890181e-07+0.000000000000000000e+00j)  (7.725713784431206124e-08+0.000000000000000000e+00j)  (1.836146070177914412e-08+0.000000000000000000e+00j)  (5.471680473788518323e-09+0.000000000000000000e+00j)  (1.828613681351897061e-09+0.000000000000000000e+00j)  (5.593408417759228327e-10+0.000000000000000000e+00j)  (1.459616345094718926e-10+0.000000000000000000e+00j)  (4.680059899395838201e-11+0.000000000000000000e+00j)  (5.543137978333015659e-11+0.000000000000000000e+00j)  (1.872727974985142213e-11+0.000000000000000000e+00j)  (6.898617424839057704e-12+0.000000000000000000e+00j)
 (-4.629258517034068099e+00+0.000000000000000000e+00j)  (-1.722088702942030092e-01-3.059175018754264896e-02j)  (-7.178741780821850521e-03-2.637249507157313905e-03j)  (5.771559991175162453e-04-2.862946845129296625e-04j)  (5.466068912507157705e-05-6.952674831342578975e-05j)  (-1.374263205016180991e-05-8.897796723855053329e-06j)  (-2.352933655458574489e-06-2.420524567998566951e-07j)  (2.076017824027048063e-07+1.175339850140075665e-07j)  (9.382001410134766438e-08+1.069188187252089904e-08j)  (1.588004844050108664e-09-3.636509074214994021e-09j)  (-3.036840890827316750e-09-7.496340030661045435e-10j)  (-3.542252691122056577e-10+5.164561304798416392e-11j)  (6.669239790206883934e-11+3.279170668525112122e-11j)  (-4.989433072936373632e-12+1.020869887248152147e-11j)  (-9.795659057064288172e-12-1.651877416439910276e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (6.725331108350040799e-07+0.000000000000000000e+00j)  (2.073193379305344445e-07+0.000000000000000000e+00j)  (7.948150048882906268e-08+0.000000000000000000e+00j)  (1.848692358297358973e-08+0.000000000000000000e+00j)  (5.579087070392278816e-09+0.000000000000000000e+00j)  (1.846541754480083253e-09+0.000000000000000000e+00j)  (5.626233180994508724e-10+0.000000000000000000e+00j)  (1.505706077273231346e-10+0.000000000000000000e+00j)  (4.416388241224998063e-11+0.000000000000000000e+00j)  (5.681908834716996576e-11+0.000000000000000000e+00j)  (1.911501842206174478e-11+0.000000000000000000e+00j)  (7.015241978961432813e-12+0.000000000000000000e+00j)
 (-4.589178356713426332e+00+0.000000000000000000e+00j)  (-1.733674476382625063e-01-3.101841390157511133e-02j)  (-7.272238693131551600e-03-2.691996706385289123e-03j)  (5.865284517904685406e-04-2.925849512079940740e-04j)  (5.624612191158095156e-05-7.142385197608710221e-05j)  (-1.386825616526387022e-05-9.124241042210145741e-06j)  (-2.384560552131133885e-06-2.461669987065627529e-07j)  (2.118807816854108714e-07+1.207138564109730128e-07j)  (9.573009797739611423e-08+1.103309930033289767e-08j)  (1.749347491098147971e-09-3.812806385598567449e-09j)  (-3.078750365102618595e-09-8.338464911509910595e-10j)  (-3.560111925855565643e-10+4.751028697028247363e-11j)  (6.609912714331140955e-11+2.847191621444971514e-11j)  (-8.364730612930239732e-12+7.600370536923439930e-13j)  (-9.248898783778108919e-12-3.536201358682482508e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.814784184941692027e-07+0.000000000000000000e+00j)  (2.120506684371607822e-07+0.000000000000000000e+00j)  (8.158940232059827071e-08+0.000000000000000000e+00j)  (1.859772367432794853e-08+0.000000000000000000e+00j)  (5.672370087981587607e-09+0.000000000000000000e+00j)  (1.861632975352170521e-09+0.000000000000000000e+00j)  (5.647442923383989962e-10+0.000000000000000000e+00j)  (1.561213468844042317e-10+0.000000000000000000e+00j)  (4.190697903917904929e-11+0.000000000000000000e+00j)  (5.808840830811023317e-11+0.000000000000000000e+00j)  (1.945197765989137481e-11+0.000000000000000000e+00j)  (7.026994719198454098e-12+0.000000000000000000e+00j)
 (-4.549098196392785454e+00+0.000000000000000000e+00j)  (-1.745411591839787224e-01-3.145396837587770972e-02j)  (-7.367495948279284904e-03-2.748252843104450043e-03j)  (5.961721998856006491e-04-2.989928391144550438e-04j)  (5.790277129905967092e-05-7.337572303086936946e-05j)  (-1.399465654636540551e-05-9.357051328099597734e-06j)  (-2.416469798273166002e-06-2.504862886793815652e-07j)  (2.160915293996067046e-07+1.242266429964650601e-07j)  (9.765625620849913194e-08+1.148254321316882053e-08j)  (1.950019254864550771e-09-3.957466213803685673e-09j)  (-3.099296909835910038e-09-9.127761023810338337e-10j)  (-3.599211130411578697e-10+4.577899394772550379e-11j)  (6.913557441257788639e-11+2.152805505002547036e-11j)  (-7.369717110443068968e-12-1.016968318932960776e-11j)  (-8.271849114024585989e-12-5.112927202060088170e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.960373435575830016e-19+0.000000000000000000e+00j)  (6.906148571601562530e-07+0.000000000000000000e+00j)  (2.168389576498436009e-07+0.000000000000000000e+00j)  (8.353333136785794587e-08+0.000000000000000000e+00j)  (1.869337268100112252e-08+0.000000000000000000e+00j)  (5.744148670552346474e-09+0.000000000000000000e+00j)  (1.873043177800264201e-09+0.000000000000000000e+00j)  (5.661035611990285695e-10+0.000000000000000000e+00j)  (1.625027510889263872e-10+0.000000000000000000e+00j)  (4.031228731408590329e-11+0.000000000000000000e+00j)  (5.919201646672805779e-11+0.000000000000000000e+00j)  (1.975594770554633480e-11+0.000000000000000000e+00j)  (6.939264101318476624e-12+0.000000000000000000e+00j)
 (-4.509018036072143687e+00+0.000000000000000000e+00j)  (-1.757302906148371369e-01-3.189865951866269200e-02j)  (-7.464555538385882205e-03-2.806069638973905916e-03j)  (6.060966644780472166e-04-3.055188303631893522e-04j)  (5.963431525907048210e-05-7.538371608077068173e-05j)  (-1.412184152677986929e-05-9.596661393957862111e-06j)  (-2.448588503259304373e-06-2.549635418940265818e-07j)  (2.201921603460228739e-07+1.280112969608025306e-07j)  (9.957683859961271774e-08+1.203369012168528677e-08j)  (2.174793201633823861e-09-4.055491924649781465e-09j)  (-3.104133233397237215e-09-9.803569708647108926e-10j)  (-3.665029432971577853e-10+4.353299082792662392e-11j)  (7.776782748623683543e-11+1.506293803012023800e-11j)  (-1.604705866752695240e-12-2.032399801178995541e-11j)  (-7.044206780359212804e-12-6.363020791498343626e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (3.232466345374053378e-19+0.000000000000000000e+00j)  (6.999653989012612895e-07+0.000000000000000000e+00j)  (2.216731566919861992e-07+0.000000000000000000e+00j)  (8.527064412641448133e-08+0.000000000000000000e+00j)  (1.877243795097820800e-08+0.000000000000000000e+00j)  (5.788831504093547091e-09+0.000000000000000000e+00j)  (1.879955964545433136e-09+0.000000000000000000e+00j)  (5.672314059364433833e-10+0.000000000000000000e+00j)  (1.695538163449565503e-10+0.000000000000000000e+00j)  (3.949931295276865604e-11+0.000000000000000000e+00j)  (6.017985906215438539e-11+0.000000000000000000e+00j)  (2.004000010793296206e-11+0.000000000000000000e+00j)  (6.773305932847195914e-12+0.000000000000000000e+00j)
 (-4.468937875751502808e+00+0.000000000000000000e+00j)  (-1.769351344426424721e-01-3.235274169544836986e-02j)  (-7.563460611908795483e-03-2.865500930038710533e-03j)  (6.163115718091064952e-04-3.121632567410700942e-04j)  (6.144462499117672163e-05-7.744921820219041655e-05j)  (-1.424976856940912808e-05-9.843527981908541550e-06j)  (-2.480847652699538772e-06-2.595241052485198361e-07j)  (2.241659539269771198e-07+1.320032916971260002e-07j)  (1.014710008212182112e-07+1.267501916802418084e-08j)  (2.402221461043590803e-09-4.100737470553745459e-09j)  (-3.099375386230144254e-09-1.034593177532602064e-09j)  (-3.738912231499042838e-10+3.848847910887264165e-11j)  (9.144267993689645162e-11+1.311634985963858664e-11j)  (8.079964773450140772e-12-2.754591852472225773e-11j)  (-5.623593910524227922e-12-7.360811205049736399e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.095535606833816762e-07+0.000000000000000000e+00j)  (2.265429079888487611e-07+0.000000000000000000e+00j)  (8.676723808203227072e-08+0.000000000000000000e+00j)  (1.883372871171960044e-08+0.000000000000000000e+00j)  (5.803851029097069712e-09+0.000000000000000000e+00j)  (1.881790928249180188e-09+0.000000000000000000e+00j)  (5.687105575290106153e-10+0.000000000000000000e+00j)  (1.770337461670829477e-10+0.000000000000000000e+00j)  (3.937032574260389167e-11+0.000000000000000000e+00j)  (6.120241589200722001e-11+0.000000000000000000e+00j)  (2.030372381221573020e-11+0.000000000000000000e+00j)  (6.563254819904882756e-12+0.000000000000000000e+00j)
 (-4.428857715430861042e+00+0.000000000000000000e+00j)  (-1.781559901956882574e-01-3.281647807591304977e-02j)  (-7.664255506548776041e-03-2.926602766818066012e-03j)  (6.268269600878946350e-04-3.189262899983346744e-04j)  (6.333778887647310450e-05-7.957364747984762914e-05j)  (-1.437834516849419501e-05-1.009812187968296033e-05j)  (-2.513194024144639617e-06-2.640659683815364554e-07j)  (2.280172445571867774e-07+1.361424545113008589e-07j)  (1.033201818503266973e-07+1.338862218974349508e-08j)  (2.610461012226690232e-09-4.098037422953783106e-09j)  (-3.089132214328764548e-09-1.076133163219981169e-09j)  (-3.790186902345385906e-10+3.060600590298781153e-11j)  (1.069362026075475769e-10+1.880476719527866112e-11j)  (1.989670061490213268e-11-3.047348186185416156e-11j)  (-3.931426666658315732e-12-8.110800974650021307e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (7.194029671682057210e-07+0.000000000000000000e+00j)  (2.314399070965759636e-07+0.000000000000000000e+00j)  (8.800073539501752062e-08+0.000000000000000000e+00j)  (1.887748896515120961e-08+0.000000000000000000e+00j)  (5.790617882449837321e-09+0.000000000000000000e+00j)  (1.878450204878561040e-09+0.000000000000000000e+00j)  (5.710747244684597669e-10+0.000000000000000000e+00j)  (1.846019594949199071e-10+0.000000000000000000e+00j)  (3.965215366558226774e-11+0.000000000000000000e+00j)  (6.249656496802106027e-11+0.000000000000000000e+00j)  (2.053082989655078934e-11+0.000000000000000000e+00j)  (6.350187146603143229e-12+0.000000000000000000e+00j)
 (-4.388777555110220163e+00+0.000000000000000000e+00j)  (-1.793931646122676749e-01-3.329014099721887970e-02j)  (-7.766985782877042395e-03-2.989433519757968977e-03j)  (6.376531870835365576e-04-3.258079314782501160e-04j)  (6.531813699732197506e-05-8.175844647569574172e-05j)  (-1.450743146902485102e-05-1.036092096791975551e-05j)  (-2.545601304570391453e-06-2.684673117765459964e-07j)  (2.317663093040906463e-07+1.403769282197573948e-07j)  (1.051112399796001952e-07+1.415003199680345772e-08j)  (2.783163978214751174e-09-4.061395482926280232e-09j)  (-3.074904176938448019e-09-1.105676217413008522e-09j)  (-3.796748283628076861e-10+2.233829674964354128e-11j)  (1.194381675323243398e-10+3.276377383889213815e-11j)  (3.178076366633782408e-11-2.885443473927007662e-11j)  (-1.889447408386043388e-12-8.441035244868396281e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.295367543882590291e-07+0.000000000000000000e+00j)  (2.363593607643227886e-07+0.000000000000000000e+00j)  (8.896278819898766585e-08+0.000000000000000000e+00j)  (1.890622617018844050e-08+0.000000000000000000e+00j)  (5.754974518463013123e-09+0.000000000000000000e+00j)  (1.870546367099262134e-09+0.000000000000000000e+00j)  (5.747130881425697460e-10+0.000000000000000000e+00j)  (1.918225735345068916e-10+0.000000000000000000e+00j)  (4.001250937054028598e-11+0.000000000000000000e+00j)  (6.434110019836146130e-11+0.000000000000000000e+00j)  (2.069397839950975425e-11+0.000000000000000000e+00j)  (6.172466813835380539e-12+0.000000000000000000e+00j)
 (-4.348697394789580173e+00+0.000000000000000000e+00j)  (-1.806469718396399859e-01-3.377401234469102481e-02j)  (-7.871698258666254971e-03-3.054053990367968340e-03j)  (6.488009384530903523e-04-3.328080007844161272e-04j)  (6.739026466519580953e-05-8.400507111076355128e-05j)  (-1.463684344609614209e-05-1.063240540999041157e-05j)  (-2.578075873965313024e-06-2.725998312265431587e-07j)  (2.354454086477377408e-07+1.446646112703108952e-07j)  (1.068398028859546858e-07+1.493047148788647770e-08j)  (2.912899691301676854e-09-4.009182002028501448e-09j)  (-3.057083636893310662e-09-1.121913527431103045e-09j)  (-3.761680330260580507e-10+1.727237504759995315e-11j)  (1.243826998115471075e-10+5.260649344890190149e-11j)  (4.203269466477875028e-11-2.337076754736551173e-11j)  (4.012381052888267630e-13-8.057755288189599933e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (7.399767844516779567e-07+0.000000000000000000e+00j)  (2.413012908989080948e-07+0.000000000000000000e+00j)  (8.966024843729849027e-08+0.000000000000000000e+00j)  (1.892497226291649241e-08+0.000000000000000000e+00j)  (5.706938432354452959e-09+0.000000000000000000e+00j)  (1.859535981223670875e-09+0.000000000000000000e+00j)  (5.798109102313194113e-10+0.000000000000000000e+00j)  (1.981976080753410966e-10+0.000000000000000000e+00j)  (4.018290635017991460e-11+0.000000000000000000e+00j)  (6.697752353143643650e-11+0.000000000000000000e+00j)  (2.076405134572289678e-11+0.000000000000000000e+00j)  (6.053857293413432071e-12+0.000000000000000000e+00j)
 (-4.308617234468938406e+00+0.000000000000000000e+00j)  (-1.819177336385638388e-01-3.426838395079023769e-02j)  (-7.978441043903590144e-03-3.120527528382517971e-03j)  (6.602812366804279446e-04-3.399261232597368875e-04j)  (6.955905390586713166e-05-8.631497598731039322e-05j)  (-1.476635549143274425e-05-1.091305445043705238e-05j)  (-2.610654264083066778e-06-2.763437352311203985e-07j)  (2.390963307975391098e-07+1.489741120836848207e-07j)  (1.085118184367257149e-07+1.570121408972116571e-08j)  (3.000914950212209109e-09-3.958720320596324361e-09j)  (-3.037499279891971870e-09-1.121354185611611751e-09j)  (-3.715149279820507944e-10+1.790486820003644441e-11j)  (1.192162770163708536e-10+7.361464677004199867e-11j)  (4.963188779273299053e-11-1.515916336921747612e-11j)  (2.588058014122184631e-12-6.734080283845352156e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.507426675814136300e-07+0.000000000000000000e+00j)  (2.462714350167362710e-07+0.000000000000000000e+00j)  (9.011511714421124785e-08+0.000000000000000000e+00j)  (1.894101542746672310e-08+0.000000000000000000e+00j)  (5.659571178537806080e-09+0.000000000000000000e+00j)  (1.847678599233401622e-09+0.000000000000000000e+00j)  (5.863434079012064760e-10+0.000000000000000000e+00j)  (2.032227244172031656e-10+0.000000000000000000e+00j)  (4.004311136444761996e-11+0.000000000000000000e+00j)  (7.052024451011108240e-11+0.000000000000000000e+00j)  (2.072079551145769321e-11+0.000000000000000000e+00j)  (5.995156547170850152e-12+0.000000000000000000e+00j)
 (-4.268537074148297528e+00+0.000000000000000000e+00j)  (-1.832057795935057298e-01-3.477355801337365937e-02j)  (-8.087263576458508449e-03-3.188920155309749038e-03j)  (6.721054504972564592e-04-3.471617161177765337e-04j)  (7.182969251960313818e-05-8.868959731097603454e-05j)  (-1.489570183842707195e-05-1.120334357984547331e-05j)  (-2.643392468099815382e-06-2.795990510278980236e-07j)  (2.427682407177185092e-07+1.532864095211540028e-07j)  (1.101420783976468562e-07+1.643822991460405588e-08j)  (3.053976024123650334e-09-3.922729103740581330e-09j)  (-3.021298408810029602e-09-1.100214245837133309e-09j)  (-3.699220258417987291e-10+2.387518388822074884e-11j)  (1.043755739608874077e-10+9.032636830861813670e-11j)  (5.415693168373213587e-11-5.355878127546583884e-12j)  (4.167821108133767266e-12-4.497649637424553412e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.618506155824655581e-07+0.000000000000000000e+00j)  (2.512815415904180581e-07+0.000000000000000000e+00j)  (9.036336749749378461e-08+0.000000000000000000e+00j)  (1.896334444652217263e-08+0.000000000000000000e+00j)  (5.626939443364751939e-09+0.000000000000000000e+00j)  (1.837761191864245068e-09+0.000000000000000000e+00j)  (5.941184205912254865e-10+0.000000000000000000e+00j)  (2.064531384916569086e-10+0.000000000000000000e+00j)  (3.966011536209758006e-11+0.000000000000000000e+00j)  (7.490447810808099038e-11+0.000000000000000000e+00j)  (2.056345917790927059e-11+0.000000000000000000e+00j)  (5.976383578698720812e-12+0.000000000000000000e+00j)
 (-4.228456913827655761e+00+0.000000000000000000e+00j)  (-1.845114473286259549e-01-3.528984753429833393e-02j)  (-8.198216658371204266e-03-3.259300694754347499e-03j)  (6.842853047066828169e-04-3.545139730874155353e-04j)  (7.420769083892275958e-05-9.113033430429356096e-05j)  (-1.502457732280626420e-05-1.150374063798390711e-05j)  (-2.676350642820156810e-06-2.822889545664418346e-07j)  (2.465143555404035499e-07+1.575967938918061511e-07j)  (1.117502335757881718e-07+1.712481895715802448e-08j)  (3.080444535432958122e-09-3.908808345162926289e-09j)  (-3.016851531858094953e-09-1.057262580544073956e-09j)  (-3.743605945305456904e-10+3.178709176540621691e-11j)  (8.313988538472801158e-11+9.833847423151824173e-11j)  (5.549676231279337974e-11+5.094142642716633364e-12j)  (4.695500472627572703e-12-1.687751099200578387e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.733121772261042120e-07+0.000000000000000000e+00j)  (2.563489508715392966e-07+0.000000000000000000e+00j)  (9.045288445909795750e-08+0.000000000000000000e+00j)  (1.900211069975965199e-08+0.000000000000000000e+00j)  (5.621398765288570048e-09+0.000000000000000000e+00j)  (1.832585387259693232e-09+0.000000000000000000e+00j)  (6.028444050590856525e-10+0.000000000000000000e+00j)  (2.075661831265730453e-10+0.000000000000000000e+00j)  (3.928366553987122209e-11+0.000000000000000000e+00j)  (7.990497264341304736e-11+0.000000000000000000e+00j)  (2.032043334403005697e-11+0.000000000000000000e+00j)  (5.970525464883506205e-12+0.000000000000000000e+00j)
 (-4.188376753507014882e+00+0.000000000000000000e+00j)  (-1.858350827296393337e-01-3.581757677948629176e-02j)  (-8.311352492720592774e-03-3.331740909926812853e-03j)  (6.968328903724342951e-04-3.619818473723104379e-04j)  (7.669889642664218872e-05-9.363852958350332560e-05j)  (-1.515263903966631703e-05-1.181470007281253159e-05j)  (-2.709578702563748175e-06-2.843538684148101171e-07j)  (2.503870664128951092e-07+1.619154958623067777e-07j)  (1.133564481910904575e-07+1.775094460458558505e-08j)  (3.087810187617496217e-09-3.921301884562616376e-09j)  (-3.033560221943451920e-09-9.959053963069666545e-10j)  (-3.846403689107890126e-10+3.685266745098184487e-11j)  (6.051140207257072767e-11+9.562273677484011735e-11j)  (5.362239446741571489e-11+1.534806478572364606e-11j)  (3.968816974908980968e-12+1.145138750851108661e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.851329293231982595e-07+0.000000000000000000e+00j)  (2.614954736948032812e-07+0.000000000000000000e+00j)  (9.044084378277858488e-08+0.000000000000000000e+00j)  (1.906829232033467823e-08+0.000000000000000000e+00j)  (5.650791024341635784e-09+0.000000000000000000e+00j)  (1.834310358290447835e-09+0.000000000000000000e+00j)  (6.121938303478468527e-10+0.000000000000000000e+00j)  (2.064092135169412692e-10+0.000000000000000000e+00j)  (3.928841924416440021e-11+0.000000000000000000e+00j)  (8.521157047038903521e-11+0.000000000000000000e+00j)  (2.005451323363749890e-11+0.000000000000000000e+00j)  (5.961566199621665682e-12+0.000000000000000000e+00j)
 (-4.148296593186373116e+00+0.000000000000000000e+00j)  (-1.871770401716398025e-01-3.635708176163809230e-02j)  (-8.426724721022222850e-03-3.406315648778733031e-03j)  (7.097606753073955419e-04-3.695640326113085248e-04j)  (7.930950672438007599e-05-9.621544874240740884e-05j)  (-1.527951088384972119e-05-1.213665591494573023e-05j)  (-2.743107898682384250e-06-2.857386659150831947e-07j)  (2.544327656895561358e-07+1.662655875213531718e-07j)  (1.149792468397170235e-07+1.830997225042404762e-08j)  (3.082642653084486642e-09-3.963574825822072443e-09j)  (-3.078719512871964865e-09-9.242295857478432740e-10j)  (-3.971703495103391066e-10+3.550586957775881517e-11j)  (4.164378975552633841e-11+8.292942883007761639e-11j)  (4.858811659286409584e-11+2.447112386852352220e-11j)  (2.095455034202341497e-12+3.421382460857024136e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.973112163079658282e-07+0.000000000000000000e+00j)  (2.667457069433454811e-07+0.000000000000000000e+00j)  (9.039083933744588593e-08+0.000000000000000000e+00j)  (1.917348882860206196e-08+0.000000000000000000e+00j)  (5.716394557198419079e-09+0.000000000000000000e+00j)  (1.843845806427016655e-09+0.000000000000000000e+00j)  (6.218399538748836146e-10+0.000000000000000000e+00j)  (2.030253062347510793e-10+0.000000000000000000e+00j)  (4.005108592076905438e-11+0.000000000000000000e+00j)  (9.051585546159767782e-11+0.000000000000000000e+00j)  (1.985725342105637118e-11+0.000000000000000000e+00j)  (5.956920944472903718e-12+0.000000000000000000e+00j)
 (-4.108216432865732237e+00+0.000000000000000000e+00j)  (-1.885376827529696708e-01-3.690871074685438818e-02j)  (-8.544388461097401563e-03-3.483102997233075270e-03j)  (7.230815146596508182e-04-3.772589414253005617e-04j)  (8.204607936100404919e-05-9.886225956721093574e-05j)  (-1.540479234624295219e-05-1.247001547041728108e-05j)  (-2.776950921867695046e-06-2.863778039043957905e-07j)  (2.586885803188530390e-07+1.706782272016626804e-07j)  (1.166368776920092598e-07+1.879528528845974239e-08j)  (3.072160860239394727e-09-4.038793423328571272e-09j)  (-3.155146062680917628e-09-8.529440581119829425e-10j)  (-4.066490514645890292e-10+2.750876735605903156e-11j)  (3.044657103407543408e-11+6.326951490046215433e-11j)  (4.074180841477127109e-11+3.136214785600643588e-11j)  (-5.588456516139995164e-13+4.694215265089952840e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.098370452267992973e-07+0.000000000000000000e+00j)  (2.721250240106614888e-07+0.000000000000000000e+00j)  (9.036996071859680716e-08+0.000000000000000000e+00j)  (1.932951942380992810e-08+0.000000000000000000e+00j)  (5.812322269883612404e-09+0.000000000000000000e+00j)  (1.860529360674214060e-09+0.000000000000000000e+00j)  (6.314611987310095861e-10+0.000000000000000000e+00j)  (1.976535241064152373e-10+0.000000000000000000e+00j)  (4.179230345596191913e-11+0.000000000000000000e+00j)  (9.556958889665399412e-11+0.000000000000000000e+00j)  (1.982672265411324695e-11+0.000000000000000000e+00j)  (5.987177118095892485e-12+0.000000000000000000e+00j)
 (-4.068136272545090470e+00+0.000000000000000000e+00j)  (-1.899173825352054867e-01-3.747282478650356546e-02j)  (-8.664400345344375545e-03-3.562184441009969785e-03j)  (7.368086611809767598e-04-3.850646811294362306e-04j)  (8.491553983696818709e-05-1.015800118297402444e-04j)  (-1.552807140813218889e-05-1.281515650922530677e-05j)  (-2.811109625837737337e-06-2.861834800928289975e-07j)  (2.631826395508799961e-07+1.751871467191480113e-07j)  (1.183512632216912995e-07+1.919961311384323544e-08j)  (3.065495058943563519e-09-4.148623993739411284e-09j)  (-3.260785539203085773e-09-7.923989255536219980e-10j)  (-4.087949057221835002e-10+1.631016027535353510e-11j)  (2.881725460511942934e-11+4.083571114239288413e-11j)  (3.096976873019522304e-11+3.492917492823039586e-11j)  (-3.481969294130018963e-12+4.737839998349284281e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (8.226912509749578964e-07+0.000000000000000000e+00j)  (2.776575250463733412e-07+0.000000000000000000e+00j)  (9.044585916299970447e-08+0.000000000000000000e+00j)  (1.954741404989339965e-08+0.000000000000000000e+00j)  (5.926498288935161908e-09+0.000000000000000000e+00j)  (1.882244923400603918e-09+0.000000000000000000e+00j)  (6.407231156876562913e-10+0.000000000000000000e+00j)  (1.907052150312183297e-10+0.000000000000000000e+00j)  (4.447485795096708784e-11+0.000000000000000000e+00j)  (1.002018540934580817e-10+0.000000000000000000e+00j)  (2.003204943306377396e-11+0.000000000000000000e+00j)  (6.090845418261122145e-12+0.000000000000000000e+00j)
 (-4.028056112224449592e+00+0.000000000000000000e+00j)  (-1.913165207893177122e-01-3.804979827575510204e-02j)  (-8.786818559330562828e-03-3.643645036582085061e-03j)  (7.509557745509265253e-04-3.929790263174426975e-04j)  (8.792518684347233051e-05-1.043696191306300273e-04j)  (-1.564893958671685121e-05-1.317243032366495841e-05j)  (-2.845586803585146879e-06-2.850400115700306777e-07j)  (2.679375992122075098e-07+1.798251416385471089e-07j)  (1.201516682229672517e-07+1.951846664191760881e-08j)  (3.072978351377006493e-09-4.290988574781802417e-09j)  (-3.390272237010002822e-09-7.503452470634218005e-10j)  (-4.025879618962083775e-10+7.403569735279806419e-12j)  (3.659834799875543357e-11+1.987382502267753402e-11j)  (2.075747305196561191e-11+3.447801938780916783e-11j)  (-6.129056165377388094e-12+3.566867300577683253e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (8.358450467871198048e-07+0.000000000000000000e+00j)  (2.833642123388630978e-07+0.000000000000000000e+00j)  (9.068368817649090806e-08+0.000000000000000000e+00j)  (1.983558349689567155e-08+0.000000000000000000e+00j)  (6.042724172108566265e-09+0.000000000000000000e+00j)  (1.905967639101204177e-09+0.000000000000000000e+00j)  (6.492565901946949466e-10+0.000000000000000000e+00j)  (1.827228541055293468e-10+0.000000000000000000e+00j)  (4.783089817630332347e-11+0.000000000000000000e+00j)  (1.043050942400659452e-10+0.000000000000000000e+00j)  (2.048198082865793040e-11+0.000000000000000000e+00j)  (6.289865447648266484e-12+0.000000000000000000e+00j)
 (-3.987975951903808269e+00+0.000000000000000000e+00j)  (-1.927354882480499243e-01-3.864001954028803421e-02j)  (-8.911702880611839170e-03-3.727573591829921526e-03j)  (7.655369290145759174e-04-4.009993882626062840e-04j)  (9.108269646629372823e-05-1.072318443475746226e-04j)  (-1.576700600664280818e-05-1.354217152727263054e-05j)  (-2.880397713595238904e-06-2.828046732586902961e-07j)  (2.729750425036609454e-07+1.846244401793753540e-07j)  (1.220748516495251415e-07+1.975654541361012888e-08j)  (3.103303598385585948e-09-4.458962564844390604e-09j)  (-3.537221996987496851e-09-7.315158247097029139e-10j)  (-3.907496228193351885e-10+5.597334122478198033e-12j)  (5.201978138251037253e-11+3.888214961508433887e-12j)  (1.192959131925841034e-11+3.012202467736768979e-11j)  (-8.014672107071158937e-12+1.416310091300421649e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (8.492600654840487767e-07+0.000000000000000000e+00j)  (2.892615784053056268e-07+0.000000000000000000e+00j)  (9.114274818522508526e-08+0.000000000000000000e+00j)  (2.019739496593319743e-08+0.000000000000000000e+00j)  (6.143096678304435781e-09+0.000000000000000000e+00j)  (1.928559598732042223e-09+0.000000000000000000e+00j)  (6.566503686875099330e-10+0.000000000000000000e+00j)  (1.743327259462011978e-10+0.000000000000000000e+00j)  (5.148286450660367564e-11+0.000000000000000000e+00j)  (1.078116962661106436e-10+0.000000000000000000e+00j)  (2.111796146217267503e-11+0.000000000000000000e+00j)  (6.570975234233494472e-12+0.000000000000000000e+00j)
 (-3.947895791583166947e+00+0.000000000000000000e+00j)  (-1.941746853645459070e-01-3.924389145277781127e-02j)  (-9.039114717670068341e-03-3.814062857006049467e-03j)  (7.805666186225237654e-04-4.091227813407927291e-04j)  (9.439612756113023324e-05-1.101672896057477396e-04j)  (-1.588190740742494861e-05-1.392471353430881469e-05j)  (-2.915578339005573869e-06-2.793127725597192933e-07j)  (2.783174971816783428e-07+1.896205089316544402e-07j)  (1.241600811954282596e-07+1.993381661252582012e-08j)  (3.160143892612524613e-09-4.642373620669978207e-09j)  (-3.695669591982382129e-09-7.388331746159555516e-10j)  (-3.782086283023649013e-10+1.275361774625612627e-11j)  (7.226211162744151837e-11-4.739873511947823504e-12j)  (6.106798099794412805e-12+2.295852205001710803e-11j)  (-8.785859452567619080e-12-1.297387421100549137e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.628889763854075720e-07+0.000000000000000000e+00j)  (2.953606848433369310e-07+0.000000000000000000e+00j)  (9.187276007198123816e-08+0.000000000000000000e+00j)  (2.062885240449839170e-08+0.000000000000000000e+00j)  (6.210222957444038003e-09+0.000000000000000000e+00j)  (1.947576093678304850e-09+0.000000000000000000e+00j)  (6.624682781841912948e-10+0.000000000000000000e+00j)  (1.662053726291099702e-10+0.000000000000000000e+00j)  (5.506840758310324811e-11+0.000000000000000000e+00j)  (1.106814944865695524e-10+0.000000000000000000e+00j)  (2.183555612705011070e-11+0.000000000000000000e+00j)  (6.886481798847440729e-12+0.000000000000000000e+00j)
 (-3.907815631262525624e+00+0.000000000000000000e+00j)  (-1.956345225772347929e-01-3.986183208086572366e-02j)  (-9.169117148843509632e-03-3.903209726658885340e-03j)  (7.960597595199482394e-04-4.173457868656574939e-04j)  (9.787393114490579857e-05-1.131763903969611662e-04j)  (-1.599331222406877412e-05-1.432040722126381347e-05j)  (-2.951189699997381949e-06-2.743839026044997459e-07j)  (2.839859420435514570e-07+1.948564184729141270e-07j)  (1.264401885029817758e-07+2.008752956140930785e-08j)  (3.240651420252851422e-09-4.831907252497528827e-09j)  (-3.859771213281643879e-09-7.749172186793487363e-10j)  (-3.694878107144974144e-10+2.727237656733238731e-11j)  (9.391811326215541771e-11-4.902589515166251648e-12j)  (4.102486662072787379e-12+1.483660675438730606e-11j)  (-8.284252596646099526e-12-4.029504081334108960e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.766767309625357190e-07+0.000000000000000000e+00j)  (3.016667053096200156e-07+0.000000000000000000e+00j)  (9.290993489875593053e-08+0.000000000000000000e+00j)  (2.111729776002934445e-08+0.000000000000000000e+00j)  (6.229032905672758773e-09+0.000000000000000000e+00j)  (1.961878090690863960e-09+0.000000000000000000e+00j)  (6.662914655802558192e-10+0.000000000000000000e+00j)  (1.590346900778202977e-10+0.000000000000000000e+00j)  (5.832036247830398102e-11+0.000000000000000000e+00j)  (1.129092007764665743e-10+0.000000000000000000e+00j)  (2.251810201426062919e-11+0.000000000000000000e+00j)  (7.172426786843322928e-12+0.000000000000000000e+00j)
 (-3.867735470941884302e+00+0.000000000000000000e+00j)  (-1.971154205809620141e-01-4.049427536842323261e-02j)  (-9.301774961106257580e-03-3.995115453211195607e-03j)  (8.120316889354472698e-04-4.256645147730857260e-04j)  (1.015249663566287905e-04-1.162594119568146755e-04j)  (-1.610091864441707537e-05-1.472963998332743187e-05j)  (-2.987319513939922099e-06-2.678272387971362180e-07j)  (2.899934045907679775e-07+2.003839052117375133e-07j)  (1.289322548216012075e-07+2.026813123232678285e-08j)  (3.337454677019886682e-09-5.023630181495397715e-09j)  (-4.022236777578956587e-09-8.423420688674115119e-10j)  (-3.665779406091415568e-10+4.554261756978362607e-11j)  (1.133957297964783442e-10+3.109532904149576218e-12j)  (5.569256474631052834e-12+7.744313411905092852e-12j)  (-6.601232825306744410e-12-6.180959643958464807e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.464932690748106756e-19+0.000000000000000000e+00j)  (8.905624486590195202e-07+0.000000000000000000e+00j)  (3.081788388144147318e-07+0.000000000000000000e+00j)  (9.427330810851497121e-08+0.000000000000000000e+00j)  (2.164183551927428931e-08+0.000000000000000000e+00j)  (6.188255236030891480e-09+0.000000000000000000e+00j)  (1.971927326476504788e-09+0.000000000000000000e+00j)  (6.677783376179942447e-10+0.000000000000000000e+00j)  (1.535341239279535909e-10+0.000000000000000000e+00j)  (6.110106449226423754e-11+0.000000000000000000e+00j)  (1.145457651693635236e-10+0.000000000000000000e+00j)  (2.306450573016341142e-11+0.000000000000000000e+00j)  (7.371055045910730321e-12+0.000000000000000000e+00j)
 (-3.827655310621242979e+00+0.000000000000000000e+00j)  (-1.986178106043307579e-01-4.114167185203862487e-02j)  (-9.437154688532138971e-03-4.089885872936388674e-03j)  (8.284981606660075113e-04-4.340745635126538621e-04j)  (1.053585243991762670e-04-1.194164448517041622e-04j)  (-1.620444792753185381e-05-1.515285327804472454e-05j)  (-3.024083074770634591e-06-2.594455519712809463e-07j)  (2.963380909717701146e-07+2.062585712839885212e-07j)  (1.316320966356035457e-07+2.053003973906189741e-08j)  (3.443718041598984513e-09-5.221084556346815113e-09j)  (-4.173047287801713655e-09-9.419794665877693426e-10j)  (-3.685444532012273032e-10+6.438830574882152883e-11j)  (1.274450509454279508e-10+1.750920498468707681e-11j)  (9.117193265633881707e-12+3.066081529886779363e-12j)  (-4.117625997896469815e-12-7.208129737841044136e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (9.044819061921714358e-07+0.000000000000000000e+00j)  (3.148904863277265222e-07+0.000000000000000000e+00j)  (9.596202111942458411e-08+0.000000000000000000e+00j)  (2.217562788287596010e-08+0.000000000000000000e+00j)  (6.081725749415242592e-09+0.000000000000000000e+00j)  (1.979719166124926514e-09+0.000000000000000000e+00j)  (6.667320186410417583e-10+0.000000000000000000e+00j)  (1.504275508466550925e-10+0.000000000000000000e+00j)  (6.340383524380585615e-11+0.000000000000000000e+00j)  (1.157169800204510749e-10+0.000000000000000000e+00j)  (2.340525713641732634e-11+0.000000000000000000e+00j)  (7.447577636566538298e-12+0.000000000000000000e+00j)
 (-3.787575150300601656e+00+0.000000000000000000e+00j)  (-2.001421346931881728e-01-4.180448941477643565e-02j)  (-9.575324650255109815e-03-4.187631645126903973e-03j)  (8.454753368761117960e-04-4.425709783757686248e-04j)  (1.093843602660660792e-04-1.226473963909806199e-04j)  (-1.630363460029309733e-05-1.559055816428551081e-05j)  (-3.061624315917761731e-06-2.490390210963408996e-07j)  (3.030007083860154935e-07+2.125297832934593737e-07j)  (1.345150378276577955e-07+2.092084886643766513e-08j)  (3.558727669667951851e-09-5.433134210513781081e-09j)  (-4.300076179619667571e-09-1.070235840671932558e-09j)  (-3.730205016452502177e-10+8.293620737126241568e-11j)  (1.338628046148587880e-10+3.516451449058770219e-11j)  (1.289403477417509299e-11+1.062098536251743715e-12j)  (-1.494109256383655259e-12-6.778844745561836879e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (9.183705431723803584e-07+0.000000000000000000e+00j)  (3.217896192983253937e-07+0.000000000000000000e+00j)  (9.795423125436122370e-08+0.000000000000000000e+00j)  (2.268961232213597574e-08+0.000000000000000000e+00j)  (5.909679220926137518e-09+0.000000000000000000e+00j)  (1.988375097609249716e-09+0.000000000000000000e+00j)  (6.631662711186568571e-10+0.000000000000000000e+00j)  (1.503966412778587681e-10+0.000000000000000000e+00j)  (6.533035662259864015e-11+0.000000000000000000e+00j)  (1.166214068835513211e-10+0.000000000000000000e+00j)  (2.351087090241860511e-11+0.000000000000000000e+00j)  (7.398198895820783744e-12+0.000000000000000000e+00j)
 (-3.747494989979960334e+00+0.000000000000000000e+00j)  (-2.016888460001617644e-01-4.248321407939244926e-02j)  (-9.716354987712555805e-03-4.288468505304300279e-03j)  (8.629797759362418464e-04-4.511482084146425974e-04j)  (1.136127305748970426e-04-1.259519750667431278e-04j)  (-1.639821442012238882e-05-1.604334939456566344e-05j)  (-3.100116473490304293e-06-2.364100342051431228e-07j)  (3.099493053048609348e-07+2.192291337049648391e-07j)  (1.375424031126529280e-07+2.147326631598212565e-08j)  (3.690691362560459066e-09-5.668108936706152755e-09j)  (-4.392127170680941096e-09-1.217081523072018977e-09j)  (-3.785416055119369449e-10+1.027144616856488303e-10j)  (1.321395186260510408e-10+5.221184273387145043e-11j)  (1.537701909480775592e-11+8.266999816923066513e-13j)  (4.421682002871679817e-13-4.947087553251563256e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.464932690748106756e-19+0.000000000000000000e+00j)  (9.321668487331147082e-07+0.000000000000000000e+00j)  (3.288593301402584382e-07+0.000000000000000000e+00j)  (1.002080759569394034e-07+0.000000000000000000e+00j)  (2.315684332040886663e-08+0.000000000000000000e+00j)  (5.680100265315618726e-09+0.000000000000000000e+00j)  (2.001482415286272842e-09+0.000000000000000000e+00j)  (6.573629579813967665e-10+0.000000000000000000e+00j)  (1.539623093848357108e-10+0.000000000000000000e+00j)  (6.704876622543993560e-11+0.000000000000000000e+00j)  (1.174984440219518110e-10+0.000000000000000000e+00j)  (2.339824173862574562e-11+0.000000000000000000e+00j)  (7.249374187955947195e-12+0.000000000000000000e+00j)
 (-3.707414829659319011e+00+0.000000000000000000e+00j)  (-2.032584090801106136e-01-4.317835084332703049e-02j)  (-9.860317700928373022e-03-4.392517533379581250e-03j)  (8.810284158866123205e-04-4.598000621458650690e-04j)  (1.180544349790601410e-04-1.293296664443233600e-04j)  (-1.648790983493779425e-05-1.651191867581874154e-05j)  (-3.139760780299587529e-06-2.213689777778569554e-07j)  (3.171515592360054500e-07+2.263629258531907901e-07j)  (1.406704767390050199e-07+2.220249402800299645e-08j)  (3.854641939263431023e-09-5.927141311163627342e-09j)  (-4.443249750285854448e-09-1.366695218572928209e-09j)  (-3.861257989913651136e-10+1.259372588489624112e-10j)  (1.236561954649043749e-10+6.504520859048239936e-11j)  (1.602163924454924605e-11+7.518342348953876427e-13j)  (9.439106303686920937e-13-2.258380488264240765e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (9.458159520008529241e-07+0.000000000000000000e+00j)  (3.360786119898483333e-07+0.000000000000000000e+00j)  (1.026646957857522495e-07+0.000000000000000000e+00j)  (2.355664466400415833e-08+0.000000000000000000e+00j)  (5.410079790367901906e-09+0.000000000000000000e+00j)  (2.022335635214879150e-09+0.000000000000000000e+00j)  (6.499139679813628947e-10+0.000000000000000000e+00j)  (1.613359396482186365e-10+0.000000000000000000e+00j)  (6.873890617143297686e-11+0.000000000000000000e+00j)  (1.185726769537638849e-10+0.000000000000000000e+00j)  (2.313544961453373513e-11+0.000000000000000000e+00j)  (7.048675901599315614e-12+0.000000000000000000e+00j)
 (-3.667334669338677688e+00+0.000000000000000000e+00j)  (-2.048513001913191689e-01-4.389042455795116870e-02j)  (-1.000728668356055950e-02-4.499905437736041215e-03j)  (8.996385530250322572e-04-4.685196623853636589e-04j)  (1.227208586011726535e-04-1.327797002571040358e-04j)  (-1.657241197324606143e-05-1.699706681336388627e-05j)  (-3.180781985590784602e-06-2.037394151895013795e-07j)  (3.245907125210292479e-07+2.339129913230229019e-07j)  (1.438578861842340602e-07+2.310877646337538912e-08j)  (4.065979378708501593e-09-6.200449341951418723e-09j)  (-4.456041390086182747e-09-1.501213655223880027e-09j)  (-3.989691963323862385e-10+1.531363413246879083e-10j)  (1.112167241540277515e-10+7.125876244282526416e-11j)  (1.548779076800196945e-11-7.057810471534222553e-13j)  (-3.359324593092642530e-13+3.275257348736706893e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.592732068303994131e-07+0.000000000000000000e+00j)  (3.434234432824645600e-07+0.000000000000000000e+00j)  (1.052528938788644109e-07+0.000000000000000000e+00j)  (2.387797366448180784e-08+0.000000000000000000e+00j)  (5.126856718035004004e-09+0.000000000000000000e+00j)  (2.053277187940127811e-09+0.000000000000000000e+00j)  (6.417363140439008309e-10+0.000000000000000000e+00j)  (1.723273786084512978e-10+0.000000000000000000e+00j)  (7.053677623339678684e-11+0.000000000000000000e+00j)  (1.199954790546338902e-10+0.000000000000000000e+00j)  (2.283941355198794558e-11+0.000000000000000000e+00j)  (6.848878730038344050e-12+0.000000000000000000e+00j)
 (-3.627254509018036366e+00+0.000000000000000000e+00j)  (-2.064680076022107069e-01-4.461998085470036957e-02j)  (-1.015733775640150632e-02-4.610764856275001260e-03j)  (9.188278151410814686e-04-4.772994007618596097e-04j)  (1.276240135464701622e-04-1.363010094192909443e-04j)  (-1.665135853384605184e-05-1.749971327388472221e-05j)  (-3.223421088266098971e-06-1.833602208929159803e-07j)  (3.322793104312434191e-07+2.418467119882348141e-07j)  (1.470689081687675184e-07+2.418224794158318568e-08j)  (4.332792289565891430e-09-6.469009360743819233e-09j)  (-4.441812279401218235e-09-1.606208755421411418e-09j)  (-4.203500326587169252e-10+1.817930020423372114e-10j)  (9.812575416239097934e-11+7.006255060563747551e-11j)  (1.534912968056172966e-11-4.270332881710696675e-12j)  (-3.106129793872880644e-12+1.742356082282460162e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (9.725075407799854598e-07+0.000000000000000000e+00j)  (3.508682405916833106e-07+0.000000000000000000e+00j)  (1.078947220346867652e-07+0.000000000000000000e+00j)  (2.412167311635288679e-08+0.000000000000000000e+00j)  (4.867642528224743697e-09+0.000000000000000000e+00j)  (2.095311734620383501e-09+0.000000000000000000e+00j)  (6.340421446238120669e-10+0.000000000000000000e+00j)  (1.863694346726930992e-10+0.000000000000000000e+00j)  (7.249457525567979322e-11+0.000000000000000000e+00j)  (1.218093770019403714e-10+0.000000000000000000e+00j)  (2.265805867507976853e-11+0.000000000000000000e+00j)  (6.690369383417942382e-12+0.000000000000000000e+00j)
 (-3.587174348697395043e+00+0.000000000000000000e+00j)  (-2.081090319033065961e-01-4.536758712090432910e-02j)  (-1.031054869897849065e-02-4.725234675538099449e-03j)  (9.386141290548196152e-04-4.861308926153781328e-04j)  (1.327765784076867679e-04-1.398921820397569613e-04j)  (-1.672430820188345590e-05-1.802090114261303483e-05j)  (-3.267927534879399574e-06-1.600828837776993472e-07j)  (3.402656764458279041e-07+2.501331664700024099e-07j)  (1.502730586784403932e-07+2.540654882316983079e-08j)  (4.651080267138772535e-09-6.711189048128455443e-09j)  (-4.417022053858575404e-09-1.675251734246175992e-09j)  (-4.510602148598365384e-10+2.070533161754679620e-10j)  (8.734040223039684396e-11+6.202516412524379592e-11j)  (1.738745564139647892e-11-9.410043952069474239e-12j)  (-6.449894108370413929e-12+1.245305343709261365e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.855043317106124325e-07+0.000000000000000000e+00j)  (3.583876942740022093e-07+0.000000000000000000e+00j)  (1.105111973370124424e-07+0.000000000000000000e+00j)  (2.430149063560085556e-08+0.000000000000000000e+00j)  (4.676393245810125492e-09+0.000000000000000000e+00j)  (2.148063917852791137e-09+0.000000000000000000e+00j)  (6.282412252347195004e-10+0.000000000000000000e+00j)  (2.026340265204160165e-10+0.000000000000000000e+00j)  (7.456960246081142089e-11+0.000000000000000000e+00j)  (1.239492374382457053e-10+0.000000000000000000e+00j)  (2.273355116309450665e-11+0.000000000000000000e+00j)  (6.590381004382039587e-12+0.000000000000000000e+00j)
 (-3.547094188376753721e+00+0.000000000000000000e+00j)  (-2.097748863240968265e-01-4.613383352830512096e-02j)  (-1.046699927885654489e-02-4.843460369098536410e-03j)  (9.590156823040796828e-04-4.950049330557096871e-04j)  (1.381919353791615423e-04-1.435514073936778017e-04j)  (-1.679071363886859390e-05-1.856179604299981200e-05j)  (-3.314554070678263364e-06-1.337641074709943613e-07j)  (3.486312498637258988e-07+2.587599367326490904e-07j)  (1.534437000791111082e-07+2.675930521237698731e-08j)  (5.005642828588628133e-09-6.911073171892828769e-09j)  (-4.397480779480831832e-09-1.711127341649489342e-09j)  (-4.881181640988958692e-10+2.242853836295131509e-10j)  (8.113667337848696067e-11+4.847305961676740057e-11j)  (2.272867226497618538e-11-1.442002882442652476e-11j)  (-9.138848683400308737e-12-1.225202894236900525e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (9.982675848656174612e-07+0.000000000000000000e+00j)  (3.659589293799357372e-07+0.000000000000000000e+00j)  (1.130274448347229177e-07+0.000000000000000000e+00j)  (2.444382621048378426e-08+0.000000000000000000e+00j)  (4.595366591002205756e-09+0.000000000000000000e+00j)  (2.210011405431522192e-09+0.000000000000000000e+00j)  (6.257616140926287517e-10+0.000000000000000000e+00j)  (2.201690618530015415e-10+0.000000000000000000e+00j)  (7.664398641235672812e-11+0.000000000000000000e+00j)  (1.262737870177747567e-10+0.000000000000000000e+00j)  (2.315706650524774407e-11+0.000000000000000000e+00j)  (6.545143046459537188e-12+0.000000000000000000e+00j)
 (-3.507014028056112398e+00+0.000000000000000000e+00j)  (-2.114660970544198215e-01-4.691933411745465021e-02j)  (-1.062677127819492730e-02-4.965594356498155906e-03j)  (9.800508789959800574e-04-5.039114549338261865e-04j)  (1.438842049814269264e-04-1.472764164622333285e-04j)  (-1.684989574139558464e-05-1.912367913531264302e-05j)  (-3.363556755964708070e-06-1.042559853076632536e-07j)  (3.574807502941694766e-07+2.677454932649875951e-07j)  (1.565587538483704618e-07+2.821038767958841377e-08j)  (5.376361698362770467e-09-7.064102515294387555e-09j)  (-4.393201972521253512e-09-1.722949266901559254e-09j)  (-5.258281739504904754e-10+2.319706323650813633e-10j)  (8.127966709492109275e-11+3.108485037953711493e-11j)  (3.117148203396431698e-11-1.705355970557409400e-11j)  (-1.011876775469643185e-11-4.982280291310871383e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.010821210706410221e-06+0.000000000000000000e+00j)  (3.735638555386366943e-07+0.000000000000000000e+00j)  (1.153767639704373646e-07+0.000000000000000000e+00j)  (2.458614911303474731e-08+0.000000000000000000e+00j)  (4.652143791645159413e-09+0.000000000000000000e+00j)  (2.278837187868213343e-09+0.000000000000000000e+00j)  (6.278032379293912565e-10+0.000000000000000000e+00j)  (2.380060215105935031e-10+0.000000000000000000e+00j)  (7.856488455139465414e-11+0.000000000000000000e+00j)  (1.286075331129744927e-10+0.000000000000000000e+00j)  (2.393886816445713428e-11+0.000000000000000000e+00j)  (6.541797295395908985e-12+0.000000000000000000e+00j)
 (-3.466933867735471075e+00+0.000000000000000000e+00j)  (-2.131832035698719707e-01-4.772472794139350633e-02j)  (-1.078994851705160525e-02-5.091796384098021613e-03j)  (1.001738289954902600e-03-5.128394894189169202e-04j)  (1.498682785251646788e-04-1.510644173329272382e-04j)  (-1.690102122305086016e-05-1.970793596250631355e-05j)  (-3.415200635985979182e-06-7.139718030874344821e-08j)  (3.669295388552071683e-07+2.771448385693256044e-07j)  (1.596046962535618947e-07+2.972099784107138142e-08j)  (5.746585769346660576e-09-7.177008613269478960e-09j)  (-4.406591897576374005e-09-1.720695640293930647e-09j)  (-5.588058791642128901e-10+2.330347971757616812e-10j)  (8.925343314701408629e-11+1.195840997494379102e-11j)  (4.104750937494720008e-11-1.549632131299259121e-11j)  (-8.928918141699287009e-12-8.849435693072188942e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.023209250662280127e-06+0.000000000000000000e+00j)  (3.811914980059614395e-07+0.000000000000000000e+00j)  (1.175033623985286374e-07+0.000000000000000000e+00j)  (2.477399075120226091e-08+0.000000000000000000e+00j)  (4.849079950494096439e-09+0.000000000000000000e+00j)  (2.351753357310515654e-09+0.000000000000000000e+00j)  (6.350838349905515970e-10+0.000000000000000000e+00j)  (2.552273670702353814e-10+0.000000000000000000e+00j)  (8.018952509170995421e-11+0.000000000000000000e+00j)  (1.307761869416934755e-10+0.000000000000000000e+00j)  (2.501165981191971580e-11+0.000000000000000000e+00j)  (6.569944133769150621e-12+0.000000000000000000e+00j)
 (-3.426853707414829753e+00+0.000000000000000000e+00j)  (-2.149267589606842499e-01-4.855068027224149207e-02j)  (-1.095661687286682978e-02-5.222233929307803189e-03j)  (1.024096597385896991e-03-5.217771298208947724e-04j)  (1.561598484921648009e-04-1.549120255314302111e-04j)  (-1.694308392348325162e-05-2.031604367151874297e-05j)  (-3.469769257588786556e-06-3.500800920418957170e-08j)  (3.770923388658831440e-07+2.870494924130737515e-07j)  (1.625820663001821179e-07+3.124658027109830811e-08j)  (6.109109408752858413e-09-7.262167239958132735e-09j)  (-4.434861023153468633e-09-1.710202002767033677e-09j)  (-5.852598663342888794e-10+2.335328194447166724e-10j)  (1.060861340198760741e-10-6.083424679662176750e-12j)  (4.976573820470366089e-11-9.260056744446229565e-12j)  (-5.859916375660932519e-12-1.161308638994462333e-11j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (6.464932690748106756e-19+0.000000000000000000e+00j)  (1.035494964093743701e-06+0.000000000000000000e+00j)  (3.888400479619474106e-07+0.000000000000000000e+00j)  (1.193637435378671955e-07+0.000000000000000000e+00j)  (2.505650192103550309e-08+0.000000000000000000e+00j)  (5.163669118469837487e-09+0.000000000000000000e+00j)  (2.425726946818889513e-09+0.000000000000000000e+00j)  (6.476688105999581009e-10+0.000000000000000000e+00j)  (2.710044436771574567e-10+0.000000000000000000e+00j)  (8.142231605932487095e-11+0.000000000000000000e+00j)  (1.326316249396070906e-10+0.000000000000000000e+00j)  (2.626074322853126966e-11+0.000000000000000000e+00j)  (6.625449998343176828e-12+0.000000000000000000e+00j)
 (-3.386773547094188430e+00+0.000000000000000000e+00j)  (-2.166973302634027654e-01-4.939788387457194618e-02j)  (-1.112686429548558238e-02-5.357082629763855637e-03j)  (1.047144534377229602e-03-5.307114992541769622e-04j)  (1.627754370827087706e-04-1.588151891270709411e-04j)  (-1.697488853756275442e-05-2.094955850084100540e-05j)  (-3.527574914835966634e-06+5.109605941030494376e-09j)  (3.880750798086393339e-07+2.975849189505558793e-07j)  (1.655087139068269033e-07+3.274419733645809496e-08j)  (6.466591535691172281e-09-7.329622467762796777e-09j)  (-4.475130360325730060e-09-1.691456230390104815e-09j)  (-6.084643576153328718e-10+2.391820895677863938e-10j)  (1.317342304519016862e-10-1.948180724974718464e-11j)  (5.485385675237262706e-11+4.740565041977421852e-13j)  (-1.807862955310930712e-12-1.245181948961466811e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (1.047758772282143815e-06+0.000000000000000000e+00j)  (3.965183425069545399e-07+0.000000000000000000e+00j)  (1.209269428210045872e-07+0.000000000000000000e+00j)  (2.548087465827583507e-08+0.000000000000000000e+00j)  (5.559191069249369701e-09+0.000000000000000000e+00j)  (2.497623637195655464e-09+0.000000000000000000e+00j)  (6.649598366706275626e-10+0.000000000000000000e+00j)  (2.846208037585829638e-10+0.000000000000000000e+00j)  (8.223746703450955838e-11+0.000000000000000000e+00j)  (1.340711026661683667e-10+0.000000000000000000e+00j)  (2.755904882436618812e-11+0.000000000000000000e+00j)  (6.707381276715179165e-12+0.000000000000000000e+00j)
 (-3.346693386773547108e+00+0.000000000000000000e+00j)  (-2.184954987946047533e-01-5.026706034970390702e-02j)  (-1.130078081699963100e-02-5.496526739138650301e-03j)  (1.070900819718133279e-03-5.396287226474808137e-04j)  (1.697324231971960576e-04-1.627691080921787620e-04j)  (-1.699503474967162478e-05-2.161010374236189421e-05j)  (-3.588966869212395901e-06+4.916861115075523514e-08j)  (3.999687797419539759e-07+3.089080451089048593e-07j)  (1.684174510997259667e-07+3.418174402608590733e-08j)  (6.826457424943168582e-09-7.381303976395934041e-09j)  (-4.529091558368204719e-09-1.661156715453348357e-09j)  (-6.352785600032021179e-10+2.516496681659524840e-10j)  (1.644841213853366126e-10-2.455393749258587359e-11j)  (5.499298094974339866e-11+1.129250576218451530e-11j)  (2.071446535459670610e-12-1.117502185184661694e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.060095147622980128e-06+0.000000000000000000e+00j)  (4.042464946460800161e-07+0.000000000000000000e+00j)  (1.221739563216974672e-07+0.000000000000000000e+00j)  (2.608644217733512694e-08+0.000000000000000000e+00j)  (5.996912280684718137e-09+0.000000000000000000e+00j)  (2.564330011955995756e-09+0.000000000000000000e+00j)  (6.858489933892276100e-10+0.000000000000000000e+00j)  (2.954928699438188181e-10+0.000000000000000000e+00j)  (8.268573253838277293e-11+0.000000000000000000e+00j)  (1.350522764224726075e-10+0.000000000000000000e+00j)  (2.879237172156527772e-11+0.000000000000000000e+00j)  (6.814332406255621517e-12+0.000000000000000000e+00j)
 (-3.306613226452906673e+00+0.000000000000000000e+00j)  (-2.203218604857574980e-01-5.115896155532478895e-02j)  (-1.147845855560095975e-02-5.640759611384930927e-03j)  (1.095384088672252077e-03-5.485139033866720396e-04j)  (1.770490678905380045e-04-1.667681469254514057e-04j)  (-1.700190055789347409e-05-2.229935671107268865e-05j)  (-3.654336555385865477e-06+9.739234378171904700e-08j)  (4.128430499057995427e-07+3.212051393621966860e-07j)  (1.713476335102196650e-07+3.554434213001861145e-08j)  (7.193494590524135672e-09-7.410586946766468275e-09j)  (-4.604271280275481934e-09-1.617969356063893719e-09j)  (-6.722847595546845113e-10+2.668426482374910597e-10j)  (2.009285115762959292e-10-1.851591181996978449e-11j)  (5.049604422309939764e-11+2.055959409781505693e-11j)  (4.747639098859004954e-12-8.219228919460006408e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.072608628941136898e-06+0.000000000000000000e+00j)  (4.120554539989748506e-07+0.000000000000000000e+00j)  (1.230967686717046306e-07+0.000000000000000000e+00j)  (2.689971523369531595e-08+0.000000000000000000e+00j)  (6.443695141177523295e-09+0.000000000000000000e+00j)  (2.622909817571538360e-09+0.000000000000000000e+00j)  (7.089718391088826796e-10+0.000000000000000000e+00j)  (3.031949202044500043e-10+0.000000000000000000e+00j)  (8.288676964731600453e-11+0.000000000000000000e+00j)  (1.355955021157949237e-10+0.000000000000000000e+00j)  (2.987417886978293835e-11+0.000000000000000000e+00j)  (6.945544675081112350e-12+0.000000000000000000e+00j)
 (-3.266533066132265350e+00+0.000000000000000000e+00j)  (-2.221770262181902711e-01-5.207437110515590606e-02j)  (-1.165999171253924264e-02-5.789984215347835673e-03j)  (1.120612820406989302e-03-5.573511044996052417e-04j)  (1.847445377348138490e-04-1.708057392046955034e-04j)  (-1.699362545584526257e-05-2.301903273489931575e-05j)  (-3.724120896034844016e-06+1.500114592431101586e-07j)  (4.267379257534804465e-07+3.346878311628230868e-07j)  (1.743338866514395546e-07+3.683395034172235468e-08j)  (7.564603643253210978e-09-7.407114964863316433e-09j)  (-4.710908945540422710e-09-1.567238399230164474e-09j)  (-7.216204746654599145e-10+2.764348041736099107e-10j)  (2.366687763085460584e-10-3.180397531283178957e-13j)  (4.299576232730130278e-11+2.644551251558037083e-11j)  (5.606470871431771989e-12-4.448220566125097754e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.085409224914066520e-06+0.000000000000000000e+00j)  (4.199853999882462335e-07+0.000000000000000000e+00j)  (1.236973456615875043e-07+0.000000000000000000e+00j)  (2.793158512546868592e-08+0.000000000000000000e+00j)  (6.874800550016879912e-09+0.000000000000000000e+00j)  (2.670812322307148795e-09+0.000000000000000000e+00j)  (7.329641806329903775e-10+0.000000000000000000e+00j)  (3.074899148424822437e-10+0.000000000000000000e+00j)  (8.301008071156457065e-11+0.000000000000000000e+00j)  (1.357603450210336944e-10+0.000000000000000000e+00j)  (3.075473137516928662e-11+0.000000000000000000e+00j)  (7.106975480213553690e-12+0.000000000000000000e+00j)
 (-3.226452905811624028e+00+0.000000000000000000e+00j)  (-2.240616221569968758e-01-5.301410595369437234e-02j)  (-1.184547656116503173e-02-5.944413681817676924e-03j)  (1.146605262608873643e-03-5.661233338139095390e-04j)  (1.928389246677732845e-04-1.748742828373010718e-04j)  (-1.696809593992275515e-05-2.377086532907116563e-05j)  (-3.798806110887074191e-06+2.072629984271466323e-07j)  (4.416555714353087868e-07+3.495844006839819742e-07j)  (1.773974085552475484e-07+3.806153657269774068e-08j)  (7.928723152967789690e-09-7.363653905394722550e-09j)  (-4.856072446447646925e-09-1.522111180555173966e-09j)  (-7.789288502623974719e-10+2.720206544845457922e-10j)  (2.673473447336877269e-10+2.917750323650888563e-11j)  (3.459041096527175741e-11+2.843099040027188598e-11j)  (4.571288428804850581e-12-8.520493157221437379e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.098607525413170427e-06+0.000000000000000000e+00j)  (4.280830482116020630e-07+0.000000000000000000e+00j)  (1.239868109025325935e-07+0.000000000000000000e+00j)  (2.917724345328654027e-08+0.000000000000000000e+00j)  (7.273966087750274301e-09+0.000000000000000000e+00j)  (2.706107811307512235e-09+0.000000000000000000e+00j)  (7.566504963900202547e-10+0.000000000000000000e+00j)  (3.083622252539102691e-10+0.000000000000000000e+00j)  (8.324870752760622598e-11+0.000000000000000000e+00j)  (1.355935661080176879e-10+0.000000000000000000e+00j)  (3.142644484855232034e-11+0.000000000000000000e+00j)  (7.317276015050389496e-12+0.000000000000000000e+00j)
 (-3.186372745490982705e+00+0.000000000000000000e+00j)  (-2.259762900825116605e-01-5.397901807140895875e-02j)  (-1.203501142691633212e-02-6.104271885245669826e-03j)  (1.173379353328053883e-03-5.748125320978652924e-04j)  (2.013532601786164526e-04-1.789650254998194649e-04j)  (-1.692293628183394206e-05-2.455658406273091539e-05j)  (-3.878934171583538582e-06+2.693903691951383592e-07j)  (4.575559867960970180e-07+3.661254514296047076e-07j)  (1.805444644646681608e-07+3.923527430717888219e-08j)  (8.271672373588430107e-09-7.280593569120601918e-09j)  (-5.038358661067151693e-09-1.500065221817801337e-09j)  (-8.347612014871872892e-10+2.496955274860136241e-10j)  (2.894293245256574594e-10+6.762628068365615681e-11j)  (2.698898321968909558e-11+2.712436065622815719e-11j)  (2.041306459807971282e-12+1.744465471897088357e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.112309866392040441e-06+0.000000000000000000e+00j)  (4.363981633447605382e-07+0.000000000000000000e+00j)  (1.239848066414087568e-07+0.000000000000000000e+00j)  (3.061836070762770782e-08+0.000000000000000000e+00j)  (7.632416889396415403e-09+0.000000000000000000e+00j)  (2.727697073683242924e-09+0.000000000000000000e+00j)  (7.791384452315251242e-10+0.000000000000000000e+00j)  (3.060436675938300546e-10+0.000000000000000000e+00j)  (8.379107381618474037e-11+0.000000000000000000e+00j)  (1.350677566728837716e-10+0.000000000000000000e+00j)  (3.192332586856112866e-11+0.000000000000000000e+00j)  (7.606948749145809698e-12+0.000000000000000000e+00j)
 (-3.146292585170341383e+00+0.000000000000000000e+00j)  (-2.279216877178094069e-01-5.496999621613671977e-02j)  (-1.222869665696737530e-02-6.269794062505585318e-03j)  (1.200952639342363478e-03-5.833995630316711608e-04j)  (2.103095215607204700e-04-1.830679409272480910e-04j)  (-1.685550608396924705e-05-2.537789388905818937e-05j)  (-3.965112566843859543e-06+3.366418185648195217e-07j)  (4.743611650220101095e-07+3.845267451042402826e-07j)  (1.837730577269528274e-07+4.035067355485359091e-08j)  (8.582553069487965407e-09-7.165294305607116887e-09j)  (-5.246294058559570405e-09-1.516507771069554004e-09j)  (-8.788202518024417005e-10+2.124987161180245580e-10j)  (3.004883036376821909e-10+1.117749135782578791e-10j)  (2.108838841570466235e-11+2.366974498080378000e-11j)  (-1.304201002693247778e-12+2.864831355194650215e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.126613883594059363e-06+0.000000000000000000e+00j)  (4.449797698862276638e-07+0.000000000000000000e+00j)  (1.237188096772500829e-07+0.000000000000000000e+00j)  (3.222634921261816279e-08+0.000000000000000000e+00j)  (7.947613467886362425e-09+0.000000000000000000e+00j)  (2.735437345887538201e-09+0.000000000000000000e+00j)  (7.998354085515478373e-10+0.000000000000000000e+00j)  (3.010213504538124049e-10+0.000000000000000000e+00j)  (8.479687561992336878e-11+0.000000000000000000e+00j)  (1.340464175425484986e-10+0.000000000000000000e+00j)  (3.231164229653631442e-11+0.000000000000000000e+00j)  (8.007277877467153187e-12+0.000000000000000000e+00j)
 (-3.106212424849700060e+00+0.000000000000000000e+00j)  (-2.298984890504613687e-01-5.598796780682294139e-02j)  (-1.242663457810316320e-02-6.441227471256610881e-03j)  (1.229342189477372616e-03-5.918642040927415103e-04j)  (2.197306287043372739e-04-1.871715978075240243e-04j)  (-1.676290331996550313e-05-2.623646054328108025e-05j)  (-4.058026213513426535e-06+4.092651263167380307e-07j)  (4.919694939196814722e-07+4.049751312229112623e-07j)  (1.870843073260564241e-07+4.138771108305402591e-08j)  (8.857364256268017978e-09-7.026835506484451129e-09j)  (-5.461461992497532326e-09-1.578850988374680308e-09j)  (-9.047694441741928983e-10+1.693028601409987477e-10j)  (2.992525244221862739e-10+1.578034408610938116e-10j)  (1.702900580680200266e-11+1.918886796871434545e-11j)  (-4.734098087010056540e-12+2.408946790594048798e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.141604746517039356e-06+0.000000000000000000e+00j)  (4.538726719092862969e-07+0.000000000000000000e+00j)  (1.232230165480319806e-07+0.000000000000000000e+00j)  (3.396549668455997696e-08+0.000000000000000000e+00j)  (8.222011987724498717e-09+0.000000000000000000e+00j)  (2.730145022290010929e-09+0.000000000000000000e+00j)  (8.184272147799124029e-10+0.000000000000000000e+00j)  (2.940155874959428587e-10+0.000000000000000000e+00j)  (8.638142705517216460e-11+0.000000000000000000e+00j)  (1.323050046459866910e-10+0.000000000000000000e+00j)  (3.267235078167874620e-11+0.000000000000000000e+00j)  (8.533571316676491366e-12+0.000000000000000000e+00j)
 (-3.066132264529058737e+00+0.000000000000000000e+00j)  (-2.319073846465355138e-01-5.703390090617112274e-02j)  (-1.262892944120958851e-02-6.618832090647590836e-03j)  (1.258564500600308379e-03-6.001851380890909846e-04j)  (2.296404313285403524e-04-1.912630234245008931e-04j)  (-1.664196868853843597e-05-2.713390537876263900e-05j)  (-4.158449165569799288e-06+4.874975342040482708e-07j)  (5.102777024644948847e-07+4.276240202161275880e-07j)  (1.904924318364634165e-07+4.231618215442608219e-08j)  (9.097275458850142312e-09-6.869769228759532688e-09j)  (-5.664670120494938721e-09-1.684187129353398692e-09j)  (-9.129686161945015734e-10+1.307529184618496827e-10j)  (2.858057011236193892e-10+2.015387791033118429e-10j)  (1.445996959715866166e-11+1.449932054559774354e-11j)  (-7.622584101849280968e-12+5.639205871024067530e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.157352294260778449e-06+0.000000000000000000e+00j)  (4.631148772565112543e-07+0.000000000000000000e+00j)  (1.225364032456981445e-07+0.000000000000000000e+00j)  (3.579528289570890107e-08+0.000000000000000000e+00j)  (8.461863314517821490e-09+0.000000000000000000e+00j)  (2.713467749209641586e-09+0.000000000000000000e+00j)  (8.348638340472873594e-10+0.000000000000000000e+00j)  (2.859193857433110967e-10+0.000000000000000000e+00j)  (8.860907337078216458e-11+0.000000000000000000e+00j)  (1.296091059529943176e-10+0.000000000000000000e+00j)  (3.308074251241406419e-11+0.000000000000000000e+00j)  (9.174371622311695263e-12+0.000000000000000000e+00j)
 (-3.026052104208417415e+00+0.000000000000000000e+00j)  (-2.339490819545576583e-01-5.810880631922560324e-02j)  (-1.283568735057464584e-02-6.802881367301033544e-03j)  (1.288635393620973270e-03-6.083399460043603007e-04j)  (2.400636880415186385e-04-1.953275634907136119e-04j)  (-1.648928559626989062e-05-2.807181018417331309e-05j)  (-4.267253723342629642e-06+5.715515527403233902e-07j)  (5.292037303947919239e-07+4.526020311232855646e-07j)  (1.940281203745786229e-07+4.310582305740563520e-08j)  (9.302500290056940147e-09-6.691260162195698203e-09j)  (-5.841777229673852538e-09-1.821544978755262496e-09j)  (-9.096915889424673082e-10+1.045585173192655719e-10j)  (2.619476722769392010e-10+2.389727298702425705e-10j)  (1.275059777054622345e-11+1.002934999259474581e-11j)  (-9.500901568448529758e-12-2.305488276510917603e-12j)  (1.034389230519697081e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.173909210719725431e-06+0.000000000000000000e+00j)  (4.727363445206949846e-07+0.000000000000000000e+00j)  (1.216997424358159760e-07+0.000000000000000000e+00j)  (3.767187950394821354e-08+0.000000000000000000e+00j)  (8.675974096519638647e-09+0.000000000000000000e+00j)  (2.687655096392468367e-09+0.000000000000000000e+00j)  (8.493827828553288274e-10+0.000000000000000000e+00j)  (2.776989056545330415e-10+0.000000000000000000e+00j)  (9.149201763255358999e-11+0.000000000000000000e+00j)  (1.258223208149758532e-10+0.000000000000000000e+00j)  (3.359131327841756783e-11+0.000000000000000000e+00j)  (9.895734498985793421e-12+0.000000000000000000e+00j)
 (-2.985971943887776092e+00+0.000000000000000000e+00j)  (-2.360243055968411496e-01-5.921373981539654330e-02j)  (-1.304701617597830987e-02-6.993663009727595255e-03j)  (1.319569896851861043e-03-6.163051028054251316e-04j)  (2.510260393945672576e-04-1.993487379591853126e-04j)  (-1.630117062485068286e-05-2.905172943397718588e-05j)  (-4.385415429788845529e-06+6.615984667340252946e-07j)  (5.487027985629570707e-07+4.800335499367206081e-07j)  (1.977340833232188249e-07+4.373505194145688530e-08j)  (9.465715091356839774e-09-6.483926522036054383e-09j)  (-5.986170243819828720e-09-1.977004749667449779e-09j)  (-9.034512015792072008e-10+9.278304385736773592e-11j)  (2.312080011930012945e-10+2.672820266782556354e-10j)  (1.113520007694721759e-11+5.725876135503616177e-12j)  (-1.005875651772999427e-11-5.713892339109922620e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.191310289876877393e-06+0.000000000000000000e+00j)  (4.827591580053790092e-07+0.000000000000000000e+00j)  (1.207517031624262467e-07+0.000000000000000000e+00j)  (3.954932349016443989e-08+0.000000000000000000e+00j)  (8.874337133754764726e-09+0.000000000000000000e+00j)  (2.655287445981624674e-09+0.000000000000000000e+00j)  (8.625718071009345587e-10+0.000000000000000000e+00j)  (2.702674735991437935e-10+0.000000000000000000e+00j)  (9.498923902338229554e-11+0.000000000000000000e+00j)  (1.210082247629557117e-10+0.000000000000000000e+00j)  (3.423334508174444996e-11+0.000000000000000000e+00j)  (1.065819204617085838e-11+0.000000000000000000e+00j)
 (-2.945891783567134770e+00+0.000000000000000000e+00j)  (-2.381337976452521932e-01-6.034980448196080455e-02j)  (-1.326302544530519670e-02-7.191479834549130944e-03j)  (1.351382114427092732e-03-6.240559787048591137e-04j)  (2.625539766405439956e-04-2.033080906637124577e-04j)  (-1.607365149694529996e-05-3.007520548206694507e-05j)  (-4.514013656063945786e-06+7.577517613246374485e-07j)  (5.687713987732104980e-07+5.100655047900976261e-07j)  (2.016563850604690828e-07+4.419317544448022501e-08j)  (9.569508514775698474e-09-6.243010400785125981e-09j)  (-6.097097660621715861e-09-2.138362754936579665e-09j)  (-9.007544452730830986e-10+9.251450531440112266e-11j)  (1.979728435226979709e-10+2.858977752844744739e-10j)  (8.971220311196455842e-12+9.211513557510832097e-13j)  (-9.174665443280736680e-12-9.076094388190386084e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.209572762413173048e-06+0.000000000000000000e+00j)  (4.931988643655655542e-07+0.000000000000000000e+00j)  (1.197245726278192630e-07+0.000000000000000000e+00j)  (4.138099482186977206e-08+0.000000000000000000e+00j)  (9.066598737030863182e-09+0.000000000000000000e+00j)  (2.619037949805317101e-09+0.000000000000000000e+00j)  (8.754363510554584764e-10+0.000000000000000000e+00j)  (2.643617769493369876e-10+0.000000000000000000e+00j)  (9.900266547059140084e-11+0.000000000000000000e+00j)  (1.155019462576078766e-10+0.000000000000000000e+00j)  (3.501652733724508106e-11+0.000000000000000000e+00j)  (1.143531510903526453e-11+0.000000000000000000e+00j)
 (-2.905811623246493447e+00+0.000000000000000000e+00j)  (-2.402783178780917295e-01-6.151815321763354216e-02j)  (-1.348382621514105165e-02-7.396650668151859634e-03j)  (1.384085077983635351e-03-6.315668489719626806e-04j)  (2.746748062820783000e-04-2.071850292848192554e-04j)  (-1.580243205912448592e-05-3.114378208297204981e-05j)  (-4.654228527027132249e-06+8.600525107836424057e-07j)  (5.894385885353182872e-07+5.428930305608866285e-07j)  (2.058378232085713413e-07+4.447513080859675068e-08j)  (9.589955790204675401e-09-5.973525145217517412e-09j)  (-6.175735337195178132e-09-2.296578926176445231e-09j)  (-9.038783504361308503e-10+9.919311796001015904e-11j)  (1.658159280251233662e-10+2.967493282668569533e-10j)  (6.202055503872232939e-12-5.630185009924089105e-12j)  (-6.985109261515125450e-12-1.176913784457757910e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.228697588426425102e-06+0.000000000000000000e+00j)  (5.040663843096210341e-07+0.000000000000000000e+00j)  (1.186404832975641971e-07+0.000000000000000000e+00j)  (4.312185012448096689e-08+0.000000000000000000e+00j)  (9.260456496110039045e-09+0.000000000000000000e+00j)  (2.581536773390094321e-09+0.000000000000000000e+00j)  (8.894076567722413173e-10+0.000000000000000000e+00j)  (2.604590133214418854e-10+0.000000000000000000e+00j)  (1.033727297711599277e-10+0.000000000000000000e+00j)  (1.099385058051648453e-10+0.000000000000000000e+00j)  (3.594076286770966555e-11+0.000000000000000000e+00j)  (1.222292590653203523e-11+0.000000000000000000e+00j)
 (-2.865731462925852124e+00+0.000000000000000000e+00j)  (-2.424586440143454424e-01-6.271999137540611169e-02j)  (-1.370953091650842053e-02-7.609511307651240647e-03j)  (1.417690580300751775e-03-6.388109157861584586e-04j)  (2.874166083468893845e-04-2.109566519968424656e-04j)  (-1.548284533451662460e-05-3.225901287407218046e-05j)  (-4.807335762038958048e-06+9.684583848563477079e-07j)  (6.107482739093478063e-07+5.787785576648676115e-07j)  (2.103183841693168116e-07+4.457276522863113249e-08j)  (9.504487581968862427e-09-5.692738701665942921e-09j)  (-6.222269032936751200e-09-2.443586364929255456e-09j)  (-9.118986399529311124e-10+1.102113696076134630e-10j)  (1.359298128949816192e-10+3.031418867067155755e-10j)  (3.824156069855241421e-12-1.530578964202119126e-11j)  (-3.915676360646236602e-12-1.327386152538499787e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.248671569572495273e-06+0.000000000000000000e+00j)  (5.153697492538282767e-07+0.000000000000000000e+00j)  (1.175091529585564739e-07+0.000000000000000000e+00j)  (4.473149946713762046e-08+0.000000000000000000e+00j)  (9.460227259580899336e-09+0.000000000000000000e+00j)  (2.545380838900991059e-09+0.000000000000000000e+00j)  (9.062210115373179093e-10+0.000000000000000000e+00j)  (2.587656327152311652e-10+0.000000000000000000e+00j)  (1.078792929388891425e-10+0.000000000000000000e+00j)  (1.052188852592091899e-10+0.000000000000000000e+00j)  (3.700317707487311924e-11+0.000000000000000000e+00j)  (1.303370800348195122e-11+0.000000000000000000e+00j)
 (-2.825651302605210802e+00+0.000000000000000000e+00j)  (-2.446755719210681468e-01-6.395657956449082859e-02j)  (-1.394025317255398813e-02-7.830415545328013940e-03j)  (1.452208990008727312e-03-6.457603459577270898e-04j)  (3.008081845637280267e-04-2.145975582373472633e-04j)  (-1.510979572297529077e-05-3.342246285121491491e-05j)  (-4.974701885123277121e-06+1.082837408039897152e-06j)  (6.327377940246837890e-07+6.180628427092022137e-07j)  (2.151432790253641526e-07+4.446921188126206857e-08j)  (9.299241284146321143e-09-5.426109673861531358e-09j)  (-6.236469702617414091e-09-2.568692246771890893e-09j)  (-9.240383404290091536e-10+1.262575946472193852e-10j)  (1.067741831485389562e-10+3.076781096685166998e-10j)  (3.964502177439636298e-12-2.880004299172071275e-11j)  (-5.973503104081356110e-13-1.333338770080877896e-11j)  (1.034389230519697081e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.269470096561180320e-06+0.000000000000000000e+00j)  (5.271149704901369806e-07+0.000000000000000000e+00j)  (1.163279629651703684e-07+0.000000000000000000e+00j)  (4.617782285189052353e-08+0.000000000000000000e+00j)  (9.665914589249121573e-09+0.000000000000000000e+00j)  (2.513292962615650630e-09+0.000000000000000000e+00j)  (9.276269814961632637e-10+0.000000000000000000e+00j)  (2.592789951178048690e-10+0.000000000000000000e+00j)  (1.122540865475671669e-10+0.000000000000000000e+00j)  (1.023736113886930114e-10+0.000000000000000000e+00j)  (3.819741254104374914e-11+0.000000000000000000e+00j)  (1.387980753815296922e-11+0.000000000000000000e+00j)
 (-2.785571142284569479e+00+0.000000000000000000e+00j)  (-2.469299157891317320e-01-6.522923662190403815e-02j)  (-1.417610758461649439e-02-8.059736260991538781e-03j)  (1.487649046859234117e-03-6.523863287131268385e-04j)  (3.148789918973138400e-04-2.180796427428942645e-04j)  (-1.467769049924629732e-05-3.463570124377913205e-05j)  (-5.157783328879678935e-06+1.202966564135836564e-06j)  (6.554165120605727837e-07+6.611699655414620157e-07j)  (2.203739602550009883e-07+4.414135394647547026e-08j)  (8.971055842355562555e-09-5.198995861534969388e-09j)  (-6.221665901415363536e-09-2.656991846317061158e-09j)  (-9.427970203298093723e-10+1.493867321161347762e-10j)  (7.537638392488353051e-11+3.104466216293732735e-10j)  (9.311174200150447309e-12-4.533314536534601133e-11j)  (2.311636395267710596e-12-1.201965565450648080e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.291060322956328651e-06+0.000000000000000000e+00j)  (5.393056259030644297e-07+0.000000000000000000e+00j)  (1.150847367191403919e-07+0.000000000000000000e+00j)  (4.744053959021675614e-08+0.000000000000000000e+00j)  (9.873068191046767813e-09+0.000000000000000000e+00j)  (2.488391466512060246e-09+0.000000000000000000e+00j)  (9.549743902342893701e-10+0.000000000000000000e+00j)  (2.618897337878327496e-10+0.000000000000000000e+00j)  (1.162074538630014380e-10+0.000000000000000000e+00j)  (1.022953288616618716e-10+0.000000000000000000e+00j)  (3.950364591441221385e-11+0.000000000000000000e+00j)  (1.475345410136889773e-11+0.000000000000000000e+00j)
 (-2.745490981963928157e+00+0.000000000000000000e+00j)  (-2.492225082719561335e-01-6.653934276495779288e-02j)  (-1.441720948267314999e-02-8.297866587042080841e-03j)  (1.524017637517249401e-03-6.586591581816907516e-04j)  (3.296590572752029682e-04-2.213718734244296429e-04j)  (-1.418036012950843354e-05-3.590028322359252645e-05j)  (-5.358133762156249486e-06+1.328533246916109511e-06j)  (6.787447889683223537e-07+7.086091861459475379e-07j)  (2.260950711794462130e-07+4.357043361123016626e-08j)  (8.522426431350046364e-09-5.029459782077275070e-09j)  (-6.189323252686801420e-09-2.692059046577751989e-09j)  (-9.743409130139987098e-10+1.790602773590087660e-10j)  (3.960379670158849237e-11+3.086594329251601872e-10j)  (2.204416753069974289e-11-6.239458187330464806e-11j)  (4.288804105369418385e-12-9.669233075313625595e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.313404542703400042e-06+0.000000000000000000e+00j)  (5.519411760485763159e-07+0.000000000000000000e+00j)  (1.137629773198544841e-07+0.000000000000000000e+00j)  (4.851404330522579202e-08+0.000000000000000000e+00j)  (1.007355948880345027e-08+0.000000000000000000e+00j)  (2.474491111852686860e-09+0.000000000000000000e+00j)  (9.887921146058348586e-10+0.000000000000000000e+00j)  (2.664794238838247292e-10+0.000000000000000000e+00j)  (1.194673625957552692e-10+0.000000000000000000e+00j)  (1.054235970024238572e-10+0.000000000000000000e+00j)  (4.087229812775278393e-11+0.000000000000000000e+00j)  (1.561764915013976294e-11+0.000000000000000000e+00j)
 (-2.705410821643286834e+00+0.000000000000000000e+00j)  (-2.515542005811654547e-01-6.788834293672339759e-02j)  (-1.466367463567985578e-02-8.545221151340104057e-03j)  (1.561319552467180976e-03-6.645483456391893017e-04j)  (3.451788702002154012e-04-2.244400541714602177e-04j)  (-1.361096765215400898e-05-3.721771634899672895e-05j)  (-5.577423466461888287e-06+1.459134419483032138e-06j)  (7.026112966292001665e-07+7.609744841689309581e-07j)  (2.324122325623981113e-07+4.275550225721966894e-08j)  (7.952250906108205626e-09-4.927254710293378641e-09j)  (-6.160450598013831759e-09-2.662275558327980230e-09j)  (-1.025355266117248414e-09+2.089631932422538750e-10j)  (5.179464494051447551e-14+2.980057036611567730e-10j)  (4.277699289988663660e-11-7.627104370523601796e-11j)  (5.009756995044333623e-12-6.763657870029188431e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.336463547191458292e-06+0.000000000000000000e+00j)  (5.650144763999954133e-07+0.000000000000000000e+00j)  (1.123487734689541858e-07+0.000000000000000000e+00j)  (4.940891007547303147e-08+0.000000000000000000e+00j)  (1.025717139457040351e-08+0.000000000000000000e+00j)  (2.476318713616755647e-09+0.000000000000000000e+00j)  (1.028534572503291986e-09+0.000000000000000000e+00j)  (2.729822122406603744e-10+0.000000000000000000e+00j)  (1.218245080921137638e-10+0.000000000000000000e+00j)  (1.115969127872840199e-10+0.000000000000000000e+00j)  (4.220986680165907503e-11+0.000000000000000000e+00j)  (1.641257481551049088e-11+0.000000000000000000e+00j)
 (-2.665330661322645511e+00+0.000000000000000000e+00j)  (-2.539258625323503327e-01-6.927775035737715470e-02j)  (-1.491561891677895338e-02-8.802237403347184727e-03j)  (1.599557225403572692e-03-6.700227668327637812e-04j)  (3.614692504129254262e-04-2.272465732832294131e-04j)  (-1.296190951722839063e-05-3.858940693377506718e-05j)  (-5.817471749435394950e-06+1.594265176376288900e-06j)  (7.268070986122618735e-07+8.189394068179710506e-07j)  (2.394409923630217815e-07+4.172201807003173821e-08j)  (7.248243101261424316e-09-4.900497841458927478e-09j)  (-6.161598120022639729e-09-2.567327111380003421e-09j)  (-1.097963016948214129e-09+2.272047772780075580e-10j)  (-3.952943062958592958e-11+2.749052927009831790e-10j)  (7.005337506512306011e-11-8.315239526168296636e-11j)  (4.338707501441593215e-12-3.856205261651831977e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.360199749944813961e-06+0.000000000000000000e+00j)  (5.785092988205983242e-07+0.000000000000000000e+00j)  (1.108382380532536291e-07+0.000000000000000000e+00j)  (5.015173584599533479e-08+0.000000000000000000e+00j)  (1.041371913976634690e-08+0.000000000000000000e+00j)  (2.499495507543393478e-09+0.000000000000000000e+00j)  (1.072597488065616821e-09+0.000000000000000000e+00j)  (2.814042619245169486e-10+0.000000000000000000e+00j)  (1.231746722793118627e-10+0.000000000000000000e+00j)  (1.201928358653187979e-10+0.000000000000000000e+00j)  (4.337826388523439876e-11+0.000000000000000000e+00j)  (1.707364952221575669e-11+0.000000000000000000e+00j)
 (-2.625250501002004189e+00+0.000000000000000000e+00j)  (-2.563383825332629651e-01-7.070915029524502127e-02j)  (-1.517315791774028789e-02-9.069377029381492025e-03j)  (1.638730457268529166e-03-6.750508497568766903e-04j)  (3.785611872568399945e-04-2.297501375878458212e-04j)  (-1.222471276084919261e-05-4.001658265565010471e-05j)  (-6.080288138965391404e-06+1.733287068084664844e-06j)  (7.509982059502673526e-07+8.832433041840840103e-07j)  (2.472929690374470185e-07+4.052021928750161887e-08j)  (6.386370939233778661e-09-4.966685994038151059e-09j)  (-6.216517096633860731e-09-2.420543049119085051e-09j)  (-1.185872039381207225e-09+2.205434518288757159e-10j)  (-7.338390477953055130e-11+2.383961091494844823e-10j)  (1.006216419751738946e-10-8.029132361126737900e-11j)  (2.345987858943043961e-12-1.551043627459788457e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.384579895156368705e-06+0.000000000000000000e+00j)  (5.923988014079841417e-07+0.000000000000000000e+00j)  (1.092442503619420511e-07+0.000000000000000000e+00j)  (5.078328289268181206e-08+0.000000000000000000e+00j)  (1.053534259439847655e-08+0.000000000000000000e+00j)  (2.550137898123772182e-09+0.000000000000000000e+00j)  (1.118586879621398109e-09+0.000000000000000000e+00j)  (2.918110970683962609e-10+0.000000000000000000e+00j)  (1.235481650017462007e-10+0.000000000000000000e+00j)  (1.304121977476106588e-10+0.000000000000000000e+00j)  (4.421513529323846075e-11+0.000000000000000000e+00j)  (1.755210011210586335e-11+0.000000000000000000e+00j)
 (-2.585170340681362866e+00+0.000000000000000000e+00j)  (-2.587926675058166981e-01-7.218420407233233638e-02j)  (-1.543640650631947220e-02-9.347127463230631150e-03j)  (1.678836127742535907e-03-6.796008081301345731e-04j)  (3.964856460060921760e-04-2.319054923404593050e-04j)  (-1.138993459109139042e-05-4.150019051845320588e-05j)  (-6.368111913558184101e-06+1.875368833330831580e-06j)  (7.747021343753218679e-07+9.546669854898729618e-07j)  (2.560676336814758372e-07+3.921382199033113127e-08j)  (5.338655769209585729e-09-5.161623763124694623e-09j)  (-6.337612133065026122e-09-2.244665812667162007e-09j)  (-1.274540849533129220e-09+1.806841339171188922e-10j)  (-9.571472758386142217e-11+1.907980061290841216e-10j)  (1.302807890096389528e-10-6.672759296433315958e-11j)  (-6.155418940565140410e-13-4.360251011280457092e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.409577211219383486e-06+0.000000000000000000e+00j)  (6.066457416105788874e-07+0.000000000000000000e+00j)  (1.076013743436562009e-07+0.000000000000000000e+00j)  (5.135521602660612045e-08+0.000000000000000000e+00j)  (1.061862707076887569e-08+0.000000000000000000e+00j)  (2.634007879162789980e-09+0.000000000000000000e+00j)  (1.163722444666581924e-09+0.000000000000000000e+00j)  (3.042935613826814853e-10+0.000000000000000000e+00j)  (1.231159217517506600e-10+0.000000000000000000e+00j)  (1.414954401188138777e-10+0.000000000000000000e+00j)  (4.457242414504029572e-11+0.000000000000000000e+00j)  (1.783023100589699868e-11+0.000000000000000000e+00j)
 (-2.545090180360721543e+00+0.000000000000000000e+00j)  (-2.612896427321879655e-01-7.370465332015929683e-02j)  (-1.570547831945117226e-02-9.636003498786072097e-03j)  (1.719867897416921081e-03-6.836409257107339864e-04j)  (4.152733349202744769e-04-2.336631282515833465e-04j)  (-1.044706931834821120e-05-4.304077233114624973e-05j)  (-6.683435115352395185e-06+2.019398548322927411e-06j)  (7.972752566239219273e-07+1.034000782358105888e-06j)  (2.658555669563010270e-07+3.786567011558982547e-08j)  (4.085464765625512844e-09-5.540647705114696763e-09j)  (-6.522111924461192875e-09-2.062357539341683865e-09j)  (-1.345929287187269381e-09+1.091084478588395291e-10j)  (-1.024836037747473624e-10+1.371009953786726695e-10j)  (1.548641421999867802e-10-4.340641979865802530e-11j)  (-3.878047922696926049e-12-8.963678795296305649e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (1.435172930610624457e-06+0.000000000000000000e+00j)  (6.212048418687584575e-07+0.000000000000000000e+00j)  (1.059680264188854547e-07+0.000000000000000000e+00j)  (5.192589486199070590e-08+0.000000000000000000e+00j)  (1.066626293951159100e-08+0.000000000000000000e+00j)  (2.755332280790935688e-09+0.000000000000000000e+00j)  (1.205234026158900123e-09+0.000000000000000000e+00j)  (3.189159885368725872e-10+0.000000000000000000e+00j)  (1.221634028446357332e-10+0.000000000000000000e+00j)  (1.528081437331015432e-10+0.000000000000000000e+00j)  (4.436029893094963196e-11+0.000000000000000000e+00j)  (1.792739428501436433e-11+0.000000000000000000e+00j)
 (-2.505010020040080221e+00+0.000000000000000000e+00j)  (-2.638302516141163290e-01-7.527232450282679566e-02j)  (-1.598048518433525106e-02-9.936549011806444093e-03j)  (1.761815904148453281e-03-6.871398966874657293e-04j)  (4.349544261965877703e-04-2.349689792849874153e-04j)  (-9.384464410244302052e-06-4.463832125227065712e-05j)  (-7.028994303643733330e-06+2.163874983914239225e-06j)  (8.179146092338049029e-07+1.122013123844243323e-06j)  (2.767526951931848379e-07+3.652945853012598207e-08j)  (2.625305065426203718e-09-6.171030375490720406e-09j)  (-6.755676103106157891e-09-1.886076881441190911e-09j)  (-1.385599650987615751e-09+1.741684615789268906e-11j)  (-9.243731864499420767e-11+8.358965934432016867e-11j)  (1.710156043406724127e-10-1.284832024013155199e-11j)  (-6.608942766452790285e-12-2.890249581328677568e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.292986538149621351e-18+0.000000000000000000e+00j)  (1.461357168563737221e-06+0.000000000000000000e+00j)  (6.360271908253718623e-07+0.000000000000000000e+00j)  (1.044252125018779385e-07+0.000000000000000000e+00j)  (5.255570614121649569e-08+0.000000000000000000e+00j)  (1.068798966607935249e-08+0.000000000000000000e+00j)  (2.915631749024162966e-09+0.000000000000000000e+00j)  (1.240653632623710084e-09+0.000000000000000000e+00j)  (3.356477344188085456e-10+0.000000000000000000e+00j)  (1.210290198497826025e-10+0.000000000000000000e+00j)  (1.638503063457991236e-10+0.000000000000000000e+00j)  (4.358010950183582548e-11+0.000000000000000000e+00j)  (1.789584955331765429e-11+0.000000000000000000e+00j)
 (-2.464929859719438898e+00+0.000000000000000000e+00j)  (-2.664154553331509745e-01-7.688913372541489322e-02j)  (-1.626153645850761734e-02-1.024933879838080958e-02j)  (1.804666457441352068e-03-6.900672277958099302e-04j)  (4.555582248744172690e-04-2.357641172509225547e-04j)  (-8.189244033037381516e-06-4.629212148188436302e-05j)  (-7.407722075417426265e-06+2.306793710512331620e-06j)  (8.356711373058332230e-07+1.219429452136001336e-06j)  (2.888786517884695195e-07+3.525384627764334774e-08j)  (9.762701822190081074e-10-7.120033897318930899e-09j)  (-7.022067852018655771e-09-1.712749633727255689e-09j)  (-1.388291795567656215e-09-7.737215128691336737e-11j)  (-6.724714491197671271e-11+3.629480661752325963e-11j)  (1.766718367137239728e-10+2.137028999436043991e-11j)  (-8.142627152519735913e-12-5.886136025741758792e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.488129227485160170e-06+0.000000000000000000e+00j)  (6.510660383809957840e-07+0.000000000000000000e+00j)  (1.030714805047127387e-07+0.000000000000000000e+00j)  (5.330229285180666303e-08+0.000000000000000000e+00j)  (1.070056710972919445e-08+0.000000000000000000e+00j)  (3.112982121146383067e-09+0.000000000000000000e+00j)  (1.267970213085647370e-09+0.000000000000000000e+00j)  (3.542872827987944559e-10+0.000000000000000000e+00j)  (1.200158355545253609e-10+0.000000000000000000e+00j)  (1.742527091951328104e-10+0.000000000000000000e+00j)  (4.233549332660488032e-11+0.000000000000000000e+00j)  (1.780802398151130260e-11+0.000000000000000000e+00j)
 (-2.424849699398797576e+00+0.000000000000000000e+00j)  (-2.690462323980765680e-01-7.855709184706859138e-02j)  (-1.654873827890164170e-02-1.057498053814610178e-02j)  (1.848401735358869234e-03-6.923937084540671355e-04j)  (4.771127818186601810e-04-2.359844505601109855e-04j)  (-6.847236992323065773e-06-4.800056929882195252e-05j)  (-7.822659274906037206e-06+2.445546475627577990e-06j)  (8.494645516250232056e-07+1.326927629094639533e-06j)  (3.023899219922502621e-07+3.409868886330183590e-08j)  (-8.316843960878971897e-10-8.446248341192499052e-09j)  (-7.313966260105753398e-09-1.526213081291263383e-09j)  (-1.358738730071615160e-09-1.601166686481540429e-10j)  (-3.091036812864098230e-11-3.158096448227498475e-13j)  (1.713339678675319695e-10+5.519512342131359765e-11j)  (-8.294341057018543262e-12-9.091078420751714245e-12j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.515497462582192257e-06+0.000000000000000000e+00j)  (6.662829600235383029e-07+0.000000000000000000e+00j)  (1.020142529792598762e-07+0.000000000000000000e+00j)  (5.421587294242673690e-08+0.000000000000000000e+00j)  (1.072651038522210251e-08+0.000000000000000000e+00j)  (3.341969949253009351e-09+0.000000000000000000e+00j)  (1.285668100666528056e-09+0.000000000000000000e+00j)  (3.744010863493967361e-10+0.000000000000000000e+00j)  (1.193021283140974664e-10+0.000000000000000000e+00j)  (1.837834743253306904e-10+0.000000000000000000e+00j)  (4.082287318186076154e-11+0.000000000000000000e+00j)  (1.773906447862635850e-11+0.000000000000000000e+00j)
 (-2.384769539078156253e+00+0.000000000000000000e+00j)  (-2.717235780640560594e-01-8.027830991945765493e-02j)  (-1.684219270868634113e-02-1.091411689081385125e-02j)  (1.892999489573130110e-03-6.940919558683104808e-04j)  (4.996444490645367926e-04-2.355604341574123065e-04j)  (-5.342907868160017519e-06-4.976096935308668896e-05j)  (-8.276838925275642900e-06+2.576848596911480440e-06j)  (8.580871362551865853e-07+1.445147985779046949e-06j)  (3.174814607584330464e-07+3.315670514352875251e-08j)  (-2.768448515013475590e-09-1.020035864519798959e-08j)  (-7.639225135142552001e-09-1.306035528199771794e-09j)  (-1.307174650598695108e-09-2.232993317979170325e-10j)  (1.135990732143735479e-11-2.413312910601449331e-11j)  (1.561664547015309440e-10+8.475603441356548901e-11j)  (-7.405293329238137158e-12-1.186946154730062156e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.543478896566640498e-06+0.000000000000000000e+00j)  (6.816532242733575577e-07+0.000000000000000000e+00j)  (1.013585054054578956e-07+0.000000000000000000e+00j)  (5.533478506639707289e-08+0.000000000000000000e+00j)  (1.079141096953772478e-08+0.000000000000000000e+00j)  (3.594316255049053896e-09+0.000000000000000000e+00j)  (1.292702636524558125e-09+0.000000000000000000e+00j)  (3.953050958523934608e-10+0.000000000000000000e+00j)  (1.188878249017813696e-10+0.000000000000000000e+00j)  (1.923514909911451362e-10+0.000000000000000000e+00j)  (3.931483168131868019e-11+0.000000000000000000e+00j)  (1.775070109288333637e-11+0.000000000000000000e+00j)
 (-2.344689378757514930e+00+0.000000000000000000e+00j)  (-2.744485036061217742e-01-8.205500497271107918e-02j)  (-1.714199676929557478e-02-1.126742773507701835e-02j)  (1.938432765668505727e-03-6.951370424442454609e-04j)  (5.231773767080757529e-04-2.344167959661698063e-04j)  (-3.659294876421089193e-06-5.156929796014748159e-05j)  (-8.773158663951991128e-06+2.696699670601611313e-06j)  (8.601872652356430904e-07+1.574707749681686594e-06j)  (3.343772546043306897e-07+3.257168827196968164e-08j)  (-4.811025862320337411e-09-1.243589541956782202e-08j)  (-8.019556744885554021e-09-1.037616428096277735e-09j)  (-1.242165142785111874e-09-2.678522998598716436e-10j)  (5.442730504111640962e-11-3.549420485943115865e-11j)  (1.338084025054406188e-10+1.071199592927761153e-10j)  (-6.044612386204390191e-12-1.406634167540052685e-11j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.572098798331033641e-06+0.000000000000000000e+00j)  (6.971693305341184294e-07+0.000000000000000000e+00j)  (1.011947492991035894e-07+0.000000000000000000e+00j)  (5.668153216902257314e-08+0.000000000000000000e+00j)  (1.091997208261489249e-08+0.000000000000000000e+00j)  (3.859941621158303070e-09+0.000000000000000000e+00j)  (1.288477849829182673e-09+0.000000000000000000e+00j)  (4.161080937377772025e-10+0.000000000000000000e+00j)  (1.186057963384985864e-10+0.000000000000000000e+00j)  (1.999829819420680888e-10+0.000000000000000000e+00j)  (3.815034736293629112e-11+0.000000000000000000e+00j)  (1.788201464076533819e-11+0.000000000000000000e+00j)
 (-2.304609218436874940e+00+0.000000000000000000e+00j)  (-2.772220354275078957e-01-8.388950617242353636e-02j)  (-1.744824134352019121e-02-1.163563255949413497e-02j)  (1.984669647488553762e-03-6.955072128225418641e-04j)  (5.477329493898669540e-04-2.324722834189770686e-04j)  (-1.777963353125753589e-06-5.341992663529743571e-05j)  (-9.314256959439057152e-06+2.800371838132326900e-06j)  (8.542318890101976051e-07+1.716205365580272264e-06j)  (3.533165708209812199e-07+3.254790966512688000e-08j)  (-6.939775353392701097e-09-1.522405699536386725e-08j)  (-8.483243300300748372e-09-7.178210475167152229e-10j)  (-1.165098446267758554e-09-2.985719734173936353e-10j)  (9.424423934178333905e-11-3.657784184060671572e-11j)  (1.077524978780062372e-10+1.209507320344667960e-10j)  (-4.560601395811263780e-12-1.598967476427253212e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.601390435890502848e-06+0.000000000000000000e+00j)  (7.128420562550802294e-07+0.000000000000000000e+00j)  (1.015890771794515651e-07+0.000000000000000000e+00j)  (5.825984212273828632e-08+0.000000000000000000e+00j)  (1.113144061639256614e-08+0.000000000000000000e+00j)  (4.128213090391972839e-09+0.000000000000000000e+00j)  (1.272882845763646534e-09+0.000000000000000000e+00j)  (4.358160319630483274e-10+0.000000000000000000e+00j)  (1.181986903491641773e-10+0.000000000000000000e+00j)  (2.067637696152971772e-10+0.000000000000000000e+00j)  (3.772275470057037059e-11+0.000000000000000000e+00j)  (1.814812191476917888e-11+0.000000000000000000e+00j)
 (-2.264529058116233617e+00+0.000000000000000000e+00j)  (-2.800452139809180285e-01-8.578426137291471354e-02j)  (-1.776100993380070811e-02-1.201949301548072696e-02j)  (2.031673035920238471e-03-6.951846974797566258e-04j)  (5.733291575528846103e-04-2.296394334006109875e-04j)  (3.210130181138382401e-07-5.530530373667723472e-05j)  (-9.902400138000276683e-06+2.882412332855610403e-06j)  (8.384565729728383148e-07+1.870202778813586604e-06j)  (3.745442299842889773e-07+3.335255532955996735e-08j)  (-9.123181873712273039e-09-1.866337136248224959e-08j)  (-9.057227966247860780e-09-3.533783209886985727e-10j)  (-1.069762790877847964e-09-3.169511991217451685e-10j)  (1.281976879583120007e-10-3.048926748555777867e-11j)  (8.134994533108224173e-11+1.267374996362898975e-10j)  (-2.801447294345461995e-12-1.805118458920495420e-11j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.631395175443084130e-06+0.000000000000000000e+00j)  (7.286988663060687078e-07+0.000000000000000000e+00j)  (1.025780462270836323e-07+0.000000000000000000e+00j)  (6.005341786661515030e-08+0.000000000000000000e+00j)  (1.143568150877296509e-08+0.000000000000000000e+00j)  (4.389173764906398902e-09+0.000000000000000000e+00j)  (1.246418763753430444e-09+0.000000000000000000e+00j)  (4.534759500853736945e-10+0.000000000000000000e+00j)  (1.174324970398014388e-10+0.000000000000000000e+00j)  (2.127666620821550918e-10+0.000000000000000000e+00j)  (3.842130946432461592e-11+0.000000000000000000e+00j)  (1.854213872909007942e-11+0.000000000000000000e+00j)
 (-2.224448897795592295e+00+0.000000000000000000e+00j)  (-2.829190924781226912e-01-8.774184409358806724e-02j)  (-1.808037725790632294e-02-1.241981564306882113e-02j)  (2.079400473912899287e-03-6.941566293198146026e-04j)  (5.999798954132522753e-04-2.258243712053111028e-04j)  (2.659031678078510008e-06-5.721559742825400342e-05j)  (-1.053937614485617679e-05+2.936646663371636070e-06j)  (8.108167974643262879e-07+2.037181860730067020e-06j)  (3.983087581583396464e-07+3.531925505558626456e-08j)  (-1.129761406287176897e-08-2.287713366170438140e-08j)  (-9.764352996218031618e-09+4.582622228089834979e-11j)  (-9.473368269885140470e-10-3.159279565312960888e-10j)  (1.548242974326438241e-10-2.063462810068320293e-11j)  (5.680221404312537026e-11+1.263500028115695913e-10j)  (-2.067396145357783395e-13-2.031425823310577597e-11j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.662163029158533841e-06+0.000000000000000000e+00j)  (7.447800635181578401e-07+0.000000000000000000e+00j)  (1.041700492782400841e-07+0.000000000000000000e+00j)  (6.202690777466729318e-08+0.000000000000000000e+00j)  (1.183123645158534488e-08+0.000000000000000000e+00j)  (4.634614252193230615e-09+0.000000000000000000e+00j)  (1.210412435225124184e-09+0.000000000000000000e+00j)  (4.683250418029187331e-10+0.000000000000000000e+00j)  (1.162069743971942067e-10+0.000000000000000000e+00j)  (2.179976743771454635e-10+0.000000000000000000e+00j)  (4.049600971303647253e-11+0.000000000000000000e+00j)  (1.903509094656377659e-11+0.000000000000000000e+00j)
 (-2.184368737474950972e+00+0.000000000000000000e+00j)  (-2.858447353602588392e-01-8.976496094699126793e-02j)  (-1.840640766199147516e-02-1.283745478061759475e-02j)  (2.127804030832269530e-03-6.924160692823650614e-04j)  (6.276941757182587754e-04-2.209266487866468889e-04j)  (5.258893547915560611e-06-5.913830623605241467e-05j)  (-1.122638239164044920e-05+2.956175676947361489e-06j)  (7.689523911143729047e-07+2.217480289067320396e-06j)  (4.248642063557613203e-07+3.886167339300493652e-08j)  (-1.335187871389523347e-08-2.799823308828726496e-08j)  (-1.062810873265674401e-08+4.726527257224826632e-10j)  (-7.936953679812275736e-10-2.799265911531118935e-10j)  (1.734328492837416900e-10-1.074431970817165167e-11j)  (3.463122172588630557e-11+1.220249868744408837e-10j)  (3.789251695438393773e-12-2.225468773271089190e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.693753662514246016e-06+0.000000000000000000e+00j)  (7.611334646547337631e-07+0.000000000000000000e+00j)  (1.063528238941701249e-07+0.000000000000000000e+00j)  (6.412916805591544270e-08+0.000000000000000000e+00j)  (1.230605465634701759e-08+0.000000000000000000e+00j)  (4.858869455698891047e-09+0.000000000000000000e+00j)  (1.167272363277713941e-09+0.000000000000000000e+00j)  (4.799073168166547669e-10+0.000000000000000000e+00j)  (1.146299911721171154e-10+0.000000000000000000e+00j)  (2.223839876457388745e-10+0.000000000000000000e+00j)  (4.391737356551275733e-11+0.000000000000000000e+00j)  (1.957396804134520414e-11+0.000000000000000000e+00j)
 (-2.144288577154309650e+00+0.000000000000000000e+00j)  (-2.888232164977965200e-01-9.185645954901239252e-02j)  (-1.873915332855035157e-02-1.327331567015811210e-02j)  (2.176830260735477304e-03-6.899631467969912640e-04j)  (6.564752521286806777e-04-2.148391383996786609e-04j)  (8.144684692076876794e-06-6.105784251757305004e-05j)  (-1.196389304210367841e-05+2.933370319932317473e-06j)  (7.101694791127875474e-07+2.411217055626842099e-06j)  (4.544648155696423136e-07+4.450048564708049736e-08j)  (-1.512381244111833436e-08-3.414825185417211786e-08j)  (-1.168197556379467564e-08+9.217909355326332873e-10j)  (-6.143644037121267435e-10-1.902186357619205444e-10j)  (1.842747257525295085e-10-5.290472782642385657e-12j)  (1.392137895472465371e-11+1.152434965544406527e-10j)  (9.297769514218182566e-12-2.288437105310227703e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (1.726237770403399324e-06+0.000000000000000000e+00j)  (7.778085706949431544e-07+0.000000000000000000e+00j)  (1.091047882021220146e-07+0.000000000000000000e+00j)  (6.629830308374743438e-08+0.000000000000000000e+00j)  (1.284051803484940625e-08+0.000000000000000000e+00j)  (5.059232665383843541e-09+0.000000000000000000e+00j)  (1.120699342181652908e-09+0.000000000000000000e+00j)  (4.881257248027247970e-10+0.000000000000000000e+00j)  (1.130340981751107462e-10+0.000000000000000000e+00j)  (2.258010375601421886e-10+0.000000000000000000e+00j)  (4.836192001478428146e-11+0.000000000000000000e+00j)  (2.008356870934075801e-11+0.000000000000000000e+00j)
 (-2.104208416833668327e+00+0.000000000000000000e+00j)  (-2.918556170853215948e-01-9.401933694356064131e-02j)  (-1.907865225401062306e-02-1.372835777052086592e-02j)  (2.226420251113709475e-03-6.868063207688929845e-04j)  (6.863196435730014363e-04-2.074480029818310330e-04j)  (1.134160517076285723e-05-6.295508992671179800e-05j)  (-1.275149616211044300e-05+2.859876861477869471e-06j)  (6.314360092853017367e-07+2.618215525221409404e-06j)  (4.873411187005118652e-07+5.289776903465052050e-08j)  (-1.640888594126667749e-08-4.142098079200547603e-08j)  (-1.297658483257296730e-08+1.379948013184753101e-09j)  (-4.238791235788585421e-10-3.209564740255897913e-11j)  (1.894184851246063854e-10-9.578121208686474302e-12j)  (-6.789691896373993814e-12+1.060476883126541944e-10j)  (1.572292293014475472e-11-2.116037718792491996e-11j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.759698635436821124e-06+0.000000000000000000e+00j)  (7.948511275288358743e-07+0.000000000000000000e+00j)  (1.124069092285555183e-07+0.000000000000000000e+00j)  (6.846752782632354043e-08+0.000000000000000000e+00j)  (1.341161675473278734e-08+0.000000000000000000e+00j)  (5.235902181115241583e-09+0.000000000000000000e+00j)  (1.075715001919021117e-09+0.000000000000000000e+00j)  (4.932104092473800646e-10+0.000000000000000000e+00j)  (1.119217440723256079e-10+0.000000000000000000e+00j)  (2.281199170444849012e-10+0.000000000000000000e+00j)  (5.333901900134892082e-11+0.000000000000000000e+00j)  (2.047682273584227345e-11+0.000000000000000000e+00j)
 (-2.064128256513027004e+00+0.000000000000000000e+00j)  (-2.949430231919846213e-01-9.625674857606297818e-02j)  (-1.942492596757925544e-02-1.420359829080655722e-02j)  (2.276509781222864522e-03-6.829637663443351853e-04j)  (7.172160601762577609e-04-1.986327680053640216e-04j)  (1.487573975443320541e-05-6.480693141406238921e-05j)  (-1.358770002996630148e-05+2.726648593578613982e-06j)  (5.293833107961911537e-07+2.837924148369048340e-06j)  (5.236526097232003254e-07+6.488541976981824391e-08j)  (-1.697315687983951859e-08-4.987735387781127963e-08j)  (-1.457813465326742362e-08+1.810815702088298554e-09j)  (-2.399820034283040213e-10+2.010673313257877215e-10j)  (1.937934853089336824e-10-2.893732864741104088e-11j)  (-2.843962981790866094e-11+9.309531562829548745e-11j)  (2.183734982207972926e-11-1.646104250829561476e-11j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.794233608671562719e-06+0.000000000000000000e+00j)  (8.122986840188001397e-07+0.000000000000000000e+00j)  (1.162521512642449836e-07+0.000000000000000000e+00j)  (7.057077727721825536e-08+0.000000000000000000e+00j)  (1.399704063637900719e-08+0.000000000000000000e+00j)  (5.391437105403559473e-09+0.000000000000000000e+00j)  (1.038325192992761737e-09+0.000000000000000000e+00j)  (4.956039581077717046e-10+0.000000000000000000e+00j)  (1.118379107663126762e-10+0.000000000000000000e+00j)  (2.292617508418063102e-10+0.000000000000000000e+00j)  (5.835240995937668771e-11+0.000000000000000000e+00j)  (2.067211991780845594e-11+0.000000000000000000e+00j)
 (-2.024048096192385682e+00+0.000000000000000000e+00j)  (-2.980865229236421832e-01-9.857201785215202738e-02j)  (-1.977797695943311895e-02-1.470011595709713563e-02j)  (2.327029612166317627e-03-6.784648915886849763e-04j)  (7.491442358993696815e-04-1.882665208548256355e-04j)  (1.877375806931243994e-05-6.658574306641453823e-05j)  (-1.446971548085813836e-05+2.524017044457514989e-06j)  (4.003100612522290728e-07+3.069326741472716283e-06j)  (5.634224324135329526e-07+8.147347018385488238e-08j)  (-1.655980633936105876e-08-5.955076202124754214e-08j)  (-1.655599284025238259e-08+2.142482534030682100e-09j)  (-7.679093051439116361e-11+5.099675442852169692e-10j)  (2.055984646939419379e-10-6.711377063569028458e-11j)  (-5.070445953097146040e-11+7.434451570978437484e-11j)  (2.613742289108301720e-11-8.910928753235576301e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.829955217313052072e-06+0.000000000000000000e+00j)  (8.301773572381901458e-07+0.000000000000000000e+00j)  (1.206508500911717393e-07+0.000000000000000000e+00j)  (7.254719869267181822e-08+0.000000000000000000e+00j)  (1.457833774095326878e-08+0.000000000000000000e+00j)  (5.529805217620522490e-09+0.000000000000000000e+00j)  (1.014653298994333068e-09+0.000000000000000000e+00j)  (4.957908504518153183e-10+0.000000000000000000e+00j)  (1.131991556635320702e-10+0.000000000000000000e+00j)  (2.292605315103999787e-10+0.000000000000000000e+00j)  (6.300907484022884965e-11+0.000000000000000000e+00j)  (2.061134125099430746e-11+0.000000000000000000e+00j)
 (-1.983967935871744359e+00+0.000000000000000000e+00j)  (-3.012872031472895173e-01-1.009686463200117068e-01j)  (-2.013778578238567540e-02-1.521905502553750657e-02j)  (2.377905934065841637e-03-6.733519862073326879e-04j)  (7.820736778058512591e-04-1.762162638727036708e-04j)  (2.306252392200221500e-05-6.825885328270323916e-05j)  (-1.539322364526124907e-05+2.241809830047721572e-06j)  (2.401946304080579063e-07+3.310831515096075345e-06j)  (6.064676352955209552e-07+1.038310911153036017e-07j)  (-1.488235284292891072e-08-7.045352465390846639e-08j)  (-1.896366168243635491e-08+2.264448417864284142e-09j)  (5.767915497508010313e-11+8.967290964405961087e-10j)  (2.356757117423640133e-10-1.245425502677566605e-10j)  (-7.187238842509439993e-11+4.797262347853924088e-11j)  (2.732284664373983182e-11+5.727472217848462694e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.866991617136947288e-06+0.000000000000000000e+00j)  (8.484996488206588837e-07+0.000000000000000000e+00j)  (1.256319009080072004e-07+0.000000000000000000e+00j)  (7.434408064043278992e-08+0.000000000000000000e+00j)  (1.514275898013541437e-08+0.000000000000000000e+00j)  (5.655237799353047698e-09+0.000000000000000000e+00j)  (1.009594133289252292e-09+0.000000000000000000e+00j)  (4.941242175654226101e-10+0.000000000000000000e+00j)  (1.161491124934972576e-10+0.000000000000000000e+00j)  (2.283366996651344031e-10+0.000000000000000000e+00j)  (6.705487900391502904e-11+0.000000000000000000e+00j)  (2.027274727007463551e-11+0.000000000000000000e+00j)
 (-1.943887775551103037e+00+0.000000000000000000e+00j)  (-3.045461457222838897e-01-1.034503245169636765e-01j)  (-2.050430778670363566e-02-1.576162955501365232e-02j)  (2.429060998558942377e-03-6.676820016150012728e-04j)  (8.159623459172270915e-04-1.623434472869036559e-04j)  (2.776858883890446426e-05-6.978797571142724982e-05j)  (-1.635213572285699012e-05+1.869518428765309504e-06j)  (4.473136522765523788e-08+3.560133543360201857e-06j)  (6.523393520722196259e-07+1.332438220813009368e-07j)  (-1.160665191026937039e-08-8.257222345375594170e-08j)  (-2.182137957029443465e-08+2.036342401068231756e-09j)  (1.565214279177334403e-10+1.372486008525562442e-09j)  (2.961292471082915140e-10-1.971640419691750252e-10j)  (-8.927509919902955142e-11+1.310126418411483307e-11j)  (2.471473845478231692e-11+1.052865539080945215e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (1.905486174205135964e-06+0.000000000000000000e+00j)  (8.672629410813131242e-07+0.000000000000000000e+00j)  (1.312408011823460201e-07+0.000000000000000000e+00j)  (7.591823097503669111e-08+0.000000000000000000e+00j)  (1.568374277843088908e-08+0.000000000000000000e+00j)  (5.771213386070823821e-09+0.000000000000000000e+00j)  (1.025484836008340601e-09+0.000000000000000000e+00j)  (4.907156782518648505e-10+0.000000000000000000e+00j)  (1.205178026129609694e-10+0.000000000000000000e+00j)  (2.269605725452863565e-10+0.000000000000000000e+00j)  (7.035129419895489488e-11+0.000000000000000000e+00j)  (1.967718754503484543e-11+0.000000000000000000e+00j)
 (-1.903807615230461714e+00+0.000000000000000000e+00j)  (-3.078644231759999905e-01-1.060209435229979152e-01j)  (-2.087746944273334918e-02-1.632912795256896352e-02j)  (2.480413967277133713e-03-6.615284582735391113e-04j)  (8.507552818985630004e-04-1.465047089673297137e-04j)  (3.291754548401138472e-05-7.112863486241462001e-05j)  (-1.733834726328049465e-05+1.396520878027962486e-06j)  (-1.905901533615335809e-07+3.814056907824686628e-06j)  (7.002800007503335166e-07+1.710586524825535897e-07j)  (-6.332740991680619926e-09-9.584407872524718491e-08j)  (-2.510775655144796631e-08+1.303739947635508430e-09j)  (2.030238907920498355e-10+1.959069464225668301e-09j)  (3.987551010408285596e-10-2.758862892057731586e-10j)  (-9.999983751058120746e-11-2.993163787753242300e-11j)  (1.844652590278279655e-11+1.941035963959992591e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (1.945596077470828467e-06+0.000000000000000000e+00j)  (8.864482917877962750e-07+0.000000000000000000e+00j)  (1.375360179261210789e-07+0.000000000000000000e+00j)  (7.723616987928450277e-08+0.000000000000000000e+00j)  (1.620019614611013847e-08+0.000000000000000000e+00j)  (5.879907663171732794e-09+0.000000000000000000e+00j)  (1.061577231775826737e-09+0.000000000000000000e+00j)  (4.854410741838716187e-10+0.000000000000000000e+00j)  (1.259041429230370156e-10+0.000000000000000000e+00j)  (2.258533363890460875e-10+0.000000000000000000e+00j)  (7.282142191968606857e-11+0.000000000000000000e+00j)  (1.889026644528670469e-11+0.000000000000000000e+00j)
 (-1.863727454909820391e+00+0.000000000000000000e+00j)  (-3.112430937538464559e-01-1.086846072660387491e-01j)  (-2.125716420035671586e-02-1.692291780438455115e-02j)  (2.531882008929271007e-03-6.549834725805007063e-04j)  (8.863832105496466472e-04-1.285528489618058691e-04j)  (3.853322187922760206e-05-7.222961161112383653e-05j)  (-1.834148913964177416e-05+8.123711548189212125e-07j)  (-4.703492473332838483e-07+4.068394172849133923e-06j)  (7.491935599367649642e-07+2.186286790125393355e-07j)  (1.409100276916753988e-09-1.101164508036112816e-07j)  (-2.876213127718007236e-08-8.764183958758740150e-11j)  (1.597073035572527449e-10+2.681374622484376710e-09j)  (5.535053803980246077e-10-3.463353509043420175e-10j)  (-1.015472287092920370e-10-7.979031124728737128e-11j)  (9.325912153344789445e-12+2.608311928944799583e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (1.987490037877575466e-06+0.000000000000000000e+00j)  (9.060193138536092634e-07+0.000000000000000000e+00j)  (1.445848498579298694e-07+0.000000000000000000e+00j)  (7.827366859029448495e-08+0.000000000000000000e+00j)  (1.669486940084296620e-08+0.000000000000000000e+00j)  (5.982328039352466385e-09+0.000000000000000000e+00j)  (1.114683754999296895e-09+0.000000000000000000e+00j)  (4.780769352116387737e-10+0.000000000000000000e+00j)  (1.318260278090437076e-10+0.000000000000000000e+00j)  (2.258683366181309400e-10+0.000000000000000000e+00j)  (7.439938577428257722e-11+0.000000000000000000e+00j)  (1.802375447484295804e-11+0.000000000000000000e+00j)
 (-1.823647294589179069e+00+0.000000000000000000e+00j)  (-3.146831957649034450e-01-1.114456456257535699e-01j)  (-2.164324782795648550e-02-1.754445100453846940e-02j)  (2.583381679360009699e-03-6.481598918033508244e-04j)  (9.227611458154197669e-04-1.083380667237366214e-04j)  (4.463670406772645392e-05-7.303243999108803943e-05j)  (-1.934868446311814331e-05+1.071742759359573205e-07j)  (-7.989996520307024060e-07+4.317765761492463446e-06j)  (7.976172632325884073e-07+2.772605810947699892e-07j)  (1.213846436555628701e-08-1.251011951428841307e-07j)  (-3.269210190827480738e-08-2.286673574802180818e-09j)  (-3.566178955162203352e-11+3.552218671544245321e-09j)  (7.666520097615977527e-10-3.886824106346859945e-10j)  (-9.215501005371253033e-11-1.347059099237543656e-10j)  (-1.615204679124031826e-12+3.013099549499528565e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.031345298572015039e-06+0.000000000000000000e+00j)  (9.259211757298104127e-07+0.000000000000000000e+00j)  (1.524592145904578639e-07+0.000000000000000000e+00j)  (7.901512584751246049e-08+0.000000000000000000e+00j)  (1.717223865003795169e-08+0.000000000000000000e+00j)  (6.079122831644937969e-09+0.000000000000000000e+00j)  (1.180530044746710007e-09+0.000000000000000000e+00j)  (4.685368097978885231e-10+0.000000000000000000e+00j)  (1.378620258960190245e-10+0.000000000000000000e+00j)  (2.277487344631559975e-10+0.000000000000000000e+00j)  (7.501073306360086830e-11+0.000000000000000000e+00j)  (1.723516304273064104e-11+0.000000000000000000e+00j)
 (-1.783567134268537746e+00+0.000000000000000000e+00j)  (-3.181857411346898923e-01-1.143086283846006107e-01j)  (-2.203553316644497537e-02-1.819526919277532351e-02j)  (2.634830620689222573e-03-6.411935214703599201e-04j)  (9.597870421770301292e-04-8.570948643595442565e-05j)  (5.124517950796635417e-05-7.347098790534039095e-05j)  (-2.034433416498808683e-05-7.279321007129572949e-07j)  (-1.180625550293939817e-06+4.555517674028763755e-06j)  (8.436842416698564983e-07+3.481559419215532734e-07j)  (2.638182706289202961e-08-1.403391124006888624e-07j)  (-3.677654883356184830e-08-5.441172524190378485e-09j)  (-4.631065281491799844e-10+4.556217739336408077e-09j)  (1.038224943784467771e-09-3.779706061164603502e-10j)  (-7.062320066858710560e-11-1.931132080766464615e-10j)  (-1.370623969431410042e-11+3.177511555972025620e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.077344335883187272e-06+0.000000000000000000e+00j)  (9.460799722392840710e-07+0.000000000000000000e+00j)  (1.612310628657465880e-07+0.000000000000000000e+00j)  (7.945308833785422353e-08+0.000000000000000000e+00j)  (1.763638287960325260e-08+0.000000000000000000e+00j)  (6.171803486981247537e-09+0.000000000000000000e+00j)  (1.255003399365851451e-09+0.000000000000000000e+00j)  (4.571440962003544892e-10+0.000000000000000000e+00j)  (1.437411488624349757e-10+0.000000000000000000e+00j)  (2.318594236055850504e-10+0.000000000000000000e+00j)  (7.459206846082856441e-11+0.000000000000000000e+00j)  (1.671629127069847056e-11+0.000000000000000000e+00j)
 (-1.743486973947896423e+00+0.000000000000000000e+00j)  (-3.217517080656115969e-01-1.172783800765085094e-01j)  (-2.243378422590864771e-02-1.887700951106779934e-02j)  (2.686149617335192169e-03-6.342454249256800070e-04j)  (9.973405413631504773e-04-6.051699022479850159e-05j)  (5.837059472286962325e-05-7.347115634115805257e-05j)  (-2.130996863335954869e-05-1.700176395155022984e-06j)  (-1.618661395830997444e-06+4.773666108252575073e-06j)  (8.850771878607392589e-07+4.323291789130082808e-07j)  (4.461690263485668342e-08-1.551847886438296322e-07j)  (-4.085652417398535209e-08-9.704567735858350083e-09j)  (-1.204258466074001818e-09+5.640411419468577488e-09j)  (1.358908685703462568e-09-2.858187781536946108e-10j)  (-3.564890659552040649e-11-2.540046903102314600e-10j)  (-2.705028019412408358e-11+3.135358721188658853e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.125671740927322579e-06+0.000000000000000000e+00j)  (9.664028062400565347e-07+0.000000000000000000e+00j)  (1.709668269140303441e-07+0.000000000000000000e+00j)  (7.958799183986520041e-08+0.000000000000000000e+00j)  (1.808932280812220990e-08+0.000000000000000000e+00j)  (6.263940989583937506e-09+0.000000000000000000e+00j)  (1.334836538691920575e-09+0.000000000000000000e+00j)  (4.448645176462568698e-10+0.000000000000000000e+00j)  (1.493739238810973756e-10+0.000000000000000000e+00j)  (2.380567166100421288e-10+0.000000000000000000e+00j)  (7.313734053096357250e-11+0.000000000000000000e+00j)  (1.665711635117787765e-11+0.000000000000000000e+00j)
 (-1.703406813627255101e+00+0.000000000000000000e+00j)  (-3.253820326933172247e-01-1.203599957850002150e-01j)  (-2.283770954343970414e-02-1.959141068672046876e-02j)  (2.737265048053709893e-03-6.275042691858298506e-04j)  (1.035281871875751809e-03-3.261337091958865087e-05j)  (6.601812072970037002e-05-7.295073807686905647e-05j)  (-2.222421195242189432e-05-2.814434927647824631e-06j)  (-2.115583703854206451e-06+4.962889319630755218e-06j)  (9.189876648138030461e-07+5.304864362340936185e-07j)  (6.721775448294329384e-08-1.688117130360422653e-07j)  (-4.471406684166517416e-08-1.523314053178555483e-08j)  (-2.323712549007061924e-09+6.716035899698768364e-09j)  (1.707425924764718101e-09-8.408673923233919025e-11j)  (1.508970845305248815e-11-3.166626877596332266e-10j)  (-4.245149303987938728e-11+2.855426682925200344e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.176511811093492536e-06+0.000000000000000000e+00j)  (9.867788673462417822e-07+0.000000000000000000e+00j)  (1.817206266383286973e-07+0.000000000000000000e+00j)  (7.942803621158227878e-08+0.000000000000000000e+00j)  (1.853014914749577180e-08+0.000000000000000000e+00j)  (6.361850679370804279e-09+0.000000000000000000e+00j)  (1.417735879948215968e-09+0.000000000000000000e+00j)  (4.334147060850776150e-10+0.000000000000000000e+00j)  (1.548352992619318970e-10+0.000000000000000000e+00j)  (2.457929889733115589e-10+0.000000000000000000e+00j)  (7.074930935204750951e-11+0.000000000000000000e+00j)  (1.718616229595548955e-11+0.000000000000000000e+00j)
 (-1.663326653306613778e+00+0.000000000000000000e+00j)  (-3.290775996133466497e-01-1.235588579436117107e-01j)  (-2.324695471065576710e-02-2.034031944701506292e-02j)  (2.788111773572053871e-03-6.211886848460135063e-04j)  (1.073450964367012560e-03-1.856806707881820201e-06j)  (7.418442337380729175e-05-7.181948876394514045e-05j)  (-2.306290481390882259e-05-4.072418429442895746e-06j)  (-2.672572935172963507e-06+5.112567506965800995e-06j)  (9.421060523356741631e-07+6.428615687866599833e-07j)  (9.440816339059648824e-08-1.802284958346655117e-07j)  (-4.804812103586584664e-08-2.216457852831807821e-08j)  (-3.855810037603419452e-09+7.669773678435604107e-09j)  (2.049766476961022885e-09+2.498676158251514984e-10j)  (8.563192684451411073e-11-3.796026785865072640e-10j)  (-6.073316082692745175e-11+2.180603929138005247e-11j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.230047334612727757e-06+0.000000000000000000e+00j)  (1.007081644391854141e-06+0.000000000000000000e+00j)  (1.935267211305437154e-07+0.000000000000000000e+00j)  (7.898907855550691637e-08+0.000000000000000000e+00j)  (1.895503847112304609e-08+0.000000000000000000e+00j)  (6.474375856397962091e-09+0.000000000000000000e+00j)  (1.502180631037394287e-09+0.000000000000000000e+00j)  (4.251529528057179880e-10+0.000000000000000000e+00j)  (1.603141232332762503e-10+0.000000000000000000e+00j)  (2.543939307274962694e-10+0.000000000000000000e+00j)  (6.767896192359522773e-11+0.000000000000000000e+00j)  (1.832216556846262515e-11+0.000000000000000000e+00j)
 (-1.623246492985972456e+00+0.000000000000000000e+00j)  (-3.328392311368970624e-01-1.268806541919874908e-01j)  (-2.366109396812961230e-02-2.112569726675793402e-02j)  (2.838636498541444522e-03-6.155496010107654181e-04j)  (1.111666850228474951e-03+3.188634934380481928e-05j)  (8.285574765279113711e-05-6.997947761637082580e-05j)  (-2.379942310910061588e-05-5.471799642360548084e-06j)  (-3.289137179346376191e-06+5.210882461533751206e-06j)  (9.506672321933874618e-07+7.690215872595006398e-07j)  (1.262196562609005184e-07-1.882957848247406991e-07j)  (-5.046182134421712139e-08-3.057717056049691904e-08j)  (-5.801037514740081087e-09+8.377671151449990576e-09j)  (2.341071849308247292e-09+7.276431313817238051e-10j)  (1.816421554242035916e-10-4.388920323067484072e-10j)  (-8.165017885158451807e-11+8.269113659151822676e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.286459921170623596e-06+0.000000000000000000e+00j)  (1.027172254174533497e-06+0.000000000000000000e+00j)  (2.063924818352063397e-07+0.000000000000000000e+00j)  (7.829452931757610354e-08+0.000000000000000000e+00j)  (1.935801892883957738e-08+0.000000000000000000e+00j)  (6.611617037452169161e-09+0.000000000000000000e+00j)  (1.587124063008245047e-09+0.000000000000000000e+00j)  (4.226693682168847885e-10+0.000000000000000000e+00j)  (1.660461314901312739e-10+0.000000000000000000e+00j)  (2.633475461214763253e-10+0.000000000000000000e+00j)  (6.434147980856164456e-11+0.000000000000000000e+00j)  (1.997572356055071139e-11+0.000000000000000000e+00j)
 (-1.583166332665331133e+00+0.000000000000000000e+00j)  (-3.366676751170622484e-01-1.303313963408953002e-01j)  (-2.407962075133318613e-02-2.194962744536013005e-02j)  (2.888801644284104669e-03-6.108725097275068822e-04j)  (1.149727415326629552e-03+6.873848158739416796e-05j)  (9.200584711664976014e-05-6.732579565346888807e-05j)  (-2.440521726927154817e-05-7.005325417648538248e-06j)  (-3.962694440681120722e-06+5.245004894160013775e-06j)  (9.405668590472495084e-07+9.076661972600302172e-07j)  (1.624419679390070197e-07-1.917419712709273773e-07j)  (-5.147306724890600352e-08-4.043907686461639179e-08j)  (-8.129758806644205730e-09+8.714101265243459186e-09j)  (2.529903897698212495e-09+1.345484545406271486e-09j)  (3.090830279562569286e-10-4.863995135579456455e-10j)  (-1.028967380439566028e-10-1.536247270973088327e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.345932036444795653e-06+0.000000000000000000e+00j)  (1.046903793985879202e-06+0.000000000000000000e+00j)  (2.202935306949016638e-07+0.000000000000000000e+00j)  (7.737538473759959223e-08+0.000000000000000000e+00j)  (1.973219735518686265e-08+0.000000000000000000e+00j)  (6.782809146476009387e-09+0.000000000000000000e+00j)  (1.671750772082480813e-09+0.000000000000000000e+00j)  (4.281000246324014610e-10+0.000000000000000000e+00j)  (1.722509050136178214e-10+0.000000000000000000e+00j)  (2.724741203027432354e-10+0.000000000000000000e+00j)  (6.129170975422699210e-11+0.000000000000000000e+00j)  (2.199039001051611067e-11+0.000000000000000000e+00j)
 (-1.543086172344689810e+00+0.000000000000000000e+00j)  (-3.405635911672928451e-01-1.339174404984075084e-01j)  (-2.450193705860815446e-02-2.281432250401624687e-02j)  (2.938589765532038500e-03-6.074796088021771441e-04j)  (1.187409586476149926e-03+1.088073542588566961e-04j)  (1.015938185657559099e-04-6.374770038509890082e-05j)  (-2.485058925807859145e-05-8.659957813772420625e-06j)  (-4.688128968815387903e-06+5.201408730601225666e-06j)  (9.075485616279152299e-07+1.056448483815252658e-06j)  (2.025546098224920079e-07-1.891894832951418469e-07j)  (-5.055151780071808222e-08-5.156292434446340364e-08j)  (-1.078581489190336127e-08+8.552546504995566978e-09j)  (2.563763528149781487e-09+2.082089266838140622e-09j)  (4.715989610669345956e-10-5.088133372913159310e-10j)  (-1.197703459825034464e-10-5.144053984642208717e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.408650669833827284e-06+0.000000000000000000e+00j)  (1.066126661879566519e-06+0.000000000000000000e+00j)  (2.351724051756874941e-07+0.000000000000000000e+00j)  (7.627060425829475766e-08+0.000000000000000000e+00j)  (2.007114103505870376e-08+0.000000000000000000e+00j)  (6.993927547510530986e-09+0.000000000000000000e+00j)  (1.755350947256963246e-09+0.000000000000000000e+00j)  (4.424184934604660482e-10+0.000000000000000000e+00j)  (1.790942556140454619e-10+0.000000000000000000e+00j)  (2.819334170977753632e-10+0.000000000000000000e+00j)  (5.912723430454083699e-11+0.000000000000000000e+00j)  (2.418299085492912749e-11+0.000000000000000000e+00j)
 (-1.503006012024048488e+00+0.000000000000000000e+00j)  (-3.445275350718241536e-01-1.376455084073981150e-01j)  (-2.492734149596495183e-02-2.372213188585190619e-02j)  (2.988008540661731428e-03-6.057317674830514816e-04j)  (1.224470034012927963e-03+1.521825285845411556e-04j)  (1.115619322275262913e-04-5.913026407494348315e-05j)  (-2.510572258316096030e-05-1.041609055290312064e-05j)  (-5.457363409982002755e-06+5.066349045795630777e-06j)  (8.474521566376603992e-07+1.211836986047527763e-06j)  (2.456404623029794001e-07-1.792136462738227948e-07j)  (-4.717488839194338133e-08-6.357910124084832493e-08j)  (-1.368225839946638183e-08+7.762171462965699932e-09j)  (2.394644428359243828e-09+2.898411924431360805e-09j)  (6.671095766013340406e-10-4.882723710107599295e-10j)  (-1.257934097144344825e-10-9.987273780400603282e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.474812340176856967e-06+0.000000000000000000e+00j)  (1.084694898795869709e-06+0.000000000000000000e+00j)  (2.509412830092177743e-07+0.000000000000000000e+00j)  (7.502793974155469279e-08+0.000000000000000000e+00j)  (2.037020174323776248e-08+0.000000000000000000e+00j)  (7.245808252783432243e-09+0.000000000000000000e+00j)  (1.837292088811582764e-09+0.000000000000000000e+00j)  (4.651054679871031215e-10+0.000000000000000000e+00j)  (1.866903429402013570e-10+0.000000000000000000e+00j)  (2.920907818188323711e-10+0.000000000000000000e+00j)  (5.830036093291689628e-11+0.000000000000000000e+00j)  (2.636686722063536729e-11+0.000000000000000000e+00j)
 (-1.462925851703407165e+00+0.000000000000000000e+00j)  (-3.485599411631641886e-01-1.415227100410243188e-01j)  (-2.535501583603685591e-02-2.467554993223050955e-02j)  (3.037096361464893587e-03-6.060302562321777517e-04j)  (1.260646476655306403e-03+1.989316211485063653e-04j)  (1.218335718639756586e-04-5.335657004547803375e-05j)  (-2.514198203889400290e-05-1.224689700018012804e-05j)  (-6.259011557532748166e-06+4.826520856602098684e-06j)  (7.565120875256417433e-07+1.369030327526030693e-06j)  (2.903006599522930505e-07-1.604548224902717020e-07j)  (-4.089176243451203006e-08-7.593289893754458146e-08j)  (-1.668696114791547755e-08+6.209642891980294710e-09j)  (1.984079128496464499e-09+3.738704282724991807e-09j)  (8.846347545866015588e-10-4.050974272577181203e-10j)  (-1.141499554742607678e-10-1.571753664042605821e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.544628956383222866e-06+0.000000000000000000e+00j)  (1.102473698845734994e-06+0.000000000000000000e+00j)  (2.674882662654982205e-07+0.000000000000000000e+00j)  (7.370501881071273995e-08+0.000000000000000000e+00j)  (2.062770809892683812e-08+0.000000000000000000e+00j)  (7.533416234547864013e-09+0.000000000000000000e+00j)  (1.917018697378890938e-09+0.000000000000000000e+00j)  (4.943876832304854234e-10+0.000000000000000000e+00j)  (1.951415390662934604e-10+0.000000000000000000e+00j)  (3.032946717544564008e-10+0.000000000000000000e+00j)  (5.891011879358200652e-11+0.000000000000000000e+00j)  (2.836732915759484843e-11+0.000000000000000000e+00j)
 (-1.422845691382765843e+00+0.000000000000000000e+00j)  (-3.526611024141248496e-01-1.455565674976412593e-01j)  (-2.578400990912890420e-02-2.567722409631982561e-02j)  (3.085928545664849178e-03-6.088181793583941417e-04j)  (1.295659670557830403e-03+2.490964975490328188e-04j)  (1.323114145108257567e-04-4.631047303262613297e-05j)  (-2.493349502842862533e-05-1.411788586522013522e-05j)  (-7.078185953785048372e-06+4.469885241353613710e-06j)  (6.317016872835627057e-07+1.521932987489430995e-06j)  (3.346046748587328606e-07-1.317897381230029946e-07j)  (-3.138021941248645103e-08-8.790155576562727322e-08j)  (-1.960426821883389754e-08+3.775507129561974529e-09j)  (1.308005939646132364e-09+4.532178979215322371e-09j)  (1.102622733529376213e-09-2.424423015676492271e-10j)  (-7.945313165300677333e-11-2.164141588387274740e-10j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.618333919568558898e-06+0.000000000000000000e+00j)  (1.119348205837489508e-06+0.000000000000000000e+00j)  (2.846858745124979781e-07+0.000000000000000000e+00j)  (7.237006316776736473e-08+0.000000000000000000e+00j)  (2.084605563940530418e-08+0.000000000000000000e+00j)  (7.846429034436659507e-09+0.000000000000000000e+00j)  (1.994002890859145965e-09+0.000000000000000000e+00j)  (5.278312840476939086e-10+0.000000000000000000e+00j)  (2.045946459504351775e-10+0.000000000000000000e+00j)  (3.156350628400582260e-10+0.000000000000000000e+00j)  (6.064145452027426753e-11+0.000000000000000000e+00j)  (3.003919512408028531e-11+0.000000000000000000e+00j)
 (-1.382765531062124520e+00+0.000000000000000000e+00j)  (-3.568311479609940218e-01-1.497550402292144589e-01j)  (-2.621322462286079791e-02-2.672996334001036256e-02j)  (3.134624193336569761e-03-6.145815474554970625e-04j)  (1.329216149629555525e-03+3.026895245109599759e-04j)  (1.428759869389833006e-04-3.787991038779883269e-05j)  (-2.445900585781857466e-05-1.598676542253608219e-05j)  (-7.896526946590207299e-06+3.986618085759542426e-06j)  (4.711237488061858319e-07+1.663209006042979586e-06j)  (3.761115207309925626e-07-9.254514765492189416e-08j)  (-1.849940766303491144e-08-9.862352549503580080e-08j)  (-2.216528090928199432e-08+3.878232893376414163e-10j)  (3.621789618108280253e-10+5.195505913178491300e-09j)  (1.289855667611703209e-09+8.075428832887796999e-12j)  (-1.933001764230600692e-11-2.679873879329638756e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.696187785709548664e-06+0.000000000000000000e+00j)  (1.135233503840883524e-06+0.000000000000000000e+00j)  (3.023999872443517077e-07+0.000000000000000000e+00j)  (7.110127405319950290e-08+0.000000000000000000e+00j)  (2.103273615579607266e-08+0.000000000000000000e+00j)  (8.170811891508430618e-09+0.000000000000000000e+00j)  (2.067602423508056228e-09+0.000000000000000000e+00j)  (5.629235788854795691e-10+0.000000000000000000e+00j)  (2.152787600391052093e-10+0.000000000000000000e+00j)  (3.287648160828832376e-10+0.000000000000000000e+00j)  (6.293707708087921667e-11+0.000000000000000000e+00j)  (3.128652620385255554e-11+0.000000000000000000e+00j)
 (-1.342685370741483197e+00+0.000000000000000000e+00j)  (-3.610700177399567279e-01-1.541265516272355696e-01j)  (-2.664139288328230826e-02-2.783674664174133617e-02j)  (3.183353707291222863e-03-6.238499253857828636e-04j)  (1.361011757827128819e-03+3.596900291458756749e-04j)  (1.533847393627058866e-04-2.796072247000420149e-05j)  (-2.370395480905568251e-05-1.780373407202989966e-05j)  (-8.692499872441283580e-06+3.370114991029829529e-06j)  (2.744412625685266478e-07+1.784445149015469574e-06j)  (4.119847607381955886e-07-4.271678595417386574e-08j)  (-2.338470460726866013e-09-1.071366506512394445e-07j)  (-2.403942924824352142e-08-3.934238084133171692e-09j)  (-8.316119178657327346e-10+5.637267840108620196e-09j)  (1.409370609312414483e-09+3.412524530740597793e-10j)  (6.445786840755005243e-11-3.009841325554439859e-10j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (1.635512977795599004e-18+0.000000000000000000e+00j)  (2.778482795559345099e-06+0.000000000000000000e+00j)  (1.150085332488354680e-06+0.000000000000000000e+00j)  (3.204975678850592803e-07+0.000000000000000000e+00j)  (6.998388334985266415e-08+0.000000000000000000e+00j)  (2.120125345813047532e-08+0.000000000000000000e+00j)  (8.490836310687862218e-09+0.000000000000000000e+00j)  (2.136841472392384970e-09+0.000000000000000000e+00j)  (5.974396787445796898e-10+0.000000000000000000e+00j)  (2.274904443696292551e-10+0.000000000000000000e+00j)  (3.418611505536763424e-10+0.000000000000000000e+00j)  (6.528759205699714591e-11+0.000000000000000000e+00j)  (3.207867043467085098e-11+0.000000000000000000e+00j)
 (-1.302605210420841875e+00+0.000000000000000000e+00j)  (-3.653774338804054445e-01-1.586800169767818014e-01j)  (-2.706705816443499835e-02-2.900073151999859808e-02j)  (3.232346997872332164e-03-6.371965912147805038e-04j)  (1.390735978394490790e-03+4.200411307153642179e-04j)  (1.636717791041559719e-04-1.646090988866880250e-05j)  (-2.266268092766492832e-05-1.951231160705447587e-05j)  (-9.441984551481478037e-06+2.617976440879110771e-06j)  (4.331991943253799402e-08+1.876464678501771874e-06j)  (4.392009580260439831e-07+1.685155354268770692e-08j)  (1.673263681044022209e-08-1.124312560951040370e-07j)  (-2.487282568834393277e-08-9.042049128347874922e-09j)  (-2.219408657881754768e-09+5.765843729301958293e-09j)  (1.424969079839388334e-09+7.352819343047769307e-10j)  (1.654190041149485877e-10-3.049075451242188580e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.865545608250856626e-06+0.000000000000000000e+00j)  (1.163910611113657677e-06+0.000000000000000000e+00j)  (3.388519968868045135e-07+0.000000000000000000e+00j)  (6.910435281898451096e-08+0.000000000000000000e+00j)  (2.137170166117203974e-08+0.000000000000000000e+00j)  (8.791085337596776460e-09+0.000000000000000000e+00j)  (2.200188208315389314e-09+0.000000000000000000e+00j)  (6.295868033792610088e-10+0.000000000000000000e+00j)  (2.415098753916685082e-10+0.000000000000000000e+00j)  (3.537673828928661051e-10+0.000000000000000000e+00j)  (6.747247849413537350e-11+0.000000000000000000e+00j)  (3.245723396873248531e-11+0.000000000000000000e+00j)
 (-1.262525050100201662e+00+0.000000000000000000e+00j)  (-3.697528684559757695e-01-1.634248727719502525e-01j)  (-2.748855044508199605e-02-3.022526244934002973e-02j)  (3.281902395600131816e-03-6.552381420478992037e-04j)  (1.418077024410607442e-03+4.836471147418655581e-04j)  (1.735484057772496776e-04-3.305217367950331292e-06j)  (-2.134059503617407000e-05-2.105079483289215778e-05j)  (-1.011916393376507061e-05+1.732894886424254706e-06j)  (-2.181777853466489195e-07+1.929824745733100675e-06j)  (4.548288442840932549e-07+8.436700714768832315e-08j)  (3.801516101783459797e-08-1.135308908252617494e-07j)  (-2.434774569415427561e-08-1.464085450518772623e-08j)  (-3.711240177291925314e-09+5.501545617656278675e-09j)  (1.309091362727314914e-09+1.152066316901043190e-09j)  (2.723382650232008523e-10-2.717054848603440817e-10j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.957737635926103378e-06+0.000000000000000000e+00j)  (1.176776489801083159e-06+0.000000000000000000e+00j)  (3.573455566773794277e-07+0.000000000000000000e+00j)  (6.854223519889245293e-08+0.000000000000000000e+00j)  (2.157060615555989225e-08+0.000000000000000000e+00j)  (9.058232930125326217e-09+0.000000000000000000e+00j)  (2.255435195081028150e-09+0.000000000000000000e+00j)  (6.580005213984764623e-10+0.000000000000000000e+00j)  (2.574645573439111148e-10+0.000000000000000000e+00j)  (3.632961266584303147e-10+0.000000000000000000e+00j)  (6.966861317743772243e-11+0.000000000000000000e+00j)  (3.253225452942765692e-11+0.000000000000000000e+00j)
 (-1.222444889779560340e+00+0.000000000000000000e+00j)  (-3.741955071466147587e-01-1.683711073635353050e-01j)  (-2.790395920072426261e-02-3.151387901174917267e-02j)  (3.332396302310542107e-03-6.786334834046829200e-04j)  (1.442727614653053049e-03+5.503715110288477305e-04j)  (1.828045775772836146e-04+1.156011328322217132e-05j)  (-1.975613304438596544e-05-2.235436655275071388e-05j)  (-1.069770634093139044e-05+7.233608782144624909e-07j)  (-5.033334373781124057e-07+1.935499044543351161e-06j)  (4.563440512273468720e-07+1.570860359996116150e-07j)  (6.045525274655991932e-08-1.096100712381326256e-07j)  (-2.224818456531718153e-08-2.030463506453047216e-08j)  (-5.182481070845861334e-09+4.792271719425069197e-09j)  (1.050316377422365368e-09+1.541380030882142045e-09j)  (3.701556356925604689e-10-1.980056973566412352e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.055452467600260336e-06+0.000000000000000000e+00j)  (1.188816511278509750e-06+0.000000000000000000e+00j)  (3.758693460588669899e-07+0.000000000000000000e+00j)  (6.836150027173871742e-08+0.000000000000000000e+00j)  (2.182955271715306465e-08+0.000000000000000000e+00j)  (9.282595253678518831e-09+0.000000000000000000e+00j)  (2.299779070219262716e-09+0.000000000000000000e+00j)  (6.816698133920213637e-10+0.000000000000000000e+00j)  (2.751902137156122964e-10+0.000000000000000000e+00j)  (3.696216527682658717e-10+0.000000000000000000e+00j)  (7.239948097418300259e-11+0.000000000000000000e+00j)  (3.246794609773359517e-11+0.000000000000000000e+00j)
 (-1.182364729458919017e+00+0.000000000000000000e+00j)  (-3.787042083123680625e-01-1.735292928814247682e-01j)  (-2.831110310614961059e-02-3.287032358470334814e-02j)  (3.384293624398755813e-03-7.080821377708104540e-04j)  (1.464391322806488788e-03+6.200360175924923747e-04j)  (1.912114059534672354e-04+2.816263051464946239e-05j)  (-1.794228917024194610e-05-2.335782056839183688e-05j)  (-1.115221966608311988e-05-3.959063060250956770e-07j)  (-8.027400524140798684e-07+1.885699319959741873e-06j)  (4.419441706552835721e-07+2.314167010152911029e-07j)  (8.266775446089663695e-08-1.001428627116462197e-07j)  (-1.851364322432577209e-08-2.552135178773593933e-08j)  (-6.482915177830143765e-09+3.629979766954623236e-09j)  (6.585941317593873039e-10+1.848523168868134440e-09j)  (4.420476435990532510e-10-8.712154091045128455e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (3.159110001022681981e-06+0.000000000000000000e+00j)  (1.200232661774625354e-06+0.000000000000000000e+00j)  (3.943214826289855197e-07+0.000000000000000000e+00j)  (6.860404023887939428e-08+0.000000000000000000e+00j)  (2.218227440632013418e-08+0.000000000000000000e+00j)  (9.459533053009515555e-09+0.000000000000000000e+00j)  (2.330150049128973312e-09+0.000000000000000000e+00j)  (6.998512289821022647e-10+0.000000000000000000e+00j)  (2.941488461588924837e-10+0.000000000000000000e+00j)  (3.726569801035280874e-10+0.000000000000000000e+00j)  (7.632010092429475142e-11+0.000000000000000000e+00j)  (3.245648459760765481e-11+0.000000000000000000e+00j)
 (-1.142284569138277694e+00+0.000000000000000000e+00j)  (-3.832774569215137150e-01-1.789106183384800985e-01j)  (-2.870749606882232186e-02-3.429854831713709945e-02j)  (3.438159051332988301e-03-7.443218023598114491e-04j)  (1.482789359033411273e-03+6.924203838096998570e-04j)  (1.985247177891628499e-04+4.649925430198541758e-05j)  (-1.594754439907625245e-05-2.399880196841953206e-05j)  (-1.145992492949043660e-05-1.603911865688787879e-06j)  (-1.104562319912317569e-06+1.774741550624948829e-06j)  (4.108355477458430941e-07+3.031202837322157764e-07j)  (1.030344403014372175e-07-8.505437217958525330e-08j)  (-1.326815534195813435e-08-2.975772490762267532e-08j)  (-7.454332661356931172e-09+2.063712603730796427e-09j)  (1.665671104388239924e-10+2.024178174490863892e-09j)  (4.727124809204923747e-10+4.997268697387669586e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (3.269147086622771325e-06+0.000000000000000000e+00j)  (1.211292613786047573e-06+0.000000000000000000e+00j)  (4.126047602572658072e-07+0.000000000000000000e+00j)  (6.928790031427643371e-08+0.000000000000000000e+00j)  (2.266029727887474640e-08+0.000000000000000000e+00j)  (9.590726186444248553e-09+0.000000000000000000e+00j)  (2.343782230794692839e-09+0.000000000000000000e+00j)  (7.120183341240192620e-10+0.000000000000000000e+00j)  (3.134414533779148700e-10+0.000000000000000000e+00j)  (3.732953502825888955e-10+0.000000000000000000e+00j)  (8.190448745313183529e-11+0.000000000000000000e+00j)  (3.267612960056396169e-11+0.000000000000000000e+00j)
 (-1.102204408817636372e+00+0.000000000000000000e+00j)  (-3.879133127118530311e-01-1.845269237780882143e-01j)  (-2.909030917678791586e-02-3.580272108379862345e-02j)  (3.494669268262916382e-03-7.881250724101718057e-04j)  (1.497667622733219643e-03+7.672633298920470725e-04j)  (2.044896439331703490e-04+6.653242571770045068e-05j)  (-1.383603923302164474e-05-2.422141155382973629e-05j)  (-1.160244625454661444e-05-2.873831798388764257e-06j)  (-1.395106233134358534e-06+1.599834344466272349e-06j)  (3.634671628363287141e-07+3.676069255943363475e-07j)  (1.198809482190797083e-07-6.483081137158642809e-08j)  (-6.820723395216001594e-09-3.252902843356922142e-08j)  (-7.954928491457230484e-09+2.044773487144349598e-10j)  (-3.739322044438260589e-10+2.034364467251100827e-09j)  (4.522195299180922043e-10+1.955099230402543498e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.386004739270420560e-06+0.000000000000000000e+00j)  (1.222322216639661330e-06+0.000000000000000000e+00j)  (4.306249185006662197e-07+0.000000000000000000e+00j)  (7.041132739869094644e-08+0.000000000000000000e+00j)  (2.328788006338096539e-08+0.000000000000000000e+00j)  (9.685174068381270510e-09+0.000000000000000000e+00j)  (2.338967430999350158e-09+0.000000000000000000e+00j)  (7.178796419313261670e-10+0.000000000000000000e+00j)  (3.319134734595122484e-10+0.000000000000000000e+00j)  (3.733889777809395233e-10+0.000000000000000000e+00j)  (8.920524090832195131e-11+0.000000000000000000e+00j)  (3.323689905417623269e-11+0.000000000000000000e+00j)
 (-1.062124248496995049e+00+0.000000000000000000e+00j)  (-3.926093518941888849e-01-1.903907352723033797e-01j)  (-2.945632810703735505e-02-3.738723003537203216e-02j)  (3.554626221394201549e-03-8.402952211688370599e-04j)  (1.508803856472129296e-03+8.442645374189780864e-04j)  (2.088461045055006065e-04+8.818708469135802660e-05j)  (-1.168688135276145804e-05-2.397998703262877492e-05j)  (-1.156755369601110520e-05-4.174032613113466638e-06j)  (-1.659656511743977489e-06+1.361669791623420722e-06j)  (3.016823186215998167e-07+4.203197316769461090e-07j)  (1.317072166134334287e-07-4.054378188499881216e-08j)  (3.588085516532671522e-10-3.346243829559923822e-08j)  (-7.886108262755170577e-09-1.781561198296225247e-09j)  (-8.999117489584320470e-10+1.867996307529484546e-09j)  (3.792272978210179900e-10+3.279321366532802779e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.510112286696537596e-06+0.000000000000000000e+00j)  (1.233694087333276317e-06+0.000000000000000000e+00j)  (4.482903846261129004e-07+0.000000000000000000e+00j)  (7.196163560827192764e-08+0.000000000000000000e+00j)  (2.407751941788381485e-08+0.000000000000000000e+00j)  (9.759549253051669912e-09+0.000000000000000000e+00j)  (2.315908945469431898e-09+0.000000000000000000e+00j)  (7.174806778677563905e-10+0.000000000000000000e+00j)  (3.483209562038161153e-10+0.000000000000000000e+00j)  (3.753619880268233675e-10+0.000000000000000000e+00j)  (9.782749906733461864e-11+0.000000000000000000e+00j)  (3.413521365848176702e-11+0.000000000000000000e+00j)
 (-1.022044088176353727e+00+0.000000000000000000e+00j)  (-3.973626016311492259e-01-1.965153005093591421e-01j)  (-2.980190550234817701e-02-3.905668627387801073e-02j)  (3.618971585853425574e-03-9.016608884915384634e-04j)  (1.516014737427659291e-03+9.230876996139805247e-04j)  (2.113349846733096659e-04+1.113486846192210877e-04j)  (-9.592523189338295858e-06-2.324284633999570767e-05j)  (-1.135064631679138298e-05-5.469677648368198166e-06j)  (-1.883493946973514773e-06+1.064728365235895742e-06j)  (2.287487023632258696e-07+4.571919279292212773e-07j)  (1.374210004740101426e-07-1.376450880709844225e-08j)  (7.681968855747808147e-09-3.234863558548479045e-08j)  (-7.215538454530490555e-09-3.692439393194596850e-09j)  (-1.348097267758300180e-09+1.539941689014606661e-09j)  (2.623077801763440318e-10+4.264626529984565261e-10j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (3.641869170274366247e-06+0.000000000000000000e+00j)  (1.245813779991355192e-06+0.000000000000000000e+00j)  (4.655138666924126271e-07+0.000000000000000000e+00j)  (7.392626741180863743e-08+0.000000000000000000e+00j)  (2.502734337772023760e-08+0.000000000000000000e+00j)  (9.837333911072860937e-09+0.000000000000000000e+00j)  (2.277575358015378558e-09+0.000000000000000000e+00j)  (7.113813498389182538e-10+0.000000000000000000e+00j)  (3.615162620004951030e-10+0.000000000000000000e+00j)  (3.814735938729840088e-10+0.000000000000000000e+00j)  (1.070817015640541493e-10+0.000000000000000000e+00j)  (3.524887122400758171e-11+0.000000000000000000e+00j)
 (-9.819639278557124040e-01+0.000000000000000000e+00j)  (-4.021694664426192500e-01-2.029146246257501618e-01j)  (-3.012290778780055828e-02-4.081592407762646424e-02j)  (3.688802614548623501e-03-9.730694750732038836e-04j)  (1.519162768418253189e-03+1.003364575912645343e-03j)  (2.117047471354997128e-04+1.358623753745145067e-04j)  (-7.656194619054725663e-06-2.199575533152427128e-05j)  (-1.095575090196674483e-05-6.724837325401682666e-06j)  (-2.052983029623983583e-06+7.172550325633606964e-07j)  (1.492233171992733656e-07+4.751377101020308454e-07j)  (1.365161618353551204e-07+1.362298224355180032e-08j)  (1.449826660938566518e-08-2.918024440857396765e-08j)  (-5.990261737173028623e-09-5.319694043676511834e-09j)  (-1.666013283572620621e-09+1.088709574117109524e-09j)  (1.186561478939856698e-10+4.759479178924210725e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (3.781625443110646645e-06+0.000000000000000000e+00j)  (1.259105290337761234e-06+0.000000000000000000e+00j)  (4.822156471218817131e-07+0.000000000000000000e+00j)  (7.630300931394722769e-08+0.000000000000000000e+00j)  (2.612113274858468197e-08+0.000000000000000000e+00j)  (9.946165095329264993e-09+0.000000000000000000e+00j)  (2.230414544748252373e-09+0.000000000000000000e+00j)  (7.008688135061336047e-10+0.000000000000000000e+00j)  (3.706172599158562449e-10+0.000000000000000000e+00j)  (3.929898397849722441e-10+0.000000000000000000e+00j)  (1.161740917882541529e-10+0.000000000000000000e+00j)  (3.638398515074478847e-11+0.000000000000000000e+00j)
 (-9.418837675350710814e-01+0.000000000000000000e+00j)  (-4.070256456014584856e-01-2.096035058360450898e-01j)  (-3.041465586428734533e-02-4.266999797434339881e-02j)  (3.765389569596506308e-03-1.055378967769106001e-03j)  (1.518162877483285669e-03+1.084699962506893364e-03j)  (2.097182171538177278e-04+1.615334022773200976e-04j)  (-5.988439399646717707e-06-2.024486595212915397e-05j)  (-1.039585217798295073e-05-7.904921951540844953e-06j)  (-2.156622295006910424e-06+3.309058488635741936e-07j)  (6.862381828035522104e-08+4.725062910765969043e-07j)  (1.291521111022323203e-07+3.966892292875314183e-08j)  (2.016610876593559560e-08-2.417408239509483393e-08j)  (-4.335726494162573596e-09-6.481913586337203376e-09j)  (-1.820612230125362520e-09+5.694944907046686594e-10j)  (-2.961979993285264227e-11+4.704269297749957803e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.929662258000529326e-06+0.000000000000000000e+00j)  (1.273997505976188691e-06+0.000000000000000000e+00j)  (4.983279901489748352e-07+0.000000000000000000e+00j)  (7.910696637187683601e-08+0.000000000000000000e+00j)  (2.733079544891658216e-08+0.000000000000000000e+00j)  (1.011323155922434215e-08+0.000000000000000000e+00j)  (2.184678992470488013e-09+0.000000000000000000e+00j)  (6.881291520811048599e-10+0.000000000000000000e+00j)  (3.751331249415967987e-10+0.000000000000000000e+00j)  (4.097048812496610592e-10+0.000000000000000000e+00j)  (1.243468799662241712e-10+0.000000000000000000e+00j)  (3.735128263685154519e-11+0.000000000000000000e+00j)
 (-9.018036072144297588e-01+0.000000000000000000e+00j)  (-4.119260404905349393e-01-2.165975702895435728e-01j)  (-3.067185908791291230e-02-4.462417581158537733e-02j)  (3.850194951869972525e-03-1.149447832519321982e-03j)  (1.512988699530781658e-03+1.166677480441712968e-03j)  (2.051592978665749709e-04+1.881286965740310393e-04j)  (-4.702883629213294031e-06-1.801887393600405207e-05j)  (-9.692458758154087634e-06-8.979186445830693045e-06j)  (-2.185963948989490756e-06-7.990748783747409625e-08j)  (-7.083309074533477715e-09+4.494071607783121254e-07j)  (1.161216878755654261e-07+6.260854308968122620e-08j)  (2.413689459016860355e-08-1.776880433944461770e-08j)  (-2.440070736666137690e-09-7.055406667740142146e-09j)  (-1.802742427905851442e-09+4.452492613188990839e-11j)  (-1.605502998782115062e-10+4.142596544762603465e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (4.086173744367472105e-06+0.000000000000000000e+00j)  (1.290912703645759729e-06+0.000000000000000000e+00j)  (5.137998381424464866e-07+0.000000000000000000e+00j)  (8.237293915681759824e-08+0.000000000000000000e+00j)  (2.862040880574772947e-08+0.000000000000000000e+00j)  (1.035949765299804430e-08+0.000000000000000000e+00j)  (2.153924007740074550e-09+0.000000000000000000e+00j)  (6.762612955374182914e-10+0.000000000000000000e+00j)  (3.750280235540617033e-10+0.000000000000000000e+00j)  (4.300778265352943735e-10+0.000000000000000000e+00j)  (1.309624200332997910e-10+0.000000000000000000e+00j)  (3.803414921665519863e-11+0.000000000000000000e+00j)
 (-8.617234468937884362e-01+0.000000000000000000e+00j)  (-4.168646507955633962e-01-2.239133054327083205e-01j)  (-3.088854192461122986e-02-4.668392679632667186e-02j)  (3.944894745487214499e-03-1.256122504080386731e-03j)  (1.503678585638508654e-03+1.248866105395936288e-03j)  (1.978394142129169238e-04+2.153795838116031452e-04j)  (-3.911451407194116411e-06-1.537018259761430567e-05j)  (-8.874420393292266888e-06-9.923039824382920036e-06j)  (-2.136321946909232667e-06-4.989310854500686272e-07j)  (-7.211428586262995513e-08+4.078205456242391152e-07j)  (9.872708510450426335e-08+8.106668708362234509e-08j)  (2.604326571581014855e-08-1.058622853137908795e-08j)  (-5.266313455532575450e-10-6.995612882309931233e-09j)  (-1.627085351748620709e-09-4.270019389971926397e-10j)  (-2.571205880238062483e-10+3.204802759920006390e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.251251603876990119e-06+0.000000000000000000e+00j)  (1.310257503974517841e-06+0.000000000000000000e+00j)  (5.286009776775570655e-07+0.000000000000000000e+00j)  (8.615272715093606286e-08+0.000000000000000000e+00j)  (2.995076250910325504e-08+0.000000000000000000e+00j)  (1.069458826746387823e-08+0.000000000000000000e+00j)  (2.153123582138533125e-09+0.000000000000000000e+00j)  (6.689944324019114022e-10+0.000000000000000000e+00j)  (3.707117522783008671e-10+0.000000000000000000e+00j)  (4.518155265858820104e-10+0.000000000000000000e+00j)  (1.355554871904576194e-10+0.000000000000000000e+00j)  (3.842062727194216781e-11+0.000000000000000000e+00j)
 (-8.216432865731471136e-01+0.000000000000000000e+00j)  (-4.218344583095410272e-01-2.315680909752044769e-01j)  (-3.105796266314058210e-02-4.885490326639019276e-02j)  (4.051401878104206149e-03-1.376221875018058182e-03j)  (1.490341449984270393e-03+1.330827422668519680e-03j)  (1.876035286482437780e-04+2.429855100937636746e-04j)  (-3.719314949311293955e-06-1.237493893493918492e-05j)  (-7.976112233673023129e-06-1.071993081481301084e-05j)  (-2.007193820415394754e-06-9.091798795247505463e-07j)  (-1.215107009661498727e-07+3.514476649115754651e-07j)  (7.860211669875805828e-08+9.419001099774110729e-08j)  (2.577140118760354225e-08-3.349594700228709297e-09j)  (1.179952670568074089e-09-6.345345967255623850e-09j)  (-1.328245826203154210e-09-7.975536880792896151e-10j)  (-3.103769763430542674e-10+2.070164094938566182e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.424873513301767910e-06+0.000000000000000000e+00j)  (1.332416065766268020e-06+0.000000000000000000e+00j)  (5.427250890021389331e-07+0.000000000000000000e+00j)  (9.050752419353908687e-08+0.000000000000000000e+00j)  (3.128359928613744264e-08+0.000000000000000000e+00j)  (1.111445736666791318e-08+0.000000000000000000e+00j)  (2.195244422475609095e-09+0.000000000000000000e+00j)  (6.700279680548088600e-10+0.000000000000000000e+00j)  (3.629564134970293815e-10+0.000000000000000000e+00j)  (4.725148132444381894e-10+0.000000000000000000e+00j)  (1.378714171325865526e-10+0.000000000000000000e+00j)  (3.859050405814747490e-11+0.000000000000000000e+00j)
 (-7.815631262525057910e-01+0.000000000000000000e+00j)  (-4.268272970263304877e-01-2.395802263398637000e-01j)  (-3.117252358280132862e-02-5.114291471057542948e-02j)  (4.171892058908178644e-03-1.510518039502702081e-03j)  (1.473162605089559920e-03+1.412123683253933186e-03j)  (1.743356131596740933e-04+2.706186752519797417e-04j)  (-4.219896948283822504e-06-9.131920258932851975e-06j)  (-7.035163608021379235e-06-1.136265499018750520e-05j)  (-1.802329093726080519e-06-1.294159341048844189e-06j)  (-1.516707841339633091e-07+2.853200010688724278e-07j)  (5.751775572026858107e-08+1.017063300616134978e-07j)  (2.349105543399834360e-08+3.233342730591521700e-09j)  (2.488077655755626958e-09-5.228853371792451698e-09j)  (-9.541660526270815848e-10-1.037328339136316758e-09j)  (-3.200151105695328041e-10+9.214711514780326363e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.606896054477221935e-06+0.000000000000000000e+00j)  (1.357744947204056622e-06+0.000000000000000000e+00j)  (5.561914792667116940e-07+0.000000000000000000e+00j)  (9.549624657575055793e-08+0.000000000000000000e+00j)  (3.258516609995617792e-08+0.000000000000000000e+00j)  (1.160290214575945444e-08+0.000000000000000000e+00j)  (2.287333957880949035e-09+0.000000000000000000e+00j)  (6.821250513181586021e-10+0.000000000000000000e+00j)  (3.527528321683084327e-10+0.000000000000000000e+00j)  (4.901246700844373343e-10+0.000000000000000000e+00j)  (1.378960798150185518e-10+0.000000000000000000e+00j)  (3.866786818022234851e-11+0.000000000000000000e+00j)
 (-7.414829659318644683e-01+0.000000000000000000e+00j)  (-4.318337081068591710e-01-2.479689532167119459e-01j)  (-3.122367201254908076e-02-5.355389226706156608e-02j)  (4.308832087249795349e-03-1.659712380648693157e-03j)  (1.452409741227894810e-03+1.492326851454617298e-03j)  (1.579635009548158566e-04+2.979294597816360495e-04j)  (-5.490214923569892657e-06-5.760365640324093252e-06j)  (-6.089925116929770249e-06-1.185400771191976856e-05j)  (-1.529401321829131698e-06-1.639076059523045156e-06j)  (-1.606750816333518700e-07+2.152498241369271329e-07j)  (3.719229055863668435e-08+1.039246499934308626e-07j)  (1.962326935537099829e-08+8.595883984705384906e-09j)  (3.268646439360039044e-09-3.832867169164889856e-09j)  (-5.581310452653835465e-10-1.137216454751099239e-09j)  (-2.926290600277730563e-10-9.263215350512844231e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (4.797052470791209186e-06+0.000000000000000000e+00j)  (1.386569077484628995e-06+0.000000000000000000e+00j)  (5.690457302717046102e-07+0.000000000000000000e+00j)  (1.011615713496166955e-07+0.000000000000000000e+00j)  (3.382901413421906986e-08+0.000000000000000000e+00j)  (1.213619800891713657e-08+0.000000000000000000e+00j)  (2.428272554042143709e-09+0.000000000000000000e+00j)  (7.063812923404220878e-10+0.000000000000000000e+00j)  (3.411394856623795103e-10+0.000000000000000000e+00j)  (5.032127220949311448e-10+0.000000000000000000e+00j)  (1.358779611547324628e-10+0.000000000000000000e+00j)  (3.876628887173051992e-11+0.000000000000000000e+00j)
 (-7.014028056112231457e-01+0.000000000000000000e+00j)  (-4.368427782165842932e-01-2.567544715313020975e-01j)  (-3.120179179566909267e-02-5.609384159602065489e-02j)  (4.465010618096004226e-03-1.824405904982656385e-03j)  (1.428439170721457901e-03+1.571028957822291671e-03j)  (1.384630828778136264e-04+3.245525398053558295e-04j)  (-7.586775447316894844e-06-2.396930192828193365e-06j)  (-5.176852729721852791e-06-1.220676612929290316e-05j)  (-1.199291630325570478e-06-1.931888220360762898e-06j)  (-1.483731783401958924e-07+1.472376385320267891e-07j)  (1.911184127037711052e-08+1.016864463851686895e-07j)  (1.474554753733364370e-08+1.240832755047535955e-08j)  (3.475228766622177677e-09-2.377158035225424629e-09j)  (-1.905849753919785959e-10-1.108581083583926644e-09j)  (-2.386568079768762682e-10-8.771499267651460078e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.585973076299242703e-18+0.000000000000000000e+00j)  (4.994955162078350774e-06+0.000000000000000000e+00j)  (1.419178616727756774e-06+0.000000000000000000e+00j)  (5.813598418960678614e-07+0.000000000000000000e+00j)  (1.075164996408888894e-07+0.000000000000000000e+00j)  (3.499813542878772523e-08+0.000000000000000000e+00j)  (1.268892358624319973e-08+0.000000000000000000e+00j)  (2.609562765978671344e-09+0.000000000000000000e+00j)  (7.421340842604485232e-10+0.000000000000000000e+00j)  (3.290545595975489854e-10+0.000000000000000000e+00j)  (5.111110225401779834e-10+0.000000000000000000e+00j)  (1.323406283877603308e-10+0.000000000000000000e+00j)  (3.895880160152713058e-11+0.000000000000000000e+00j)
 (-6.613226452905818231e-01+0.000000000000000000e+00j)  (-4.418419596642748082e-01-2.659579467701725375e-01j)  (-3.109608480164850058e-02-5.876878163771905028e-02j)  (4.643571217643282720e-03-2.005062526833219141e-03j)  (1.401702383995739615e-03+1.647854192492946741e-03j)  (1.158618590476801120e-04+3.501136105122323351e-04j)  (-1.054211904169610711e-05+8.080357506927192308e-07j)  (-4.327965367684107163e-06-1.244301614412890511e-05j)  (-8.250626405515190855e-07-2.164050114841270419e-06j)  (-1.162642999878595870e-07+8.694143814959005324e-08j)  (4.364218553650797619e-09+9.626634379016771795e-08j)  (9.460113715183229216e-09+1.461053320470513504e-08j)  (3.151055950697210712e-09-1.078354186567495302e-09j)  (1.081808422877456616e-10-9.801642374460468973e-10j)  (-1.693663013864322958e-10-1.390751553677480351e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.200102548127422464e-06+0.000000000000000000e+00j)  (1.455826959045792256e-06+0.000000000000000000e+00j)  (5.932326129019522584e-07+0.000000000000000000e+00j)  (1.145348391499296735e-07+0.000000000000000000e+00j)  (3.608652521552456379e-08+0.000000000000000000e+00j)  (1.323902068116896066e-08+0.000000000000000000e+00j)  (2.818321670069011718e-09+0.000000000000000000e+00j)  (7.875804052481300182e-10+0.000000000000000000e+00j)  (3.172657470554384596e-10+0.000000000000000000e+00j)  (5.139915274730236047e-10+0.000000000000000000e+00j)  (1.280770151930476709e-10+0.000000000000000000e+00j)  (3.928751527410767436e-11+0.000000000000000000e+00j)
 (-6.212424849699405005e-01+0.000000000000000000e+00j)  (-4.468168707290238739e-01-2.756015061727847271e-01j)  (-3.089444232053748657e-02-6.158466632778121508e-02j)  (4.848047334494165299e-03-2.201963792260618145e-03j)  (1.372752855236525132e-03+1.722473288080227614e-03j)  (9.024189534467195713e-05+3.742366946428226596e-04j)  (-1.436202535319979035e-05+3.694719468248633673e-06j)  (-3.568520893290761944e-06-1.259285923808603558e-05j)  (-4.207683328635693195e-07-2.330851681071780907e-06j)  (-6.724558590734916634e-08+3.926589590310532925e-08j)  (-6.498493311155503098e-09+8.921344144061624687e-08j)  (4.269106247871692407e-09+1.536970213802772349e-08j)  (2.419945482913399838e-09-1.126451388159971093e-10j)  (3.136910436274097664e-10-7.926583073535741309e-10j)  (-9.486339800606065493e-11-1.633229968549743808e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.171946152598485405e-18+0.000000000000000000e+00j)  (5.411889795979038956e-06+0.000000000000000000e+00j)  (1.496730533029594177e-06+0.000000000000000000e+00j)  (6.047909020185625625e-07+0.000000000000000000e+00j)  (1.221485631968048963e-07+0.000000000000000000e+00j)  (3.710017810510089217e-08+0.000000000000000000e+00j)  (1.377085717553722742e-08+0.000000000000000000e+00j)  (3.040568527568830404e-09+0.000000000000000000e+00j)  (8.406960252520373591e-10+0.000000000000000000e+00j)  (3.064089843219724149e-10+0.000000000000000000e+00j)  (5.128663414707607745e-10+0.000000000000000000e+00j)  (1.240980834296520099e-10+0.000000000000000000e+00j)  (3.979577807143136915e-11+0.000000000000000000e+00j)
 (-5.811623246492991779e-01+0.000000000000000000e+00j)  (-4.517510745569244257e-01-2.857082207907543636e-01j)  (-3.058330645522581298e-02-6.454728584422612936e-02j)  (5.082398538037107179e-03-2.415153310311729182e-03j)  (1.342252891369269570e-03+1.794620847959143466e-03j)  (6.174224643581690891e-05+3.965521017167485162e-04j)  (-1.902334713003726364e-05+6.098505495219481758e-06j)  (-2.915054128770694830e-06-1.269255881497358827e-05j)  (-2.766664413080378661e-10-2.431336316381755568e-06j)  (-5.301177959905966212e-09+8.074396345258714702e-09j)  (-1.353645714678979366e-08+8.213482630905825289e-08j)  (-5.005019205584986498e-10+1.498289961300563536e-08j)  (1.460710732087342258e-09+4.149659059713421384e-10j)  (4.207200709301462173e-10-5.914668082961551578e-10j)  (-2.334330554195002093e-11-1.630476177490151040e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (5.629622922089680665e-06+0.000000000000000000e+00j)  (1.542071197796864289e-06+0.000000000000000000e+00j)  (6.161920458016114084e-07+0.000000000000000000e+00j)  (1.302534686769836173e-07+0.000000000000000000e+00j)  (3.805742364165451670e-08+0.000000000000000000e+00j)  (1.427588423789990960e-08+0.000000000000000000e+00j)  (3.263630009314468765e-09+0.000000000000000000e+00j)  (8.999588908373951352e-10+0.000000000000000000e+00j)  (2.971156187555088708e-10+0.000000000000000000e+00j)  (5.094724861708045763e-10+0.000000000000000000e+00j)  (1.214864618998652617e-10+0.000000000000000000e+00j)  (4.054654984688732122e-11+0.000000000000000000e+00j)
 (-5.410821643286578553e-01+0.000000000000000000e+00j)  (-4.566258350567968805e-01-2.963020698222907368e-01j)  (-3.014752201881734303e-02-6.766214340622191126e-02j)  (5.351047021984322617e-03-2.644368933737419221e-03j)  (1.310980132122595634e-03+1.864116374889819572e-03j)  (3.056086882258616003e-05+4.167052135856826847e-04j)  (-2.447246079707356554e-05+7.855054006602240211e-06j)  (-2.373912749640330464e-06-1.278222553880764029e-05j)  (4.237411678352681421e-07-2.467867205653775241e-06j)  (6.482891111315624227e-08-4.005772889280214897e-09j)  (-1.740153833835486878e-08+7.644922829730567108e-08j)  (-4.701957234388340833e-09+1.376724699145805434e-08j)  (4.689412216749022828e-10+4.865625357505228327e-10j)  (4.437718419482028029e-10-4.181998362388359391e-10j)  (3.887104675164488318e-11-1.424271901268371734e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.852535914506101256e-06+0.000000000000000000e+00j)  (1.592001847439217915e-06+0.000000000000000000e+00j)  (6.276271372885060986e-07+0.000000000000000000e+00j)  (1.387224230950316858e-07+0.000000000000000000e+00j)  (3.898842321707692605e-08+0.000000000000000000e+00j)  (1.475113603612303646e-08+0.000000000000000000e+00j)  (3.477521182964283705e-09+0.000000000000000000e+00j)  (9.646205341285213110e-10+0.000000000000000000e+00j)  (2.901481494492243282e-10+0.000000000000000000e+00j)  (5.060002719192740605e-10+0.000000000000000000e+00j)  (1.211255830432641979e-10+0.000000000000000000e+00j)  (4.160239005903517633e-11+0.000000000000000000e+00j)
 (-5.010020040080165327e-01+0.000000000000000000e+00j)  (-4.614198483460534295e-01-3.074078829434987448e-01j)  (-2.957017997843701743e-02-7.093430303586592545e-02j)  (5.658912918660129188e-03-2.888960509932323676e-03j)  (1.279833068500983500e-03+1.930889840603684619e-03j)  (-3.044055038289351069e-06+4.343663759522598780e-04j)  (-3.062438320397484215e-05+8.805831550428828988e-06j)  (-1.940394160049387608e-06-1.290318535927371818e-05j)  (8.405700374274677672e-07-2.445465902443580888e-06j)  (1.380007782117763766e-07+4.290827357480205593e-09j)  (-1.920366274792043019e-08+7.316600932038509145e-08j)  (-8.316783843403645605e-09+1.198271127528083843e-08j)  (-3.850262351758301560e-10+1.664936802199589473e-10j)  (4.136407672967723602e-10-3.020210970398974682e-10j)  (8.720420737341939009e-11-1.068222874354271841e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.079810717868714051e-06+0.000000000000000000e+00j)  (1.646655362613847437e-06+0.000000000000000000e+00j)  (6.393242151127900870e-07+0.000000000000000000e+00j)  (1.474235044100762688e-07+0.000000000000000000e+00j)  (3.993361149399168993e-08+0.000000000000000000e+00j)  (1.519633018434886460e-08+0.000000000000000000e+00j)  (3.675574330059372554e-09+0.000000000000000000e+00j)  (1.034534822243618131e-09+0.000000000000000000e+00j)  (2.864321372028878096e-10+0.000000000000000000e+00j)  (5.046603494313689572e-10+0.000000000000000000e+00j)  (1.233880643114195099e-10+0.000000000000000000e+00j)  (4.297690767316883130e-11+0.000000000000000000e+00j)
 (-4.609218436873752101e-01+0.000000000000000000e+00j)  (-4.661089485189161552e-01-3.190512555705611875e-01j)  (-2.883245420048745344e-02-7.436820304092756073e-02j)  (6.011446394807170614e-03-3.147790820200219945e-03j)  (1.249834638268826261e-03+1.995012693830035093e-03j)  (-3.875362404320175681e-05+4.492422423820848680e-04j)  (-3.736267481302377088e-05+8.804122551269883624e-06j)  (-1.598526541738625919e-06-1.309519710185656712e-05j)  (1.241954443012292510e-06-2.371043490732779044e-06j)  (2.090544521103134539e-07+3.282031888149094985e-08j)  (-2.028786117849082072e-08+7.275198605637778909e-08j)  (-1.138467527678775006e-08+9.810502736602741710e-09j)  (-9.900705571223464792e-10-4.243002089944743129e-10j)  (3.695901881733290723e-10-2.530784816730145307e-10j)  (1.190839833486807935e-10-6.258815619779671637e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.768298748460664012e-18+0.000000000000000000e+00j)  (6.310600122204286984e-06+0.000000000000000000e+00j)  (1.706156405761356843e-06+0.000000000000000000e+00j)  (6.515498424831194196e-07+0.000000000000000000e+00j)  (1.562390663198369425e-07+0.000000000000000000e+00j)  (4.094089298239797849e-08+0.000000000000000000e+00j)  (1.561070082788833864e-08+0.000000000000000000e+00j)  (3.854547540480272947e-09+0.000000000000000000e+00j)  (1.109710772428095221e-09+0.000000000000000000e+00j)  (2.869006147010943684e-10+0.000000000000000000e+00j)  (5.071580037365337672e-10+0.000000000000000000e+00j)  (1.279946001143435880e-10+0.000000000000000000e+00j)  (4.459674141207962793e-11+0.000000000000000000e+00j)
 (-4.208416833667338874e-01+0.000000000000000000e+00j)  (-4.706657868619974483e-01-3.312584310918711417e-01j)  (-2.791343418967609513e-02-7.796742929575817271e-02j)  (6.414653774723895474e-03-3.419117165922580526e-03j)  (1.222132570707887105e-03+2.056735207936363514e-03j)  (-7.618900595549424782e-05+4.610889236180286442e-04j)  (-4.454030187860725284e-05+7.721513092421309265e-06j)  (-1.321472408099788145e-06-1.339366717984203866e-05j)  (1.622390970250010227e-06-2.252592493825388734e-06j)  (2.732290604936485222e-07+8.010010531146143251e-08j)  (-2.198486792513586871e-08+7.512406429407784727e-08j)  (-1.395676084892600809e-08+7.376211506025159356e-09j)  (-1.309400055476314982e-09-1.147642786107328568e-09j)  (3.484752392810331328e-10-2.608756696771981197e-10j)  (1.345381449479744917e-10-1.652770342497174490e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (6.544053740250118730e-06+0.000000000000000000e+00j)  (1.770634892498216076e-06+0.000000000000000000e+00j)  (6.646072475365756647e-07+0.000000000000000000e+00j)  (1.650814588642335011e-07+0.000000000000000000e+00j)  (4.206152452798271810e-08+0.000000000000000000e+00j)  (1.599082178797275104e-08+0.000000000000000000e+00j)  (4.014313864364978529e-09+0.000000000000000000e+00j)  (1.189818812692493786e-09+0.000000000000000000e+00j)  (2.921750338124557005e-10+0.000000000000000000e+00j)  (5.142343778185442566e-10+0.000000000000000000e+00j)  (1.341821179581323472e-10+0.000000000000000000e+00j)  (4.631031070290404494e-11+0.000000000000000000e+00j)
 (-3.807615230460925648e-01+0.000000000000000000e+00j)  (-4.750594841665721768e-01-3.440561431046726404e-01j)  (-2.678995772633672307e-02-8.173444171826883820e-02j)  (6.875114032499592305e-03-3.700450981321076142e-03j)  (1.197994687099284555e-03+2.116530990403658972e-03j)  (-1.149141802313732603e-04+4.697272324414498469e-04j)  (-5.198166113800983335e-05+5.454797358806734302e-06j)  (-1.072500210252628022e-06-1.382694986112197025e-05j)  (1.979245772733512805e-06-2.098345053655070023e-06j)  (3.265509566044681184e-07+1.435345013527768455e-07j)  (-2.541146173689276980e-08+7.975682886982358848e-08j)  (-1.609104345384433488e-08+4.781496261786150916e-09j)  (-1.371826149243604149e-09-1.888286014285583163e-09j)  (3.744188052359345931e-10-2.992380995393124149e-10j)  (1.366078963276041393e-10+2.535330301136364442e-11j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.779347307673550666e-06+0.000000000000000000e+00j)  (1.840239414345896503e-06+0.000000000000000000e+00j)  (6.788293078335123677e-07+0.000000000000000000e+00j)  (1.739018367306338170e-07+0.000000000000000000e+00j)  (4.334485071718991070e-08+0.000000000000000000e+00j)  (1.633042049017200379e-08+0.000000000000000000e+00j)  (4.157175217277230496e-09+0.000000000000000000e+00j)  (1.273861728851679167e-09+0.000000000000000000e+00j)  (3.022481796356443879e-10+0.000000000000000000e+00j)  (5.254753356575903175e-10+0.000000000000000000e+00j)  (1.410689099693826735e-10+0.000000000000000000e+00j)  (4.794659127984457460e-11+0.000000000000000000e+00j)
 (-3.406813627254512422e-01+0.000000000000000000e+00j)  (-4.792552565313640267e-01-3.574714095801951874e-01j)  (-2.543644885178332482e-02-8.567024670743297876e-02j)  (7.399980884953293384e-03-3.988392907319488097e-03j)  (1.178796822378445474e-03+2.175149283673962278e-03j)  (-1.544415441111342486e-04+4.750601857829357157e-04j)  (-5.948600321753632378e-05+1.933227383355474625e-06j)  (-8.064967455666064643e-07-1.441375642974530025e-05j)  (2.312678009713414411e-06-1.915876739966644750e-06j)  (3.661073117793818821e-07+2.197874619266402132e-07j)  (-3.137143059019723981e-08+8.584669532500820259e-08j)  (-1.787451876981148608e-08+2.108078932175848157e-09j)  (-1.242893954489202298e-09-2.580919725708430700e-09j)  (4.534485517693987565e-10-3.364233853622042398e-10j)  (1.308783517524496806e-10+5.956942896861570206e-11j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.015715478733493309e-06+0.000000000000000000e+00j)  (1.915148528138317463e-06+0.000000000000000000e+00j)  (6.945652869919700829e-07+0.000000000000000000e+00j)  (1.826901136508398835e-07+0.000000000000000000e+00j)  (4.483240060353280834e-08+0.000000000000000000e+00j)  (1.662255507749228465e-08+0.000000000000000000e+00j)  (4.286887334273148629e-09+0.000000000000000000e+00j)  (1.360129550688017192e-09+0.000000000000000000e+00j)  (3.163769875946895036e-10+0.000000000000000000e+00j)  (5.395093534929326059e-10+0.000000000000000000e+00j)  (1.479838138319315630e-10+0.000000000000000000e+00j)  (4.939530989967818375e-11+0.000000000000000000e+00j)
 (-3.006012024048099196e-01+0.000000000000000000e+00j)  (-4.832140160727660394e-01-3.715312696769032530e-01j)  (-2.382476859324440810e-02-8.977400778356636746e-02j)  (7.996964379104269313e-03-4.278441020465869465e-03j)  (1.166000423740784150e-03+2.233675347100088759e-03j)  (-1.942415307792751589e-04+4.770927309180010155e-04j)  (-6.683255626910541741e-05-2.874006456607408226e-06j)  (-4.720755411307878699e-07-1.516067617048344249e-05j)  (2.625291619113998215e-06-1.711171247440717608e-06j)  (3.901290203432256965e-07+3.052298769355287404e-07j)  (-4.035469998355870341e-08+9.245729356640409874e-08j)  (-1.943352415356901323e-08-6.156953661669306611e-10j)  (-9.875204029434471858e-10-3.214809780206381809e-09j)  (5.754278398225492252e-10-3.458500299212301537e-10j)  (1.237496475810890252e-10+8.655437490591938492e-11j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.252488114481229376e-06+0.000000000000000000e+00j)  (1.995577724446540611e-06+0.000000000000000000e+00j)  (7.121613546762402221e-07+0.000000000000000000e+00j)  (1.914664200580707163e-07+0.000000000000000000e+00j)  (4.655221520947342294e-08+0.000000000000000000e+00j)  (1.686373239552442554e-08+0.000000000000000000e+00j)  (4.407587201151341542e-09+0.000000000000000000e+00j)  (1.446432997728812946e-09+0.000000000000000000e+00j)  (3.332564609921753759e-10+0.000000000000000000e+00j)  (5.545485705371691791e-10+0.000000000000000000e+00j)  (1.546187906545447271e-10+0.000000000000000000e+00j)  (5.067038130103912784e-11+0.000000000000000000e+00j)
 (-2.605210420841685970e-01+0.000000000000000000e+00j)  (-4.868919493300157275e-01-3.862624526481364118e-01j)  (-2.192408822448738484e-02-9.404258635546035305e-02j)  (8.674284290641067624e-03-4.564770466472132734e-03j)  (1.161116210790180897e-03+2.293598680608121502e-03j)  (-2.337576457498966346e-04+4.759533817855291231e-04j)  (-7.378776015943598414e-05-8.950257942043469514e-06j)  (-1.443038084624177998e-08-1.605987411141349350e-05j)  (2.921426730247154339e-06-1.487743842320552598e-06j)  (3.978669412195956436e-07+3.963460848923738347e-07j)  (-5.258167235683722800e-08+9.859779177991699804e-08j)  (-2.089962978466085502e-08-3.459275101164237853e-09j)  (-6.391568261456740113e-10-3.815870300453103142e-09j)  (7.215895433263426435e-10-3.124391909394239746e-10j)  (1.198240455552134581e-10+1.107442223318343897e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (7.489129783330420930e-06+0.000000000000000000e+00j)  (2.081780082209771604e-06+0.000000000000000000e+00j)  (7.319363666308227329e-07+0.000000000000000000e+00j)  (2.002668462573844869e-07+0.000000000000000000e+00j)  (4.851449505615608987e-08+0.000000000000000000e+00j)  (1.705885152743387654e-08+0.000000000000000000e+00j)  (4.522912332459556913e-09+0.000000000000000000e+00j)  (1.530514657144373380e-09+0.000000000000000000e+00j)  (3.513597055413908934e-10+0.000000000000000000e+00j)  (5.690921564256307215e-10+0.000000000000000000e+00j)  (1.609946804662788081e-10+0.000000000000000000e+00j)  (5.192450100574385221e-11+0.000000000000000000e+00j)
 (-2.204408817635283846e-01+0.000000000000000000e+00j)  (-4.902400779503194861e-01-4.016909669904912272e-01j)  (-1.970079778910048540e-02-9.847000455204756031e-02j)  (9.440585836391327326e-03-4.839983716029034634e-03j)  (1.165649562637057759e-03+2.356888071725331529e-03j)  (-2.724285969605597210e-04+4.719170395582068908e-04j)  (-8.011514455380360715e-05-1.622424536422071756e-05j)  (6.208748197398814641e-07-1.708717258887603932e-05j)  (3.206062515999009473e-06-1.246000402950490388e-06j)  (3.893241256873396844e-07+4.899964146128518247e-07j)  (-6.802534410115600227e-08+1.032423681519828476e-07j)  (-2.233204157773121703e-08-6.598731921539333792e-09j)  (-1.872821289129084341e-10-4.415250515126669836e-09j)  (8.729206072632428016e-10-2.324427384663726669e-10j)  (1.195281795623978645e-10+1.388432862562828932e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.768298748460664012e-18+0.000000000000000000e+00j)  (7.725281825311070306e-06+0.000000000000000000e+00j)  (2.174039137087789298e-06+0.000000000000000000e+00j)  (7.541558009367889879e-07+0.000000000000000000e+00j)  (2.091279649096188817e-07+0.000000000000000000e+00j)  (5.070957622256768016e-08+0.000000000000000000e+00j)  (1.722542287094904088e-08+0.000000000000000000e+00j)  (4.635607330335365674e-09+0.000000000000000000e+00j)  (1.610504761815891482e-09+0.000000000000000000e+00j)  (3.692747084505012881e-10+0.000000000000000000e+00j)  (5.825684640203220986e-10+0.000000000000000000e+00j)  (1.673110075932815246e-10+0.000000000000000000e+00j)  (5.339632185325424392e-11+0.000000000000000000e+00j)
 (-1.803607214428870620e-01+0.000000000000000000e+00j)  (-4.932038085521258108e-01-4.178415967190332037e-01j)  (-1.711846612305279944e-02-1.030468225728516790e-01j)  (1.030480618279886948e-02-5.094832187093668342e-03j)  (1.181022565211740580e-03+2.426071333750445813e-03j)  (-3.097194359404468480e-04+4.654276681225393637e-04j)  (-8.558845417704911333e-05-2.456389305879409297e-05j)  (1.483046572679245661e-06-1.820089863838993333e-05j)  (3.483413032901553304e-06-9.830301906693059363e-07j)  (3.649552941471285996e-07+5.834987954785812122e-07j)  (-8.637789907534768201e-08+1.053481976202130465e-07j)  (-2.363791137479161576e-08-1.025726698654438156e-08j)  (4.133775943827333340e-10-5.018467920047269008e-09j)  (1.014947387824651526e-09-1.087741359487480824e-10j)  (1.182423455100338530e-10+1.767494467435385522e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.960805882373640663e-06+0.000000000000000000e+00j)  (2.272653339324930839e-06+0.000000000000000000e+00j)  (7.790076867750119682e-07+0.000000000000000000e+00j)  (2.180747887653288349e-07+0.000000000000000000e+00j)  (5.310882196506820787e-08+0.000000000000000000e+00j)  (1.739536014906378317e-08+0.000000000000000000e+00j)  (4.747775238378837059e-09+0.000000000000000000e+00j)  (1.685308364153759389e-09+0.000000000000000000e+00j)  (3.859422256751356643e-10+0.000000000000000000e+00j)  (5.957013465414992704e-10+0.000000000000000000e+00j)  (1.737938981936865018e-10+0.000000000000000000e+00j)  (5.530002598994900058e-11+0.000000000000000000e+00j)
 (-1.402805611222457394e-01+0.000000000000000000e+00j)  (-4.957224815892115055e-01-4.347372905325417314e-01j)  (-1.413787273017218238e-02-1.077594242542738723e-01j)  (1.127597807329344150e-02-5.317912242157603157e-03j)  (1.208466985106599429e-03+2.504316047986959812e-03j)  (-3.451637565141862582e-04+4.571186485035163595e-04j)  (-9.000856121962151212e-05-3.377229513270654397e-05j)  (2.610160740236729515e-06-1.934201902640314601e-05j)  (3.755398737447226245e-06-6.929745438239806871e-07j)  (3.254297928549051222e-07+6.745728008460268613e-07j)  (-1.069909280207645480e-07+1.039344777898317727e-07j)  (-2.454960065269228832e-08-1.458832615411134596e-08j)  (1.217742963312987732e-09-5.587371838441685443e-09j)  (1.137729596573563582e-09+5.395487222350706417e-11j)  (1.075444731105163072e-10+2.264314825290256383e-10j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (8.195827269443761490e-06+0.000000000000000000e+00j)  (2.377912603602921237e-06+0.000000000000000000e+00j)  (8.065844307236359066e-07+0.000000000000000000e+00j)  (2.271151225635942280e-07+0.000000000000000000e+00j)  (5.566838419941420985e-08+0.000000000000000000e+00j)  (1.761282710340028118e-08+0.000000000000000000e+00j)  (4.861677755695982876e-09+0.000000000000000000e+00j)  (1.754851072572649169e-09+0.000000000000000000e+00j)  (4.007863353263718950e-10+0.000000000000000000e+00j)  (6.104162966561040793e-10+0.000000000000000000e+00j)  (1.806487598482848387e-10+0.000000000000000000e+00j)  (5.771091201939790564e-11+0.000000000000000000e+00j)
 (-1.002004008016044168e-01+0.000000000000000000e+00j)  (-4.977289326710294670e-01-4.523984287847785390e-01j)  (-1.071713657446832224e-02-1.125892068010082014e-01j)  (1.236295473276633958e-02-5.495341782543408486e-03j)  (1.248881976974421364e-03+2.595505516838922042e-03j)  (-3.784188889619530347e-04+4.478275300903339124e-04j)  (-9.322444779461974446e-05-4.358736947812703638e-05j)  (4.022469115891613044e-06-2.043614178542879110e-05j)  (4.020214499265516281e-06-3.680141422112815307e-07j)  (2.714847072512296227e-07+7.612280130100236685e-07j)  (-1.288649398695574591e-07+9.823608686130608896e-08j)  (-2.469471408049889310e-08-1.955895127251874329e-08j)  (2.260513983240408116e-09-6.040333161205643846e-09j)  (1.233211006998700337e-09+2.516594714611711294e-10j)  (7.812482261647474563e-11+2.841014541214246395e-10j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.430775953454863617e-06+0.000000000000000000e+00j)  (2.490068730820738035e-06+0.000000000000000000e+00j)  (8.368735132393313168e-07+0.000000000000000000e+00j)  (2.362403154255141555e-07+0.000000000000000000e+00j)  (5.833516792773553617e-08+0.000000000000000000e+00j)  (1.792739224814752484e-08+0.000000000000000000e+00j)  (4.980725188021480240e-09+0.000000000000000000e+00j)  (1.820146480912932153e-09+0.000000000000000000e+00j)  (4.137696889307513128e-10+0.000000000000000000e+00j)  (6.292087548968697866e-10+0.000000000000000000e+00j)  (1.881423203527690382e-10+0.000000000000000000e+00j)  (6.052212082087461146e-11+0.000000000000000000e+00j)
 (-6.012024048096309414e-02+0.000000000000000000e+00j)  (-4.991490842255342786e-01-4.708419527949742056e-01j)  (-6.811972073941164295e-03-1.175116742415413529e-01j)  (1.357403826168256111e-02-5.610428058381834726e-03j)  (1.302650300568519758e-03+2.704301390363643854e-03j)  (-4.093355361342157820e-04+4.386005651102818474e-04j)  (-9.515806670405066176e-05-5.368721224289794221e-05j)  (5.715388694932645335e-06-2.139793961117932063e-05j)  (4.271182839585645333e-06+5.759935295500897586e-11j)  (2.038239920926174511e-07+8.416433305084596579e-07j)  (-1.507541214208325340e-07+8.787120455193351617e-08j)  (-2.373914077854097969e-08-2.490652890476151928e-08j)  (3.532068732373135386e-09-6.268503711115430927e-09j)  (1.292910381529913838e-09+4.801625412076005290e-10j)  (2.323785417340174647e-11+3.403322895041878047e-10j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (8.666422225396506487e-06+0.000000000000000000e+00j)  (2.609302696836579063e-06+0.000000000000000000e+00j)  (8.697583402663844382e-07+0.000000000000000000e+00j)  (2.454295911816202156e-07+0.000000000000000000e+00j)  (6.105390764932434546e-08+0.000000000000000000e+00j)  (1.838339151784204159e-08+0.000000000000000000e+00j)  (5.110148369249172869e-09+0.000000000000000000e+00j)  (1.883171867638298102e-09+0.000000000000000000e+00j)  (4.254049250728522446e-10+0.000000000000000000e+00j)  (6.541520693125707025e-10+0.000000000000000000e+00j)  (1.967180730714564231e-10+0.000000000000000000e+00j)  (6.350533349463139747e-11+0.000000000000000000e+00j)
 (-2.004008016032177153e-02+0.000000000000000000e+00j)  (-4.999015906881172921e-01-4.900803413622205618e-01j)  (-2.376108125232412587e-03-1.224954395456646639e-01j)  (1.491649235422793165e-02-5.643343125723542138e-03j)  (1.369407523295856086e-03+2.836181016746930350e-03j)  (-4.380422759551432627e-04+4.306809417501986201e-04j)  (-9.583219624719267716e-05-6.370351974178965532e-05j)  (7.652859010636142278e-06-2.213849070412291469e-05j)  (4.496035275431041492e-06+4.177060413865070480e-07j)  (1.230130624555930598e-07+9.139971090757198223e-07j)  (-1.713805314383221436e-07+7.291668658170658948e-08j)  (-2.152937476947683765e-08-3.020841324455842720e-08j)  (4.966271598034721588e-09-6.161773509727303816e-09j)  (1.307304955850062984e-09+7.334926657448433635e-10j)  (-5.840914223890399504e-11+3.819512646072099871e-10j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (4.628187472612855270e-18+0.000000000000000000e+00j)  (8.903903415126355924e-06+0.000000000000000000e+00j)  (2.735692683329527315e-06+0.000000000000000000e+00j)  (9.050286365154749500e-07+0.000000000000000000e+00j)  (2.546538984408158765e-07+0.000000000000000000e+00j)  (6.377412156021535040e-08+0.000000000000000000e+00j)  (1.900858902551219531e-08+0.000000000000000000e+00j)  (5.256895646186523846e-09+0.000000000000000000e+00j)  (1.946555439477320599e-09+0.000000000000000000e+00j)  (4.367312364899323203e-10+0.000000000000000000e+00j)  (6.860270302634638102e-10+0.000000000000000000e+00j)  (2.069828622580054428e-10+0.000000000000000000e+00j)  (6.643410756872378705e-11+0.000000000000000000e+00j)
 (2.004008016031955108e-02+0.000000000000000000e+00j)  (-4.998975665919586087e-01-5.101204207144930391e-01j)  (2.638088477033044815e-03-1.275011479544674031e-01j)  (1.639591986991950634e-02-5.570830804340056938e-03j)  (1.447760493989671410e-03+2.997433549496281678e-03j)  (-4.650436555684821487e-04+4.254731530953512805e-04j)  (-9.539948204283263779e-05-7.324567282474910197e-05j)  (9.761993422224541603e-06-2.257597346128527784e-05j)  (4.676795161789031068e-06+8.869407225639825397e-07j)  (2.940577514775470991e-08+9.761429221443315716e-07j)  (-1.896581908984788079e-07+5.381278990644855882e-08j)  (-1.814751402015824466e-08-3.503533584015976455e-08j)  (6.442104984446543060e-09-5.637724311775888343e-09j)  (1.266396132263019556e-09+1.002457951721520679e-09j)  (-1.609983964032543917e-10+3.951423766496059959e-10j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.144737267225952457e-06+0.000000000000000000e+00j)  (2.869187003616084292e-06+0.000000000000000000e+00j)  (9.423982625047978777e-07+0.000000000000000000e+00j)  (2.638763228597084810e-07+0.000000000000000000e+00j)  (6.645585578381371653e-08+0.000000000000000000e+00j)  (1.980650530121389027e-08+0.000000000000000000e+00j)  (5.428571202483897618e-09+0.000000000000000000e+00j)  (2.013101137596226497e-09+0.000000000000000000e+00j)  (4.492350900150490395e-10+0.000000000000000000e+00j)  (7.240803468360585109e-10+0.000000000000000000e+00j)  (2.194672182158125616e-10+0.000000000000000000e+00j)  (6.919489319477400501e-11+0.000000000000000000e+00j)
 (6.012024048096087370e-02+0.000000000000000000e+00j)  (-4.990404339797254174e-01-5.309619969208586587e-01j)  (8.278738873391297548e-03-1.324803444080161763e-01j)  (1.801548724640374133e-02-5.365978114125717104e-03j)  (1.534954740278185806e-03+3.195094414900716533e-03j)  (-4.913280713015443901e-04+4.244746435178478302e-04j)  (-9.416965345401190140e-05-8.193811260142320834e-05j)  (1.193031027455979787e-05-2.265005712217496936e-05j)  (4.790599472252291430e-06+1.401959547474779741e-06j)  (-7.671784680045278869e-08+1.025063596331296625e-06j)  (-2.047781404307826273e-07+3.112032093721697479e-08j)  (-1.383775269608988430e-08-3.909853968966273589e-08j)  (7.799040803511597420e-09-4.667792940656219269e-09j)  (1.160736297557835811e-09+1.273464289913830680e-09j)  (-2.715368706842989551e-10+3.691584340231645813e-10j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (9.390816976089560718e-06+0.000000000000000000e+00j)  (3.009585573393936839e-06+0.000000000000000000e+00j)  (9.815276295919339440e-07+0.000000000000000000e+00j)  (2.730491059345688880e-07+0.000000000000000000e+00j)  (6.907354865721911246e-08+0.000000000000000000e+00j)  (2.075557385481921846e-08+0.000000000000000000e+00j)  (5.631664024752969552e-09+0.000000000000000000e+00j)  (2.085215575127134969e-09+0.000000000000000000e+00j)  (4.646744041319471910e-10+0.000000000000000000e+00j)  (7.665005703884528518e-10+0.000000000000000000e+00j)  (2.342473727681267932e-10+0.000000000000000000e+00j)  (7.183141147581506413e-11+0.000000000000000000e+00j)
 (1.002004008016021963e-01+0.000000000000000000e+00j)  (-4.972259333069981579e-01-5.525963044993136286e-01j)  (1.459327722432642721e-02-1.373743214731357465e-01j)  (1.977498185460364877e-02-4.998094902500138659e-03j)  (1.626495863606736625e-03+3.436793280161643069e-03j)  (-5.184780999646869783e-04+4.291650500776735769e-04j)  (-9.263033843049737061e-05-8.947332317472972288e-05j)  (1.400736738069746278e-05-2.234005731216550425e-05j)  (4.812054331072895325e-06+1.945248619161620131e-06j)  (-1.945291518420651780e-07+1.056207756619728604e-06j)  (-2.160500871899304131e-07+5.274962715421216444e-09j)  (-8.844955916585065543e-09-4.229193601831714562e-08j)  (8.864896286218044708e-09-3.294496919663953407e-09j)  (9.833078136323351036e-10+1.527224512236598827e-09j)  (-3.716435828449912930e-10+2.999597758582143062e-10j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (9.644382535844326046e-06+0.000000000000000000e+00j)  (3.156532282075126081e-06+0.000000000000000000e+00j)  (1.022048039731902962e-06+0.000000000000000000e+00j)  (2.821107470048700551e-07+0.000000000000000000e+00j)  (7.161798818480630616e-08+0.000000000000000000e+00j)  (2.181500080000346495e-08+0.000000000000000000e+00j)  (5.869723343068156265e-09+0.000000000000000000e+00j)  (2.164350003358760132e-09+0.000000000000000000e+00j)  (4.847817061323300227e-10+0.000000000000000000e+00j)  (8.111991310064588815e-10+0.000000000000000000e+00j)  (2.506775076969629932e-10+0.000000000000000000e+00j)  (7.450870564410414477e-11+0.000000000000000000e+00j)
 (1.402805611222435189e-01+0.000000000000000000e+00j)  (-4.943423501646491691e-01-5.750042721029363646e-01j)  (2.162692385261659814e-02-1.421130012185727598e-01j)  (2.166969625222038565e-02-4.432757327048320560e-03j)  (1.715737995222241588e-03+3.730486800845556842e-03j)  (-5.487712822954143475e-04+4.408434594057296114e-04j)  (-9.145495946884718216e-05-9.568178533901606185e-05j)  (1.581327021590565347e-05-2.168625388083868352e-05j)  (4.717915803966917768e-06+2.483654429276152442e-06j)  (-3.213245899076268703e-07+1.063062566570327383e-06j)  (-2.225288001703298118e-07-2.345374961906518536e-08j)  (-3.272024951433897703e-09-4.458864181496971724e-08j)  (9.491771524204039108e-09-1.632513721200846641e-09j)  (7.331503669594191991e-10+1.738278915084219957e-09j)  (-4.412004526771911717e-10+1.928497685586584053e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (9.907963218998706083e-06+0.000000000000000000e+00j)  (3.309518729261653030e-06+0.000000000000000000e+00j)  (1.063586046799531830e-06+0.000000000000000000e+00j)  (2.909886945559585595e-07+0.000000000000000000e+00j)  (7.409708131567511841e-08+0.000000000000000000e+00j)  (2.293433040744838905e-08+0.000000000000000000e+00j)  (6.142250116794541618e-09+0.000000000000000000e+00j)  (2.250601133162040923e-09+0.000000000000000000e+00j)  (5.108876950374654399e-10+0.000000000000000000e+00j)  (8.563649783137259228e-10+0.000000000000000000e+00j)  (2.674359659207842930e-10+0.000000000000000000e+00j)  (7.742231991637791841e-11+0.000000000000000000e+00j)
 (1.803607214428848415e-01+0.000000000000000000e+00j)  (-4.902710182040060372e-01-5.981546163418062223e-01j)  (2.942075798732997696e-02-1.466139251570710289e-01j)  (2.368914612002211498e-02-3.632083186119407572e-03j)  (1.793463375114019839e-03+4.084045152587048588e-03j)  (-5.852535546387261029e-04+4.604058137442256968e-04j)  (-9.148903895719309384e-05-1.006182601614069214e-04j)  (1.715702832635497611e-05-2.081250560404870333e-05j)  (4.494809072872513837e-06+2.965598100834211750e-06j)  (-4.505231982549671284e-07+1.037518526240999180e-06j)  (-2.226074995242695468e-07-5.464049368316901044e-08j)  (2.935210560277670731e-09-4.584387330825080673e-08j)  (9.589901885197264133e-09+1.520872240846773566e-10j)  (4.201517277286499209e-10+1.877568139794907750e-09j)  (-4.633394729282597877e-10+6.310387418135174400e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.018428690506431636e-05+0.000000000000000000e+00j)  (3.467897681499503193e-06+0.000000000000000000e+00j)  (1.105786918000890914e-06+0.000000000000000000e+00j)  (2.996124998606348472e-07+0.000000000000000000e+00j)  (7.653675816585978589e-08+0.000000000000000000e+00j)  (2.406314355934161245e-08+0.000000000000000000e+00j)  (6.444756159419674732e-09+0.000000000000000000e+00j)  (2.342595596135378264e-09+0.000000000000000000e+00j)  (5.435864954388178477e-10+0.000000000000000000e+00j)  (9.005316557021051361e-10+0.000000000000000000e+00j)  (2.828694676033501503e-10+0.000000000000000000e+00j)  (8.070646487860750327e-11+0.000000000000000000e+00j)
 (2.204408817635261641e-01+0.000000000000000000e+00j)  (-4.848871658315057620e-01-6.220017885602084906e-01j)  (3.800935017275688249e-02-1.507814503462278910e-01j)  (2.581564772437656280e-02-2.555318331471656546e-03j)  (1.847491329716540679e-03+4.504662093227890240e-03j)  (-6.317608895068916285e-04+4.880588343281808518e-04j)  (-9.370434121604014641e-05-1.046602738938505700e-04j)  (1.786768239245475475e-05-1.994640779646337451e-05j)  (4.150171358572311530e-06+3.321303732402406143e-06j)  (-5.693960504346576781e-07+9.716092139257445495e-07j)  (-2.138487649892379361e-07-8.700790207014380008e-08j)  (9.835986938161622194e-09-4.562143964397583621e-08j)  (9.143745094612447432e-09+1.883281530514762484e-09j)  (6.763504411715635002e-11+1.919457120767868350e-09j)  (-4.297242711443755164e-10-6.611022360278738364e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.047615385511311423e-05+0.000000000000000000e+00j)  (3.630902764855071405e-06+0.000000000000000000e+00j)  (1.148337062725353549e-06+0.000000000000000000e+00j)  (3.079390721332150540e-07+0.000000000000000000e+00j)  (7.898345821077336943e-08+0.000000000000000000e+00j)  (2.515862656170036362e-08+0.000000000000000000e+00j)  (6.769872510867366003e-09+0.000000000000000000e+00j)  (2.437706588933591889e-09+0.000000000000000000e+00j)  (5.825769464154609243e-10+0.000000000000000000e+00j)  (9.422674534110092348e-10+0.000000000000000000e+00j)  (2.954523555538628649e-10+0.000000000000000000e+00j)  (8.439434472444194262e-11+0.000000000000000000e+00j)
 (2.605210420841674868e-01+0.000000000000000000e+00j)  (-4.780611794517633517e-01-6.464838171989963911e-01j)  (4.741793087410366841e-02-1.545062760245540789e-01j)  (2.802280709416182791e-02-1.159821287839363354e-03j)  (1.862372055929725854e-03+4.998063957220675625e-03j)  (-6.928580764085419006e-04+5.229746089479411688e-04j)  (-9.910945110425254713e-05-1.086094541049387543e-04j)  (1.784004782654027651e-05-1.943094754940079499e-05j)  (3.725582246019960048e-06+3.468385745715592460e-06j)  (-6.573227815082333098e-07+8.610029397797591166e-07j)  (-1.932992302920788274e-07-1.175136072695135817e-07j)  (1.722930826996792967e-08-4.315161503881591469e-08j)  (8.193975483797737974e-09+3.423953604168415252e-09j)  (-2.921270143962246303e-10+1.850676379476118670e-09j)  (-3.447935969570683258e-10-1.688349335033010143e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.078627546473041886e-05+0.000000000000000000e+00j)  (3.797669822284417234e-06+0.000000000000000000e+00j)  (1.190985615075630647e-06+0.000000000000000000e+00j)  (3.159872933968292579e-07+0.000000000000000000e+00j)  (8.150897677561565328e-08+0.000000000000000000e+00j)  (2.619045618550632802e-08+0.000000000000000000e+00j)  (7.108951133942714008e-09+0.000000000000000000e+00j)  (2.532549645242539569e-09+0.000000000000000000e+00j)  (6.267242605678092768e-10+0.000000000000000000e+00j)  (9.798423877671517675e-10+0.000000000000000000e+00j)  (3.041773545832083834e-10+0.000000000000000000e+00j)  (8.844424631348955074e-11+0.000000000000000000e+00j)
 (3.006012024048088094e-01+0.000000000000000000e+00j)  (-4.696603578189979533e-01-6.715201104632656515e-01j)  (5.765909855865173489e-02-1.576654518335458277e-01j)  (3.027400721446049658e-02+5.974654500973334680e-04j)  (1.819239509255190157e-03+5.567505827115447684e-03j)  (-7.736584978039269707e-04+5.629021856099744375e-04j)  (-1.086067479057726561e-04-1.137795621791264349e-04j)  (1.709444195478929972e-05-1.971941982795533761e-05j)  (3.310239520088104430e-06+3.325104446547284899e-06j)  (-6.856424161639880864e-07+7.102191091344290655e-07j)  (-1.584282183589190851e-07-1.404889047957180807e-07j)  (2.437559443564105773e-08-3.745375110475146190e-08j)  (6.777331003113439700e-09+4.704899744192814161e-09j)  (-6.315272817347351302e-10+1.673241971054118432e-09j)  (-2.271672784645811005e-10-2.244266583501680072e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.111708240186144081e-05+0.000000000000000000e+00j)  (3.967255385752970314e-06+0.000000000000000000e+00j)  (1.233565119796939554e-06+0.000000000000000000e+00j)  (3.238758249725966395e-07+0.000000000000000000e+00j)  (8.421689709415531148e-08+0.000000000000000000e+00j)  (2.714361692802162010e-08+0.000000000000000000e+00j)  (7.453552117760558320e-09+0.000000000000000000e+00j)  (2.623625644200188627e-09+0.000000000000000000e+00j)  (6.742664651126730209e-10+0.000000000000000000e+00j)  (1.011235332559501537e-09+0.000000000000000000e+00j)  (3.087830685832909384e-10+0.000000000000000000e+00j)  (9.279407883702549528e-11+0.000000000000000000e+00j)
 (3.406813627254501320e-01+0.000000000000000000e+00j)  (-4.595512285789467022e-01-6.970093102154837350e-01j)  (6.872910973851673044e-02-1.601230426031229059e-01j)  (3.252102080884394092e-02+2.757978299675784960e-03j)  (1.695915922505236142e-03+6.212565492829768068e-03j)  (-8.794875545833993630e-04+6.037694444457372515e-04j)  (-1.227905078669414354e-04-1.220474343619052141e-04j)  (1.584572205196523408e-05-2.134401143922715031e-05j)  (3.050770705611346887e-06+2.832842982501491010e-06j)  (-6.202710928840351304e-07+5.390136043683702393e-07j)  (-1.087231040639748834e-07-1.471361829317568883e-07j)  (2.976887682695826335e-08-2.758852008461384566e-08j)  (4.836216181821292907e-09+5.696275318008124204e-09j)  (-9.439327673522542099e-10+1.390885954558029349e-09j)  (-1.054775756900161628e-10-2.275832799241556650e-10j)  (5.233641528945916812e-17+0.000000000000000000e+00j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.147051094103760435e-05+0.000000000000000000e+00j)  (4.138648955973365674e-06+0.000000000000000000e+00j)  (1.276010584712798134e-06+0.000000000000000000e+00j)  (3.318570513118559365e-07+0.000000000000000000e+00j)  (8.724771659126353058e-08+0.000000000000000000e+00j)  (2.802024496722988424e-08+0.000000000000000000e+00j)  (7.796495078089156655e-09+0.000000000000000000e+00j)  (2.707952815401832522e-09+0.000000000000000000e+00j)  (7.230414573625608874e-10+0.000000000000000000e+00j)  (1.034633951189428430e-09+0.000000000000000000e+00j)  (3.098090406690439478e-10+0.000000000000000000e+00j)  (9.738889158725385030e-11+0.000000000000000000e+00j)
 (3.807615230460914546e-01+0.000000000000000000e+00j)  (-4.476024872126848075e-01-7.228273175376357385e-01j)  (8.060384666498005002e-02-1.617316412799074954e-01j)  (3.470292232869282706e-02+5.358875325502736667e-03j)  (1.467374036333545569e-03+6.927779507942376756e-03j)  (-1.015358044077105957e-03+6.393294474885964206e-04j)  (-1.416901309083748049e-04-1.358360824687198330e-04j)  (1.457151484743273592e-05-2.484883729426914893e-05j)  (3.152123466964318275e-06+1.987733146903913965e-06j)  (-4.281954104342917473e-07+3.887496976841550723e-07j)  (-4.790900511829444493e-08-1.257340545149066866e-07j)  (3.094943440849445757e-08-1.302226500608151376e-08j)  (2.142127721211517368e-09+6.286141474209728210e-09j)  (-1.244809231798909226e-09+9.745035899981183318e-10j)  (-5.604608132890629762e-12-1.963658895142463620e-10j)  (5.233641528945916812e-17+0.000000000000000000e+00j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.184778056220118546e-05+0.000000000000000000e+00j)  (4.310778048544749201e-06+0.000000000000000000e+00j)  (1.318375260217413652e-06+0.000000000000000000e+00j)  (3.403418534131011322e-07+0.000000000000000000e+00j)  (9.077795125529606274e-08+0.000000000000000000e+00j)  (2.884149665540661822e-08+0.000000000000000000e+00j)  (8.132547730928821283e-09+0.000000000000000000e+00j)  (2.783556191822634615e-09+0.000000000000000000e+00j)  (7.706520513828608542e-10+0.000000000000000000e+00j)  (1.049286115921844573e-09+0.000000000000000000e+00j)  (3.085241283184309733e-10+0.000000000000000000e+00j)  (1.021545821659246497e-10+0.000000000000000000e+00j)
 (4.208416833667327772e-01+0.000000000000000000e+00j)  (-4.336885980476481994e-01-7.488256416116824132e-01j)  (9.323462573919834295e-02-1.623349247764235559e-01j)  (3.674551873636807547e-02+8.429749707756213281e-03j)  (1.106666294164779197e-03+7.701211077826529416e-03j)  (-1.185241517558054646e-03+6.609280617222474015e-04j)  (-1.644767790219807825e-04-1.579952233226778087e-04j)  (1.406323583499214542e-05-3.068132254429472607e-05j)  (3.863326125907558253e-06+8.787344051736718494e-07j)  (-8.865243765692328671e-08+3.267927691358731003e-07j)  (1.333973189683521814e-08-6.303439583965422886e-08j)  (2.435006620380951174e-08+5.803893783189590026e-09j)  (-1.685048670176851584e-09+6.059240759181650709e-09j)  (-1.533483014179951599e-09+3.197684889580506449e-10j)  (7.086900591373324796e-11-1.702402269762797237e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.034389230519697081e-17+0.000000000000000000e+00j)  (1.224917918012611372e-05+0.000000000000000000e+00j)  (4.482507735725218245e-06+0.000000000000000000e+00j)  (1.360840650240685713e-06+0.000000000000000000e+00j)  (3.499125230217942452e-07+0.000000000000000000e+00j)  (9.500829621312218604e-08+0.000000000000000000e+00j)  (2.964982492843966018e-08+0.000000000000000000e+00j)  (8.459095000435479508e-09+0.000000000000000000e+00j)  (2.849747618417370382e-09+0.000000000000000000e+00j)  (8.145671419345738159e-10+0.000000000000000000e+00j)  (1.056351011742397777e-09+0.000000000000000000e+00j)  (3.067958881776882904e-10+0.000000000000000000e+00j)  (1.069427773661557390e-10+0.000000000000000000e+00j)
 (4.609218436873740998e-01+0.000000000000000000e+00j)  (-4.176940646373873967e-01-7.748302537325503225e-01j)  (1.065440891557264680e-01-1.617714299704265668e-01j)  (3.856155664268006572e-02+1.198877428355789136e-02j)  (5.864159635724385975e-04+8.513094506514780335e-03j)  (-1.391148180124720081e-03+6.574895388970886621e-04j)  (-1.891705487413414624e-04-1.915465507355519289e-04j)  (1.543754980769152611e-05-3.904264925254408473e-05j)  (5.442045806357265881e-06-2.742109381294367785e-07j)  (3.909658936200221789e-07+4.460287956180354201e-07j)  (5.464973438286544764e-08+5.247155810271331259e-08j)  (5.341777352828738613e-09+2.652221881438212094e-08j)  (-6.956716423099375567e-09+4.035732300279767775e-09j)  (-1.701427387981802288e-09-7.648931727870551960e-10j)  (1.696424239175724588e-10-1.883285077057863856e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.267387398541459370e-05+0.000000000000000000e+00j)  (4.652638933600548713e-06+0.000000000000000000e+00j)  (1.403717643812408092e-06+0.000000000000000000e+00j)  (3.613215865125086583e-07+0.000000000000000000e+00j)  (1.001385950336482589e-07+0.000000000000000000e+00j)  (3.051093288249267716e-08+0.000000000000000000e+00j)  (8.777135503507454206e-09+0.000000000000000000e+00j)  (2.907214308921355967e-09+0.000000000000000000e+00j)  (8.522279099667345785e-10+0.000000000000000000e+00j)  (1.059344036036174896e-09+0.000000000000000000e+00j)  (3.069477440349923769e-10+0.000000000000000000e+00j)  (1.115079557058258756e-10+0.000000000000000000e+00j)
 (5.010020040080154224e-01+0.000000000000000000e+00j)  (-3.995183310718262715e-01-8.006411534330966084e-01j)  (1.204225084626443093e-01-1.598796808825430904e-01j)  (4.005198219839484208e-02+1.603843241495188712e-02j)  (-1.190740577897848987e-04+9.334759556325403912e-03j)  (-1.632070334928312737e-03+6.158273070635427761e-04j)  (-2.124065168150735374e-04-2.392725887251614307e-04j)  (2.008232605056039640e-05-4.970917853634542437e-05j)  (8.094012349594849784e-06-1.092805245172817604e-06j)  (9.560761947774596528e-07+8.557819287460075492e-07j)  (4.429301200538877943e-08+2.247568019540620700e-07j)  (-3.106317983902006763e-08+4.346036320368713114e-08j)  (-1.341783565451125562e-08-1.470230565284335201e-09j)  (-1.407098584657537336e-09-2.483867183138556794e-09j)  (3.904903327777893203e-10-2.432276023978942909e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.311976541143886825e-05+0.000000000000000000e+00j)  (4.819911146914061834e-06+0.000000000000000000e+00j)  (1.447435375820147275e-06+0.000000000000000000e+00j)  (3.754702460543466452e-07+0.000000000000000000e+00j)  (1.063328660062135627e-07+0.000000000000000000e+00j)  (3.151326474755595248e-08+0.000000000000000000e+00j)  (9.092658953270518687e-09+0.000000000000000000e+00j)  (2.958017699339591177e-09+0.000000000000000000e+00j)  (8.812676048085528516e-10+0.000000000000000000e+00j)  (1.063856528276052139e-09+0.000000000000000000e+00j)  (3.115811769045233750e-10+0.000000000000000000e+00j)  (1.155696573210741974e-10+0.000000000000000000e+00j)
 (5.410821643286567451e-01+0.000000000000000000e+00j)  (-3.790812162870472735e-01-8.260328686778879437e-01j)  (1.347249121035909436e-01-1.565047160614082000e-01j)  (4.110851612300014946e-02+2.056110726281078216e-02j)  (-1.031109073004934018e-03+1.012809069359839158e-02j)  (-1.902898613605405942e-03+5.213800460586078813e-04j)  (-2.293370939254488021e-04-3.031519885273680198e-04j)  (2.951284092635694833e-05-6.185196400240324075e-05j)  (1.188859735633185663e-05-1.038931503489011972e-06j)  (1.487028844642854316e-06+1.660444072750203964e-06j)  (-5.935893817954687327e-08+4.419226580685451713e-07j)  (-8.822720006842269686e-08+4.626754853636723167e-08j)  (-1.951547173562039187e-08-1.261850400100846990e-08j)  (9.054771952765082745e-12-4.848515604737645077e-09j)  (8.533751884412305386e-10-2.209761666958169052e-10j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.358339926963943537e-05+0.000000000000000000e+00j)  (4.983015171245313931e-06+0.000000000000000000e+00j)  (1.492514539893805064e-06+0.000000000000000000e+00j)  (3.933530984611939550e-07+0.000000000000000000e+00j)  (1.136833819270795910e-07+0.000000000000000000e+00j)  (3.276188432160872402e-08+0.000000000000000000e+00j)  (9.417961943678266187e-09+0.000000000000000000e+00j)  (3.005654696852729253e-09+0.000000000000000000e+00j)  (8.999577583034678787e-10+0.000000000000000000e+00j)  (1.076460833343366427e-09+0.000000000000000000e+00j)  (3.232654705339411509e-10+0.000000000000000000e+00j)  (1.189634951906214749e-10+0.000000000000000000e+00j)
 (5.811623246492980677e-01+0.000000000000000000e+00j)  (-3.563287117075873978e-01-8.507561107276835344e-01j)  (1.492695155568334597e-01-1.515059430202948532e-01j)  (4.161774493255570445e-02+2.551492986370474531e-02j)  (-2.163404034373024674e-03+1.084580535528867004e-02j)  (-2.193479298627812931e-03+3.594393355760506972e-04j)  (-2.337579530301554353e-04-3.836816979152125212e-04j)  (4.512440755904721732e-05-7.389836645126172639e-05j)  (1.666073536114765589e-05+5.438424924111668044e-07j)  (1.790012695489053750e-06+2.924128205506835101e-06j)  (-3.007629846650099868e-07+6.668878229731032122e-07j)  (-1.643015509641527950e-07+1.965093955345677934e-08j)  (-2.169689548739493919e-08-3.117897862850698708e-08j)  (3.446532656209540743e-09-7.354914041169152375e-09j)  (1.605210409455829565e-09+1.387732421654081018e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.308410382236479203e-17+0.000000000000000000e+00j)  (1.405994811298375834e-05+0.000000000000000000e+00j)  (5.140619175244253976e-06+0.000000000000000000e+00j)  (1.539522549369238595e-06+0.000000000000000000e+00j)  (4.159533524450292035e-07+0.000000000000000000e+00j)  (1.221846887176219152e-07+0.000000000000000000e+00j)  (3.436424384053149680e-08+0.000000000000000000e+00j)  (9.771980585076171359e-09+0.000000000000000000e+00j)  (3.055307834610877119e-09+0.000000000000000000e+00j)  (9.079632026486540578e-10+0.000000000000000000e+00j)  (1.103113893256640768e-09+0.000000000000000000e+00j)  (3.440333327047852153e-10+0.000000000000000000e+00j)  (1.218253710831046689e-10+0.000000000000000000e+00j)
 (6.212424849699393903e-01+0.000000000000000000e+00j)  (-3.312388926742580453e-01-8.745407801293890726e-01j)  (1.638379643324443524e-01-1.447660851245584357e-01j)  (4.146680897042025887e-02+3.083040738370856904e-02j)  (-3.518644926247491492e-03+1.143282329990010643e-02j)  (-2.488031926629171754e-03+1.168683065453211974e-04j)  (-2.185363178360027114e-04-4.791744859876475486e-04j)  (6.784931736950211860e-05-8.349328224535597462e-05j)  (2.192101920658101320e-05+4.332130822732452887e-06j)  (1.606811233521038552e-06+4.624456030543388891e-06j)  (-7.127819245472402984e-07+8.308867321363135430e-07j)  (-2.476746816254700197e-07-5.424938864531237134e-08j)  (-1.425327965788434740e-08-5.696041344524328345e-08j)  (9.679300573320725378e-09-8.669902154641361989e-09j)  (2.476492621892826315e-09+1.206644439189659348e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.454326812108732998e-05+0.000000000000000000e+00j)  (5.291408010887786144e-06+0.000000000000000000e+00j)  (1.589009533147639232e-06+0.000000000000000000e+00j)  (4.440849098665516667e-07+0.000000000000000000e+00j)  (1.317245026041683685e-07+0.000000000000000000e+00j)  (3.640868538636566893e-08+0.000000000000000000e+00j)  (1.017858277015626057e-08+0.000000000000000000e+00j)  (3.114273423262154430e-09+0.000000000000000000e+00j)  (9.074109798000939116e-10+0.000000000000000000e+00j)  (1.147797384980736349e-09+0.000000000000000000e+00j)  (3.748249374480177229e-10+0.000000000000000000e+00j)  (1.247087906436784916e-10+0.000000000000000000e+00j)
 (6.613226452905807129e-01+0.000000000000000000e+00j)  (-3.038276132900040727e-01-8.971004676432651204e-01j)  (1.781778766384272128e-01-1.362007945773993367e-01j)  (4.055058377938244862e-02+3.640843937652851747e-02j)  (-5.085195854536584542e-03+1.182892743727764762e-02j)  (-2.765170487430241957e-03-2.157892554506140074e-04j)  (-1.763850732659362182e-04-5.851697305672110775e-04j)  (9.775841434801670754e-05-8.761999057894635941e-05j)  (2.680681731124882815e-05+1.086573770251001015e-05j)  (6.527338120045168626e-07+6.605816839808499853e-06j)  (-1.295856311325022394e-06+8.353531730572234761e-07j)  (-3.134493989196830468e-07-1.897418651549205717e-07j)  (9.653122855613989551e-09-8.587690601581919902e-08j)  (1.867429878873941987e-08-6.572022943830763666e-09j)  (2.948876493311575948e-09+3.296921427401558295e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.502603292447991130e-05+0.000000000000000000e+00j)  (5.434131408039767980e-06+0.000000000000000000e+00j)  (1.641427098259626513e-06+0.000000000000000000e+00j)  (4.782054968727820728e-07+0.000000000000000000e+00j)  (1.420913459002166959e-07+0.000000000000000000e+00j)  (3.894146767680758571e-08+0.000000000000000000e+00j)  (1.066230201711582116e-08+0.000000000000000000e+00j)  (3.192311818322659235e-09+0.000000000000000000e+00j)  (9.040909411660711094e-10+0.000000000000000000e+00j)  (1.212114390151932790e-09+0.000000000000000000e+00j)  (4.151861803046062441e-10+0.000000000000000000e+00j)  (1.285172503745374438e-10+0.000000000000000000e+00j)
 (7.014028056112220355e-01+0.000000000000000000e+00j)  (-2.741535829381792633e-01-9.181385093030285383e-01j)  (1.920080752645919875e-01-1.257683021827462888e-01j)  (3.878001197729268740e-02+4.212034902054617030e-02j)  (-6.834458771136288358e-03+1.197277346355449072e-02j)  (-2.998747995763498958e-03-6.420322858328112586e-04j)  (-1.009601950304073875e-04-6.941305436324428238e-04j)  (1.336848882500599742e-04-8.292399796805780693e-05j)  (3.011189016643006633e-05+2.034940945911534052e-05j)  (-1.314033138275657948e-06+8.549759199804984308e-06j)  (-1.995974479944295511e-06+5.675178417882591233e-07j)  (-3.239432751344036372e-07-3.882075053523191809e-07j)  (5.536959794233632272e-08-1.085540722377977802e-07j)  (2.877768338805269259e-08+1.560258577763297450e-09j)  (2.151189416749065415e-09+6.366437829474522598e-09j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.549994121942790934e-05+0.000000000000000000e+00j)  (5.567653071687987039e-06+0.000000000000000000e+00j)  (1.697036201368570020e-06+0.000000000000000000e+00j)  (5.182522232845265088e-07+0.000000000000000000e+00j)  (1.529934950276958279e-07+0.000000000000000000e+00j)  (4.195085407701577857e-08+0.000000000000000000e+00j)  (1.124224827802511530e-08+0.000000000000000000e+00j)  (3.301403903722240995e-09+0.000000000000000000e+00j)  (9.081668004751673799e-10+0.000000000000000000e+00j)  (1.295864745217980758e-09+0.000000000000000000e+00j)  (4.633856133552621399e-10+0.000000000000000000e+00j)  (1.341805430889700787e-10+0.000000000000000000e+00j)
 (7.414829659318633581e-01+0.000000000000000000e+00j)  (-2.423223737210233875e-01-9.373555386572904879e-01j)  (2.050267150979196984e-01-1.134782900765530789e-01j)  (3.609097367400124212e-02+4.781047598012763689e-02j)  (-8.719457822412695139e-03+1.180709359452421399e-02j)  (-3.159656367935456678e-03-1.157301861181014640e-03j)  (1.183174237498747474e-05-7.956017349342414495e-04j)  (1.729779535774891549e-04-6.624287763704724485e-05j)  (3.042387929546083099e-05+3.245520028414828869e-05j)  (-4.400089580255794124e-06+9.983517604802937380e-06j)  (-2.690814340134428853e-06-6.852203981963542067e-08j)  (-2.358686523166787663e-07-6.283432541172742248e-07j)  (1.228492845026823583e-07-1.107648778043971766e-07j)  (3.621689103129381850e-08+1.756332006604187770e-08j)  (-8.871638383347849337e-10+9.683278429483414458e-09j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.595599087898725877e-05+0.000000000000000000e+00j)  (5.690990746603016639e-06+0.000000000000000000e+00j)  (1.755815621082616000e-06+0.000000000000000000e+00j)  (5.635544730109451615e-07+0.000000000000000000e+00j)  (1.640828434641599869e-07+0.000000000000000000e+00j)  (4.536418813628504239e-08+0.000000000000000000e+00j)  (1.192626859337878975e-08+0.000000000000000000e+00j)  (3.454343103643635515e-09+0.000000000000000000e+00j)  (9.330957501279070450e-10+0.000000000000000000e+00j)  (1.397864012869784069e-09+0.000000000000000000e+00j)  (5.168274643656470183e-10+0.000000000000000000e+00j)  (1.421712848238883076e-10+0.000000000000000000e+00j)
 (7.815631262525046807e-01+0.000000000000000000e+00j)  (-2.084888953626546915e-01-9.544583374859130220e-01j)  (2.169222442580940324e-01-9.939904563906663826e-02j)  (3.245282875795770655e-02+5.330167567032313702e-02j)  (-1.067518970748038316e-02+1.128468220086364590e-02j)  (-3.218557954921464747e-03-1.747483236655894296e-03j)  (1.625259282368273070e-04-8.769538884863211682e-04j)  (2.115011977161860136e-04-3.528447176819812521e-05j)  (2.637467577552274128e-05+4.618724479425131995e-05j)  (-8.484251259274227481e-06+1.034279382236754722e-05j)  (-3.194867811906516174e-06-1.110231510281025767e-06j)  (-1.460146407880158955e-08-8.609261552325249393e-07j)  (2.028288941242790383e-07-7.677023742066971963e-08j)  (3.550742449395960249e-08+4.083891486410849454e-08j)  (-6.689110999186832842e-09+1.169099507586338459e-08j)  (7.401486830834377758e-17+0.000000000000000000e+00j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.638480843949491461e-05+0.000000000000000000e+00j)  (5.803337800599256214e-06+0.000000000000000000e+00j)  (1.817386663052500970e-06+0.000000000000000000e+00j)  (6.128532974825043583e-07+0.000000000000000000e+00j)  (1.749794608006423514e-07+0.000000000000000000e+00j)  (4.905773195731810464e-08+0.000000000000000000e+00j)  (1.270773547379305912e-08+0.000000000000000000e+00j)  (3.662009772374803136e-09+0.000000000000000000e+00j)  (9.915360852698322131e-10+0.000000000000000000e+00j)  (1.516254230542762247e-09+0.000000000000000000e+00j)  (5.725384301792439443e-10+0.000000000000000000e+00j)  (1.521545886000910725e-10+0.000000000000000000e+00j)
 (8.216432865731460033e-01+0.000000000000000000e+00j)  (-1.728579101828573439e-01-9.691696312499511468e-01j)  (2.273868016182207519e-01-8.366192392726518046e-02j)  (2.787558264668893102e-02+5.840374540723135971e-02j)  (-1.262112634430521789e-02+1.037449521804266125e-02j)  (-3.149319799519621332e-03-2.388442784308472070e-03j)  (3.470738246265266114e-04-9.247336331334580529e-04j)  (2.439609364496993487e-04+1.067059340871342596e-05j)  (1.697100545369850487e-05+5.987500342195310158e-05j)  (-1.315831650110876529e-05+9.090032383662775803e-06j)  (-3.290746799884036149e-06-2.497137616142883725e-06j)  (3.477520615132389537e-07-1.013146323967503365e-06j)  (2.753135735363237780e-07+4.462247233805889677e-09j)  (2.115027469703508427e-08+6.697407499083516518e-08j)  (-1.465872879016544986e-08+1.032381527418812778e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.677701920547427974e-05+0.000000000000000000e+00j)  (5.904059952226186100e-06+0.000000000000000000e+00j)  (1.880970643297862091e-06+0.000000000000000000e+00j)  (6.644199625528791943e-07+0.000000000000000000e+00j)  (1.852953900709717304e-07+0.000000000000000000e+00j)  (5.287435029279909996e-08+0.000000000000000000e+00j)  (1.356610496455122041e-08+0.000000000000000000e+00j)  (3.930036153617670500e-09+0.000000000000000000e+00j)  (1.089646034187715952e-09+0.000000000000000000e+00j)  (1.648191109530271690e-09+0.000000000000000000e+00j)  (6.275887484394699204e-10+0.000000000000000000e+00j)  (1.630183360911235786e-10+0.000000000000000000e+00j)
 (8.617234468937873260e-01+0.000000000000000000e+00j)  (-1.356822534500834176e-01-9.812383256752389427e-01j)  (2.361312902721347806e-01-6.646224630597456773e-02j)  (2.241458022825982763e-02+6.292438064596624081e-02j)  (-1.446597312505872382e-02+9.067005804242285125e-03j)  (-2.932709119495203586e-03-3.046930881191906547e-03j)  (5.563960872033904678e-04-9.264932501305832594e-04j)  (2.645803961799775956e-04+7.021474275559822615e-05j)  (1.932645070512238246e-06+7.134090557238269737e-05j)  (-1.773496659441273224e-05+5.867552342424744321e-06j)  (-2.784906709650169673e-06-4.050543452946292590e-06j)  (8.173049939461378135e-07-1.004865336459844598e-06j)  (3.124979208930086229e-07+1.319514314485260113e-07j)  (-9.626792725765156590e-09+8.765846128168171441e-08j)  (-2.267502520932685943e-08+3.863168613675751815e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.712363979264267796e-05+0.000000000000000000e+00j)  (5.992665898207185942e-06+0.000000000000000000e+00j)  (1.945391904581817511e-06+0.000000000000000000e+00j)  (7.162408651609639219e-07+0.000000000000000000e+00j)  (1.946578478646062034e-07+0.000000000000000000e+00j)  (5.664336706249304619e-08+0.000000000000000000e+00j)  (1.447050052768263212e-08+0.000000000000000000e+00j)  (4.256239745998420832e-09+0.000000000000000000e+00j)  (1.224216177468406787e-09+0.000000000000000000e+00j)  (1.789381914466571311e-09+0.000000000000000000e+00j)  (6.793982934105694599e-10+0.000000000000000000e+00j)  (1.732358336267393240e-10+0.000000000000000000e+00j)
 (9.018036072144286486e-01+0.000000000000000000e+00j)  (-9.725857391747105840e-02-9.904495588738353451e-01j)  (2.429010319373421378e-01-4.805601131732109565e-02j)  (1.617176897582123934e-02+6.668181683129363602e-02j)  (-1.611440828138714296e-02+7.377903670190888788e-03j)  (-2.559748881442849844e-03-3.682969694843516838e-03j)  (7.767416805970546890e-04-8.728197896070181636e-04j)  (2.680385814233120678e-04+1.395860576640091757e-04j)  (-1.805984443638268368e-05+7.824341862805553631e-05j)  (-2.134196830036253070e-05+6.440710368146996571e-07j)  (-1.574462865202765918e-06-5.487429932105386061e-06j)  (1.314343806829598195e-06-7.740958622525480093e-07j)  (2.867213863472269302e-07+2.876423476236942784e-07j)  (-5.416142968403641743e-08+9.264791717515523021e-08j)  (-2.738428677706007238e-08-7.922518516499715011e-09j)  (7.401486830834377758e-17+0.000000000000000000e+00j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.741647198538174795e-05+0.000000000000000000e+00j)  (6.068756660799640755e-06+0.000000000000000000e+00j)  (2.009131003768830925e-06+0.000000000000000000e+00j)  (7.662282589747607314e-07+0.000000000000000000e+00j)  (2.027320902257171817e-07+0.000000000000000000e+00j)  (6.019865723980019735e-08+0.000000000000000000e+00j)  (1.538446554147835819e-08+0.000000000000000000e+00j)  (4.629939858276600250e-09+0.000000000000000000e+00j)  (1.384706236970504431e-09+0.000000000000000000e+00j)  (1.934035638296136243e-09+0.000000000000000000e+00j)  (7.259202444786165488e-10+0.000000000000000000e+00j)  (1.813287261000430073e-10+0.000000000000000000e+00j)
 (9.418837675350699712e-01+0.000000000000000000e+00j)  (-5.792060582288027781e-02-9.966338726074879251e-01j)  (2.474906670885620719e-01-2.875218010125982215e-02j)  (9.292907414554487516e-03+6.951792260184279371e-02j)  (-1.747512753931161275e-02+5.349353258248786339e-03j)  (-2.034086517628615372e-03-4.253554281678732958e-03j)  (9.909297131964094670e-04-7.591742998785573626e-04j)  (2.504969016993658444e-04+2.128939964475453760e-04j)  (-4.130162064226023771e-05+7.853831927737999190e-05j)  (-2.309446445970383065e-05-6.196302303491381455e-06j)  (2.971670736365870591e-07-6.473463600751927276e-06j)  (1.725620698496777578e-06-3.036615782172191252e-07j)  (1.814532977101185903e-07+4.370756249332375036e-07j)  (-1.032520732828894735e-07+7.357440909438531369e-08j)  (-2.535176007057475264e-08-2.295145149071945192e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (1.764847480616659356e-05+0.000000000000000000e+00j)  (6.131964012774416191e-06+0.000000000000000000e+00j)  (2.070422632114545588e-06+0.000000000000000000e+00j)  (8.124201910857251568e-07+0.000000000000000000e+00j)  (2.092432352036060163e-07+0.000000000000000000e+00j)  (6.339299622854488398e-08+0.000000000000000000e+00j)  (1.627019737621989693e-08+0.000000000000000000e+00j)  (5.033253316518746357e-09+0.000000000000000000e+00j)  (1.557375960557015822e-09+0.000000000000000000e+00j)  (2.075435738705736621e-09+0.000000000000000000e+00j)  (7.657135085725753188e-10+0.000000000000000000e+00j)  (1.862551167536804289e-10+0.000000000000000000e+00j)
 (9.819639278557112938e-01+0.000000000000000000e+00j)  (-1.803020691980972492e-02-9.996748058872179099e-01j)  (2.497568806260686558e-01-8.900781089646548835e-03j)  (1.960598643597600589e-03+7.131027350961564870e-02j)  (-1.846918945621923991e-02+3.048343346889162159e-03j)  (-1.372835193637007671e-03-4.717193612440386333e-03j)  (1.180347337274259079e-03-5.871317758851376731e-04j)  (2.104780378531467778e-04+2.828199365938020978e-04j)  (-6.523785046812586783e-05+7.095025518523426157e-05j)  (-2.230626616765713830e-05-1.386411211727515333e-05j)  (2.619078861950585605e-06-6.704995839407975973e-06j)  (1.932203912789768127e-06+3.617377284748207024e-07j)  (9.403413424284668841e-10+5.373546117390856142e-07j)  (-1.428591993364274870e-07+2.819157230027787270e-08j)  (-1.471370210609039314e-08-3.695536205751967013e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.781409127411755266e-05+0.000000000000000000e+00j)  (6.181891884673173341e-06+0.000000000000000000e+00j)  (2.127384087092150128e-06+0.000000000000000000e+00j)  (8.531418706758193011e-07+0.000000000000000000e+00j)  (2.139950473241472434e-07+0.000000000000000000e+00j)  (6.610793340779234648e-08+0.000000000000000000e+00j)  (1.709148045235427756e-08+0.000000000000000000e+00j)  (5.443644767866599852e-09+0.000000000000000000e+00j)  (1.728509778219298840e-09+0.000000000000000000e+00j)  (2.206909988003196278e-09+0.000000000000000000e+00j)  (7.979236039522153872e-10+0.000000000000000000e+00j)  (1.876521024530483511e-10+0.000000000000000000e+00j)
 (1.022044088176352616e+00+0.000000000000000000e+00j)  (2.203338123489681499e-02-9.995142942012347209e-01j)  (2.496276426064364395e-01+1.112241294391672249e-02j)  (-5.616378773792885665e-03+7.198172802759959799e-02j)  (-1.903749529160319795e-02+5.621204167498781426e-04j)  (-6.056012523340659594e-04-5.038589880869293741e-03j)  (1.327378653043181098e-03-3.647046798181102084e-04j)  (1.493687294174308447e-04+3.416852048255678486e-04j)  (-8.686234992709375349e-05+5.532585706788000813e-05j)  (-1.867991485789289097e-05-2.128701300751401255e-05j)  (5.040218822228899139e-06-5.996236263636858041e-06j)  (1.844996915049629827e-06+1.116883535485909706e-06j)  (-2.263588858077965037e-07+5.505661413052898020e-07j)  (-1.585392715890666459e-07-3.705208968280268047e-08j)  (3.480935749194535842e-09-4.479569664827371012e-08j)  (7.401486830834377758e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.790950795183058521e-05+0.000000000000000000e+00j)  (6.218075142206098843e-06+0.000000000000000000e+00j)  (2.178155350040271530e-06+0.000000000000000000e+00j)  (8.871113655662657541e-07+0.000000000000000000e+00j)  (2.168828256717174802e-07+0.000000000000000000e+00j)  (6.825912566823796980e-08+0.000000000000000000e+00j)  (1.781541869011859355e-08+0.000000000000000000e+00j)  (5.836888352943039534e-09+0.000000000000000000e+00j)  (1.886170737563078662e-09+0.000000000000000000e+00j)  (2.322758156515022756e-09+0.000000000000000000e+00j)  (8.221882285106466302e-10+0.000000000000000000e+00j)  (1.858998702457756405e-10+0.000000000000000000e+00j)
 (1.062124248496993939e+00+0.000000000000000000e+00j)  (6.188540658180033405e-02-9.961554156231747781e-01j)  (2.471069623727627784e-01+3.093343442524219833e-02j)  (-1.321640269967572223e-02+7.150628011708133613e-02j)  (-1.914630420856640314e-02-2.008795868998279870e-03j)  (2.282399437794408641e-04-5.192673747353694635e-03j)  (1.417809963248177745e-03-1.056226911713970115e-04j)  (7.139794298465839751e-05+3.826685966642124118e-04j)  (-1.032559702584181648e-04+3.276163036566614631e-05j)  (-1.241479585510011254e-05-2.732044289625517201e-05j)  (7.142472921621936628e-06-4.342234215796763907e-06j)  (1.435443628344686637e-06+1.818163093968957483e-06j)  (-4.532928699511513315e-07+4.576620471660670535e-07j)  (-1.409791710446379146e-07-1.077754317742412906e-07j)  (2.506929020642869639e-08-4.252312243028528151e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (1.793282924686331553e-05+0.000000000000000000e+00j)  (6.239967181946161883e-06+0.000000000000000000e+00j)  (2.221031957980770750e-06+0.000000000000000000e+00j)  (9.134841854669211271e-07+0.000000000000000000e+00j)  (2.178976113161654785e-07+0.000000000000000000e+00j)  (6.979750773083119621e-08+0.000000000000000000e+00j)  (1.841353020688887374e-08+0.000000000000000000e+00j)  (6.189881617280555549e-09+0.000000000000000000e+00j)  (2.021015964477132758e-09+0.000000000000000000e+00j)  (2.418784058175328581e-09+0.000000000000000000e+00j)  (8.384779213799100623e-10+0.000000000000000000e+00j)  (1.819835847045057491e-10+0.000000000000000000e+00j)
 (1.102204408817635262e+00+0.000000000000000000e+00j)  (1.011478446117279884e-01-9.896622443382803169e-01j)  (2.422746254516609243e-01+5.015839187981811081e-02j)  (-2.061954098506865729e-02+6.991044483893557593e-02j)  (-1.878998270418171662e-02-4.559084643653343871e-03j)  (1.083604318721401649e-03-5.167314390279174538e-03j)  (1.442742386601378194e-03+1.723225675035978336e-04j)  (-1.692694459822590187e-05+4.009036215881717560e-04j)  (-1.121320954372309565e-04+5.460544317536726022e-06j)  (-4.195354418930701302e-06-3.099034884644004287e-05j)  (8.539192430047786404e-06-1.934532863627347920e-06j)  (7.495180117957953837e-07+2.320437023039799953e-06j)  (-6.272609785757795602e-07+2.668744367181699121e-07j)  (-9.013491054770145356e-08-1.658984901754212364e-07j)  (4.401817292332364911e-08-2.920696014031399076e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.788415436788359848e-05+0.000000000000000000e+00j)  (6.246961964027896348e-06+0.000000000000000000e+00j)  (2.254575989039278206e-06+0.000000000000000000e+00j)  (9.318427129035080774e-07+0.000000000000000000e+00j)  (2.171201084494523273e-07+0.000000000000000000e+00j)  (7.070704955761529359e-08+0.000000000000000000e+00j)  (1.886276648975345062e-08+0.000000000000000000e+00j)  (6.483015255245461578e-09+0.000000000000000000e+00j)  (2.126613141921544170e-09+0.000000000000000000e+00j)  (2.492352744539650526e-09+0.000000000000000000e+00j)  (8.468960130755314999e-10+0.000000000000000000e+00j)  (1.771684681832764065e-10+0.000000000000000000e+00j)
 (1.142284569138276584e+00+0.000000000000000000e+00j)  (1.394611914565307975e-01-9.801568244620968429e-01j)  (2.352809426323904940e-01+6.845085631248760960e-02j)  (-2.762164499980888921e-02+6.727005677937220041e-02j)  (-1.799065400823010238e-02-6.987402148708710473e-03j)  (1.914418873815154762e-03-4.964285136623309592e-03j)  (1.399652584249166769e-03+4.495473924818827252e-04j)  (-1.078032844652064472e-04+3.942133149407626796e-04j)  (-1.122512893345613890e-04-2.365022267603847885e-05j)  (4.940449311391057324e-06-3.169915665628863832e-05j)  (8.968494161766510687e-06+8.775288274010326493e-07j)  (-1.009684444887535124e-07+2.516300352819996032e-06j)  (-7.062485513634603016e-07+1.281672732444585623e-08j)  (-1.595419637827024145e-08-1.957040003359613414e-07j)  (5.462887469195714798e-08-7.579264043683973298e-09j)  (3.814638998768531210e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.776555218666636991e-05+0.000000000000000000e+00j)  (6.238448722521728022e-06+0.000000000000000000e+00j)  (2.277696591543485816e-06+0.000000000000000000e+00j)  (9.421453487014860205e-07+0.000000000000000000e+00j)  (2.147047628684413339e-07+0.000000000000000000e+00j)  (7.100013774207751281e-08+0.000000000000000000e+00j)  (1.914670440989141689e-08+0.000000000000000000e+00j)  (6.701918870841685726e-09+0.000000000000000000e+00j)  (2.199442484342023951e-09+0.000000000000000000e+00j)  (2.542170179106932483e-09+0.000000000000000000e+00j)  (8.475011492787513152e-10+0.000000000000000000e+00j)  (1.725913493694753606e-10+0.000000000000000000e+00j)
 (1.182364729458917907e+00+0.000000000000000000e+00j)  (1.764950521217963364e-01-9.678135275689710992e-01j)  (2.263370957273946882e-01+8.550688032867684307e-02j)  (-3.404646090900819572e-02+6.370299988440487893e-02j)  (-1.679493807343495140e-02-9.204275537667436224e-03j)  (2.678224558391225502e-03-4.598416505783306865e-03j)  (1.292442528579009755e-03+7.071160589872402605e-04j)  (-1.933108467362137006e-04+3.633383032811259039e-04j)  (-1.036069421012160468e-04-5.144043078924520021e-05j)  (1.381406741210629285e-05-2.933840219496583471e-05j)  (8.352332960993887051e-06+3.667690620802362879e-06j)  (-9.670043977521190728e-07+2.364206174895065973e-06j)  (-6.713665763217417886e-07-2.534943475501051983e-07j)  (6.472363038281885555e-08-1.891216899114040907e-07j)  (5.367323713046111935e-08+1.686528322012699184e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.758093714685990823e-05+0.000000000000000000e+00j)  (6.213890470974367697e-06+0.000000000000000000e+00j)  (2.289697429723838530e-06+0.000000000000000000e+00j)  (9.446543758532891525e-07+0.000000000000000000e+00j)  (2.108567725306974951e-07+0.000000000000000000e+00j)  (7.071173562813433823e-08+0.000000000000000000e+00j)  (1.925675715963939657e-08+0.000000000000000000e+00j)  (6.838444939028479158e-09+0.000000000000000000e+00j)  (2.238650917122690581e-09+0.000000000000000000e+00j)  (2.568092392462994450e-09+0.000000000000000000e+00j)  (8.402468386073029424e-10+0.000000000000000000e+00j)  (1.689569848854407473e-10+0.000000000000000000e+00j)
 (1.222444889779559229e+00+0.000000000000000000e+00j)  (2.119568960898814969e-01-9.528512716112689240e-01j)  (2.157021218204088486e-01+1.010764894539877140e-01j)  (-3.975456891750321631e-02+5.935891337680464924e-02j)  (-1.526843133999748747e-02-1.113814550569577552e-02j)  (3.339965802335059363e-03-4.095212228528543295e-03j)  (1.130546896585716546e-03+9.289024496826297876e-04j)  (-2.665267438854570332e-04+3.116470637931512827e-04j)  (-8.735283619193760492e-05-7.510439717620630284e-05j)  (2.133902554004034170e-05-2.428311723329898718e-05j)  (6.805159679682816590e-06+6.029641534869945127e-06j)  (-1.700778438847972107e-06+1.896435799457386265e-06j)  (-5.313145429738196144e-07-4.795853316703910808e-07j)  (1.336865571153832837e-07-1.480548356581571417e-07j)  (4.147880331387466657e-08+3.786876038902960931e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.733585673204253341e-05+0.000000000000000000e+00j)  (6.172912306149929250e-06+0.000000000000000000e+00j)  (2.290292721083684394e-06+0.000000000000000000e+00j)  (9.398599750901764661e-07+0.000000000000000000e+00j)  (2.058066296589476025e-07+0.000000000000000000e+00j)  (6.989337642008436560e-08+0.000000000000000000e+00j)  (1.919297289600859365e-08+0.000000000000000000e+00j)  (6.890805714053695606e-09+0.000000000000000000e+00j)  (2.245606985303344681e-09+0.000000000000000000e+00j)  (2.571145172634702547e-09+0.000000000000000000e+00j)  (8.251051979553291335e-10+0.000000000000000000e+00j)  (1.664934056985901965e-10+0.000000000000000000e+00j)
 (1.262525050100200552e+00+0.000000000000000000e+00j)  (2.455985452468798236e-01-9.355242296045265249e-01j)  (2.036678672793038047e-01+1.149709433458858676e-01j)  (-4.464848157454418681e-02+5.440723549909294576e-02j)  (-1.348886844858916169e-02-1.273898021244091253e-02j)  (3.874493556635273152e-03-3.487452879590184802e-03j)  (9.273545313208634167e-04+1.103130555597001908e-03j)  (-3.223617102203675555e-04+2.444407994156090787e-04j)  (-6.551541239650069564e-05-9.257392875596347627e-05j)  (2.671133219739634977e-05-1.728069945756759723e-05j)  (4.593986687658312383e-06+7.660469596105661433e-06j)  (-2.190770420809381179e-06+1.205842733733550720e-06j)  (-3.178706397092749121e-07-6.256479257992277686e-07j)  (1.769043589446327243e-07-8.306347756832307288e-08j)  (2.156668225090306876e-08+5.055269022231941737e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.703720699585006975e-05+0.000000000000000000e+00j)  (6.115383599571400211e-06+0.000000000000000000e+00j)  (2.279595778079512983e-06+0.000000000000000000e+00j)  (9.284117541586583203e-07+0.000000000000000000e+00j)  (1.997873836639178448e-07+0.000000000000000000e+00j)  (6.860774929226722692e-08+0.000000000000000000e+00j)  (1.896396479403409116e-08+0.000000000000000000e+00j)  (6.862876370013226561e-09+0.000000000000000000e+00j)  (2.223323132489285712e-09+0.000000000000000000e+00j)  (2.553660878028994285e-09+0.000000000000000000e+00j)  (8.023454241627860122e-10+0.000000000000000000e+00j)  (1.651292060956914552e-10+0.000000000000000000e+00j)
 (1.302605210420839654e+00+0.000000000000000000e+00j)  (2.772201823386125641e-01-9.161117283905206854e-01j)  (1.905433317517313541e-01+1.270655741877574074e-01j)  (-4.867380584543726935e-02+4.902501390219957123e-02j)  (-1.153898910827314168e-02-1.397933208599051215e-02j)  (4.267601436236536684e-03-2.811416171557137161e-03j)  (6.983016709486608012e-04+1.223123764628465150e-03j)  (-3.579953464542537443e-04+1.680422991369894046e-04j)  (-4.058333231755190221e-05-1.027414359026110016e-04j)  (2.951588679521902178e-05-9.275864848245046588e-06j)  (2.067061838308767152e-06+8.409093798025775465e-06j)  (-2.383028166695530718e-06+4.179067565753155241e-07j)  (-7.512611617258667318e-08-6.731248645332378893e-07j)  (1.880199066991145401e-07-9.363644867482858088e-09j)  (-8.276249456094210630e-10+5.279752755673516740e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.669289665054733766e-05+0.000000000000000000e+00j)  (6.041479766116926297e-06+0.000000000000000000e+00j)  (2.258084654902049910e-06+0.000000000000000000e+00j)  (9.110615992227640372e-07+0.000000000000000000e+00j)  (1.930188110576592454e-07+0.000000000000000000e+00j)  (6.692424359038607264e-08+0.000000000000000000e+00j)  (1.858574578818568719e-08+0.000000000000000000e+00j)  (6.762814378570347979e-09+0.000000000000000000e+00j)  (2.175832455731456996e-09+0.000000000000000000e+00j)  (2.519217837122704152e-09+0.000000000000000000e+00j)  (7.728282094273790470e-10+0.000000000000000000e+00j)  (1.646832172380275635e-10+0.000000000000000000e+00j)
 (1.342685370741480977e+00+0.000000000000000000e+00j)  (3.066718899375349139e-01-8.949080297007651064e-01j)  (1.766397191716193582e-01+1.372984850170119175e-01j)  (-5.181688625511770424e-02+4.338574759481161197e-02j)  (-9.500015985612312794e-03-1.485311231716991698e-02j)  (4.515694666584074181e-03-2.103301039641760923e-03j)  (4.589965540267125087e-04+1.287274795906701583e-03j)  (-3.728971148092255126e-04+8.887319713972300413e-05j)  (-1.508167492759593866e-05-1.054781772729609815e-04j)  (2.973753597499876168e-05-1.224178740294694650e-06j)  (-4.246326603932381416e-07+8.282361082724378935e-06j)  (-2.284383797665014971e-06-3.413009083637141779e-07j)  (1.529729926516221288e-07-6.259228731911571003e-07j)  (1.688776273365800911e-07+5.797026146029233746e-08j)  (-2.057962298935212278e-08+4.544671880472293621e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.631148203525544456e-05+0.000000000000000000e+00j)  (5.951713814224050849e-06+0.000000000000000000e+00j)  (2.226549607569276702e-06+0.000000000000000000e+00j)  (8.886160475214738549e-07+0.000000000000000000e+00j)  (1.857003310625232455e-07+0.000000000000000000e+00j)  (6.491544330411262286e-08+0.000000000000000000e+00j)  (1.807961673557580962e-08+0.000000000000000000e+00j)  (6.601285800309669916e-09+0.000000000000000000e+00j)  (2.107614898703138620e-09+0.000000000000000000e+00j)  (2.472082656434088763e-09+0.000000000000000000e+00j)  (7.381365184817385274e-10+0.000000000000000000e+00j)  (1.649024712661572839e-10+0.000000000000000000e+00j)
 (1.382765531062122299e+00+0.000000000000000000e+00j)  (3.338529224259310091e-01-8.722126088509970510e-01j)  (1.622572598936392885e-01+1.456657643485510245e-01j)  (-5.409971439356021927e-02+3.765019625226869587e-02j)  (-7.446393880373021815e-03-1.537263868006794737e-02j)  (4.624395867585315116e-03-1.396293067197910704e-03j)  (2.236570982539663678e-04+1.298390379080486146e-03j)  (-3.685101030008712400e-04+1.268518513134727553e-05j)  (8.780117237536172456e-06-1.014846983879348917e-04j)  (2.769333977387961556e-05+6.060897880239655904e-06j)  (-2.591433011536740508e-06+7.415598423891672947e-06j)  (-1.950123712362139844e-06-9.712477487648685297e-07j)  (3.325901604808776908e-07-5.054068139147184010e-07j)  (1.275257991107399083e-07+1.078058352470625333e-07j)  (-3.409638687872458606e-08+3.150717565928475768e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.590179510054972307e-05+0.000000000000000000e+00j)  (5.846934043310078236e-06+0.000000000000000000e+00j)  (2.186027420934406784e-06+0.000000000000000000e+00j)  (8.618948249144739484e-07+0.000000000000000000e+00j)  (1.780116548764231724e-07+0.000000000000000000e+00j)  (6.265431596179191330e-08+0.000000000000000000e+00j)  (1.746960962441688761e-08+0.000000000000000000e+00j)  (6.389685357642129208e-09+0.000000000000000000e+00j)  (2.023156704668236856e-09+0.000000000000000000e+00j)  (2.416141471703669902e-09+0.000000000000000000e+00j)  (7.004267945656439672e-10+0.000000000000000000e+00j)  (1.653865338681679214e-10+0.000000000000000000e+00j)
 (1.422845691382763622e+00+0.000000000000000000e+00j)  (3.587090575834167572e-01-8.483214205408805553e-01j)  (1.476745275258252998e-01+1.522141066621752470e-01j)  (-5.557307508551109776e-02+3.195968671069153444e-02j)  (-5.442127517682421832e-03-1.556463907337413133e-02j)  (4.606491353444604198e-03-7.185100914026684238e-04j)  (4.023829016619744074e-06+1.262641082625484690e-03j)  (-3.477251569405393492e-04-5.595858407498229003e-05j)  (2.933530754918252154e-05-9.204031914108442907e-05j)  (2.391901522773096772e-05+1.200177863603774212e-05j)  (-4.242160632913849593e-06+6.023085534742271299e-06j)  (-1.463039644178660248e-06-1.411284983117457204e-06j)  (4.451555856784508610e-07-3.421239099325391111e-07j)  (7.494679304956527729e-08+1.347751446697645491e-07j)  (-3.993381531541218250e-08+1.487423647969584502e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.547258479046782729e-05+0.000000000000000000e+00j)  (5.728290523774181651e-06+0.000000000000000000e+00j)  (2.137728461403848045e-06+0.000000000000000000e+00j)  (8.316944523833435086e-07+0.000000000000000000e+00j)  (1.701178930091807228e-07+0.000000000000000000e+00j)  (6.021176451308527217e-08+0.000000000000000000e+00j)  (1.678015563394291506e-08+0.000000000000000000e+00j)  (6.138740400743138611e-09+0.000000000000000000e+00j)  (1.926695540899589067e-09+0.000000000000000000e+00j)  (2.353705736657119725e-09+0.000000000000000000e+00j)  (6.620197418129977522e-10+0.000000000000000000e+00j)  (1.655624034169135488e-10+0.000000000000000000e+00j)
 (1.462925851703404945e+00+0.000000000000000000e+00j)  (3.812284612484363455e-01-8.235194898829892862e-01j)  (1.331406112472049430e-01+1.570318140904543025e-01j)  (-5.630890819296893723e-02+2.643204909555002535e-02j)  (-3.538760290266609529e-03-1.546587728536852335e-02j)  (4.479621916166845984e-03-9.187507565041729690e-05j)  (-1.912111183081716592e-04+1.188356246287172301e-03j)  (-3.142809249246125464e-04-1.139287104594802793e-04j)  (4.555162859164803724e-05-7.872301575745168398e-05j)  (1.904498008940843067e-05+1.628716388256291412e-05j)  (-5.292737509570453570e-06+4.345343723573698834e-06j)  (-9.116512270252503613e-07-1.642493374197373337e-06j)  (4.875738600124290875e-07-1.674221763706293826e-07j)  (2.185725211588512460e-08+1.391033098219526003e-07j)  (-3.862951053886795995e-08-8.647879793440789298e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.503218941146617947e-05+0.000000000000000000e+00j)  (5.597177982974541398e-06+0.000000000000000000e+00j)  (2.082963133491926449e-06+0.000000000000000000e+00j)  (7.987595813420652585e-07+0.000000000000000000e+00j)  (1.621749858621242221e-07+0.000000000000000000e+00j)  (5.765429227213530951e-08+0.000000000000000000e+00j)  (1.603454023718722792e-08+0.000000000000000000e+00j)  (5.857773308930209576e-09+0.000000000000000000e+00j)  (1.822156353797735413e-09+0.000000000000000000e+00j)  (2.284805611115140567e-09+0.000000000000000000e+00j)  (6.248835139107097989e-10+0.000000000000000000e+00j)  (1.648078222568662765e-10+0.000000000000000000e+00j)
 (1.503006012024046267e+00+0.000000000000000000e+00j)  (4.014365292530167051e-01-7.980750123396657125e-01j)  (1.188701744791869769e-01+1.602391120410523728e-01j)  (-5.639273689879501644e-02+2.115998997789293387e-02j)  (-1.774810756950183019e-03-1.511894932335543229e-02j)  (4.264051345765958005e-03+4.681832092956381662e-04j)  (-3.565128079515690021e-04+1.084864206719425486e-03j)  (-2.722013057664919512e-04-1.595350503182711797e-04j)  (5.700861426418809896e-05-6.315655448216197056e-05j)  (1.368929881196397811e-05+1.885104561274142095e-05j)  (-5.752651995045660610e-06+2.605893828470293828e-06j)  (-3.733282601395890277e-07-1.680244260565403450e-06j)  (4.688717911067860004e-07-7.191749820055124278e-09j)  (-2.352101869029817428e-08+1.250887830854664942e-07j)  (-3.204210430329333208e-08-1.319896480965352859e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.458825422723765693e-05+0.000000000000000000e+00j)  (5.455165513419748481e-06+0.000000000000000000e+00j)  (2.023074447704669057e-06+0.000000000000000000e+00j)  (7.637669542630279544e-07+0.000000000000000000e+00j)  (1.543320329810925264e-07+0.000000000000000000e+00j)  (5.504170913510722839e-08+0.000000000000000000e+00j)  (1.525435134329165868e-08+0.000000000000000000e+00j)  (5.554683712978802990e-09+0.000000000000000000e+00j)  (1.713230150868424803e-09+0.000000000000000000e+00j)  (2.207414404410587087e-09+0.000000000000000000e+00j)  (5.902222675676989159e-10+0.000000000000000000e+00j)  (1.626640263959158037e-10+0.000000000000000000e+00j)
 (1.543086172344687590e+00+0.000000000000000000e+00j)  (4.193901538881403268e-01-7.722350066058404350e-01j)  (1.050411704995713458e-01+1.619785757799124815e-01j)  (-5.591680360462621124e-02+1.621149081154819524e-02j)  (-1.763493172826244781e-04-1.456862909222248793e-02j)  (3.980740497838927174e-03+9.523870565607648209e-04j)  (-4.892598018938399849e-04+9.615134201661200983e-04j)  (-2.253420881801711576e-04-1.923581541465456564e-04j)  (6.379744336820075429e-05-4.681862629838851497e-05j)  (8.382207202997639273e-06+1.981979071764563779e-05j)  (-5.699122860593403026e-06+9.835353561298424414e-07j)  (9.526209066259666329e-08-1.562267628758188241e-06j)  (4.052338432805379478e-07+1.213802026996706125e-07j)  (-5.642515372883349953e-08+9.908371851882726632e-08j)  (-2.255269208827407257e-08-2.094732164551442423e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.414750495372380335e-05+0.000000000000000000e+00j)  (5.303923828911463130e-06+0.000000000000000000e+00j)  (1.959382012835099318e-06+0.000000000000000000e+00j)  (7.273256159879200073e-07+0.000000000000000000e+00j)  (1.467288908939452462e-07+0.000000000000000000e+00j)  (5.242500474845237679e-08+0.000000000000000000e+00j)  (1.445967008835174767e-08+0.000000000000000000e+00j)  (5.236474282288201451e-09+0.000000000000000000e+00j)  (1.603503764496031336e-09+0.000000000000000000e+00j)  (2.118549762170143963e-09+0.000000000000000000e+00j)  (5.583325974454093005e-10+0.000000000000000000e+00j)  (1.589979135741384351e-10+0.000000000000000000e+00j)
 (1.583166332665328913e+00+0.000000000000000000e+00j)  (4.351718102864396975e-01-7.462224513159247952e-01j)  (9.179481143694928624e-02+1.624062769038724374e-01j)  (-5.497431789352826004e-02+1.163171156118764787e-02j)  (1.241649835038871868e-03-1.385896701183110535e-02j)  (3.649846351979669362e-03+1.356838518726491199e-03j)  (-5.892761754262304140e-04+8.269426212295917468e-04j)  (-1.770779740488623863e-04-2.129806378614615230e-04j)  (6.638244502699832783e-05-3.092126526040187782e-05j)  (3.525214105538474899e-06+1.944666388150699521e-05j)  (-5.248154034181294607e-06-3.996774386051000750e-07j)  (4.608397476232218267e-07-1.336471024748934632e-06j)  (3.151292060333556497e-07+2.102756405386446235e-07j)  (-7.543533921060275057e-08+6.766515663500669152e-08j)  (-1.239834606551921677e-08-2.410442885596754286e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.034389230519697081e-17+0.000000000000000000e+00j)  (1.371558421030596241e-05+0.000000000000000000e+00j)  (5.145158948821180699e-06+0.000000000000000000e+00j)  (1.893139940863127597e-06+0.000000000000000000e+00j)  (6.899923682821551585e-07+0.000000000000000000e+00j)  (1.394894819048610615e-07+0.000000000000000000e+00j)  (4.984466102227775576e-08+0.000000000000000000e+00j)  (1.366940679693915759e-08+0.000000000000000000e+00j)  (4.909975348548556314e-09+0.000000000000000000e+00j)  (1.496526716139464401e-09+0.000000000000000000e+00j)  (2.015733575859656064e-09+0.000000000000000000e+00j)  (5.287578642156353353e-10+0.000000000000000000e+00j)  (1.540140520128090529e-10+0.000000000000000000e+00j)
 (1.623246492985970235e+00+0.000000000000000000e+00j)  (4.488837852378494420e-01-7.202347550922428843e-01j)  (7.923729808208321290e-02+1.616840555363095178e-01j)  (-5.365500038686380618e-02+7.445865829653969953e-03j)  (2.473526808972768311e-03-1.303119601663180194e-02j)  (3.289675068691396038e-03+1.682020831525071237e-03j)  (-6.582585425231579071e-04+6.886121131787956672e-04j)  (-1.301289602689032648e-04-2.226841730248430538e-04j)  (6.545666414054348214e-05-1.635837390156368691e-05j)  (-6.199988186791982857e-07+1.804852316058694833e-05j)  (-4.528789398425530324e-06-1.478110768988996277e-06j)  (7.113519081848220728e-07-1.051103605974684025e-06j)  (2.155869224088990325e-07+2.591944725842787772e-07j)  (-8.169511372040590662e-08+3.637218687589124341e-08j)  (-3.266100190232849213e-09-2.346575427573807721e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.329695432889728343e-05+0.000000000000000000e+00j)  (4.980557969664389465e-06+0.000000000000000000e+00j)  (1.825507661915816342e-06+0.000000000000000000e+00j)  (6.522956491165557343e-07+0.000000000000000000e+00j)  (1.327128744398454141e-07+0.000000000000000000e+00j)  (4.732972394196906372e-08+0.000000000000000000e+00j)  (1.290111799921145078e-08+0.000000000000000000e+00j)  (4.582386702467559296e-09+0.000000000000000000e+00j)  (1.395711577812849611e-09+0.000000000000000000e+00j)  (1.898184764230012086e-09+0.000000000000000000e+00j)  (5.006428630127255478e-10+0.000000000000000000e+00j)  (1.481135331748929264e-10+0.000000000000000000e+00j)
 (1.663326653306611558e+00+0.000000000000000000e+00j)  (4.606427898104089036e-01-6.944433598652406392e-01j)  (6.744280108363938375e-02+1.599731346623326778e-01j)  (-5.204192846581831566e-02+3.662587918539119899e-03j)  (3.521009034933164292e-03-1.212239184104339784e-02j)  (2.916054697217476850e-03+1.931735630389639974e-03j)  (-6.991928552533901997e-04+5.525697517302987109e-04j)  (-8.650459395910453989e-05-2.231609769551167648e-04j)  (6.181348951379027400e-05-3.706056451574583183e-06j)  (-3.921165798854577956e-06+1.595353133762307434e-05j)  (-3.663674520775058938e-06-2.234340547797631187e-06j)  (8.512489362408591729e-07-7.481799811922161319e-07j)  (1.199928633430577012e-07+2.731857834504239862e-07j)  (-7.789340566025620830e-08+9.086342914951482687e-09j)  (3.848241744783489774e-09-2.020913533301987310e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.034389230519697081e-17+0.000000000000000000e+00j)  (1.289486622011817195e-05+0.000000000000000000e+00j)  (4.811748960079015220e-06+0.000000000000000000e+00j)  (1.757529754364839586e-06+0.000000000000000000e+00j)  (6.147570237652119810e-07+0.000000000000000000e+00j)  (1.264649383260109654e-07+0.000000000000000000e+00j)  (4.489788438152599864e-08+0.000000000000000000e+00j)  (1.216990719223059789e-08+0.000000000000000000e+00j)  (4.261349912332244614e-09+0.000000000000000000e+00j)  (1.304014710425800547e-09+0.000000000000000000e+00j)  (1.767361436816402048e-09+0.000000000000000000e+00j)  (4.731414714881784842e-10+0.000000000000000000e+00j)  (1.416817156640777438e-10+0.000000000000000000e+00j)
 (1.703406813627252880e+00+0.000000000000000000e+00j)  (4.705751178123702694e-01-6.689942558073314061e-01j)  (5.645722026863841253e-02+1.574291352830835544e-01j)  (-5.020956561427786236e-02+2.774050156845824758e-04j)  (4.391346761410296756e-03-1.116477072173760639e-02j)  (2.542057114225265008e-03+2.112092202437387042e-03j)  (-7.158257900285198289e-04+4.234041622825595154e-04j)  (-4.753515717101108081e-05-2.162699648454640485e-04j)  (5.624610883897630050e-05+6.741568903277252015e-06j)  (-6.352199049357861443e-06+1.346363742752977048e-05j)  (-2.756633095053204984e-06-2.687083569279468860e-06j)  (8.959643896439521097e-07-4.599807846156378979e-07j)  (3.728324708638624965e-08+2.601783250137119313e-07j)  (-6.731766456986386803e-08-1.205800805570444059e-08j)  (8.585227950416604040e-09-1.554902131067935928e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.251139027565566254e-05+0.000000000000000000e+00j)  (4.640273894183777162e-06+0.000000000000000000e+00j)  (1.690119797559265204e-06+0.000000000000000000e+00j)  (5.778995018667940105e-07+0.000000000000000000e+00j)  (1.207731743019013506e-07+0.000000000000000000e+00j)  (4.255664636971505988e-08+0.000000000000000000e+00j)  (1.148652458541178437e-08+0.000000000000000000e+00j)  (3.954444711939408840e-09+0.000000000000000000e+00j)  (1.223439682805785975e-09+0.000000000000000000e+00j)  (1.626817569545949088e-09+0.000000000000000000e+00j)  (4.457513428658778773e-10+0.000000000000000000e+00j)  (1.349242126109153911e-10+0.000000000000000000e+00j)
 (1.743486973947894203e+00+0.000000000000000000e+00j)  (4.788124414833356823e-01-6.440091867929517155e-01j)  (4.630231792269536018e-02+1.541984330313375395e-01j)  (-4.822278429490179513e-02-2.723966019358452315e-03j)  (5.095642300685794893e-03-1.018548121850309206e-02j)  (2.177985071066256082e-03+2.230620007262537358e-03j)  (-7.122270888173132686e-04+3.043309313905201647e-04j)  (-1.395767957772781828e-05-2.038511608488947609e-04j)  (4.947835285560983940e-05+1.491744540718317317e-05j)  (-7.964565975136306950e-06+1.083201001401253854e-05j)  (-1.886601814416277606e-06-2.878287030710050991e-06j)  (8.666887211372862065e-07-2.079980512207752008e-07j)  (-2.784507203914673805e-08+2.289175488059447160e-07j)  (-5.314107030132599709e-08-2.642076804356888761e-08j)  (1.106107820279993924e-08-1.051266409492316248e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.214750173385204864e-05+0.000000000000000000e+00j)  (4.467571534513204221e-06+0.000000000000000000e+00j)  (1.624044487105250144e-06+0.000000000000000000e+00j)  (5.422363153553197237e-07+0.000000000000000000e+00j)  (1.156263718644901789e-07+0.000000000000000000e+00j)  (4.030544128239444598e-08+0.000000000000000000e+00j)  (1.085533107043043873e-08+0.000000000000000000e+00j)  (3.668213309846213220e-09+0.000000000000000000e+00j)  (1.154529575342294174e-09+0.000000000000000000e+00j)  (1.481579386919897592e-09+0.000000000000000000e+00j)  (4.184890683733481494e-10+0.000000000000000000e+00j)  (1.278393783951981628e-10+0.000000000000000000e+00j)
 (1.783567134268535526e+00+0.000000000000000000e+00j)  (4.854882776536394440e-01-6.195873415579709054e-01j)  (3.697990615215644011e-02+1.504157188080587348e-01j)  (-4.613666407831467503e-02-5.362676207564523977e-03j)  (5.647439757550797891e-03-9.206747499640455246e-03j)  (1.831542138409311161e-03+2.295538491312596689e-03j)  (-6.924560793470427560e-04+1.973605642840342610e-04j)  (1.397123055897544764e-05-1.875994419891525977e-04j)  (4.212482025645233853e-05+2.092081716320530997e-05j)  (-8.858885130933437992e-06+8.253424819328798677e-06j)  (-1.106649319170089501e-06-2.861400444305919669e-06j)  (7.860213921241882257e-07-3.639273864627614598e-09j)  (-7.414008077362027069e-08+1.875223951007813103e-07j)  (-3.798801834827944860e-08-3.444196985581776254e-08j)  (1.167833613129336425e-08-5.836684496807135711e-09j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.180320986063674739e-05+0.000000000000000000e+00j)  (4.294966508953397855e-06+0.000000000000000000e+00j)  (1.559907366561486624e-06+0.000000000000000000e+00j)  (5.082411108249765336e-07+0.000000000000000000e+00j)  (1.109794418645696020e-07+0.000000000000000000e+00j)  (3.813835193155433818e-08+0.000000000000000000e+00j)  (1.027309952973072810e-08+0.000000000000000000e+00j)  (3.407012637997026378e-09+0.000000000000000000e+00j)  (1.096100668482364136e-09+0.000000000000000000e+00j)  (1.337317445861131809e-09+0.000000000000000000e+00j)  (3.918538301204472652e-10+0.000000000000000000e+00j)  (1.203275943154346057e-10+0.000000000000000000e+00j)
 (1.823647294589176848e+00+0.000000000000000000e+00j)  (4.907351132507977720e-01-5.958073516110670154e-01j)  (2.847585433817164877e-02+1.462025830877997368e-01j)  (-4.399685035520241316e-02-7.664249217287754344e-03j)  (6.061593684247069264e-03-8.246238568719265610e-03j)  (1.508114362405201837e-03+2.315191008519026494e-03j)  (-6.603291734367631874e-04+1.035057207483953935e-04j)  (3.635704590574208235e-05-1.689906437291320042e-04j)  (3.467486674121812474e-05+2.495998353744702142e-05j)  (-9.160419706274414652e-06+5.864467535005946173e-06j)  (-4.465713428387231889e-07-2.692044776174350321e-06j)  (6.747963565034287354e-07+1.499357581447915165e-07j)  (-1.027811116584629567e-07+1.426647460752282708e-07j)  (-2.374835963347124553e-08-3.720394816320553085e-08j)  (1.095777194470710007e-08-1.955719819940568695e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.147771811138152860e-05+0.000000000000000000e+00j)  (4.123661338052543304e-06+0.000000000000000000e+00j)  (1.498135205021210145e-06+0.000000000000000000e+00j)  (4.763080683145075563e-07+0.000000000000000000e+00j)  (1.067625286345859763e-07+0.000000000000000000e+00j)  (3.604700893470108992e-08+0.000000000000000000e+00j)  (9.729460744541457735e-09+0.000000000000000000e+00j)  (3.172124746774094734e-09+0.000000000000000000e+00j)  (1.045421669451481946e-09+0.000000000000000000e+00j)  (1.199543500414530247e-09+0.000000000000000000e+00j)  (3.665796277424446573e-10+0.000000000000000000e+00j)  (1.123543797687022192e-10+0.000000000000000000e+00j)
 (1.863727454909818171e+00+0.000000000000000000e+00j)  (4.946821479338118777e-01-5.727294473758064441e-01j)  (2.076376112976349719e-02+1.416669284911866999e-01j)  (-4.184028253210157755e-02-9.656560307786632782e-03j)  (6.353403154914763831e-03-7.317562666219737909e-03j)  (1.211107375754428119e-03+2.297632140290073368e-03j)  (-6.192752797703317616e-04+2.299620855794624058e-05j)  (5.355748956513296241e-05-1.492490773588270878e-04j)  (2.749371855428140980e-05+2.730399985080934750e-05j)  (-9.000338753910659846e-06+3.750050497035724669e-06j)  (8.248196643126239745e-08-2.421610591929031047e-06j)  (5.501860364968629613e-07+2.554285593029916448e-07j)  (-1.163981621466446037e-07+9.925800032099070686e-08j)  (-1.157603574761143446e-08-3.605554901234424845e-08j)  (9.415089949433482183e-09+9.522946893729778973e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.116960146603744456e-05+0.000000000000000000e+00j)  (3.954729436332994131e-06+0.000000000000000000e+00j)  (1.438972619989244483e-06+0.000000000000000000e+00j)  (4.467153481486702488e-07+0.000000000000000000e+00j)  (1.028926676785301585e-07+0.000000000000000000e+00j)  (3.402324241018801055e-08+0.000000000000000000e+00j)  (9.209169632301321268e-09+0.000000000000000000e+00j)  (2.961541627846837403e-09+0.000000000000000000e+00j)  (9.988394134712141140e-10+0.000000000000000000e+00j)  (1.072978590087701903e-09+0.000000000000000000e+00j)  (3.432636379555636560e-10+0.000000000000000000e+00j)  (1.040661927532776806e-10+0.000000000000000000e+00j)
 (1.903807615230459493e+00+0.000000000000000000e+00j)  (4.974535921591857757e-01-5.503976551827807207e-01j)  (1.380820142536448407e-02+1.369030201338190811e-01j)  (-3.969613415857737443e-02-1.136827077743135343e-02j)  (6.537979699601998047e-03-6.430812129732572067e-03j)  (9.422979296928825008e-04+2.250348212386695142e-03j)  (-5.722616657515151297e-04-4.451904457446090140e-05j)  (6.608875091591725093e-05-1.293447100376247927e-04j)  (2.083418049521075155e-05+2.824541709949730331e-05j)  (-8.503070485956948534e-06+1.953011931685308477e-06j)  (4.827467704147530585e-07-2.093711596276752443e-06j)  (4.249993123585069064e-07+3.190051251088118577e-07j)  (-1.182633977076459887e-07+6.049928981678200673e-08j)  (-1.999711436547062455e-09-3.233798967875554000e-08j)  (7.486935588703722571e-09+2.895665850517958694e-09j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.087698753716025546e-05+0.000000000000000000e+00j)  (3.789108609899262332e-06+0.000000000000000000e+00j)  (1.382490721546315084e-06+0.000000000000000000e+00j)  (4.196052336688636985e-07+0.000000000000000000e+00j)  (9.928595310779899274e-08+0.000000000000000000e+00j)  (3.206119207780117398e-08+0.000000000000000000e+00j)  (8.695606176121137795e-09+0.000000000000000000e+00j)  (2.770624986372408307e-09+0.000000000000000000e+00j)  (9.526279175630405981e-10+0.000000000000000000e+00j)  (9.611750772068544559e-10+0.000000000000000000e+00j)  (3.220469570848160594e-10+0.000000000000000000e+00j)  (9.580095630859007118e-11+0.000000000000000000e+00j)
 (1.943887775551100816e+00+0.000000000000000000e+00j)  (4.991674489531519043e-01-5.288419469800917927e-01j)  (7.567510543913226473e-03+1.319920008909871434e-01j)  (-3.758684357485198718e-02-1.282767135152445420e-02j)  (6.629809911111859966e-03-5.593107509860632820e-03j)  (7.021722285239692099e-04+2.180087156848603807e-03j)  (-5.217723112547202309e-04-9.979479597521754165e-05j)  (7.455038838435585431e-05-1.100095256030145181e-04j)  (1.485361629821048516e-05+2.807376573793605881e-05j)  (-7.778958524464057458e-06+4.843105023052117474e-07j)  (7.650134865581399582e-07-1.742943845868431104e-06j)  (3.078976775820568892e-07+3.483137731586628253e-07j)  (-1.117054234936759273e-07+2.811602870503614621e-08j)  (4.918036120940026443e-09-2.721694556437266992e-08j)  (5.499365594306339704e-09+3.996343791788452583e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (1.059772973581092410e-05+0.000000000000000000e+00j)  (3.627595834652618696e-06+0.000000000000000000e+00j)  (1.328613043224402596e-06+0.000000000000000000e+00j)  (3.949887663603834972e-07+0.000000000000000000e+00j)  (9.586833796054295914e-08+0.000000000000000000e+00j)  (3.015873640066692027e-08+0.000000000000000000e+00j)  (8.174484905321150304e-09+0.000000000000000000e+00j)  (2.593488215548688251e-09+0.000000000000000000e+00j)  (9.037632781425942870e-10+0.000000000000000000e+00j)  (8.664286665110349411e-10+0.000000000000000000e+00j)  (3.025300002649114036e-10+0.000000000000000000e+00j)  (8.799300238663815024e-11+0.000000000000000000e+00j)
 (1.983967935871742139e+00+0.000000000000000000e+00j)  (4.999347048045020836e-01-5.080802804428653507e-01j)  (1.996105641568442224e-03+1.270027231336544327e-01j)  (-3.552914762307006480e-02-1.406187404949929380e-02j)  (6.642472866832154627e-03-4.809108919708652424e-03j)  (4.902341725331373903e-04+2.092773960053436518e-03j)  (-4.698226231476958269e-04-1.438421243930789091e-04j)  (7.956845375456714480e-05-9.176481434124432370e-05j)  (9.632499231772292413e-06+2.705817408772429205e-05j)  (-6.920873298275731676e-06-6.677035269203069707e-07j)  (9.448022198474135222e-07-1.395153849748282440e-06j)  (2.041300920783102921e-07+3.511392890965506069e-07j)  (-9.973847741759573913e-08+2.698516067200683880e-09j)  (9.418297952337041866e-09-2.160387384682565444e-08j)  (3.666706777042386535e-09+4.429023133767459198e-09j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.032956339951578045e-05+0.000000000000000000e+00j)  (3.470844819028204007e-06+0.000000000000000000e+00j)  (1.277157715557279552e-06+0.000000000000000000e+00j)  (3.727734081025834157e-07+0.000000000000000000e+00j)  (9.258362592580029462e-08+0.000000000000000000e+00j)  (2.831822797347043087e-08+0.000000000000000000e+00j)  (7.636827577055125306e-09+0.000000000000000000e+00j)  (2.424656157083699928e-09+0.000000000000000000e+00j)  (8.504241393655242242e-10+0.000000000000000000e+00j)  (7.899400771629732703e-10+0.000000000000000000e+00j)  (2.839781907810223188e-10+0.000000000000000000e+00j)  (8.101531265836887258e-11+0.000000000000000000e+00j)
 (2.024048096192383461e+00+0.000000000000000000e+00j)  (4.998588572929613116e-01-4.881204888242427486e-01j)  (-2.953629978551921935e-03+1.219927752684395461e-01j)  (-3.353506013027706539e-02-1.509628825578539918e-02j)  (6.588475887716854773e-03-4.081477059263405836e-03j)  (3.052745960015765606e-04+1.993490082014386707e-03j)  (-4.179972072376795210e-04-1.778114983129974421e-04j)  (8.175479741239314593e-05-7.495346153044812182e-05j)  (5.192342491085209300e-06+2.543712159911806035e-05j)  (-6.003404446565363382e-06-1.529562152429291191e-06j)  (1.039652516471908832e-06-1.068445719160939169e-06j)  (1.163932348400938057e-07+3.346803007189006383e-07j)  (-8.486836754010073574e-08-1.596132059409422432e-08j)  (1.190576096620196012e-08-1.614128027654742166e-08j)  (2.107992645295941206e-09+4.377650130983946264e-09j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (1.007023886659454588e-05+0.000000000000000000e+00j)  (3.319367929104137151e-06+0.000000000000000000e+00j)  (1.227890407355978261e-06+0.000000000000000000e+00j)  (3.528033715859606460e-07+0.000000000000000000e+00j)  (8.939775962432474840e-08+0.000000000000000000e+00j)  (2.654657513947694125e-08+0.000000000000000000e+00j)  (7.080685429176595457e-09+0.000000000000000000e+00j)  (2.260499660925485585e-09+0.000000000000000000e+00j)  (7.921696279045804591e-10+0.000000000000000000e+00j)  (7.320600878586788313e-10+0.000000000000000000e+00j)  (2.656956022680430227e-10+0.000000000000000000e+00j)  (7.503064958145727169e-11+0.000000000000000000e+00j)
 (2.064128256513024784e+00+0.000000000000000000e+00j)  (4.990357125368670710e-01-4.689619972804086601e-01j)  (-7.329858469874286908e-03+1.170096075503573030e-01j)  (-3.161276024956390790e-02-1.595431949252495984e-02j)  (6.479177456711986832e-03-3.411276535872871229e-03j)  (1.455982177355829926e-04+1.886498271389966397e-03j)  (-3.675003545565603148e-04-2.029042077242973789e-04j)  (8.167996286403324409e-05-5.977322042811376217e-05j)  (1.511904558503285480e-06+2.341351574007570472e-05j)  (-5.083583477236482291e-06-2.136520279406140204e-06j)  (1.067315975448765429e-06-7.743929888298559933e-07j)  (4.555494616930185774e-08+3.052641627792775427e-07j)  (-6.902759029607844379e-08-2.857051255360956556e-08j)  (1.284113227081140987e-08-1.122791087525646799e-08j)  (8.704009949816165311e-10+4.009157770615991508e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.817628524441825467e-06+0.000000000000000000e+00j)  (3.173543563613585090e-06+0.000000000000000000e+00j)  (1.180579672196670173e-06+0.000000000000000000e+00j)  (3.348980746001064477e-07+0.000000000000000000e+00j)  (8.629908541936846197e-08+0.000000000000000000e+00j)  (2.485468939896769859e-08+0.000000000000000000e+00j)  (6.511557526293713619e-09+0.000000000000000000e+00j)  (2.100098668106382869e-09+0.000000000000000000e+00j)  (7.298495350455912114e-10+0.000000000000000000e+00j)  (6.923696378084935424e-10+0.000000000000000000e+00j)  (2.473663613723948578e-10+0.000000000000000000e+00j)  (6.993092519592020510e-11+0.000000000000000000e+00j)
 (2.104208416833666107e+00+0.000000000000000000e+00j)  (4.975533928577892673e-01-4.505973557822815501e-01j)  (-1.118014593853043984e-02+1.120916853179035888e-01j)  (-2.976737338460665183e-02-1.665723596203886464e-02j)  (6.324771949018405393e-03-2.798320787274383246e-03j)  (9.208825470042686324e-06+1.775297466248565480e-03j)  (-3.192115691761309945e-04-2.203086519652684260e-04j)  (7.985704079859973280e-05-4.630834198761380334e-05j)  (-1.458832286932839848e-06+2.115366520905027047e-05j)  (-4.202501297752420999e-06-2.527745307751719383e-06j)  (1.044545518123376344e-06-5.192180788651438643e-07j)  (-8.838064710377927317e-09+2.682654504746387947e-07j)  (-5.359505044467792476e-08-3.609485388500623771e-08j)  (1.266721053720455683e-08-7.065128898519699542e-09j)  (-4.740841885250298169e-11+3.461057327300754498e-09j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (9.569807477773870650e-06+0.000000000000000000e+00j)  (3.033629212902830542e-06+0.000000000000000000e+00j)  (1.135045875447532830e-06+0.000000000000000000e+00j)  (3.188766917590190984e-07+0.000000000000000000e+00j)  (8.329485690152158364e-08+0.000000000000000000e+00j)  (2.325626788001447694e-08+0.000000000000000000e+00j)  (5.941725030578972562e-09+0.000000000000000000e+00j)  (1.945398484806582524e-09+0.000000000000000000e+00j)  (6.653349345018337625e-10+0.000000000000000000e+00j)  (6.694740222766219903e-10+0.000000000000000000e+00j)  (2.292255725513946634e-10+0.000000000000000000e+00j)  (6.540533315135548988e-11+0.000000000000000000e+00j)
 (2.144288577154307429e+00+0.000000000000000000e+00j)  (4.954925031562912863e-01-4.330135885726613676e-01j)  (-1.455061656189517855e-02+1.072696181176010510e-01j)  (-2.800163995564189032e-02-1.722415624070683729e-02j)  (6.134316382501643974e-03-2.241461947958985762e-03j)  (-1.060443450616942954e-04+1.662695632305456750e-03j)  (-2.737407364226882023e-04-2.311573220896193353e-04j)  (7.673398687392329149e-05-3.455791126027243514e-05j)  (-3.787145418584042693e-06+1.878903476256770151e-05j)  (-3.387485053882973040e-06-2.742658651803168975e-06j)  (9.862595754247190341e-07-3.049172844083155686e-07j)  (-4.820458902638252052e-08+2.280630780052838052e-07j)  (-3.946427539714460593e-08-3.958126494024591247e-08j)  (1.176553836972131609e-08-3.710818481163559879e-09j)  (-6.758806891034680680e-10+2.838506144349033306e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (9.325109450307728827e-06+0.000000000000000000e+00j)  (2.899779467188672263e-06+0.000000000000000000e+00j)  (1.091196645630624112e-06+0.000000000000000000e+00j)  (3.045644028830978656e-07+0.000000000000000000e+00j)  (8.040481114759869421e-08+0.000000000000000000e+00j)  (2.176587067934099343e-08+0.000000000000000000e+00j)  (5.388767175355746520e-09+0.000000000000000000e+00j)  (1.800658730730576042e-09+0.000000000000000000e+00j)  (6.011489262311034583e-10+0.000000000000000000e+00j)  (6.607188357173097792e-10+0.000000000000000000e+00j)  (2.120239744642260269e-10+0.000000000000000000e+00j)  (6.109963551969241801e-11+0.000000000000000000e+00j)
 (2.184368737474948752e+00+0.000000000000000000e+00j)  (4.929264126281587277e-01-4.161933670075321223e-01j)  (-1.748535257303301949e-02+1.025672298661020054e-01j)  (-2.631647558150882610e-02-1.767212017439668756e-02j)  (5.915784275136134682e-03-1.738831130534732473e-03j)  (-2.023546623093648708e-04+1.550891294594263252e-03j)  (-2.314794313993284074e-04-2.365001777906397702e-04j)  (7.269208837388470886e-05-2.445999266897866747e-05j)  (-5.548609615377650016e-06+1.641982862275720485e-05j)  (-2.654609467480083978e-06-2.818336135383183390e-06j)  (9.050055966068630958e-07-1.303747352622327376e-07j)  (-7.461656284052793115e-08+1.879907461735107395e-07j)  (-2.713391919028766615e-08-4.003679321939079111e-08j)  (1.043839010947610914e-08-1.130898265491537312e-09j)  (-1.060422134090996173e-09+2.216708382197456283e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.082160786895300165e-06+0.000000000000000000e+00j)  (2.772067378763767211e-06+0.000000000000000000e+00j)  (1.049044814738943676e-06+0.000000000000000000e+00j)  (2.917845994248096181e-07+0.000000000000000000e+00j)  (7.765315068976166856e-08+0.000000000000000000e+00j)  (2.039635504678774764e-08+0.000000000000000000e+00j)  (4.873407294273387255e-09+0.000000000000000000e+00j)  (1.671253427178717477e-09+0.000000000000000000e+00j)  (5.400554518231581737e-10+0.000000000000000000e+00j)  (6.622254221787444803e-10+0.000000000000000000e+00j)  (1.968046742787656874e-10+0.000000000000000000e+00j)  (5.677884274232537546e-11+0.000000000000000000e+00j)
 (2.224448897795590074e+00+0.000000000000000000e+00j)  (4.899216161408403991e-01-4.001160171101139085e-01j)  (-2.002599419289056992e-02+9.800254837519253859e-02j)  (-2.471143128861898186e-02-1.801621319096213120e-02j)  (5.676135740304380853e-03-1.288035425803859060e-03j)  (-2.818755799424432513e-04+1.441557074725477753e-03j)  (-1.926464291721282404e-04-2.372903589232784681e-04j)  (6.804851325806518211e-05-1.591132314724406135e-05j)  (-6.820616029140126341e-06+1.411952982477505787e-05j)  (-2.011298208153565778e-06-2.787916856320157883e-06j)  (8.107411853479213536e-07+7.544415085301880200e-09j)  (-9.046688503128068035e-08+1.503265159523774102e-07j)  (-1.680347034720743348e-08-3.835455170169317191e-08j)  (8.909290677028473675e-09+7.582516925643058319e-10j)  (-1.252137473834855311e-09+1.645360237669662463e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (8.839896033582802040e-06+0.000000000000000000e+00j)  (2.650506984897936451e-06+0.000000000000000000e+00j)  (1.008707941463750624e-06+0.000000000000000000e+00j)  (2.803468679398697266e-07+0.000000000000000000e+00j)  (7.506057043239978610e-08+0.000000000000000000e+00j)  (1.915597213567113389e-08+0.000000000000000000e+00j)  (4.416671336239646431e-09+0.000000000000000000e+00j)  (1.561975175336425243e-09+0.000000000000000000e+00j)  (4.846456859462716521e-10+0.000000000000000000e+00j)  (6.694057938506646448e-10+0.000000000000000000e+00j)  (1.845330582010656892e-10+0.000000000000000000e+00j)  (5.242501525835286658e-11+0.000000000000000000e+00j)
 (2.264529058116231397e+00+0.000000000000000000e+00j)  (4.865381465537223504e-01-3.847583758008045751e-01j)  (-2.221149867557446062e-02+9.358870260130341956e-02j)  (-2.318506497559533197e-02-1.826972144494542344e-02j)  (5.421396144713118426e-03-8.863179279910505040e-04j)  (-3.466625010990015627e-04+1.335920683653726501e-03j)  (-1.573266878970931335e-04-2.343786960405593207e-04j)  (6.306123822892349760e-05-8.782811473970887387e-06j)  (-7.678088696841822730e-06+1.193963686792991598e-05j)  (-1.458739012428994409e-06-2.679908497922727803e-06j)  (7.109442583502096626e-07+1.130139396891556797e-07j)  (-9.813552115496031905e-08+1.163845404114031400e-07j)  (-8.463883373248723996e-09-3.527681732542419204e-08j)  (7.334486046102450637e-09+2.059721899678056532e-09j)  (-1.302014482513660264e-09+1.153114199217153639e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.597558676561307646e-06+0.000000000000000000e+00j)  (2.535074537241565269e-06+0.000000000000000000e+00j)  (9.703909814779333188e-07+0.000000000000000000e+00j)  (2.700408314417462091e-07+0.000000000000000000e+00j)  (7.263794350819342765e-08+0.000000000000000000e+00j)  (1.804575577070603703e-08+0.000000000000000000e+00j)  (4.036323241795840061e-09+0.000000000000000000e+00j)  (1.475242050161621783e-09+0.000000000000000000e+00j)  (4.369566540871913538e-10+0.000000000000000000e+00j)  (6.777140278076243662e-10+0.000000000000000000e+00j)  (1.756882014721612383e-10+0.000000000000000000e+00j)  (4.825112835775418661e-11+0.000000000000000000e+00j)
 (2.304609218436872720e+00+0.000000000000000000e+00j)  (4.828300153685631813e-01-3.700955110121555425e-01j)  (-2.407802319444611941e-02+8.933472334345973764e-02j)  (-2.173523629397828422e-02-1.844430125589545735e-02j)  (5.156738065569941090e-03-5.306866211023436499e-04j)  (-3.986343274362064365e-04+1.234840498451604930e-03j)  (-1.255039071914845121e-04-2.285141789020048381e-04j)  (5.793511725872432333e-05-2.931439636189192220e-06j)  (-8.190931137850525668e-06+9.914048561725768898e-06j)  (-9.938814131356219858e-07-2.518165041311082181e-06j)  (6.109853016449301397e-07+1.905012925121202691e-07j)  (-9.972555134101853662e-08+8.672368858761435953e-08j)  (-1.976676804666098596e-09-3.138686056312596943e-08j)  (5.818332044133346760e-09+2.878244308793840953e-09j)  (-1.256923536100941793e-09+7.514536023671140508e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (8.354690384158687050e-06+0.000000000000000000e+00j)  (2.425726069015983443e-06+0.000000000000000000e+00j)  (9.343552968098276004e-07+0.000000000000000000e+00j)  (2.606414510393985258e-07+0.000000000000000000e+00j)  (7.038284611813883460e-08+0.000000000000000000e+00j)  (1.705805689801293967e-08+0.000000000000000000e+00j)  (3.742959174801614599e-09+0.000000000000000000e+00j)  (1.409918244665783842e-09+0.000000000000000000e+00j)  (3.981719797714564711e-10+0.000000000000000000e+00j)  (6.832842449195017097e-10+0.000000000000000000e+00j)  (1.700300626136560125e-10+0.000000000000000000e+00j)  (4.463926475051440707e-11+0.000000000000000000e+00j)
 (2.344689378757514042e+00+0.000000000000000000e+00j)  (4.788456643050619244e-01-3.561013211448973426e-01j)  (-2.565890182591034838e-02+8.524624829053353836e-02j)  (-2.035933693464219915e-02-1.855015118557860887e-02j)  (4.886563031508775641e-03-2.180172779130354224e-04j)  (-4.395505451488334963e-04+1.138874082652677460e-03j)  (-9.708722514714227707e-05-2.203482658770748173e-04j)  (5.282833114030848203e-05+1.790726663558113093e-06j)  (-8.422665014638454670e-06+8.062823872438660048e-06j)  (-6.109174626896382102e-07-2.322240868293732385e-06j)  (5.146171438270087154e-07+2.443270513697118434e-07j)  (-9.693412116713152696e-08+6.142060985065563006e-08j)  (2.863205807446382430e-09-2.712171968588917019e-08j)  (4.427442726705137506e-09+3.311865910692290863e-09j)  (-1.156433778367424843e-09+4.384050197710815741e-10j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.111111661684275559e-06+0.000000000000000000e+00j)  (2.322409335429882428e-06+0.000000000000000000e+00j)  (9.008782462195997445e-07+0.000000000000000000e+00j)  (2.519249428305735906e-07+0.000000000000000000e+00j)  (6.827933146484544297e-08+0.000000000000000000e+00j)  (1.617697130483139551e-08+0.000000000000000000e+00j)  (3.537047040231411582e-09+0.000000000000000000e+00j)  (1.361440608071512395e-09+0.000000000000000000e+00j)  (3.684791198097882797e-10+0.000000000000000000e+00j)  (6.832990522371979736e-10+0.000000000000000000e+00j)  (1.667293867832484266e-10+0.000000000000000000e+00j)  (4.201347401685396754e-11+0.000000000000000000e+00j)
 (2.384769539078155365e+00+0.000000000000000000e+00j)  (4.746284147439304713e-01-3.427490288816519293e-01j)  (-2.698469206688487027e-02+8.132613577045036402e-02j)  (-1.905446747699774887e-02-1.859617891658110755e-02j)  (4.614580758376675765e-03+5.486520380666723234e-05j)  (-4.710003017348574333e-04+1.048338861808352550e-03j)  (-7.193278129483046950e-05-2.104415419109055400e-04j)  (4.785883949615871369e-05+5.529796729892072519e-06j)  (-8.429795360544950779e-06+6.395296324034388054e-06j)  (-3.023026607404217952e-07-2.107851161951837546e-06j)  (4.244216598216106505e-07+2.784996850071158522e-07j)  (-9.106799903950839759e-08+4.031857719868790905e-08j)  (6.283754395745345746e-09-2.279748709068159899e-08j)  (3.201096735293479620e-09+3.449153304801761994e-09j)  (-1.030425638770574218e-09+2.027178682552096556e-10j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.866896319543931421e-06+0.000000000000000000e+00j)  (2.225068848587657650e-06+0.000000000000000000e+00j)  (8.702084441303276410e-07+0.000000000000000000e+00j)  (2.436894202146464015e-07+0.000000000000000000e+00j)  (6.630050025853247348e-08+0.000000000000000000e+00j)  (1.538087283971943263e-08+0.000000000000000000e+00j)  (3.408742875572108349e-09+0.000000000000000000e+00j)  (1.323309965803725909e-09+0.000000000000000000e+00j)  (3.471472076117269800e-10+0.000000000000000000e+00j)  (6.761278696770819695e-10+0.000000000000000000e+00j)  (1.647906160152663426e-10+0.000000000000000000e+00j)  (4.066890755701377228e-11+0.000000000000000000e+00j)
 (2.424849699398796687e+00+0.000000000000000000e+00j)  (4.702169055375458040e-01-3.300115834925956282e-01j)  (-2.808327097715447931e-02+7.757499368656950445e-02j)  (-1.781757077802424358e-02-1.859015799204109462e-02j)  (4.343884438964876714e-03+2.911232783064823088e-04j)  (-4.944004880883841454e-04+9.633647413689206546e-04j)  (-4.986085950181556582e-05-1.992716873536802633e-04j)  (4.311066854696459313e-05+8.425144958092810937e-06j)  (-8.261605110933514088e-06+4.912668077703628280e-06j)  (-5.947659539358781886e-08-1.887282297949142098e-06j)  (3.421113132108405122e-07+2.967125683697778573e-07j)  (-8.315062344588499597e-08+2.318043209104641197e-08j)  (8.511363554873703663e-09-1.863807635649680050e-08j)  (2.158004595260061541e-09+3.368324829828667337e-09j)  (-8.981010004553004119e-10+2.858959316993723477e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.622341645883669702e-06+0.000000000000000000e+00j)  (2.133643654254194541e-06+0.000000000000000000e+00j)  (8.425225543878673483e-07+0.000000000000000000e+00j)  (2.357728366687945474e-07+0.000000000000000000e+00j)  (6.441277550022757596e-08+0.000000000000000000e+00j)  (1.464649415495701261e-08+0.000000000000000000e+00j)  (3.341176625243852012e-09+0.000000000000000000e+00j)  (1.289210744626781533e-09+0.000000000000000000e+00j)  (3.328045355663377022e-10+0.000000000000000000e+00j)  (6.613224875343522052e-10+0.000000000000000000e+00j)  (1.634685158978660985e-10+0.000000000000000000e+00j)  (4.062649947711466372e-11+0.000000000000000000e+00j)
 (2.464929859719438010e+00+0.000000000000000000e+00j)  (4.656455125472004908e-01-3.178619846252437320e-01j)  (-2.897996509487772016e-02+7.399163128132317524e-02j)  (-1.664553056243276222e-02-1.853887161426009955e-02j)  (4.077021235431177275e-03+4.938578819386211984e-04j)  (-5.110003323574966198e-04+8.839388517642388044e-04j)  (-3.066925463960611380e-05-1.872420092123261404e-04j)  (3.863991930628073840e-05+1.060606029437712294e-05j)  (-7.960254145308412149e-06+3.610222258703907913e-06j)  (1.265531280870120645e-07-1.669733484625800007e-06j)  (2.686799140063002312e-07+3.023699806727554491e-07j)  (-7.403753177417334070e-08+9.729603392395499741e-09j)  (9.761411049609587321e-09-1.479971433823141119e-08j)  (1.301152735500400102e-09+3.136381789546960821e-09j)  (-7.688968755562559442e-10-9.972250300061749976e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.377935724374156167e-06+0.000000000000000000e+00j)  (2.048058601511337688e-06+0.000000000000000000e+00j)  (8.178899182613670447e-07+0.000000000000000000e+00j)  (2.280627194377659850e-07+0.000000000000000000e+00j)  (6.258058829953228806e-08+0.000000000000000000e+00j)  (1.395339948305569739e-08+0.000000000000000000e+00j)  (3.315546558181766614e-09+0.000000000000000000e+00j)  (1.254815206960750224e-09+0.000000000000000000e+00j)  (3.237837628284186232e-10+0.000000000000000000e+00j)  (6.395067882592104649e-10+0.000000000000000000e+00j)  (1.624325515724181418e-10+0.000000000000000000e+00j)  (4.160891989198834775e-11+0.000000000000000000e+00j)
 (2.505010020040079333e+00+0.000000000000000000e+00j)  (4.609447455233813828e-01-3.062735393024866304e-01j)  (-2.969770172388823404e-02+7.057344182127703314e-02j)  (-1.553524255797914325e-02-1.844824223111841618e-02j)  (3.816057539881716892e-03+6.660715622587606681e-04j)  (-5.218904487991315446e-04+8.099428914715490514e-04j)  (-1.414345573756248667e-05-1.746899698461937050e-04j)  (3.448034684057823266e-05+1.218975677095273191e-05j)  (-7.561156520157346065e-06+2.479217258299000136e-06j)  (2.646777740075261361e-07-1.461659910832700691e-06j)  (2.044747340453644617e-07+2.985569379256942511e-07j)  (-6.447502129564324151e-08-3.793803664504687102e-10j)  (1.023719184427163039e-08-1.138698726486564633e-08j)  (6.224150337919324076e-10+2.808323158047029149e-09j)  (-6.451845022028736090e-10-1.944202501935603034e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (7.134322969528869822e-06+0.000000000000000000e+00j)  (1.968211021939314346e-06+0.000000000000000000e+00j)  (7.962508221263094641e-07+0.000000000000000000e+00j)  (2.204958838057258143e-07+0.000000000000000000e+00j)  (6.077041839621393006e-08+0.000000000000000000e+00j)  (1.328757844601292499e-08+0.000000000000000000e+00j)  (3.315310915066295882e-09+0.000000000000000000e+00j)  (1.218737097098765722e-09+0.000000000000000000e+00j)  (3.183832962088896063e-10+0.000000000000000000e+00j)  (6.121457444517117773e-10+0.000000000000000000e+00j)  (1.616518923479145297e-10+0.000000000000000000e+00j)  (4.314812070319094466e-11+0.000000000000000000e+00j)
 (2.545090180360720655e+00+0.000000000000000000e+00j)  (4.561416196964345193e-01-2.952200625532048206e-01j)  (-3.025717206700739847e-02+6.731672426872063741e-02j)  (-1.448366428099670533e-02-1.832344669692625647e-02j)  (3.562638863257423360e-03+8.106413900297433856e-04j)  (-5.280146896909841637e-04+7.411837385815993849e-04j)  (-6.422069804509079921e-08-1.618952961140458346e-04j)  (3.064833424689153272e-05+1.328052563145446077e-05j)  (-7.093611449549068427e-06+1.508442746986223418e-06j)  (3.632184996051876772e-07-1.267192288152460949e-06j)  (1.492815810466349226e-07+2.879480475120921288e-07j)  (-5.508697227617272991e-08-7.593846335060849994e-09j)  (1.013039428861407593e-08-8.460737937649262518e-09j)  (1.072360768888013605e-10+2.427565175772618783e-09j)  (-5.259459720636706298e-10-2.626216727275968581e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.892268686461640765e-06+0.000000000000000000e+00j)  (1.893955767522693812e-06+0.000000000000000000e+00j)  (7.774123045569882372e-07+0.000000000000000000e+00j)  (2.130498315786427900e-07+0.000000000000000000e+00j)  (5.895361674773860644e-08+0.000000000000000000e+00j)  (1.264324411552573459e-08+0.000000000000000000e+00j)  (3.327985615797540881e-09+0.000000000000000000e+00j)  (1.182562412707087192e-09+0.000000000000000000e+00j)  (3.149899645973285442e-10+0.000000000000000000e+00j)  (5.811857737049390808e-10+0.000000000000000000e+00j)  (1.611417194209533922e-10+0.000000000000000000e+00j)  (4.473021596460282086e-11+0.000000000000000000e+00j)
 (2.585170340681361978e+00+0.000000000000000000e+00j)  (4.512600007774254518e-01-2.846760308317767829e-01j)  (-3.067699903460828839e-02+6.421695165911088521e-02j)  (-1.348784846020901519e-02-1.816901749024140214e-02j)  (3.318044412679728092e-03+9.302998189242048070e-04j)  (-5.301835285484640453e-04+6.774181154338095902e-04j)  (1.178689615658921200e-05-1.490874057264165249e-04j)  (2.714712259129713575e-05+1.396974867513301881e-05j)  (-6.581605703536004833e-06+6.853882893783458068e-07j)  (4.295926395248404224e-07-1.088645380974802276e-06j)  (1.024747560468047620e-07+2.727129009489502240e-07j)  (-4.632388706031885611e-08-1.244908623106479324e-08j)  (9.618782727177082079e-09-6.041400619035039340e-09j)  (-2.617409918674797946e-10+2.028068642436728654e-09j)  (-4.102385582746851017e-10-3.069402651246263073e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.652623301154845438e-06+0.000000000000000000e+00j)  (1.825092191161802616e-06+0.000000000000000000e+00j)  (7.610621723392731222e-07+0.000000000000000000e+00j)  (2.057295893937000350e-07+0.000000000000000000e+00j)  (5.710792250313670298e-08+0.000000000000000000e+00j)  (1.202249653099138987e-08+0.000000000000000000e+00j)  (3.344839445163117649e-09+0.000000000000000000e+00j)  (1.150082179055362031e-09+0.000000000000000000e+00j)  (3.121151526732272014e-10+0.000000000000000000e+00j)  (5.486280807956767408e-10+0.000000000000000000e+00j)  (1.607568259673662892e-10+0.000000000000000000e+00j)  (4.590223122132899414e-11+0.000000000000000000e+00j)
 (2.625250501002003300e+00+0.000000000000000000e+00j)  (4.463209230613132128e-01-2.746166961869240253e-01j)  (-3.097390445637529521e-02+6.126899336500194609e-02j)  (-1.254496411193762456e-02-1.798893089693846120e-02j)  (3.083236540889724986e-03+1.027621983921611767e-03j)  (-5.290880444244025656e-04+6.183721186810484495e-04j)  (2.162354990171249977e-05-1.364520449523876381e-04j)  (2.397025837304262561e-05+1.433646115542994174e-05j)  (-6.044652033869491896e-06-2.983083503779654447e-09j)  (4.701742946108696727e-07-9.270522400988123811e-07j)  (6.321847038787144947e-08+2.544870468353216339e-07j)  (-3.842809704651533663e-08-1.550054642027179332e-08j)  (8.860269178970662771e-09-4.112284040869001619e-09j)  (-5.033026213105891986e-10+1.637127577538262609e-09j)  (-2.993484185938814651e-10-3.276243042700984631e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (6.416286850726588494e-06+0.000000000000000000e+00j)  (1.761356619108639236e-06+0.000000000000000000e+00j)  (7.467981841316819328e-07+0.000000000000000000e+00j)  (1.985540129759801175e-07+0.000000000000000000e+00j)  (5.521790529573431208e-08+0.000000000000000000e+00j)  (1.143307847527816296e-08+0.000000000000000000e+00j)  (3.359612509242536192e-09+0.000000000000000000e+00j)  (1.125897145536464067e-09+0.000000000000000000e+00j)  (3.084249604881867206e-10+0.000000000000000000e+00j)  (5.161764624783709635e-10+0.000000000000000000e+00j)  (1.601481530145908174e-10+0.000000000000000000e+00j)  (4.633591885217929747e-11+0.000000000000000000e+00j)
 (2.665330661322644623e+00+0.000000000000000000e+00j)  (4.413428810445719219e-01-2.650181680400018336e-01j)  (-3.116287193275778591e-02+5.846729778517291420e-02j)  (-1.165230845155406335e-02-1.778668329709120338e-02j)  (2.858905317376727456e-03+1.105018198750276799e-03j)  (-5.253138568369405004e-04+5.637563838557142510e-04j)  (2.965172546739561389e-05-1.241371618464450399e-04j)  (2.110433513171123087e-05+1.444819020773428244e-05j)  (-5.498529118787238264e-06-5.697864661010736496e-07j)  (4.903441372062809055e-07-7.826242763639316259e-07j)  (3.065878607683104468e-08+2.344399030276906112e-07j)  (-3.145244153350017568e-08-1.723547377036277441e-08j)  (7.985459515504417900e-09-2.626029193714085400e-09j)  (-6.383107155789135410e-10+1.276931939398299323e-09j)  (-1.970927907987151655e-10-3.251393751958657537e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.184174353269754207e-06+0.000000000000000000e+00j)  (1.702422994040659039e-06+0.000000000000000000e+00j)  (7.341664312084713117e-07+0.000000000000000000e+00j)  (1.915444835053571043e-07+0.000000000000000000e+00j)  (5.327467692609876941e-08+0.000000000000000000e+00j)  (1.088490189507612934e-08+0.000000000000000000e+00j)  (3.367286931547636764e-09+0.000000000000000000e+00j)  (1.113691664034736247e-09+0.000000000000000000e+00j)  (3.028068146343855383e-10+0.000000000000000000e+00j)  (4.851061812235087298e-10+0.000000000000000000e+00j)  (1.588669183172810288e-10+0.000000000000000000e+00j)  (4.586487863848657077e-11+0.000000000000000000e+00j)
 (2.705410821643285946e+00+0.000000000000000000e+00j)  (4.363420954745265146e-01-2.558574684392347920e-01j)  (-3.125730274421380933e-02+5.580604131546038765e-02j)  (-1.080731213803154921e-02-1.756535678886193136e-02j)  (2.645508501068818356e-03+1.164730626222566746e-03j)  (-5.193545650514779129e-04+5.132775710158492136e-04j)  (3.606767765664307897e-05-1.122581110587473848e-04j)  (1.853117900558408734e-05+1.436189155986219406e-05j)  (-4.955849462542361242e-06-1.027963025752841788e-06j)  (4.946541999111418906e-07-6.550613241798053772e-07j)  (4.042118402949178887e-09+2.134144281467898289e-07j)  (-2.533171660492025932e-08-1.801134349546815892e-08j)  (7.092047774159615768e-09-1.514955953428496610e-09j)  (-6.905394173822390692e-10+9.638949726212016475e-10j)  (-1.085502867822465069e-10-3.020060779107917217e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.957182774593764896e-06+0.000000000000000000e+00j)  (1.647912716280314645e-06+0.000000000000000000e+00j)  (7.227017884857629202e-07+0.000000000000000000e+00j)  (1.847172269943394924e-07+0.000000000000000000e+00j)  (5.127518341338484420e-08+0.000000000000000000e+00j)  (1.038633343121565382e-08+0.000000000000000000e+00j)  (3.363471216297525334e-09+0.000000000000000000e+00j)  (1.114730338665589342e-09+0.000000000000000000e+00j)  (2.944668570614936992e-10+0.000000000000000000e+00j)  (4.563800761625696286e-10+0.000000000000000000e+00j)  (1.565129027756643913e-10+0.000000000000000000e+00j)  (4.449832433994800290e-11+0.000000000000000000e+00j)
 (2.745490981963927268e+00+0.000000000000000000e+00j)  (4.313327550856356218e-01-2.471125657723676761e-01j)  (-3.126916314848521977e-02+5.327924877791661434e-02j)  (-1.000753978710539234e-02-1.732767538799527204e-02j)  (2.443307209322577098e-03+1.208833261601374547e-03j)  (-5.116243806571142477e-04+4.666467720466101589e-04j)  (4.105650978097318682e-05-1.009022934123089118e-04j)  (1.622963058527224475e-05+1.412491717786101239e-05j)  (-4.426468068982020873e-06-1.390093245342972528e-06j)  (4.870035194872995501e-07-5.437018712436208525e-07j)  (-1.726575632556516227e-08+1.920753068458671679e-07j)  (-1.997260373744728422e-08-1.805099293612596515e-08j)  (6.243846805060684696e-09-7.034553285346341891e-10j)  (-6.857362067907332213e-10+7.066590646046249239e-10j)  (-3.816854137582361788e-11-2.632205681506904018e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.736160430265224709e-06+0.000000000000000000e+00j)  (1.597412611658781837e-06+0.000000000000000000e+00j)  (7.119641100517086720e-07+0.000000000000000000e+00j)  (1.780789938609407423e-07+0.000000000000000000e+00j)  (4.922130222517983598e-08+0.000000000000000000e+00j)  (9.941326163455086986e-09+0.000000000000000000e+00j)  (3.344486702442543663e-09+0.000000000000000000e+00j)  (1.127227200346055746e-09+0.000000000000000000e+00j)  (2.830281438648744299e-10+0.000000000000000000e+00j)  (4.308525042335474811e-10+0.000000000000000000e+00j)  (1.528360853300385964e-10+0.000000000000000000e+00j)  (4.240676564730762179e-11+0.000000000000000000e+00j)
 (2.785571142284568591e+00+0.000000000000000000e+00j)  (4.263272354878117065e-01-2.387623911430057366e-01j)  (-3.120912208943193988e-02+5.088088983477456057e-02j)  (-9.250687236233078731e-03-1.707605299169106736e-02j)  (2.252397590015223477e-03+1.239234503027315847e-03j)  (-5.024697330212643098e-04+4.235853740136153573e-04j)  (4.479128221959260378e-05-9.013329800453989433e-05j)  (1.417702054314176922e-05+1.377601973780528082e-05j)  (-3.917807695822172170e-06-1.668198510043567421e-06j)  (4.707453363243106767e-07-4.475695449720714385e-07j)  (-3.383499423242502311e-08+1.710041719362632348e-07j)  (-1.531840525687469764e-08-1.749001180659223267e-08j)  (5.475154886403431235e-09-1.191056871681253782e-10j)  (-6.484875934674237904e-10+5.049265176135313445e-10j)  (1.169925883620778203e-11-2.154147140060924984e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.521879766184185722e-06+0.000000000000000000e+00j)  (1.550497957942576696e-06+0.000000000000000000e+00j)  (7.015659712715638428e-07+0.000000000000000000e+00j)  (1.716250827173708737e-07+0.000000000000000000e+00j)  (4.711890192262247002e-08+0.000000000000000000e+00j)  (9.548246319766679782e-09+0.000000000000000000e+00j)  (3.307919187142702475e-09+0.000000000000000000e+00j)  (1.146848036995530482e-09+0.000000000000000000e+00j)  (2.685993828543599584e-10+0.000000000000000000e+00j)  (4.093081710868124152e-10+0.000000000000000000e+00j)  (1.477708344748297447e-10+0.000000000000000000e+00j)  (3.987956647672536776e-11+0.000000000000000000e+00j)
 (2.825651302605209914e+00+0.000000000000000000e+00j)  (4.213362967851244645e-01-2.307868409393822040e-01j)  (-3.108667885876510717e-02+4.860495530969120154e-02j)  (-8.534576682949759560e-03-1.681263421376422845e-02j)  (2.072738815140181667e-03+1.257681699538108072e-03j)  (-4.921797019213127724e-04+3.838288690870126003e-04j)  (4.743256451124842481e-05-7.999457350879670716e-05j)  (1.235036668932113827e-05+1.334641289217123067e-05j)  (-3.435184753697706772e-06-1.873530063364827293e-06j)  (4.487071873972279185e-07-3.654001167697044775e-07j)  (-4.624362883865527614e-08+1.507168750828114553e-07j)  (-1.136264202437804888e-08-1.644326375086685312e-08j)  (4.798603255270697831e-09+3.004184313751643164e-10j)  (-5.983486580641822309e-10+3.507132975321120595e-10j)  (4.129457688673053275e-11-1.655052066520104781e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (5.315014496236079096e-06+0.000000000000000000e+00j)  (1.506756201263940930e-06+0.000000000000000000e+00j)  (6.911902262787646408e-07+0.000000000000000000e+00j)  (1.653387937188971242e-07+0.000000000000000000e+00j)  (4.497699660362803592e-08+0.000000000000000000e+00j)  (9.200634437524128723e-09+0.000000000000000000e+00j)  (3.253265826158979909e-09+0.000000000000000000e+00j)  (1.167961334620616733e-09+0.000000000000000000e+00j)  (2.517936144477278912e-10+0.000000000000000000e+00j)  (3.922029608341707051e-10+0.000000000000000000e+00j)  (1.414346144553300314e-10+0.000000000000000000e+00j)  (3.726403313355761327e-11+0.000000000000000000e+00j)
 (2.865731462925851236e+00+0.000000000000000000e+00j)  (4.163692615450248491e-01-2.231667685402443091e-01j)  (-3.091028063083862965e-02+4.644551678941272188e-02j)  (-7.857150530912312622e-03-1.653932909890986486e-02j)  (1.904177720091383393e-03+1.265767175285239556e-03j)  (-4.809952083708370356e-04+3.471290655585772332e-04j)  (4.912833497602712204e-05-7.051263829739413892e-05j)  (1.072727848385777900e-05+1.286087230499023772e-05j)  (-2.982176939016533554e-06-2.016397908321762311e-06j)  (4.231637587978344800e-07-2.957123297807777359e-07j)  (-5.511197671363292410e-08+1.316238581954376612e-07j)  (-8.116840272170568277e-09-1.505097691464731177e-08j)  (4.213105617905451791e-09+6.054127079375989090e-10j)  (-5.473230607070207497e-10+2.318634004524591219e-10j)  (5.315522891597327369e-11-1.195537457244093413e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.116121999384682442e-06+0.000000000000000000e+00j)  (1.465806810022489509e-06+0.000000000000000000e+00j)  (6.805976443658025303e-07+0.000000000000000000e+00j)  (1.591920511022703478e-07+0.000000000000000000e+00j)  (4.280712575146907970e-08+0.000000000000000000e+00j)  (8.889380658152901359e-09+0.000000000000000000e+00j)  (3.182337551468305184e-09+0.000000000000000000e+00j)  (1.184964925733337519e-09+0.000000000000000000e+00j)  (2.336836906478261021e-10+0.000000000000000000e+00j)  (3.792602217656493181e-10+0.000000000000000000e+00j)  (1.341268055284421279e-10+0.000000000000000000e+00j)  (3.490191664555587852e-11+0.000000000000000000e+00j)
 (2.905811623246492559e+00+0.000000000000000000e+00j)  (4.114341747283254414e-01-2.158839676019289888e-01j)  (-3.068743006066276813e-02+4.439677238749829835e-02j)  (-7.216464551559455785e-03-1.625784261691409424e-02j)  (1.746470406005894670e-03+1.264935328560804883e-03j)  (-4.691169734948378548e-04+3.132551080154644335e-04j)  (5.001412048307541996e-05-6.169985330675047466e-05j)  (9.286560509921305828e-06+1.233881833432481950e-05j)  (-2.561012226733402004e-06-2.106096752458659569e-06j)  (3.958264704510528509e-07-2.369341916634934549e-07j)  (-6.107855585142566107e-08+1.139824186012155309e-07j)  (-5.562634183661529312e-09-1.348205229772820273e-08j)  (3.709142599161652734e-09+8.353204470937053690e-10j)  (-4.998293401235428120e-10+1.362338066650432774e-10j)  (5.150059658936902806e-11-8.206931475862869025e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.925631667127264689e-06+0.000000000000000000e+00j)  (1.427313733755678779e-06+0.000000000000000000e+00j)  (6.696260637150053994e-07+0.000000000000000000e+00j)  (1.531476167767808810e-07+0.000000000000000000e+00j)  (4.062307121975007737e-08+0.000000000000000000e+00j)  (8.605284686929090208e-09+0.000000000000000000e+00j)  (3.099200187840135497e-09+0.000000000000000000e+00j)  (1.193240448471583274e-09+0.000000000000000000e+00j)  (2.156811897180996137e-10+0.000000000000000000e+00j)  (3.692885569526402774e-10+0.000000000000000000e+00j)  (1.263321324238241407e-10+0.000000000000000000e+00j)  (3.307703487191064728e-11+0.000000000000000000e+00j)
 (2.945891783567133881e+00+0.000000000000000000e+00j)  (4.065379471440007109e-01-2.089211489442393543e-01j)  (-3.042478332111213726e-02+4.245308111760887071e-02j)  (-6.610680793512959189e-03-1.596969972922336611e-02j)  (1.599301100864577345e-03+1.256490490414117599e-03j)  (-4.567123227670595673e-04+2.819936488504513092e-04j)  (5.021327875840939667e-05-5.355681210069710102e-05j)  (8.008546256448252946e-06+1.179530285760085982e-05j)  (-2.172918467540952247e-06-2.150946567475082636e-06j)  (3.678949823112101890e-07-1.875478347883887928e-07j)  (-6.473668305931272191e-08+9.788531287466166601e-08j)  (-3.622744693324765048e-09-1.190035990744620834e-08j)  (3.271056348174316588e-09+1.019934510158356535e-09j)  (-4.547929652789485279e-10+5.485092958322657713e-11j)  (4.156704572871823323e-11-5.557713483194384505e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.743839546814583427e-06+0.000000000000000000e+00j)  (1.390988880245844752e-06+0.000000000000000000e+00j)  (6.581829460034372341e-07+0.000000000000000000e+00j)  (1.471635600989196563e-07+0.000000000000000000e+00j)  (3.844095478514403346e-08+0.000000000000000000e+00j)  (8.340982438145061114e-09+0.000000000000000000e+00j)  (3.009589569371382949e-09+0.000000000000000000e+00j)  (1.189650755131563360e-09+0.000000000000000000e+00j)  (1.993211882184361730e-10+0.000000000000000000e+00j)  (3.604750346857861793e-10+0.000000000000000000e+00j)  (1.186986142808677576e-10+0.000000000000000000e+00j)  (3.197841536770006276e-11+0.000000000000000000e+00j)
 (2.985971943887775204e+00+0.000000000000000000e+00j)  (4.016864839222733519e-01-2.022619126914373955e-01j)  (-3.012823907676787094e-02+4.060898794439662951e-02j)  (-6.038060538064256820e-03-1.567626671543323122e-02j)  (1.462298543128886380e-03+1.241605293635148323e-03j)  (-4.439209536915935707e-04+2.531484341059402369e-04j)  (4.983735986382303705e-05-4.607442493776959619e-05j)  (6.875235721478649984e-06+1.124184378738062040e-05j)  (-1.818375914735790743e-06-2.158411954666493708e-06j)  (3.401715253418711079e-07-1.461982549157157965e-07j)  (-6.657372351304053608e-08+8.330038336936816974e-08j)  (-2.169149547222234406e-09-1.042109723919893848e-08j)  (2.878496337564580686e-09+1.178730642521218052e-09j)  (-4.086546497793194455e-10-1.676787179212034206e-11j)  (2.880614401753342651e-11-4.033074494024993477e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.570909181582257111e-06+0.000000000000000000e+00j)  (1.356587345469036875e-06+0.000000000000000000e+00j)  (6.462332499582564899e-07+0.000000000000000000e+00j)  (1.412002722833597858e-07+0.000000000000000000e+00j)  (3.627963787792117302e-08+0.000000000000000000e+00j)  (8.091681121601196202e-09+0.000000000000000000e+00j)  (2.919886362738772109e-09+0.000000000000000000e+00j)  (1.172695114563627638e-09+0.000000000000000000e+00j)  (1.859473517047994387e-10+0.000000000000000000e+00j)  (3.510460264454682562e-10+0.000000000000000000e+00j)  (1.119477405462318705e-10+0.000000000000000000e+00j)  (3.167663107837067892e-11+0.000000000000000000e+00j)
 (3.026052104208416527e+00+0.000000000000000000e+00j)  (3.968847994134316881e-01-1.958907170200815395e-01j)  (-2.980301896479151114e-02+3.885924125117558303e-02j)  (-5.496957499657019984e-03-1.537876935006293570e-02j)  (1.335050118740822899e-03+1.221329347017552011e-03j)  (-4.308597934364480158e-04+2.265394909328870558e-04j)  (4.898652690482719832e-05-3.923577092236084010e-05j)  (5.870325510077323880e-06+1.068709792870927810e-05j)  (-1.497255496003482333e-06-2.135232159560567449e-06j)  (3.131990593988154575e-07-1.117302845056307789e-07j)  (-6.694937800377263930e-08+7.014147069260508014e-08j)  (-1.061719225732089264e-09-9.087051216270619836e-09j)  (2.509630621662337747e-09+1.319153512122846609e-09j)  (-3.581572559960503675e-10-7.901102027020736286e-11j)  (1.785023631063863397e-11-3.436861048624546870e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (4.406878069095407318e-06+0.000000000000000000e+00j)  (1.323897177512079452e-06+0.000000000000000000e+00j)  (6.337844848959468911e-07+0.000000000000000000e+00j)  (1.352294813912800380e-07+0.000000000000000000e+00j)  (3.416119818372830281e-08+0.000000000000000000e+00j)  (7.854748690992136296e-09+0.000000000000000000e+00j)  (2.835874661531492361e-09+0.000000000000000000e+00j)  (1.142464646945290071e-09+0.000000000000000000e+00j)  (1.763551595305104015e-10+0.000000000000000000e+00j)  (3.399523221424747607e-10+0.000000000000000000e+00j)  (1.067003005011678041e-10+0.000000000000000000e+00j)  (3.211592049211695768e-11+0.000000000000000000e+00j)
 (3.066132264529057849e+00+0.000000000000000000e+00j)  (3.921371198251168977e-01-1.897928446098287036e-01j)  (-2.945374019017706069e-02+3.719880418061313060e-02j)  (-4.985811397690047275e-03-1.507830843312547332e-02j)  (1.217113957212061920e-03+1.196598036884369146e-03j)  (-4.176270572760000283e-04+2.020020482887734331e-04j)  (4.775004699079832580e-05-3.301776512475448715e-05j)  (4.979199157840183756e-06+1.013740728778855590e-05j)  (-1.208875760420245372e-06-2.087500785229448639e-06j)  (2.873721163064881364e-07-8.315774169142782933e-08j)  (-6.612235914643561845e-08+5.833274664534819739e-08j)  (-1.924770136982512195e-10-7.879315615832409272e-09j)  (2.146727151191415544e-09+1.436644296595569899e-09j)  (-3.022180436868124625e-10-1.297519834253643486e-10j)  (1.151396061524065363e-11-3.420728915900473788e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.251668725517110479e-06+0.000000000000000000e+00j)  (1.292727664649593914e-06+0.000000000000000000e+00j)  (6.208708226085568470e-07+0.000000000000000000e+00j)  (1.292438173448105299e-07+0.000000000000000000e+00j)  (3.211113528148875727e-08+0.000000000000000000e+00j)  (7.628664610176199874e-09+0.000000000000000000e+00j)  (2.761610692851373786e-09+0.000000000000000000e+00j)  (1.100494848178922887e-09+0.000000000000000000e+00j)  (1.705568817797315482e-10+0.000000000000000000e+00j)  (3.272988769625180566e-10+0.000000000000000000e+00j)  (1.032676368498151706e-10+0.000000000000000000e+00j)  (3.313184899612915729e-11+0.000000000000000000e+00j)
 (3.106212424849699172e+00+0.000000000000000000e+00j)  (3.874469748123894886e-01-1.839543676797168459e-01j)  (-2.908448085344954304e-02+3.562286106273137437e-02j)  (-4.503141973342716757e-03-1.477587310247832457e-02j)  (1.108029179311798007e-03+1.168241296945973871e-03j)  (-4.043055963549476686e-04+1.793852933457074300e-04j)  (4.620686852602127586e-05-2.739265194595682279e-05j)  (4.188902598809097024e-06+9.597271204364336548e-06j)  (-9.520403828354739152e-07-2.020674026655498463e-06j)  (2.629887829346495886e-07-5.960248169334306514e-08j)  (-6.430508241400736290e-08+4.783557552743766133e-08j)  (4.906456042302503527e-10-6.754704679625783919e-09j)  (1.781838577908254001e-09+1.518625880316136650e-09j)  (-2.425239890082750133e-10-1.664619101350202942e-10j)  (1.037586409197554604e-11-3.609052436369890790e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (4.105103030858599254e-06+0.000000000000000000e+00j)  (1.262900190673107080e-06+0.000000000000000000e+00j)  (6.075382087687793953e-07+0.000000000000000000e+00j)  (1.232648729722246000e-07+0.000000000000000000e+00j)  (3.015791111424730683e-08+0.000000000000000000e+00j)  (7.412011235016854787e-09+0.000000000000000000e+00j)  (2.698737724052779172e-09+0.000000000000000000e+00j)  (1.049558580150175803e-09+0.000000000000000000e+00j)  (1.678472544228461976e-10+0.000000000000000000e+00j)  (3.144110924065203808e-10+0.000000000000000000e+00j)  (1.015251017625311936e-10+0.000000000000000000e+00j)  (3.449570817725420812e-11+0.000000000000000000e+00j)
 (3.146292585170340494e+00+0.000000000000000000e+00j)  (3.828172791363010918e-01-1.783621123146725274e-01j)  (-2.869883862093902324e-02+3.412681993870106401e-02j)  (-4.047543486637019544e-03-1.447235229098079584e-02j)  (1.007324485232002128e-03+1.136992207490002908e-03j)  (-3.909656106176133926e-04+1.585510565866669593e-04j)  (4.442628268134059992e-05-2.232931209750379484e-05j)  (3.488091280087942593e-06+9.069780935458158374e-06j)  (-7.251105707258218598e-07-1.939532887813473285e-06j)  (2.402482542775751485e-07-4.024940754888495260e-08j)  (-6.171171560370738278e-08+3.863198979377499423e-08j)  (9.922159031524695299e-10-5.686719408073832645e-09j)  (1.419076635808030582e-09+1.551834197274949116e-09j)  (-1.827783869779614210e-10-1.880778854726932645e-10j)  (1.325647399624508938e-11-3.721403347714979344e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (3.966918399299800130e-06+0.000000000000000000e+00j)  (1.234244615977436771e-06+0.000000000000000000e+00j)  (5.938323568422730333e-07+0.000000000000000000e+00j)  (1.173476053185653951e-07+0.000000000000000000e+00j)  (2.833150008931943696e-08+0.000000000000000000e+00j)  (7.203055839249488917e-09+0.000000000000000000e+00j)  (2.646448885137940218e-09+0.000000000000000000e+00j)  (9.934010534692397701e-10+0.000000000000000000e+00j)  (1.671581458989256089e-10+0.000000000000000000e+00j)  (3.035083560019701648e-10+0.000000000000000000e+00j)  (1.009626187124786228e-10+0.000000000000000000e+00j)  (3.596969783992237910e-11+0.000000000000000000e+00j)
 (3.186372745490981817e+00+0.000000000000000000e+00j)  (3.782504054104755542e-01-1.730036226396217403e-01j)  (-2.829998332697145069e-02+3.270631201465860893e-02j)  (-3.617679700631001947e-03-1.416854463541608600e-02j)  (9.145252715297430427e-04+1.103495310236109282e-03j)  (-3.776668062169231629e-04+1.393725136020903480e-04j)  (4.246864121072060867e-05-1.779436979810703888e-05j)  (2.866922419048228506e-06+8.557019092503895445e-06j)  (-5.261302716623424331e-07-1.848150969657765828e-06j)  (2.192274262567744034e-07-2.434419673465376659e-08j)  (-5.857297425121632974e-08+3.068486021695240979e-08j)  (1.301518967026291728e-09-4.686838525594782838e-09j)  (1.071591883728390381e-09+1.529550662825213462e-09j)  (-1.270270805822476454e-10-1.958292893161558559e-10j)  (1.830223032349374110e-11-3.626456715693732550e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.271025955591198007e-18+0.000000000000000000e+00j)  (3.836784383177857484e-06+0.000000000000000000e+00j)  (1.206602273776212633e-06+0.000000000000000000e+00j)  (5.797911437796212968e-07+0.000000000000000000e+00j)  (1.115793140897791763e-07+0.000000000000000000e+00j)  (2.666082815657709532e-08+0.000000000000000000e+00j)  (7.000128791528914826e-09+0.000000000000000000e+00j)  (2.602053267679552014e-09+0.000000000000000000e+00j)  (9.363887709556190250e-10+0.000000000000000000e+00j)  (1.674717347656315738e-10+0.000000000000000000e+00j)  (2.969707866841563134e-10+0.000000000000000000e+00j)  (1.008813838347219618e-10+0.000000000000000000e+00j)  (3.735261201073650815e-11+0.000000000000000000e+00j)
 (3.226452905811623140e+00+0.000000000000000000e+00j)  (3.737482488630250455e-01-1.678671252769122768e-01j)  (-2.789070406807943325e-02+3.135718873284662478e-02j)  (-3.212279339124421429e-03-1.386516709512292111e-02j)  (8.291594609184952053e-04+1.068314554928027470e-03j)  (-3.644600904601259794e-04+1.217329772568063003e-04j)  (4.038608794895982406e-05-1.375310570353711007e-05j)  (2.316881841090537114e-06+8.060397627744365687e-06j)  (-3.529804669044213597e-07-1.749912202721756746e-06j)  (1.998755660365850171e-07-1.122812408849421832e-08j)  (-5.511424330163016075e-08+2.390612505055221928e-08j)  (1.427093309206992639e-09-3.796610093947214863e-09j)  (7.547719831480947293e-10+1.454841296846818435e-09j)  (-7.802987933834396286e-11-1.926697757057405964e-10j)  (2.396030159932565405e-11-3.309899997114577396e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (3.714318557899707421e-06+0.000000000000000000e+00j)  (1.179834597340097437e-06+0.000000000000000000e+00j)  (5.654421808154538976e-07+0.000000000000000000e+00j)  (1.060722140359747537e-07+0.000000000000000000e+00j)  (2.517031415909318964e-08+0.000000000000000000e+00j)  (6.802600564139361995e-09+0.000000000000000000e+00j)  (2.561877344471798763e-09+0.000000000000000000e+00j)  (8.830305760425979626e-10+0.000000000000000000e+00j)  (1.680707075151021650e-10+0.000000000000000000e+00j)  (2.963346796773322102e-10+0.000000000000000000e+00j)  (1.006139018157183953e-10+0.000000000000000000e+00j)  (3.850452299305657133e-11+0.000000000000000000e+00j)
 (3.266533066132264462e+00+0.000000000000000000e+00j)  (3.693122849540821373e-01-1.629414944227117745e-01j)  (-2.747345131495334061e-02+3.007551702394701404e-02j)  (-2.830131990404099497e-03-1.356286249520075038e-02j)  (7.507622177533045159e-04+1.031940823130879717e-03j)  (-3.513889081292201561e-04+1.055248255287704121e-04j)  (3.822326689833564995e-05-1.017020478895747043e-05j)  (1.830565381019999917e-06+7.580902898638855805e-06j)  (-2.035164829249115740e-07-1.647590115167045848e-06j)  (1.820474789516416509e-07-3.796670668764791734e-10j)  (-5.151649107212749967e-08+1.815572994060954760e-08j)  (1.412887321122256329e-09-3.059046488324658555e-09j)  (4.797076405026641373e-10+1.338375071279954717e-09j)  (-3.667028401719345655e-11-1.818159823586763890e-10j)  (2.929971885616981985e-11-2.801673732569823101e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.599100886483579599e-06+0.000000000000000000e+00j)  (1.153834730610974244e-06+0.000000000000000000e+00j)  (5.508053083444341624e-07+0.000000000000000000e+00j)  (1.009497147225230303e-07+0.000000000000000000e+00j)  (2.387613320444972642e-08+0.000000000000000000e+00j)  (6.611965706557373124e-09+0.000000000000000000e+00j)  (2.522166438358429107e-09+0.000000000000000000e+00j)  (8.373504566648716598e-10+0.000000000000000000e+00j)  (1.685729903468699179e-10+0.000000000000000000e+00j)  (3.014917013444918033e-10+0.000000000000000000e+00j)  (9.967809469489811851e-11+0.000000000000000000e+00j)  (3.934802852784002473e-11+0.000000000000000000e+00j)
 (3.306613226452905785e+00+0.000000000000000000e+00j)  (3.649436206079290645e-01-1.582162177961395633e-01j)  (-2.705037453075718329e-02+2.885757320113698302e-02j)  (-2.470084421546011200e-03-1.326220617170342786e-02j)  (6.788797049834589424e-04+9.947989987840449161e-04j)  (-3.384903190812418362e-04+9.064857446754460957e-05j)  (3.601799163509499218e-05-7.010380638680895167e-06j)  (1.401458159145960290e-06+7.119236444843231483e-06j)  (-7.564996819410442460e-08-1.543463667859719535e-06j)  (1.655665810401954240e-07+8.570481573324205746e-09j)  (-4.788832206654652987e-08+1.327240387693964485e-08j)  (1.328253508942961778e-09-2.489125024746031700e-09j)  (2.506286897438549393e-10+1.192966124568379919e-09j)  (-2.664248063755373579e-12-1.655171801339151529e-10j)  (3.373197128647970708e-11-2.127560846222472412e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.490686149098705529e-06+0.000000000000000000e+00j)  (1.128538666512155875e-06+0.000000000000000000e+00j)  (5.358987255320104439e-07+0.000000000000000000e+00j)  (9.632793610785784709e-08+0.000000000000000000e+00j)  (2.278315703442130472e-08+0.000000000000000000e+00j)  (6.432454111109340149e-09+0.000000000000000000e+00j)  (2.479750459954707131e-09+0.000000000000000000e+00j)  (8.021790544391953712e-10+0.000000000000000000e+00j)  (1.688225026501380361e-10+0.000000000000000000e+00j)  (3.106538174416201302e-10+0.000000000000000000e+00j)  (9.785366073567134975e-11+0.000000000000000000e+00j)  (3.984909699476098595e-11+0.000000000000000000e+00j)
 (3.346693386773544887e+00+0.000000000000000000e+00j)  (3.606430397434460255e-01-1.536813636481466627e-01j)  (-2.662335574639979746e-02+2.769983587015930823e-02j)  (-2.131037264462376166e-03-1.296371186454243346e-02j)  (6.130720194672990711e-04+9.572545715665135672e-04j)  (-3.257958953633280016e-04+7.701207532930761160e-05j)  (3.380188480595435851e-05-4.238910749460273582e-06j)  (1.023755757963156682e-06+6.675871427120474037e-06j)  (3.263275288943320518e-08-1.439426093421747480e-06j)  (1.502884455605324455e-07+1.586621673911414436e-08j)  (-4.426839267395345317e-08+9.117173769355513293e-09j)  (1.240258221215788148e-09-2.061766973395784813e-09j)  (6.701482667819867998e-11+1.028943157826035740e-09j)  (2.417067249743133871e-11-1.449532675103928298e-10j)  (3.664250727008855330e-11-1.312896352370122248e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.388614371693132759e-06+0.000000000000000000e+00j)  (1.103932647689193737e-06+0.000000000000000000e+00j)  (5.207467314129600621e-07+0.000000000000000000e+00j)  (9.229564010823005749e-08+0.000000000000000000e+00j)  (2.188357049750882947e-08+0.000000000000000000e+00j)  (6.270713963890360300e-09+0.000000000000000000e+00j)  (2.432402895537652270e-09+0.000000000000000000e+00j)  (7.785732735788524642e-10+0.000000000000000000e+00j)  (1.687366177035222638e-10+0.000000000000000000e+00j)  (3.210995843622337385e-10+0.000000000000000000e+00j)  (9.519886836255946382e-11+0.000000000000000000e+00j)  (3.998589917498482421e-11+0.000000000000000000e+00j)
 (3.386773547094186210e+00+0.000000000000000000e+00j)  (3.564110437174137225e-01-1.493275489630475350e-01j)  (-2.619403950563125791e-02+2.659897815794703968e-02j)  (-1.811942034702894617e-03-1.266783697789629175e-02j)  (5.529154258802328409e-04+9.196197693745688205e-04j)  (-3.133324839424769543e-04+6.452980118693895457e-05j)  (3.160100825786667830e-05-1.822096438914908755e-06j)  (6.922491906648907357e-07+6.251067270694961973e-06j)  (1.232917249182956501e-07-1.337051622186687047e-06j)  (1.361345192898188046e-07+2.168355032748643559e-08j)  (-4.065739559886231406e-08+5.603594926542465609e-09j)  (1.186520362137390143e-09-1.723561346937266596e-09j)  (-7.226044122314822343e-11+8.533361838151491126e-10j)  (4.323439044599504530e-11-1.211885980113205892e-10j)  (3.737417149765477831e-11-4.123886548023422581e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.292419443428646034e-06+0.000000000000000000e+00j)  (1.080054582334019434e-06+0.000000000000000000e+00j)  (5.053868576198210527e-07+0.000000000000000000e+00j)  (8.889719014504079294e-08+0.000000000000000000e+00j)  (2.115775312279772532e-08+0.000000000000000000e+00j)  (6.134402878356652106e-09+0.000000000000000000e+00j)  (2.378945313849996701e-09+0.000000000000000000e+00j)  (7.656495317356214974e-10+0.000000000000000000e+00j)  (1.681921072478260235e-10+0.000000000000000000e+00j)  (3.301437591594308060e-10+0.000000000000000000e+00j)  (9.201145102219660803e-11+0.000000000000000000e+00j)  (3.972009968895263677e-11+0.000000000000000000e+00j)
 (3.426853707414827532e+00+0.000000000000000000e+00j)  (3.522478872319914078e-01-1.451459089420015502e-01j)  (-2.576385955629620361e-02+2.555185950282609642e-02j)  (-1.511798445314564915e-03-1.237498730714172573e-02j)  (4.980039965839090470e-04+8.821592236024911049e-04j)  (-3.011228515599081675e-04+5.312219402101177166e-05j)  (2.943649782543564025e-05+2.723607803346014222e-07j)  (4.022643418744192968e-07+5.844885676746966871e-06j)  (1.982539279740125261e-07-1.237612886422540231e-06j)  (1.230835057905864036e-07+2.618995260815044520e-08j)  (-3.706083290901012584e-08+2.698019168770223117e-09j)  (1.164905388413197512e-09-1.419827587583445880e-09j)  (-1.665486393450514961e-10+6.726281997773199058e-10j)  (5.363922646441755715e-11-9.621397331049004535e-11j)  (3.555060694353677175e-11+4.792687997508854612e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.201636253837280720e-06+0.000000000000000000e+00j)  (1.056988688121206652e-06+0.000000000000000000e+00j)  (4.898745601877522672e-07+0.000000000000000000e+00j)  (8.612342924725646525e-08+0.000000000000000000e+00j)  (2.057724900479872572e-08+0.000000000000000000e+00j)  (6.029930732275771381e-09+0.000000000000000000e+00j)  (2.319191422397250323e-09+0.000000000000000000e+00j)  (7.609698654178080257e-10+0.000000000000000000e+00j)  (1.669947553215855351e-10+0.000000000000000000e+00j)  (3.358324634825152329e-10+0.000000000000000000e+00j)  (8.872127408561627306e-11+0.000000000000000000e+00j)  (3.898700558418689423e-11+0.000000000000000000e+00j)
 (3.466933867735468855e+00+0.000000000000000000e+00j)  (3.481536102001745459e-01-1.411280678228166163e-01j)  (-2.533406262928533312e-02+2.455551720009193847e-02j)  (-1.229651979667111764e-03-1.208552131453620795e-02j)  (4.479507544510253811e-04+8.450951784640704789e-04j)  (-2.891862123726544344e-04+4.271506165921251240e-05j)  (2.732519749055234057e-05+2.075083792233233819e-06j)  (1.496246174023337993e-07+5.457230685210012774e-06j)  (2.594022614174971427e-07-1.142071001754738318e-06j)  (1.111320622501287817e-07+2.957724762270716025e-08j)  (-3.351839497137286019e-08+3.918828516820840529e-10j)  (1.145080894615182236e-09-1.120212985245177535e-09j)  (-2.147870871596216576e-10+4.960087793551643952e-10j)  (5.542596847396292502e-11-7.306040200289283510e-11j)  (3.137268359197257609e-11+1.254305473110642122e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (3.115806716225387524e-06+0.000000000000000000e+00j)  (1.034854033914952758e-06+0.000000000000000000e+00j)  (4.742844557443518512e-07+0.000000000000000000e+00j)  (8.391361871680783565e-08+0.000000000000000000e+00j)  (2.010892647579614239e-08+0.000000000000000000e+00j)  (5.960020352339748159e-09+0.000000000000000000e+00j)  (2.253804796717028192e-09+0.000000000000000000e+00j)  (7.613110320425170386e-10+0.000000000000000000e+00j)  (1.649347840678421114e-10+0.000000000000000000e+00j)  (3.372361960269115116e-10+0.000000000000000000e+00j)  (8.571785700721518581e-11+0.000000000000000000e+00j)  (3.771349451663605217e-11+0.000000000000000000e+00j)
 (3.507014028056110178e+00+0.000000000000000000e+00j)  (3.441280660109528045e-01-1.372661110627222958e-01j)  (-2.490572961403909533e-02+2.360715785617026330e-02j)  (-9.645916885714537559e-04-1.179975402166179820e-02j)  (4.023884049773351380e-04+8.086122640027929367e-04j)  (-2.775386403418030447e-04+3.323903275597954031e-05j)  (2.528026844777117566e-05+3.614854809810443428e-06j)  (-6.939558449613873055e-08+5.087907244794058281e-06j)  (3.085276445082442271e-07-1.051073676126160047e-06j)  (1.002519830506567338e-07+3.205698611364171475e-08j)  (-3.010510713703248888e-08-1.335879051486129077e-09j)  (1.093685079789931256e-09-8.282348658839601538e-10j)  (-2.193353706534087243e-10+3.358244470524100844e-10j)  (5.042402262798077457e-11-5.477649872175032844e-11j)  (2.557846089375739126e-11+1.834481199048976597e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.034485000013901641e-06+0.000000000000000000e+00j)  (1.013788737478627453e-06+0.000000000000000000e+00j)  (4.587080529212464640e-07+0.000000000000000000e+00j)  (8.216802425134705396e-08+0.000000000000000000e+00j)  (1.971917312558415042e-08+0.000000000000000000e+00j)  (5.921985033669554067e-09+0.000000000000000000e+00j)  (2.184103953075114603e-09+0.000000000000000000e+00j)  (7.634637836969483524e-10+0.000000000000000000e+00j)  (1.618950209250556718e-10+0.000000000000000000e+00j)  (3.344194438191597931e-10+0.000000000000000000e+00j)  (8.316895305658677166e-11+0.000000000000000000e+00j)  (3.585803787089558002e-11+0.000000000000000000e+00j)
 (3.547094188376751500e+00+0.000000000000000000e+00j)  (3.401709465888455575e-01-1.335525588889331650e-01j)  (-2.447979440905706863e-02+2.270414887120926831e-02j)  (-7.157481786118167350e-04-1.151796057402233731e-02j)  (3.609697310541360566e-04+7.728618599513138385e-04j)  (-2.661933812173197735e-04+2.462908664207529344e-05j)  (2.331174165458978019e-05+4.918550364173618624e-06j)  (-2.581408764033565687e-07+4.736673668703685843e-06j)  (3.472651723209531930e-07-9.649878964275153210e-07j)  (9.036947043612338547e-08+3.382931039713204344e-08j)  (-2.690676433335350053e-08-2.543917268716432905e-09j)  (9.975959017759576894e-10-5.707406903044407314e-10j)  (-1.889298785115477304e-10+2.043043424017925335e-10j)  (4.196653774492490256e-11-4.300750411159714227e-11j)  (1.910284497305852214e-11+2.194390771522358167e-11j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.957242211316034084e-06+0.000000000000000000e+00j)  (9.939321046347617420e-07+0.000000000000000000e+00j)  (4.432487443941606396e-07+0.000000000000000000e+00j)  (8.076707880378242878e-08+0.000000000000000000e+00j)  (1.937727111828966889e-08+0.000000000000000000e+00j)  (5.907439031185296923e-09+0.000000000000000000e+00j)  (2.111821361128694679e-09+0.000000000000000000e+00j)  (7.647972186181439241e-10+0.000000000000000000e+00j)  (1.579637809767313526e-10+0.000000000000000000e+00j)  (3.281938651042643403e-10+0.000000000000000000e+00j)  (8.093441188811636400e-11+0.000000000000000000e+00j)  (3.345490023948813839e-11+0.000000000000000000e+00j)
 (3.587174348697392823e+00+0.000000000000000000e+00j)  (3.362818046001374017e-01-1.299803412048556872e-01j)  (-2.405706069782621859e-02+2.184401004262128895e-02j)  (-4.822917609195372666e-04-1.124037952175276425e-02j)  (3.233677088261614177e-04+7.379660814854304383e-04j)  (-2.551610928298380060e-04+1.682416967216627076e-05j)  (2.142699185937752281e-05+6.011147078933400475e-06j)  (-4.196581265510766894e-07+4.403263547205966073e-06j)  (3.770466573302974284e-07-8.839699443082721907e-07j)  (8.137586642462137900e-08+3.504983864003398425e-08j)  (-2.398667888615674884e-08-3.327789865287200274e-09j)  (8.722133450876251461e-10-3.752488281702870637e-10j)  (-1.380218678605455409e-10+1.086703372330586080e-10j)  (3.356845295127007171e-11-3.723089539000286010e-11j)  (1.273208628454925168e-11+2.352173717161255835e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.883670667321186024e-06+0.000000000000000000e+00j)  (9.754069617707493301e-07+0.000000000000000000e+00j)  (4.280152792793924588e-07+0.000000000000000000e+00j)  (7.959132153440131940e-08+0.000000000000000000e+00j)  (1.905766927053512492e-08+0.000000000000000000e+00j)  (5.903568790281668545e-09+0.000000000000000000e+00j)  (2.038824669575372743e-09+0.000000000000000000e+00j)  (7.635261936027166409e-10+0.000000000000000000e+00j)  (1.535077921628143607e-10+0.000000000000000000e+00j)  (3.197490375926245938e-10+0.000000000000000000e+00j)  (7.864751505065209587e-11+0.000000000000000000e+00j)  (3.064206246257155254e-11+0.000000000000000000e+00j)
 (3.627254509018034145e+00+0.000000000000000000e+00j)  (3.324600731200852421e-01-1.265427738267907443e-01j)  (-2.363821687488902590e-02+2.102440535978623848e-02j)  (-2.634307330289918799e-04-1.096721585043727333e-02j)  (2.892753886547906128e-04+7.040214165402135498e-04j)  (-2.444500477929844738e-04+9.766895073322284869e-06j)  (1.963113117873680028e-05+6.915761775279370804e-06j)  (-5.567672484252883589e-07+4.087370028345399860e-06j)  (3.990931770689519685e-07-8.080518545769663271e-07j)  (7.315926201298768619e-08+3.581684246238669478e-08j)  (-2.136416962739858404e-08-3.796298172158170598e-09j)  (7.514923542290719117e-10-2.494348519833736902e-10j)  (-8.247574011257316043e-11+4.805495367432804079e-11j)  (2.743745223533294922e-11-3.520882196907448819e-11j)  (6.990825930758914709e-12+2.344612977879543408e-11j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.813387827113022174e-06+0.000000000000000000e+00j)  (9.583039973818252921e-07+0.000000000000000000e+00j)  (4.131149697192296487e-07+0.000000000000000000e+00j)  (7.853717931426179450e-08+0.000000000000000000e+00j)  (1.874133670246478845e-08+0.000000000000000000e+00j)  (5.895452939671261687e-09+0.000000000000000000e+00j)  (1.966834287581082975e-09+0.000000000000000000e+00j)  (7.587493909187917576e-10+0.000000000000000000e+00j)  (1.491701862866493385e-10+0.000000000000000000e+00j)  (3.102591914336565462e-10+0.000000000000000000e+00j)  (7.592513384376106477e-11+0.000000000000000000e+00j)  (2.765848760797789270e-11+0.000000000000000000e+00j)
 (3.667334669338675468e+00+0.000000000000000000e+00j)  (3.287050830412530100e-01-1.232335360162174070e-01j)  (-2.322384932335828933e-02+2.024313504199675914e-02j)  (-5.840977084361577475e-05-1.069864378804523571e-02j)  (2.584055745582725040e-04+6.711020384885374706e-04j)  (-2.340663262970323402e-04+3.403308281746611220e-06j)  (1.792733954509615778e-05+7.653697638809749303e-06j)  (-6.720962766482948051e-07+3.788607713544559127e-06j)  (4.144492703671497738e-07-7.372135881351321034e-07j)  (6.563487057932815451e-08+3.618577783617457609e-08j)  (-1.901649081826824475e-08-4.040624145076322931e-09j)  (6.673076169907585910e-10-1.744919874607173705e-10j)  (-3.422014919094960496e-11+1.436694494571173758e-11j)  (2.377605038744165557e-11-3.435992795284392794e-11j)  (2.232795175371692860e-12+2.212428460311761318e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.635512977795599004e-18+0.000000000000000000e+00j)  (2.746039876472723017e-06+0.000000000000000000e+00j)  (9.426693255070933169e-07+0.000000000000000000e+00j)  (3.986475890895138880e-07+0.000000000000000000e+00j)  (7.752609591138433255e-08+0.000000000000000000e+00j)  (1.841654812947671872e-08+0.000000000000000000e+00j)  (5.868630311402271900e-09+0.000000000000000000e+00j)  (1.897201129441863079e-09+0.000000000000000000e+00j)  (7.503473912293720126e-10+0.000000000000000000e+00j)  (1.457690336722135547e-10+0.000000000000000000e+00j)  (3.005757019807562356e-10+0.000000000000000000e+00j)  (7.258927573408260409e-11+0.000000000000000000e+00j)  (2.480524943687618710e-11+0.000000000000000000e+00j)
 (3.707414829659316791e+00+0.000000000000000000e+00j)  (3.250160784725886209e-01-1.200466492655972162e-01j)  (-2.281445422394366707e-02+1.949812785705257526e-02j)  (1.334915875461968756e-04-1.043480940825809201e-02j)  (2.304903305417777297e-04+6.392628105645524689e-04j)  (-2.240140121556353039e-04-2.317307554447474705e-06j)  (1.631715759878036293e-05+8.244486260206914196e-06j)  (-7.680752648656440134e-07+3.506480526853120247e-06j)  (4.240389855561560641e-07-6.714185528892461060e-07j)  (5.875503334995175444e-08+3.620030909149469484e-08j)  (-1.690118746560997478e-08-4.114729863638117882e-09j)  (6.312067573315707402e-10-1.149938345897958147e-10j)  (1.953672417059409716e-12-3.473076062104916374e-12j)  (2.126772256363570408e-11-3.316522922265585576e-11j)  (-1.282051009686749400e-12+2.003972510667517536e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.681304914116862905e-06+0.000000000000000000e+00j)  (9.284959334014921876e-07+0.000000000000000000e+00j)  (3.847004787596556594e-07+0.000000000000000000e+00j)  (7.650697047860909312e-08+0.000000000000000000e+00j)  (1.807933532967391198e-08+0.000000000000000000e+00j)  (5.811258142975695851e-09+0.000000000000000000e+00j)  (1.830815308563423731e-09+0.000000000000000000e+00j)  (7.388004599822396613e-10+0.000000000000000000e+00j)  (1.440952726488992117e-10+0.000000000000000000e+00j)  (2.910979188543066131e-10+0.000000000000000000e+00j)  (6.880023992248043980e-11+0.000000000000000000e+00j)  (2.237430115734932117e-11+0.000000000000000000e+00j)
 (3.747494989979958113e+00+0.000000000000000000e+00j)  (3.213922303515576173e-01-1.169764572906107497e-01j)  (-2.241044805635486470e-02+1.878743374610182190e-02j)  (3.129603802016519393e-04-1.017583304678033873e-02j)  (2.052803424315509558e-04+6.085419930104168278e-04j)  (-2.142953903965281548e-04-7.442607991899701016e-06j)  (1.480076177954245533e-05+8.705932739339701095e-06j)  (-8.469051213203796653e-07+3.240380083032786308e-06j)  (4.287152386713131839e-07-6.106102247886836582e-07j)  (5.249413897949085219e-08+3.591931525940804554e-08j)  (-1.498426528128932069e-08-4.037186774461461167e-09j)  (6.290324752972289600e-10-3.809650127524987985e-11j)  (2.786799268200445740e-11-1.455594175799766772e-11j)  (1.836767700275860234e-11-3.175409844206005414e-11j)  (-3.479582941474444598e-12+1.782177419199494943e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.618895647188088342e-06+0.000000000000000000e+00j)  (9.157193009753257208e-07+0.000000000000000000e+00j)  (3.713449939360062363e-07+0.000000000000000000e+00j)  (7.545341874083027712e-08+0.000000000000000000e+00j)  (1.773358474794170431e-08+0.000000000000000000e+00j)  (5.715550074566506694e-09+0.000000000000000000e+00j)  (1.768183756160202148e-09+0.000000000000000000e+00j)  (7.249557249006198627e-10+0.000000000000000000e+00j)  (1.446633665060853442e-10+0.000000000000000000e+00j)  (2.818474719876405799e-10+0.000000000000000000e+00j)  (6.505807821726177463e-11+0.000000000000000000e+00j)  (2.056377184413451962e-11+0.000000000000000000e+00j)
 (3.787575150300599436e+00+0.000000000000000000e+00j)  (3.178326484672708285e-01-1.140176071784099465e-01j)  (-2.201217693664613700e-02+1.810921677087841408e-02j)  (4.806515925613458196e-04-9.921811544972743147e-03j)  (1.825441664897300216e-04+5.789636628401114045e-04j)  (-2.049111363739626363e-04-1.201735717383471359e-05j)  (1.337722663226153037e-05+9.054178556353696599e-06j)  (-9.105297533048554613e-07+2.989621160812480175e-06j)  (4.292815829974627276e-07-5.546869859507203358e-07j)  (4.681995419392380948e-08+3.542311346665603889e-08j)  (-1.325754759396451972e-08-3.811162812233066507e-09j)  (6.304993586229757738e-10+6.983311715845911486e-11j)  (4.852322000478335456e-11-2.296927232112033396e-11j)  (1.454155032220070585e-11-3.137992007940543377e-11j)  (-4.660832625252233484e-12+1.614014792495663043e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.635512977795599004e-18+0.000000000000000000e+00j)  (2.558561472469795762e-06+0.000000000000000000e+00j)  (9.042172780104389984e-07+0.000000000000000000e+00j)  (3.586342137497723483e-07+0.000000000000000000e+00j)  (7.435793045080842514e-08+0.000000000000000000e+00j)  (1.739052160336544691e-08+0.000000000000000000e+00j)  (5.578486180418737209e-09+0.000000000000000000e+00j)  (1.709648815492295280e-09+0.000000000000000000e+00j)  (7.097639965434918803e-10+0.000000000000000000e+00j)  (1.475310720744147755e-10+0.000000000000000000e+00j)  (2.726801128122778638e-10+0.000000000000000000e+00j)  (6.206104625718914126e-11+0.000000000000000000e+00j)  (1.942186861823038086e-11+0.000000000000000000e+00j)
 (3.827655310621240758e+00+0.000000000000000000e+00j)  (3.143363920707954451e-01-1.111650316394947047e-01j)  (-2.161992491851791667e-02+1.746174839198137360e-02j)  (6.371894700818316699e-04-9.672820333527204495e-03j)  (1.620673978159899262e-04+5.505398592961761612e-04j)  (-1.958604869767826141e-04-1.608359150765622549e-05j)  (1.204476531264783094e-05+9.303791983619867187e-06j)  (-9.606359921749026397e-07+2.753499894585114920e-06j)  (4.264835067660542191e-07-5.034801211536386689e-07j)  (4.167094583594776294e-08+3.479599665535009414e-08j)  (-1.173646015525145566e-08-3.449007369397498116e-09j)  (6.069931681999910327e-10+1.985077488537015871e-10j)  (6.800880900092014504e-11-2.787981037147485950e-11j)  (1.067698624516230445e-11-3.320547509339691726e-11j)  (-5.553476415739681374e-12+1.538806324356632452e-11j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.500089797940498103e-06+0.000000000000000000e+00j)  (8.938141784731536594e-07+0.000000000000000000e+00j)  (3.466018260217668407e-07+0.000000000000000000e+00j)  (7.322489632725111515e-08+0.000000000000000000e+00j)  (1.706721438039700607e-08+0.000000000000000000e+00j)  (5.401945210321794669e-09+0.000000000000000000e+00j)  (1.655651940681719789e-09+0.000000000000000000e+00j)  (6.940177613829180789e-10+0.000000000000000000e+00j)  (1.522940982752861719e-10+0.000000000000000000e+00j)  (2.635150114913072147e-10+0.000000000000000000e+00j)  (6.043652631560260529e-11+0.000000000000000000e+00j)  (1.886200657618898404e-11+0.000000000000000000e+00j)
 (3.867735470941882081e+00+0.000000000000000000e+00j)  (3.109024792294544648e-01-1.084139323099216345e-01j)  (-2.123392137264797433e-02+1.684340108093475633e-02j)  (7.831687792945959698e-04-9.428915367374619827e-03j)  (1.436517900246031207e-04+5.232724733870449231e-04j)  (-1.871413911893826069e-04-1.968077136830892986e-05j)  (1.080093406340433266e-05+9.467883275508201150e-06j)  (-9.986887211432514004e-07+2.531348377296269527e-06j)  (4.209834981094357420e-07-4.567531327652030426e-07j)  (3.695480665462763326e-08+3.409709940804263022e-08j)  (-1.044175006054448720e-08-2.986450165993806605e-09j)  (5.467547630323700997e-10+3.225588355882358457e-10j)  (8.684691048083861904e-11-2.602392147636493898e-11j)  (8.457832610728235283e-12-3.723773995712777777e-11j)  (-7.050774585192371349e-12+1.535575119687219964e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.635512977795599004e-18+0.000000000000000000e+00j)  (2.443306455574881457e-06+0.000000000000000000e+00j)  (8.842888790752275860e-07+0.000000000000000000e+00j)  (3.352621777358336760e-07+0.000000000000000000e+00j)  (7.206406349804735879e-08+0.000000000000000000e+00j)  (1.678383832945667554e-08+0.000000000000000000e+00j)  (5.192441006998221178e-09+0.000000000000000000e+00j)  (1.606914462883733183e-09+0.000000000000000000e+00j)  (6.781410194598518785e-10+0.000000000000000000e+00j)  (1.582469365524198396e-10+0.000000000000000000e+00j)  (2.544761929744512885e-10+0.000000000000000000e+00j)  (6.044612617266672307e-11+0.000000000000000000e+00j)  (1.873529440383001340e-11+0.000000000000000000e+00j)
 (3.907815631262523404e+00+0.000000000000000000e+00j)  (3.075298950646492280e-01-1.057597640504893549e-01j)  (-2.085434754564268259e-02+1.625264226416803584e-02j)  (9.191560229659565765e-04-9.190134921446978591e-03j)  (1.271143526889541623e-04+4.971549044602052757e-04j)  (-1.787506444667151095e-04-2.284591588301649787e-05j)  (9.642792050158024997e-06+9.558230410383039533e-06j)  (-1.025988822764408383e-06+2.322562656226677094e-06j)  (4.133408488569862459e-07-4.142247328029172734e-07j)  (3.256998711597886694e-08+3.333854906469176758e-08j)  (-9.377749534351010120e-09-2.478898268573345610e-09j)  (4.591403796419284183e-10+4.176392967161934720e-10j)  (1.016740449998507958e-10-1.498021879984803451e-11j)  (9.180172808130694737e-12-4.212043369703428023e-11j)  (-9.708329148331333969e-12+1.518686632786676667e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.388075075096295743e-06+0.000000000000000000e+00j)  (8.753864258722135502e-07+0.000000000000000000e+00j)  (3.246115232550775784e-07+0.000000000000000000e+00j)  (7.088546185311635824e-08+0.000000000000000000e+00j)  (1.655978442153746521e-08+0.000000000000000000e+00j)  (4.960598921430410098e-09+0.000000000000000000e+00j)  (1.564432461508812740e-09+0.000000000000000000e+00j)  (6.620884180636172616e-10+0.000000000000000000e+00j)  (1.645956791376566308e-10+0.000000000000000000e+00j)  (2.458999915959898352e-10+0.000000000000000000e+00j)  (6.186139883650766788e-11+0.000000000000000000e+00j)  (1.889321119516619996e-11+0.000000000000000000e+00j)
 (3.947895791583164726e+00+0.000000000000000000e+00j)  (3.042175989973650574e-01-1.031982201901327223e-01j)  (-2.048134238904308901e-02+1.568802859352492682e-02j)  (1.045690613604506993e-03-8.956501255506737688e-03j)  (1.122864462117656318e-04+4.721735085737673488e-04j)  (-1.706840144681054188e-04-2.561372106791121809e-05j)  (8.567019788975365730e-06+9.585397813696102011e-06j)  (-1.043730233787341835e-06+2.126596621558446303e-06j)  (4.040110405233845598e-07-3.756031320245870181e-07j)  (2.843811348905270239e-08+3.248516890520814615e-08j)  (-8.520706914331641834e-09-1.983512766206018705e-09j)  (3.667131812390561410e-10+4.739807524980817092e-10j)  (1.069898800101258205e-10+4.306652660259789271e-12j)  (1.285163169870649754e-11-4.588611854186265550e-11j)  (-1.330358194379670284e-11+1.375791739459272611e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.334295336496954502e-06+0.000000000000000000e+00j)  (8.668322857593137033e-07+0.000000000000000000e+00j)  (3.146304131041166231e-07+0.000000000000000000e+00j)  (6.969632165335706784e-08+0.000000000000000000e+00j)  (1.640922953421772920e-08+0.000000000000000000e+00j)  (4.720416464422944320e-09+0.000000000000000000e+00j)  (1.529259834170386794e-09+0.000000000000000000e+00j)  (6.453896448638383702e-10+0.000000000000000000e+00j)  (1.706150732736416545e-10+0.000000000000000000e+00j)  (2.382237667475320587e-10+0.000000000000000000e+00j)  (6.410492053149607528e-11+0.000000000000000000e+00j)  (1.920237354338425866e-11+0.000000000000000000e+00j)
 (3.987975951903806049e+00+0.000000000000000000e+00j)  (3.009645311118321342e-01-1.007252186618405876e-01j)  (-2.011500773886221172e-02+1.514820053524564870e-02j)  (1.163286008030489605e-03-8.728022155338206051e-03j)  (9.901288741218637092e-05+4.483088622225238113e-04j)  (-1.629363635315777246e-04-2.801666655208506624e-05j)  (7.570009632591199930e-06+9.558836675682284210e-06j)  (-1.053035086343325032e-06+1.942932351657149971e-06j)  (3.933657608514775472e-07-3.406138441446031868e-07j)  (2.452897640492210836e-08+3.147713039175663542e-08j)  (-7.823628687988373219e-09-1.538797869127508837e-09j)  (2.909923001168072644e-10+5.000686693025891165e-10j)  (9.804220581772410736e-11+2.669535617555323931e-11j)  (1.818682601750926209e-11-4.709391280812844459e-11j)  (-1.679105163645538172e-11+1.032260057346141578e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.281900091697492382e-06+0.000000000000000000e+00j)  (8.583480323268079307e-07+0.000000000000000000e+00j)  (3.052869563206059130e-07+0.000000000000000000e+00j)  (6.850002318413779140e-08+0.000000000000000000e+00j)  (1.633727491518606586e-08+0.000000000000000000e+00j)  (4.488235352254031568e-09+0.000000000000000000e+00j)  (1.502153506885615725e-09+0.000000000000000000e+00j)  (6.273286994373902558e-10+0.000000000000000000e+00j)  (1.757160419963725720e-10+0.000000000000000000e+00j)  (2.318134361768664321e-10+0.000000000000000000e+00j)  (6.650946674866487463e-11+0.000000000000000000e+00j)  (1.953354887203311343e-11+0.000000000000000000e+00j)
 (4.028056112224446927e+00+0.000000000000000000e+00j)  (2.977696177356384255e-01-9.833688898086277719e-02j)  (-1.975541291725002591e-02+1.463187726740817866e-02j)  (1.272430804390069919e-03-8.504692357286011001e-03j)  (8.715107481461949884e-05+4.255368620489383222e-04j)  (-1.555017683548763337e-04-3.008511729914119226e-05j)  (6.647944355911465452e-06+9.486966704424877123e-06j)  (-1.054959763933710364e-06+1.771047794166264532e-06j)  (3.817221285335531437e-07-3.090090454390513910e-07j)  (2.086443740323025731e-08+3.026390523532995113e-08j)  (-7.233857552721099674e-09-1.153920504666080585e-09j)  (2.406740165842725626e-10+5.155413313853894802e-10j)  (7.366420380113560029e-11+4.402113211665430365e-11j)  (2.343846399250504951e-11-4.552608248370622906e-11j)  (-1.876009039498700005e-11+5.037542068467288552e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.230851435619314292e-06+0.000000000000000000e+00j)  (8.496670484380431908e-07+0.000000000000000000e+00j)  (2.965404640448124066e-07+0.000000000000000000e+00j)  (6.729672411941438898e-08+0.000000000000000000e+00j)  (1.633787420735117401e-08+0.000000000000000000e+00j)  (4.281248676885373609e-09+0.000000000000000000e+00j)  (1.483231300230576861e-09+0.000000000000000000e+00j)  (6.072007308061917081e-10+0.000000000000000000e+00j)  (1.794459330411849441e-10+0.000000000000000000e+00j)  (2.268067010521209786e-10+0.000000000000000000e+00j)  (6.850348178308735803e-11+0.000000000000000000e+00j)  (1.976042794096456528e-11+0.000000000000000000e+00j)
 (4.068136272545088694e+00+0.000000000000000000e+00j)  (2.946317763237564780e-01-9.602956001669142594e-02j)  (-1.940259881997110844e-02+1.413785187442265223e-02j)  (1.373589802175800324e-03-8.286494863283854276e-03j)  (7.657014051141899490e-05+4.038296783245750839e-04j)  (-1.483736336511783322e-04-3.184742377208535683e-05j)  (5.796873982655378394e-06+9.377248315687011283e-06j)  (-1.050480788754829513e-06+1.610400266582761189e-06j)  (3.693656893681977680e-07-2.805587040597897556e-07j)  (1.749971244412732506e-08+2.883216972241322883e-08j)  (-6.712499179658678602e-09-8.132939870362719195e-10j)  (2.087260083623259255e-10+5.386964279956257052e-10j)  (3.785044190818026404e-11+4.792297362618022618e-11j)  (2.738664201744165460e-11-4.199191795021045839e-11j)  (-1.816569629322866146e-11-9.849194109428818448e-13j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.181135899516674488e-06+0.000000000000000000e+00j)  (8.405488381905057164e-07+0.000000000000000000e+00j)  (2.883448782841838019e-07+0.000000000000000000e+00j)  (6.608504323590047208e-08+0.000000000000000000e+00j)  (1.639429184907073106e-08+0.000000000000000000e+00j)  (4.115376204488144628e-09+0.000000000000000000e+00j)  (1.471798746669862298e-09+0.000000000000000000e+00j)  (5.845675368485994237e-10+0.000000000000000000e+00j)  (1.814597423813348175e-10+0.000000000000000000e+00j)  (2.230401245243705539e-10+0.000000000000000000e+00j)  (6.967677883266860690e-11+0.000000000000000000e+00j)  (1.977818893492921995e-11+0.000000000000000000e+00j)
 (4.108216432865729573e+00+0.000000000000000000e+00j)  (2.915499197243128227e-01-9.379974851220643228e-02j)  (-1.905658154633663171e-02+1.366498682623705843e-02j)  (1.467205025652360082e-03-8.073402153726774721e-03j)  (6.715013446110362067e-05+3.831565783497781728e-04j)  (-1.415447966893030012e-04-3.333001955996221896e-05j)  (5.012791057938934916e-06+9.236256183863176508e-06j)  (-1.040478447209800838e-06+1.460431898046959412e-06j)  (3.565575027916422358e-07-2.550342017976210888e-07j)  (1.449259568484186363e-08+2.721466470472768114e-08j)  (-6.244673170070943520e-09-4.926530825483282134e-10j)  (1.788951258907922436e-10+5.764712295136408316e-10j)  (-8.142865255567888515e-13+3.324065560862540982e-11j)  (2.973629930341710737e-11-3.750472971188575792e-11j)  (-1.489840683981293585e-11-6.164138334809168821e-12j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.132759019667967465e-06+0.000000000000000000e+00j)  (8.307907698288850813e-07+0.000000000000000000e+00j)  (2.806514925870505051e-07+0.000000000000000000e+00j)  (6.486407171611423507e-08+0.000000000000000000e+00j)  (1.648193583258919328e-08+0.000000000000000000e+00j)  (4.002610900661217134e-09+0.000000000000000000e+00j)  (1.466420209390991059e-09+0.000000000000000000e+00j)  (5.594433323425979633e-10+0.000000000000000000e+00j)  (1.814940326250874507e-10+0.000000000000000000e+00j)  (2.200887543085658245e-10+0.000000000000000000e+00j)  (6.977702989196736372e-11+0.000000000000000000e+00j)  (1.952935745316055215e-11+0.000000000000000000e+00j)
 (4.148296593186371339e+00+0.000000000000000000e+00j)  (2.885229598953568675e-01-9.164414830539985291e-02j)  (-1.871735562196492897e-02+1.321220972933978381e-02j)  (1.553696711365894385e-03-7.865377305464294269e-03j)  (5.878124580815326288e-05+3.634846353775725682e-04j)  (-1.350076232079893139e-04-3.455751318094373178e-05j)  (4.291697095194411081e-06+9.069759522944716479e-06j)  (-1.025733596173962232e-06+1.320588985498353812e-06j)  (3.435265367424733876e-07-2.321979212566274551e-07j)  (1.187644134859339840e-08+2.547811632988551334e-08j)  (-5.835843767452556294e-09-1.765867745664246099e-10j)  (1.366361074470317589e-10+6.223928594970809912e-10j)  (-3.187961496709763236e-11+4.115711165736686958e-13j)  (3.070607235293239322e-11-3.257699581333440656e-11j)  (-9.848106668377480770e-12-9.194235117521333079e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.085739588844879183e-06+0.000000000000000000e+00j)  (8.202364518186657957e-07+0.000000000000000000e+00j)  (2.734107586965330410e-07+0.000000000000000000e+00j)  (6.363503960184226335e-08+0.000000000000000000e+00j)  (1.657261089770980716e-08+0.000000000000000000e+00j)  (3.948490825834573678e-09+0.000000000000000000e+00j)  (1.465185131113008533e-09+0.000000000000000000e+00j)  (5.323720285616417292e-10+0.000000000000000000e+00j)  (1.793620418948841020e-10+0.000000000000000000e+00j)  (2.173941416293892600e-10+0.000000000000000000e+00j)  (6.868904670667129538e-11+0.000000000000000000e+00j)  (1.902092560806232960e-11+0.000000000000000000e+00j)
 (4.188376753507012218e+00+0.000000000000000000e+00j)  (2.855498111342663625e-01-8.955962021118729632e-02j)  (-1.838489685917093011e-02+1.277850933635948753e-02j)  (1.633464260784261643e-03-7.662375021665316158e-03j)  (5.136306361610900608e-05+3.447793381772900722e-04j)  (-1.287540992242764673e-04-3.555277254603741733e-05j)  (3.629652292509510120e-06+8.882805862137443148e-06j)  (-1.006941850983940183e-06+1.190339711045193457e-06j)  (3.304574569890511420e-07-2.118064939127584415e-07j)  (9.648809898513457040e-09+2.369929369913887717e-08j)  (-5.497924968884046899e-09+1.323521260998970128e-10j)  (7.747208787028659816e-11+6.626653048285113146e-10j)  (-4.675479570528671748e-11-4.441051887597351548e-11j)  (3.028568960250192988e-11-2.722305984155096198e-11j)  (-4.446446407509025485e-12-9.597834167888588218e-12j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.040103918487662896e-06+0.000000000000000000e+00j)  (8.087803772198617591e-07+0.000000000000000000e+00j)  (2.665733229247099094e-07+0.000000000000000000e+00j)  (6.240215768792473554e-08+0.000000000000000000e+00j)  (1.663896459062653779e-08+0.000000000000000000e+00j)  (3.950794287250143152e-09+0.000000000000000000e+00j)  (1.466031603162422785e-09+0.000000000000000000e+00j)  (5.043886172193821269e-10+0.000000000000000000e+00j)  (1.749752656383762498e-10+0.000000000000000000e+00j)  (2.144222702419921274e-10+0.000000000000000000e+00j)  (6.642253226486010724e-11+0.000000000000000000e+00j)  (1.832374893227955728e-11+0.000000000000000000e+00j)
 (4.228456913827653985e+00+0.000000000000000000e+00j)  (2.826293928746465012e-01-8.754318252293523395e-02j)  (-1.805916489482892878e-02+1.236293180100315851e-02j)  (1.706887159209553341e-03-7.464342579489429211e-03j)  (4.480387674621190381e-05+3.270051148264669152e-04j)  (-1.227759242871845119e-04-3.633700537636440077e-05j)  (3.022806520527105244e-06+8.679799417768130343e-06j)  (-9.847368603354535885e-07+1.069177519413632389e-06j)  (3.174855621410119945e-07-1.936255429835695455e-07j)  (7.777762258549515189e-09+2.194295650233247831e-08j)  (-5.234323899040724203e-09+4.169699179727382727e-10j)  (8.149980516267950131e-12+6.857168083329580365e-10j)  (-4.161872611592197843e-11-9.162398483272538697e-11j)  (2.790608181980677878e-11-2.160582395164758705e-11j)  (-3.733287115774717510e-15-7.795547578735126838e-12j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.995880424822350359e-06+0.000000000000000000e+00j)  (7.963688660929066427e-07+0.000000000000000000e+00j)  (2.600906883722312253e-07+0.000000000000000000e+00j)  (6.117243301407490411e-08+0.000000000000000000e+00j)  (1.665815880474341793e-08+0.000000000000000000e+00j)  (4.000256549039358071e-09+0.000000000000000000e+00j)  (1.466988021476947928e-09+0.000000000000000000e+00j)  (4.768806913520446859e-10+0.000000000000000000e+00j)  (1.683863869180514377e-10+0.000000000000000000e+00j)  (2.107926908423640735e-10+0.000000000000000000e+00j)  (6.311488215409461329e-11+0.000000000000000000e+00j)  (1.755274605375338095e-11+0.000000000000000000e+00j)
 (4.268537074148294863e+00+0.000000000000000000e+00j)  (2.797606320995531526e-01-8.559200209544885751e-02j)  (-1.774010544114828017e-02+1.196457716518824037e-02j)  (1.774325861800982564e-03-7.271220700733344727e-03j)  (3.902001066355306443e-05+3.101257814830563433e-04j)  (-1.170646082278339997e-04-3.692984336014268587e-05j)  (2.467417544175813109e-06+8.464566127448216667e-06j)  (-9.597081929121142622e-07+9.566080268471138128e-07j)  (3.047048022230541334e-07-1.774462624360730856e-07j)  (6.218152503803552283e-09+2.025189331621846313e-08j)  (-5.032674696528283267e-09+6.575888504117531860e-10j)  (-5.918332748448971181e-11+6.889994688934820616e-10j)  (-1.815894369090147803e-11-1.315858080656978814e-10j)  (2.288308789310770333e-11-1.667661492377031926e-11j)  (2.754432668188082773e-12-4.737337487232010698e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.292986538149621351e-18+0.000000000000000000e+00j)  (1.953094806764783922e-06+0.000000000000000000e+00j)  (7.829976378571680816e-07+0.000000000000000000e+00j)  (2.539159399789629072e-07+0.000000000000000000e+00j)  (5.995455528793342875e-08+0.000000000000000000e+00j)  (1.661429226435596811e-08+0.000000000000000000e+00j)  (4.083045647514018413e-09+0.000000000000000000e+00j)  (1.466265911977084628e-09+0.000000000000000000e+00j)  (4.513811037062316784e-10+0.000000000000000000e+00j)  (1.598421528103987099e-10+0.000000000000000000e+00j)  (2.063425677984319992e-10+0.000000000000000000e+00j)  (5.904501794229874856e-11+0.000000000000000000e+00j)  (1.683227082295226896e-11+0.000000000000000000e+00j)
 (4.308617234468936630e+00+0.000000000000000000e+00j)  (2.769424654145049569e-01-8.370338597325138741e-02j)  (-1.742765228088672541e-02+1.158259606547317258e-02j)  (1.836122647000396763e-03-7.082944350209493221e-03j)  (3.393519871761160634e-05+2.941049235372363794e-04j)  (-1.116115669192651666e-04-3.734943850509303347e-05j)  (1.959866850304805542e-06+8.240404182377129608e-06j)  (-9.324027058943642252e-07+8.521286632494558237e-07j)  (2.921858267948190545e-07-1.630934218562539152e-07j)  (4.926409124478409560e-09+1.865049636721933623e-08j)  (-4.868539142713270817e-09+8.447230853542561714e-10j)  (-1.153399289108887150e-10+6.791991581740020782e-10j)  (1.785631668644892052e-11-1.573687537830927834e-10j)  (1.529685467378231185e-11-1.413867796727517123e-11j)  (3.746771817108379535e-12-1.408561481101418546e-12j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.911766017996991584e-06+0.000000000000000000e+00j)  (7.687065449935132824e-07+0.000000000000000000e+00j)  (2.480047879006350959e-07+0.000000000000000000e+00j)  (5.875720543390690485e-08+0.000000000000000000e+00j)  (1.649952656478433736e-08+0.000000000000000000e+00j)  (4.183838136703204962e-09+0.000000000000000000e+00j)  (1.462229002211787608e-09+0.000000000000000000e+00j)  (4.293328065620502365e-10+0.000000000000000000e+00j)  (1.498320042560727398e-10+0.000000000000000000e+00j)  (2.011166444384013051e-10+0.000000000000000000e+00j)  (5.464526809426297776e-11+0.000000000000000000e+00j)  (1.625735520788869767e-11+0.000000000000000000e+00j)
 (4.348697394789577508e+00+0.000000000000000000e+00j)  (2.741738408189812737e-01-8.187477353002495239e-02j)  (-1.712172903504764407e-02+1.121618664623902709e-02j)  (1.892602437193621106e-03-6.899443466650037951e-03j)  (2.947998700109178490e-05+2.789062140545495194e-04j)  (-1.064082066864625295e-04-3.761257560568911467e-05j)  (1.496681200282155348e-06+8.010126854245550593e-06j)  (-9.033084931881425276e-07+7.552154917604352212e-07j)  (2.799946715997217841e-07-1.504202186298072083e-07j)  (3.865742082501666824e-09+1.715510948993867192e-08j)  (-4.716532898701769953e-09+9.846227450072351253e-10j)  (-1.594455020644734852e-10+6.664810394418812216e-10j)  (5.892240485740283896e-11-1.657869858079315394e-10j)  (6.553820805191515271e-12-1.562559599926841297e-11j)  (3.297475566443420057e-12+1.475638718136899858e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.871903161114591016e-06+0.000000000000000000e+00j)  (7.535721181881691609e-07+0.000000000000000000e+00j)  (2.423168773196989431e-07+0.000000000000000000e+00j)  (5.758728600645440093e-08+0.000000000000000000e+00j)  (1.631410514514291718e-08+0.000000000000000000e+00j)  (4.288349727359130996e-09+0.000000000000000000e+00j)  (1.453325506062523133e-09+0.000000000000000000e+00j)  (4.118737481585917333e-10+0.000000000000000000e+00j)  (1.391155703160867748e-10+0.000000000000000000e+00j)  (1.952989142262557081e-10+0.000000000000000000e+00j)  (5.048503394814680773e-11+0.000000000000000000e+00j)  (1.586713355065753800e-11+0.000000000000000000e+00j)
 (4.388777555110219275e+00+0.000000000000000000e+00j)  (2.714537192108560926e-01-8.010372908705926109e-02j)  (-1.682225072801632124e-02+1.086459166749597846e-02j)  (1.944073586348072247e-03-6.720643631245463989e-03j)  (2.559117422727688542e-05+2.644936738722847183e-04j)  (-1.014459855064819241e-04-3.773479672270521309e-05j)  (1.074560392118957467e-06+7.776108202646729001e-06j)  (-8.728311542494156989e-07+6.653280447936900824e-07j)  (2.682026899594692584e-07-1.392936377895359106e-07j)  (3.001519660772781417e-09+1.578154778758071367e-08j)  (-4.561341927437059871e-09+1.095149851264175416e-09j)  (-1.981579883855015459e-10+6.570646015993128948e-10j)  (9.762211989086228480e-11-1.569490760597865157e-10j)  (-9.067405877922857310e-13-2.164752004248433940e-11j)  (1.868662090528230099e-12+3.500791614443396419e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.833503360053669926e-06+0.000000000000000000e+00j)  (7.376986440638465901e-07+0.000000000000000000e+00j)  (2.368170334605028914e-07+0.000000000000000000e+00j)  (5.644857656004860458e-08+0.000000000000000000e+00j)  (1.606552173885804124e-08+0.000000000000000000e+00j)  (4.384812603135115314e-09+0.000000000000000000e+00j)  (1.438080111532347261e-09+0.000000000000000000e+00j)  (3.996888247036704864e-10+0.000000000000000000e+00j)  (1.287038018138875316e-10+0.000000000000000000e+00j)  (1.891218294058772909e-10+0.000000000000000000e+00j)  (4.718398730000867573e-11+0.000000000000000000e+00j)  (1.564380668705573562e-11+0.000000000000000000e+00j)
 (4.428857715430860154e+00+0.000000000000000000e+00j)  (2.687810756544422586e-01-7.838793498045980301e-02j)  (-1.652912517234379416e-02+1.052709579566026357e-02j)  (1.990828634731280598e-03-6.546466679178871047e-03j)  (2.221128963262046342e-05+2.508318791415056585e-04j)  (-9.671644349548740504e-05-3.773052599231984229e-05j)  (6.904034836081296570e-07+7.540339164529320860e-06j)  (-8.412769606750895573e-07+5.819331461863725012e-07j)  (2.568841356084319444e-07-1.295793325785864333e-07j)  (2.293460283904641215e-09+1.454383965251898871e-08j)  (-4.402017477027593064e-09+1.195530034434851136e-09j)  (-2.397629100759354846e-10+6.491211806880043848e-10j)  (1.273978547129138661e-10-1.334550130804986652e-10j)  (-4.643399950359186376e-12-3.107171492958933648e-11j)  (-5.206219844324753493e-14+4.456058509168817503e-12j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.796550604912741579e-06+0.000000000000000000e+00j)  (7.212085435952735195e-07+0.000000000000000000e+00j)  (2.314759948391188594e-07+0.000000000000000000e+00j)  (5.534117251982997048e-08+0.000000000000000000e+00j)  (1.576706788776152367e-08+0.000000000000000000e+00j)  (4.464470590970614488e-09+0.000000000000000000e+00j)  (1.415204893619350588e-09+0.000000000000000000e+00j)  (3.929586196968276144e-10+0.000000000000000000e+00j)  (1.197518295978175062e-10+0.000000000000000000e+00j)  (1.827969905087846929e-10+0.000000000000000000e+00j)  (4.522422031931768835e-11+0.000000000000000000e+00j)  (1.553525274408468285e-11+0.000000000000000000e+00j)
 (4.468937875751501920e+00+0.000000000000000000e+00j)  (2.661549004394579976e-01-7.672518504869414724e-02j)  (-1.624225419294626424e-02+1.020302306615276412e-02j)  (2.033145031446648762e-03-6.376831259440086073e-03j)  (1.928811153441432590e-05+2.378861244287442235e-04j)  (-9.221120373432976946e-05-3.761317988040395509e-05j)  (3.413221489982808426e-07+7.304493193512024096e-06j)  (-8.088541188548648281e-07+5.045385362769780003e-07j)  (2.461053442642323742e-07-1.211344295985221087e-07j)  (1.693056562960166038e-09+1.344545484193582037e-08j)  (-4.247742116766687046e-09+1.296831487896701570e-09j)  (-2.873598762194781419e-10+6.345202159160095979e-10j)  (1.428470432013225865e-10-1.000954482599269846e-10j)  (-3.309018676320303055e-12-4.151044305119801877e-11j)  (-1.942321853939701320e-12+4.301420028476561432e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.761015515342456068e-06+0.000000000000000000e+00j)  (7.042328435941695679e-07+0.000000000000000000e+00j)  (2.262702904530644441e-07+0.000000000000000000e+00j)  (5.426181887789125881e-08+0.000000000000000000e+00j)  (1.543594005281634315e-08+0.000000000000000000e+00j)  (4.521407930199008162e-09+0.000000000000000000e+00j)  (1.383828236826006437e-09+0.000000000000000000e+00j)  (3.914005166794313444e-10+0.000000000000000000e+00j)  (1.133164181469140651e-10+0.000000000000000000e+00j)  (1.764975068244143713e-10+0.000000000000000000e+00j)  (4.472805164128410934e-11+0.000000000000000000e+00j)  (1.548474150988631220e-11+0.000000000000000000e+00j)
 (4.509018036072142799e+00+0.000000000000000000e+00j)  (2.635741999552338455e-01-7.511337851379883135e-02j)  (-1.596153470831865318e-02+9.891734507195205223e-03j)  (2.071285826115119421e-03-6.211653347715016642e-03j)  (1.677422676223842425e-05+2.256225510735760428e-04j)  (-8.792195331942031307e-05-3.739525093544109714e-05j)  (2.463338821638761686e-08+7.069991962320620954e-06j)  (-7.756941829926988006e-07+4.327223260300448872e-07j)  (2.359139249130124129e-07-1.138109459950587689e-07j)  (1.150573081537455332e-09+1.247018137601213289e-08j)  (-4.108669157095852435e-09+1.398827409821460363e-09j)  (-3.357103557956472998e-10+6.050624386690653496e-10j)  (1.404448478303543446e-10-6.391733344993502210e-11j)  (2.875414377963436607e-12-5.032910481463580017e-11j)  (-3.277439646628181620e-12+3.239043649167644648e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.726855932539466344e-06+0.000000000000000000e+00j)  (6.869025146064841174e-07+0.000000000000000000e+00j)  (2.211811917990579062e-07+0.000000000000000000e+00j)  (5.320498470282300767e-08+0.000000000000000000e+00j)  (1.509106539963005532e-08+0.000000000000000000e+00j)  (4.552037174240834167e-09+0.000000000000000000e+00j)  (1.343786204454782841e-09+0.000000000000000000e+00j)  (3.943650097336963936e-10+0.000000000000000000e+00j)  (1.099999859669163296e-10+0.000000000000000000e+00j)  (1.703877678691245917e-10+0.000000000000000000e+00j)  (4.538979130881476310e-11+0.000000000000000000e+00j)  (1.545160822269686666e-11+0.000000000000000000e+00j)
 (4.549098196392784565e+00+0.000000000000000000e+00j)  (2.610379974018163796e-01-7.355051423122892229e-02j)  (-1.568685968443338588e-02+9.592625914713624746e-03j)  (2.105500331321172921e-03-6.050846716394949788e-03j)  (1.462662781000739094e-05+2.140082500895459027e-04j)  (-8.384041959715771597e-05-3.708836083704676026e-05j)  (-2.621673276243608656e-07+6.838057889462175732e-06j)  (-7.418862178671901309e-07+3.661469959455240703e-07j)  (2.263352138801881460e-07-1.074656437947748455e-07j)  (6.289911389200954731e-10+1.158068656314929789e-08j)  (-3.988102760349328507e-09+1.494346143649561068e-09j)  (-3.737895803364737561e-10+5.590178764869646265e-10j)  (1.199425457156733480e-10-3.376686031315919989e-11j)  (1.246156258325625402e-11-5.559329017083919972e-11j)  (-3.697685134353246813e-12+1.754562183092080732e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.292986538149621351e-18+0.000000000000000000e+00j)  (1.694018222814216383e-06+0.000000000000000000e+00j)  (6.693413555760478129e-07+0.000000000000000000e+00j)  (2.161929988481665173e-07+0.000000000000000000e+00j)  (5.216433349179307317e-08+0.000000000000000000e+00j)  (1.475083385761298490e-08+0.000000000000000000e+00j)  (4.554500669485048869e-09+0.000000000000000000e+00j)  (1.295890298288212848e-09+0.000000000000000000e+00j)  (4.009423661197666500e-10+0.000000000000000000e+00j)  (1.096693484997688965e-10+0.000000000000000000e+00j)  (1.646614513325325458e-10+0.000000000000000000e+00j)  (4.665401715734753754e-11+0.000000000000000000e+00j)  (1.541735731090926475e-11+0.000000000000000000e+00j)
 (4.589178356713425444e+00+0.000000000000000000e+00j)  (2.585453333572484413e-01-7.203468528490619693e-02j)  (-1.541811897528118369e-02+9.305125768792365734e-03j)  (2.136024757338836431e-03-5.894323365048314417e-03j)  (1.280634186548364251e-05+2.030113463272008160e-04j)  (-7.995835579439593494e-05-3.670328746852700064e-05j)  (-5.214421924732231727e-07+6.609743792443533599e-06j)  (-7.075115967196749061e-07+3.045545665412577627e-07j)  (2.173776059553509904e-07-1.019685363597068371e-07j)  (1.169878850254928940e-10+1.072827374372781426e-08j)  (-3.880811275229946238e-09+1.577396335930551577e-09j)  (-3.913996677176259255e-10+5.037105178885345819e-10j)  (8.571197761165338337e-11-1.857879926719846660e-11j)  (2.354057924692897910e-11-5.642628879892927527e-11j)  (-3.217355875496585013e-12+4.766180007549030805e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.662439152433823273e-06+0.000000000000000000e+00j)  (6.516609170746925741e-07+0.000000000000000000e+00j)  (2.112911640237657016e-07+0.000000000000000000e+00j)  (5.113418807585808719e-08+0.000000000000000000e+00j)  (1.443099134802047908e-08+0.000000000000000000e+00j)  (4.528160391450488589e-09+0.000000000000000000e+00j)  (1.242081575865530982e-09+0.000000000000000000e+00j)  (4.100540047993953634e-10+0.000000000000000000e+00j)  (1.114957534398977390e-10+0.000000000000000000e+00j)  (1.595399903102177065e-10+0.000000000000000000e+00j)  (4.798114382125482572e-11+0.000000000000000000e+00j)  (1.537966689513215949e-11+0.000000000000000000e+00j)
 (4.629258517034067211e+00+0.000000000000000000e+00j)  (2.560952662181946171e-01-7.056407390551029668e-02j)  (-1.515520006248714281e-02+9.028693282648792354e-03j)  (2.163082820332145727e-03-5.741993914260619392e-03j)  (1.127808516893653897e-05+1.926010668888459784e-04j)  (-7.626754455767897239e-05-3.624997695632764934e-05j)  (-7.554418688666426534e-07+6.385938983716410921e-06j)  (-6.726691674514480171e-07+2.477478260802233178e-07j)  (2.090421341594327332e-07-9.720398170274867870e-08j)  (-3.672597340556314070e-10+9.870415187005983582e-09j)  (-3.777905350942172368e-09+1.649278158841095341e-09j)  (-3.856828565879967377e-10+4.524629253305375043e-10j)  (4.687237660472084648e-11-2.458985229797333762e-11j)  (3.434165959766057437e-11-5.277122634192587814e-11j)  (-2.272728207778307184e-12-1.365368134494404411e-13j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.632048171638839596e-06+0.000000000000000000e+00j)  (6.339576760762765683e-07+0.000000000000000000e+00j)  (2.064608246019019119e-07+0.000000000000000000e+00j)  (5.011066929881659570e-08+0.000000000000000000e+00j)  (1.414300684855802833e-08+0.000000000000000000e+00j)  (4.473275144349817704e-09+0.000000000000000000e+00j)  (1.185394514370771080e-09+0.000000000000000000e+00j)  (4.205269929319949067e-10+0.000000000000000000e+00j)  (1.143081248671378630e-10+0.000000000000000000e+00j)  (1.552120205539430064e-10+0.000000000000000000e+00j)  (4.901112110126114500e-11+0.000000000000000000e+00j)  (1.533922504438349113e-11+0.000000000000000000e+00j)
 (4.669338677354708089e+00+0.000000000000000000e+00j)  (2.536868725291971383e-01-6.913694669146334959e-02j)  (-1.489798870507986865e-02+8.762816575614678846e-03j)  (2.186886324921176201e-03-5.593767965667996445e-03j)  (1.000993769854342821e-05+1.827477934889294329e-04j)  (-7.275982034278786635e-05-3.573755292393461134e-05j)  (-9.663192771215144047e-07+6.167360705834896336e-06j)  (-6.374868619097714284e-07+1.955667092355829145e-07j)  (2.013288619203883706e-07-9.306395052392417875e-08j)  (-7.848626727746572374e-10+8.987641198168685574e-09j)  (-3.674403631963071531e-09+1.718646996174322475e-09j)  (-3.635076439480361299e-10+4.177320197042823795e-10j)  (1.548677684391263103e-11-5.257355546055002450e-11j)  (4.335260639259210944e-11-4.498828649959573562e-11j)  (-1.489871997582047405e-12-8.475265353765557213e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.602769925268263795e-06+0.000000000000000000e+00j)  (6.163123466429580714e-07+0.000000000000000000e+00j)  (2.016861833315041835e-07+0.000000000000000000e+00j)  (4.909235225340873959e-08+0.000000000000000000e+00j)  (1.389320448264189417e-08+0.000000000000000000e+00j)  (4.390890238468144385e-09+0.000000000000000000e+00j)  (1.129676555005479895e-09+0.000000000000000000e+00j)  (4.311598260367552829e-10+0.000000000000000000e+00j)  (1.169885986779507481e-10+0.000000000000000000e+00j)  (1.517428465464983646e-10+0.000000000000000000e+00j)  (4.959197656432899663e-11+0.000000000000000000e+00j)  (1.528543864911855340e-11+0.000000000000000000e+00j)
 (4.709418837675349856e+00+0.000000000000000000e+00j)  (2.513192472141667633e-01-6.775165011338155074e-02j)  (-1.464636950928613172e-02+8.507010962110254926e-03j)  (2.207635721968173939e-03-5.449554431111340753e-03j)  (8.973036108809808822e-06+1.734230969105854555e-04j)  (-6.942710564687690536e-05-3.517433202996402821e-05j)  (-1.156123190130691556e-06+5.954544840432392045e-06j)  (-6.021223831847443541e-07+1.478676259452463122e-07j)  (1.942349543865458781e-07-8.943882770457536497e-08j)  (-1.094123408411330805e-09+8.091287472959722319e-09j)  (-3.574056269640753487e-09+1.795725119346753485e-09j)  (-3.382840434657529699e-10+4.045487670389679428e-10j)  (3.103758201244056887e-12-9.647724236559555212e-11j)  (4.913447659788809332e-11-3.372746976737623833e-11j)  (-1.272275527000244040e-12+1.507332745083094119e-13j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.574526792379135879e-06+0.000000000000000000e+00j)  (5.987909011927869385e-07+0.000000000000000000e+00j)  (1.969509082458707268e-07+0.000000000000000000e+00j)  (4.808045289492942074e-08+0.000000000000000000e+00j)  (1.368280400241776247e-08+0.000000000000000000e+00j)  (4.282897462886513359e-09+0.000000000000000000e+00j)  (1.079046062056058470e-09+0.000000000000000000e+00j)  (4.407838266569586561e-10+0.000000000000000000e+00j)  (1.187072995660948246e-10+0.000000000000000000e+00j)  (1.490153179728253249e-10+0.000000000000000000e+00j)  (4.972830060771317528e-11+0.000000000000000000e+00j)  (1.518831846261017292e-11+0.000000000000000000e+00j)
 (4.749498997995990734e+00+0.000000000000000000e+00j)  (2.489915037222220906e-01-6.640660628401327814e-02j)  (-1.440022642715092088e-02+8.260817349079366267e-03j)  (2.225520642698204047e-03-5.309261833894918410e-03j)  (8.141285683571211209e-06+1.645997522778710467e-04j)  (-6.626145382361240549e-05-3.456784966321854285e-05j)  (-1.326777839308879586e-06+5.747847904138912102e-06j)  (-5.667586924933422640e-07+1.045086958594292000e-07j)  (1.877450891700144910e-07-8.621325060111541958e-08j)  (-1.269211074235744398e-09+7.218366525447964099e-09j)  (-3.488021836483359131e-09+1.884747501822087976e-09j)  (-3.231267856561419427e-10+4.080967072154694962e-10j)  (1.681426423723958786e-11-1.443607090135352292e-10j)  (5.025567693433855329e-11-2.014780692663293470e-11j)  (-1.480952022973118535e-12-7.552359771214332916e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.547241253136373597e-06+0.000000000000000000e+00j)  (5.814466627514948537e-07+0.000000000000000000e+00j)  (1.922394201063706026e-07+0.000000000000000000e+00j)  (4.707866159633893060e-08+0.000000000000000000e+00j)  (1.350876460418514658e-08+0.000000000000000000e+00j)  (4.152174170901164794e-09+0.000000000000000000e+00j)  (1.037143512937407401e-09+0.000000000000000000e+00j)  (4.483185730689528771e-10+0.000000000000000000e+00j)  (1.189891494879912870e-10+0.000000000000000000e+00j)  (1.467492243446119493e-10+0.000000000000000000e+00j)  (4.950476387686770415e-11+0.000000000000000000e+00j)  (1.500231404739688486e-11+0.000000000000000000e+00j)
 (4.789579158316632501e+00+0.000000000000000000e+00j)  (2.467027740986519613e-01-6.510030897685212259e-02j)  (-1.415944319182807845e-02+8.023800734816663449e-03j)  (2.240720410694453570e-03-5.172798584932012701e-03j)  (7.491093546502804937e-06+1.562517358416010767e-04j)  (-6.325509248487016167e-05-3.392489535053500770e-05j)  (-1.480060103131566487e-06+5.547464965790995474e-06j)  (-5.315986462959687510e-07+6.533918270542871751e-08j)  (1.818203765340228374e-07-8.327165889488359502e-08j)  (-1.311151720625787545e-09+6.416496669767263815e-09j)  (-3.428141721067007076e-09+1.979834001514211817e-09j)  (-3.243745728183716200e-10+4.167100301607761287e-10j)  (5.634984342964995754e-11-1.816080577978248158e-10j)  (4.560577793225329111e-11-6.166226300057819394e-12j)  (-1.456431378664122207e-12-1.088755622986898254e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.520837894980176086e-06+0.000000000000000000e+00j)  (5.643227668513721267e-07+0.000000000000000000e+00j)  (1.875387024317073090e-07+0.000000000000000000e+00j)  (4.609274712867496204e-08+0.000000000000000000e+00j)  (1.336508368465354254e-08+0.000000000000000000e+00j)  (4.002690309706335884e-09+0.000000000000000000e+00j)  (1.006349040304696536e-09+0.000000000000000000e+00j)  (4.528192885217334658e-10+0.000000000000000000e+00j)  (1.176844237054227558e-10+0.000000000000000000e+00j)  (1.445939460140973079e-10+0.000000000000000000e+00j)  (4.902017187250402673e-11+0.000000000000000000e+00j)  (1.468191095782591794e-11+0.000000000000000000e+00j)
 (4.829659318637273380e+00+0.000000000000000000e+00j)  (2.444522089905925011e-01-6.383131987771098470e-02j)  (-1.392390369653719734e-02+7.795548802559529485e-03j)  (2.253404533666561980e-03-5.040073236047998805e-03j)  (7.001125092224881896e-06+1.483542060713619699e-04j)  (-6.040046433293058963e-05-3.325155571420987562e-05j)  (-1.617584827097198615e-06+5.353459639696906829e-06j)  (-4.968592753566094808e-07+3.018993304950658380e-08j)  (1.763936708875607790e-07-8.051222901706487842e-08j)  (-1.247125233110345993e-09+5.726503390093428840e-09j)  (-3.399118256030212017e-09+2.067211988207600852e-09j)  (-3.391047136995087204e-10+4.183709283148473700e-10j)  (1.134674749897731588e-10-1.954413218546468403e-10j)  (3.495312160531568084e-11+5.645568334965375618e-12j)  (-4.152732366033076983e-13-2.561011404080067776e-12j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.495244904969115742e-06+0.000000000000000000e+00j)  (5.474543980823594629e-07+0.000000000000000000e+00j)  (1.828401652929602458e-07+0.000000000000000000e+00j)  (4.512998214080350642e-08+0.000000000000000000e+00j)  (1.324408957375216101e-08+0.000000000000000000e+00j)  (3.839484466424694526e-09+0.000000000000000000e+00j)  (9.872481000110805931e-10+0.000000000000000000e+00j)  (4.535184785020928562e-10+0.000000000000000000e+00j)  (1.148995102357266483e-10+0.000000000000000000e+00j)  (1.422450790501751565e-10+0.000000000000000000e+00j)  (4.835055877449371055e-11+0.000000000000000000e+00j)  (1.420204094158405006e-11+0.000000000000000000e+00j)
 (4.869739478957915146e+00+0.000000000000000000e+00j)  (2.422389775959447045e-01-6.259826505457090351e-02j)  (-1.369349232342549107e-02+7.575670602637252227e-03j)  (2.263733176984239742e-03-4.910994712025173320e-03j)  (6.652084123520930683e-06+1.408834729330640616e-04j)  (-5.769026439669067634e-05-3.255326350462295235e-05j)  (-1.740802735554883441e-06+5.165797310966745315e-06j)  (-4.627631700123405891e-07-1.136247521082967394e-09j)  (1.713759724593292283e-07-7.786243130507894141e-08j)  (-1.120237442183330841e-09+5.170514753066589758e-09j)  (-3.394649072073509617e-09+2.132610392704241628e-09j)  (-3.577972451525871390e-10+4.068671095592206404e-10j)  (1.740729039902312771e-10-1.791521202495336938e-10j)  (1.935234858019062217e-11+1.261230982460633504e-11j)  (2.004841754451314107e-12-3.574202389390683275e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.470394952134819736e-06+0.000000000000000000e+00j)  (5.308704463761973138e-07+0.000000000000000000e+00j)  (1.781411230189901375e-07+0.000000000000000000e+00j)  (4.419834698794698376e-08+0.000000000000000000e+00j)  (1.313734665380106624e-08+0.000000000000000000e+00j)  (3.668449241151824197e-09+0.000000000000000000e+00j)  (9.785953977859570954e-10+0.000000000000000000e+00j)  (4.498686977011035891e-10+0.000000000000000000e+00j)  (1.109155469355811754e-10+0.000000000000000000e+00j)  (1.395342995849679786e-10+0.000000000000000000e+00j)  (4.754360882666721780e-11+0.000000000000000000e+00j)  (1.357371564684085099e-11+0.000000000000000000e+00j)
 (4.909819639278556025e+00+0.000000000000000000e+00j)  (2.400622675631171044e-01-6.139983163198127480e-02j)  (-1.346809422789978228e-02+7.363795317368491099e-03j)  (2.271857620749538967e-03-4.785472522314582894e-03j)  (6.426515601020557021e-06+1.338169589446359454e-04j)  (-5.511747282449865770e-05-3.183485270385967743e-05j)  (-1.851008238596442237e-06+4.984373442706467925e-06j)  (-4.295246095159802189e-07-2.887172358331811951e-08j)  (1.666724620299452420e-07-7.528791760304749794e-08j)  (-9.762187884795090158e-10+4.749391075081752128e-09j)  (-3.400104221771406098e-09+2.169332214168944498e-09j)  (-3.702799646358993272e-10+3.841968703368418957e-10j)  (2.224791796221604482e-10-1.344294667790334890e-10j)  (1.098897692712297049e-12+1.269562998652446657e-11j)  (5.392484996641423882e-12-3.075339984561034648e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.446225437220506888e-06+0.000000000000000000e+00j)  (5.145945272571040014e-07+0.000000000000000000e+00j)  (1.734455658183830244e-07+0.000000000000000000e+00j)  (4.330542468612952220e-08+0.000000000000000000e+00j)  (1.303602177109715836e-08+0.000000000000000000e+00j)  (3.495922133350378270e-09+0.000000000000000000e+00j)  (9.777948241990168995e-10+0.000000000000000000e+00j)  (4.415942715518732563e-10+0.000000000000000000e+00j)  (1.061068546400153494e-10+0.000000000000000000e+00j)  (1.364710071505314277e-10+0.000000000000000000e+00j)  (4.663320949719291683e-11+0.000000000000000000e+00j)  (1.284754365335597523e-11+0.000000000000000000e+00j)
 (4.949899799599197792e+00+0.000000000000000000e+00j)  (2.379212848483324150e-01-6.023476465718816814e-02j)  (-1.324759558339296331e-02+7.159571103274415052e-03j)  (2.277920701754621979e-03-4.663416952883980143e-03j)  (6.308629177391557395e-06+1.271331544355113125e-04j)  (-5.267538100503983440e-05-3.110062013353650568e-05j)  (-1.949350402262770158e-06+4.809033972101985333e-06j)  (-3.973313614833203204e-07-5.328406413251650111e-08j)  (1.622012743717277401e-07-7.278974351835012303e-08j)  (-8.536659135105751878e-10+4.447855241717742157e-09j)  (-3.400260993467443176e-09+2.182038177891720729e-09j)  (-3.713338431788285133e-10+3.581965633518527259e-10j)  (2.462651060030493224e-10-7.081167901181414779e-11j)  (-1.675122747059009221e-11+5.049203464857126999e-12j)  (8.632650315710210161e-12-4.685510295981217781e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.422678168742219135e-06+0.000000000000000000e+00j)  (4.986455771133224515e-07+0.000000000000000000e+00j)  (1.687640591166831996e-07+0.000000000000000000e+00j)  (4.245695810356401932e-08+0.000000000000000000e+00j)  (1.293083142411787448e-08+0.000000000000000000e+00j)  (3.328138548164973843e-09+0.000000000000000000e+00j)  (9.816405774401851964e-10+0.000000000000000000e+00j)  (4.287558452360361688e-10+0.000000000000000000e+00j)  (1.008659690939619815e-10+0.000000000000000000e+00j)  (1.332408640828097277e-10+0.000000000000000000e+00j)  (4.565777570332174337e-11+0.000000000000000000e+00j)  (1.210240556660290731e-11+0.000000000000000000e+00j)
 (4.989979959919838670e+00+0.000000000000000000e+00j)  (2.358152535364847202e-01-5.910186414600998583e-02j)  (-1.303188379099438389e-02+6.962664005530305733e-03j)  (2.282057241203247142e-03-4.544739238465929192e-03j)  (6.284142055713156305e-06+1.208115683456082394e-04j)  (-5.035760738470841191e-05-3.035439260246261585e-05j)  (-2.036841397528734329e-06+4.639590731912724542e-06j)  (-3.663271172300109460e-07-7.466582220084538646e-08j)  (1.579065903946782120e-07-7.039107486339132587e-08j)  (-7.808788254332261614e-10+4.242054531303464141e-09j)  (-3.387483421289672084e-09+2.183880267094929150e-09j)  (-3.628093938173962717e-10+3.371933201805565234e-10j)  (2.398575675192634410e-10-2.464888452186572710e-12j)  (-3.102936300164790118e-11-9.806295259184145964e-12j)  (1.037177606230923087e-11+3.995562298986745458e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.399698601454241139e-06+0.000000000000000000e+00j)  (4.830383903966483760e-07+0.000000000000000000e+00j)  (1.641127487824491146e-07+0.000000000000000000e+00j)  (4.165520320384039116e-08+0.000000000000000000e+00j)  (1.281188223307808715e-08+0.000000000000000000e+00j)  (3.170655092478253521e-09+0.000000000000000000e+00j)  (9.869862485493365136e-10+0.000000000000000000e+00j)  (4.118236778642766668e-10+0.000000000000000000e+00j)  (9.554184781770132988e-11+0.000000000000000000e+00j)  (1.301723155600442364e-10+0.000000000000000000e+00j)  (4.466999734041589706e-11+0.000000000000000000e+00j)  (1.142179540956500308e-11+0.000000000000000000e+00j)
 (5.030060120240480437e+00+0.000000000000000000e+00j)  (2.337434156308626221e-01-5.799998229726527343e-02j)  (-1.282084765789651831e-02+6.772756939912649016e-03j)  (2.284394458703025571e-03-4.429351715427623168e-03j)  (6.340140674097679446e-06+1.148326756729640047e-04j)  (-4.815809947201580432e-05-2.959959604305485009e-05j)  (-2.114361628376742220e-06+4.475837720575817256e-06j)  (-3.366013323006395192e-07-9.331529003413908583e-08j)  (1.537608211594399320e-07-6.811991039399984532e-08j)  (-7.776263020565152333e-10+4.104417565234628527e-09j)  (-3.365451643612883855e-09+2.188657473590080355e-09j)  (-3.513818403610853351e-10+3.250654287168769235e-10j)  (2.055027185425495925e-10+5.633253851137825963e-11j)  (-3.901294956365867227e-11-3.012115030754297935e-11j)  (9.621613978739021267e-12+9.241330641017535197e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (1.377234834040275428e-06+0.000000000000000000e+00j)  (4.677844695857769992e-07+0.000000000000000000e+00j)  (1.595115695252301264e-07+0.000000000000000000e+00j)  (4.089741836383195113e-08+0.000000000000000000e+00j)  (1.266876027660981102e-08+0.000000000000000000e+00j)  (3.027877761968426030e-09+0.000000000000000000e+00j)  (9.911490490797397950e-10+0.000000000000000000e+00j)  (3.917448641469281623e-10+0.000000000000000000e+00j)  (9.039862905005652086e-11+0.000000000000000000e+00j)  (1.276734446108998509e-10+0.000000000000000000e+00j)  (4.373366871819325782e-11+0.000000000000000000e+00j)  (1.086622434359703904e-11+0.000000000000000000e+00j)
 (5.070140280561121315e+00+0.000000000000000000e+00j)  (2.317050308164542993e-01-5.692802086529330508e-02j)  (-1.261437754818489458e-02+6.589548737813146276e-03j)  (2.285052372773736015e-03-4.317167955484289138e-03j)  (6.464961377803098951e-06+1.091778634582100038e-04j)  (-4.607112068423911162e-05-2.883932088647869719e-05j)  (-2.182665968144607246e-06+4.317572209105455868e-06j)  (-3.081912002376606310e-07-1.095141902034317423e-07j)  (1.497565943076464347e-07-6.599591730934840412e-08j)  (-8.573388579546728378e-10+4.004040884441227784e-09j)  (-3.346230890886865383e-09+2.202648795747494320e-09j)  (-3.436989882615123464e-10+3.195756194820555100e-10j)  (1.515229776726657720e-10+9.510241472818515949e-11j)  (-3.882276405354766050e-11-5.319804911870100529e-11j)  (6.192938531258357255e-12+1.376528267698277416e-11j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.355236596437333637e-06+0.000000000000000000e+00j)  (4.528934200667178662e-07+0.000000000000000000e+00j)  (1.549818544079144750e-07+0.000000000000000000e+00j)  (4.017497354748694731e-08+0.000000000000000000e+00j)  (1.249111443481795689e-08+0.000000000000000000e+00j)  (2.902813712520892486e-09+0.000000000000000000e+00j)  (9.920471493582273962e-10+0.000000000000000000e+00j)  (3.699757880634277149e-10+0.000000000000000000e+00j)  (8.560127904441175560e-11+0.000000000000000000e+00j)  (1.261364514731931833e-10+0.000000000000000000e+00j)  (4.290982440622747360e-11+0.000000000000000000e+00j)  (1.045486665811283553e-11+0.000000000000000000e+00j)
 (5.110220440881763082e+00+0.000000000000000000e+00j)  (2.296993762010161866e-01-5.588492868079331100e-02j)  (-1.241236550911893437e-02+6.412753250185964163e-03j)  (2.284144187887904558e-03-4.208102880437082638e-03j)  (6.648089893739818485e-06+1.038293784147765629e-04j)  (-4.409122407800732438e-05-2.807637755822474276e-05j)  (-2.242397577457708561e-06+4.164619446824738545e-06j)  (-2.810954443307603169e-07-1.235103444126577786e-07j)  (1.458944423940182448e-07-6.402649491760939905e-08j)  (-1.025906134154883915e-09+3.904953229216757111e-09j)  (-3.342444638446519943e-09+2.220932090844595769e-09j)  (-3.420782398253368731e-10+3.146723065527451275e-10j)  (8.900448375224527329e-11+1.090591533934293992e-10j)  (-2.971660299679603760e-11-7.573985095732604906e-11j)  (7.816786146066641941e-13+1.618861304808117056e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.333654457023732913e-06+0.000000000000000000e+00j)  (4.383748959172643094e-07+0.000000000000000000e+00j)  (1.505436377190208130e-07+0.000000000000000000e+00j)  (3.947354263992953985e-08+0.000000000000000000e+00j)  (1.226977402728673538e-08+0.000000000000000000e+00j)  (2.797099676648945351e-09+0.000000000000000000e+00j)  (9.881745897013353616e-10+0.000000000000000000e+00j)  (3.484323376125297808e-10+0.000000000000000000e+00j)  (8.122967838853578921e-11+0.000000000000000000e+00j)  (1.258207753477976008e-10+0.000000000000000000e+00j)  (4.223798157718436733e-11+0.000000000000000000e+00j)  (1.016696225813481546e-11+0.000000000000000000e+00j)
 (5.150300601202403961e+00+0.000000000000000000e+00j)  (2.277257460376083120e-01-5.486969931084816759e-02j)  (-1.221470537571270332e-02+6.242098506570788533e-03j)  (2.281776667749754912e-03-4.102072858072287713e-03j)  (6.880077996516172355e-06+9.877028007223222932e-05j)  (-4.221321800712670504e-05-2.731333783453035750e-05j)  (-2.294113183575063637e-06+4.016854509074962069e-06j)  (-2.552943524632237529e-07-1.355113402369351703e-07j)  (1.421736241525145280e-07-6.221158373777501201e-08j)  (-1.276734796263008794e-09+3.766663613752987148e-09j)  (-3.359175460404317214e-09+2.230291400010739069e-09j)  (-3.433389636540965618e-10+3.050243922823740763e-10j)  (2.858440677788957284e-11+9.874899055107960841e-11j)  (-1.229622849943929387e-11-9.430230986924717513e-11j)  (-5.272032511760531168e-12+1.571918472669527958e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.312439444731688090e-06+0.000000000000000000e+00j)  (4.242408701088232182e-07+0.000000000000000000e+00j)  (1.462130302437769194e-07+0.000000000000000000e+00j)  (3.877462053901071905e-08+0.000000000000000000e+00j)  (1.199823092361037847e-08+0.000000000000000000e+00j)  (2.711262155091993845e-09+0.000000000000000000e+00j)  (9.785275826936120300e-10+0.000000000000000000e+00j)  (3.292909349396687916e-10+0.000000000000000000e+00j)  (7.731475715309514547e-11+0.000000000000000000e+00j)  (1.267532739520225857e-10+0.000000000000000000e+00j)  (4.171986297892954251e-11+0.000000000000000000e+00j)  (9.960687901264206665e-12+0.000000000000000000e+00j)
 (5.190380761523045727e+00+0.000000000000000000e+00j)  (2.257834514318754204e-01-5.388136884959629502e-02j)  (-1.202129285612273807e-02+6.077325925593165222e-03j)  (2.278050494107557600e-03-3.998995779423682694e-03j)  (7.152473848705211387e-06+9.398440290022736822e-05j)  (-4.043212998242199697e-05-2.655256102803096009e-05j)  (-2.338317877598164574e-06+3.874212977720228793e-06j)  (-2.307680044134768635e-07-1.456901002616633485e-07j)  (1.385907226718870718e-07-6.055186401843733457e-08j)  (-1.585523676086838659e-09+3.550061091486287366e-09j)  (-3.390289711264251717e-09+2.216927427049235041e-09j)  (-3.412808237701912287e-10+2.898264097669696291e-10j)  (-2.145140000365866959e-11+6.832636312890182859e-11j)  (1.146972274276843337e-11-1.058683049660393269e-10j)  (-1.040559815720132753e-11+1.238325953947649317e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.464932690748106756e-19+0.000000000000000000e+00j)  (1.291543215011418638e-06+0.000000000000000000e+00j)  (4.105078428395056780e-07+0.000000000000000000e+00j)  (1.420001022309164549e-07+0.000000000000000000e+00j)  (3.805824455780086913e-08+0.000000000000000000e+00j)  (1.167417557718205462e-08+0.000000000000000000e+00j)  (2.645078321647182220e-09+0.000000000000000000e+00j)  (9.625537422282937344e-10+0.000000000000000000e+00j)  (3.145825575268081811e-10+0.000000000000000000e+00j)  (7.388274330995772761e-11+0.000000000000000000e+00j)  (1.286948784803217147e-10+0.000000000000000000e+00j)  (4.131275694827028861e-11+0.000000000000000000e+00j)  (9.795462990009000007e-12+0.000000000000000000e+00j)
 (5.230460921843686606e+00+0.000000000000000000e+00j)  (2.238718200369708977e-01-5.291901383157199268e-02j)  (-1.183202560008014999e-02+5.918189573585349271e-03j)  (2.273060609950577383e-03-3.898791117907284172e-03j)  (7.457761032419615122e-06+8.945632923667320817e-05j)  (-3.874317411483382963e-05-2.579620703244715687e-05j)  (-2.375501774884463584e-06+3.736684996881780294e-06j)  (-2.075063194714068673e-07-1.541979047103854212e-07j)  (1.351454178076452145e-07-5.905358899206578806e-08j)  (-1.909709684628982362e-09+3.227901086687576005e-09j)  (-3.421203283611519632e-09+2.174443501303244219e-09j)  (-3.310701477331879127e-10+2.735382586193358017e-10j)  (-5.558296337199784410e-11+2.374486584366106254e-11j)  (3.851590413235313144e-11-1.084264548788083172e-10j)  (-1.328364725271592988e-11+7.010061122630348036e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (1.270918800603755757e-06+0.000000000000000000e+00j)  (3.971985645862053659e-07+0.000000000000000000e+00j)  (1.379076974909115558e-07+0.000000000000000000e+00j)  (3.730643147641959561e-08+0.000000000000000000e+00j)  (1.130073442518472420e-08+0.000000000000000000e+00j)  (2.597879070813589540e-09+0.000000000000000000e+00j)  (9.401436013319302879e-10+0.000000000000000000e+00j)  (3.056214311331465384e-10+0.000000000000000000e+00j)  (7.099036158576903667e-11+0.000000000000000000e+00j)  (1.311938247253993715e-10+0.000000000000000000e+00j)  (4.093651687033186715e-11+0.000000000000000000e+00j)  (9.644963456703810254e-12+0.000000000000000000e+00j)
 (5.270541082164328373e+00+0.000000000000000000e+00j)  (2.219901957386827829e-01-5.198174926025467268e-02j)  (-1.164680325236375040e-02+5.764455468197138104e-03j)  (2.266896545661117434e-03-3.801379971400868293e-03j)  (7.789300995761607574e-06+8.517137252010529994e-05j)  (-3.714172530513174610e-05-2.504623988846767216e-05j)  (-2.406168554550825950e-06+3.604293402277564593e-06j)  (-1.855093082340912689e-07-1.611777882731949801e-07j)  (1.318482970073726501e-07-5.772597346796042956e-08j)  (-2.195615219368969677e-09+2.795302344865262677e-09j)  (-3.436334131251991475e-09+2.107556026340051704e-09j)  (-3.127285814896349753e-10+2.632184604176861553e-10j)  (-7.066813964762397905e-11-2.831666083003144836e-11j)  (6.521961068775257666e-11-1.013572902519959843e-10j)  (-1.317476344094962291e-11+1.008911991395067010e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.250521891376012782e-06+0.000000000000000000e+00j)  (3.843429415525565304e-07+0.000000000000000000e+00j)  (1.339314906419086864e-07+0.000000000000000000e+00j)  (3.650660383279947156e-08+0.000000000000000000e+00j)  (1.088709630719503641e-08+0.000000000000000000e+00j)  (2.568682801002039903e-09+0.000000000000000000e+00j)  (9.116444848801157730e-10+0.000000000000000000e+00j)  (3.025077388386144689e-10+0.000000000000000000e+00j)  (6.873618733346993066e-11+0.000000000000000000e+00j)  (1.336973530110718171e-10+0.000000000000000000e+00j)  (4.049235056900839271e-11+0.000000000000000000e+00j)  (9.498004623892348981e-12+0.000000000000000000e+00j)
 (5.310621242484969251e+00+0.000000000000000000e+00j)  (2.201379383330167860e-01-5.106872674485141150e-02j)  (-1.146552749309556578e-02+5.615900924077097019e-03j)  (2.259642726726447757e-03-3.706685089065069050e-03j)  (8.141274677462814383e-06+8.111556821361801508e-05j)  (-3.562330116626067283e-05-2.430442545833262687e-05j)  (-2.430848273535570642e-06+3.477062843490538933e-06j)  (-1.647809108230804332e-07-1.667726112721460468e-07j)  (1.287243340401338263e-07-5.657202894440729993e-08j)  (-2.392054932824928980e-09+2.274420605336129181e-09j)  (-3.426864494786692205e-09+2.029592219879558143e-09j)  (-2.915997322091384850e-10+2.641972458937868067e-10j)  (-6.561833583111906867e-11-8.079961691748371919e-11j)  (8.803983469488121126e-11-8.550723798287361874e-11j)  (-1.018193151611935187e-11-4.016206470320342303e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.464932690748106756e-19+0.000000000000000000e+00j)  (1.230312496390659336e-06+0.000000000000000000e+00j)  (3.719779722431862578e-07+0.000000000000000000e+00j)  (1.300613867208417800e-07+0.000000000000000000e+00j)  (3.565424420420079167e-08+0.000000000000000000e+00j)  (1.044829977265040952e-08+0.000000000000000000e+00j)  (2.556142918019853696e-09+0.000000000000000000e+00j)  (8.778587954439046297e-10+0.000000000000000000e+00j)  (3.040406309601647654e-10+0.000000000000000000e+00j)  (6.724058978091870410e-11+0.000000000000000000e+00j)  (1.356715423336691301e-10+0.000000000000000000e+00j)  (3.988624446720257716e-11+0.000000000000000000e+00j)  (9.352058400145284422e-12+0.000000000000000000e+00j)
 (5.350701402805611018e+00+0.000000000000000000e+00j)  (2.183144231982236949e-01-5.017913273879024555e-02j)  (-1.128810206644845909e-02+5.472313937901755743e-03j)  (2.251378762041291674e-03-3.614630885362932460e-03j)  (8.508620994543248682e-06+7.727566865079096685e-05j)  (-3.418355156507587418e-05-2.357232576920327373e-05j)  (-2.450092662044030797e-06+3.354989927611336766e-06j)  (-1.453221910685992270e-07-1.711263814341309071e-07j)  (1.258082721209881129e-07-5.557800565926860087e-08j)  (-2.465111814330848831e-09+1.709732028509750369e-09j)  (-3.394443335746624164e-09+1.955465608554477640e-09j)  (-2.755917887404043513e-10+2.767611331239288042e-10j)  (-4.154977050552242060e-11-1.264589533243112344e-10j)  (1.040730683428536034e-10-6.298841948777972721e-11j)  (-5.246466011379913117e-12-6.745681388871981215e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.210256770296878241e-06+0.000000000000000000e+00j)  (3.601467686468623670e-07+0.000000000000000000e+00j)  (1.262840877572723289e-07+0.000000000000000000e+00j)  (3.475417417926535541e-08+0.000000000000000000e+00j)  (1.000405213225520804e-08+0.000000000000000000e+00j)  (2.558382394788098690e-09+0.000000000000000000e+00j)  (8.399917301756057549e-10+0.000000000000000000e+00j)  (3.081390229821268952e-10+0.000000000000000000e+00j)  (6.659856255217170491e-11+0.000000000000000000e+00j)  (1.366934993186126841e-10+0.000000000000000000e+00j)  (3.904870280751068143e-11+0.000000000000000000e+00j)  (9.206224677547062577e-12+0.000000000000000000e+00j)
 (5.390781563126250120e+00+0.000000000000000000e+00j)  (2.165190409630137480e-01-4.931218687382196708e-02j)  (-1.111443279918346641e-02+5.333492610213912827e-03j)  (2.242179712565202550e-03-3.525143444124034971e-03j)  (8.886971902444252403e-06+7.363913807877006104e-05j)  (-3.281825574322508267e-05-2.285129178292890219e-05j)  (-2.464457320412106992e-06+3.238023052229730092e-06j)  (-1.271282698617919884e-07-1.743818038593872730e-07j)  (1.231329090210699270e-07-5.470774787298759650e-08j)  (-2.407466618959568088e-09+1.154971408485570922e-09j)  (-3.348981345282310791e-09+1.894313842931588465e-09j)  (-2.709374099225420202e-10+2.957952692936654331e-10j)  (-2.190797515618152329e-12-1.584772515531996800e-10j)  (1.114526889822788008e-10-3.682292729477560656e-11j)  (1.304983568185947186e-13-6.578981459014312940e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (1.190328746321491722e-06+0.000000000000000000e+00j)  (3.488968741858249966e-07+0.000000000000000000e+00j)  (1.225863861318870076e-07+0.000000000000000000e+00j)  (3.382014257691305514e-08+0.000000000000000000e+00j)  (9.576567177785784736e-09+0.000000000000000000e+00j)  (2.572832361214625253e-09+0.000000000000000000e+00j)  (7.995323617543519511e-10+0.000000000000000000e+00j)  (3.124964510541644650e-10+0.000000000000000000e+00j)  (6.682456488588814705e-11+0.000000000000000000e+00j)  (1.365057493226409682e-10+0.000000000000000000e+00j)  (3.794587420349800964e-11+0.000000000000000000e+00j)  (9.058801387867937576e-12+0.000000000000000000e+00j)
 (5.430861723446890998e+00+0.000000000000000000e+00j)  (2.147511971724891111e-01-4.846714038402176461e-02j)  (-1.094442761028138755e-02+5.199244601702535454e-03j)  (2.232116340929274096e-03-3.438150515486617861e-03j)  (9.272585180635040065e-06+7.019414512088592909e-05j)  (-3.152332741081957586e-05-2.214245653376018661e-05j)  (-2.474478852908185898e-06+3.126055843107302170e-06j)  (-1.101893932788732938e-07-1.766788570044390887e-07j)  (1.207153845511274359e-07-5.390579239104754972e-08j)  (-2.237970035896968732e-09+6.571109905633969376e-10j)  (-3.302152018142190104e-09+1.845952509071728853e-09j)  (-2.790132773949143769e-10+3.134783707290471767e-10j)  (4.601964469442785762e-11-1.716345655344565913e-10j)  (1.096107000527410103e-10-1.050073517905900716e-11j)  (4.398049176144867803e-12-3.837886636062932008e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.170511716511560673e-06+0.000000000000000000e+00j)  (3.382781546562218446e-07+0.000000000000000000e+00j)  (1.189585660582535004e-07+0.000000000000000000e+00j)  (3.287275232852199293e-08+0.000000000000000000e+00j)  (9.187579245417493851e-09+0.000000000000000000e+00j)  (2.596176457459839566e-09+0.000000000000000000e+00j)  (7.580799485621381181e-10+0.000000000000000000e+00j)  (3.151208283407104012e-10+0.000000000000000000e+00j)  (6.781754781577149518e-11+0.000000000000000000e+00j)  (1.350373077814347161e-10+0.000000000000000000e+00j)  (3.658228459313374674e-11+0.000000000000000000e+00j)  (8.910806914033237335e-12+0.000000000000000000e+00j)
 (5.470941883767532765e+00+0.000000000000000000e+00j)  (2.130103119531330802e-01-4.764327461434937627e-02j)  (-1.077799651279615079e-02+5.069386621716530199e-03j)  (2.221255343293709536e-03-3.353581508168685527e-03j)  (9.662276681377124710e-06+6.692955112990048793e-05j)  (-3.029482792196488741e-05-2.144673156625518344e-05j)  (-2.480654654741865617e-06+3.018932681916876616e-06j)  (-9.449266610031758336e-08-1.781574305679111031e-07j)  (1.185477554814174309e-07-5.310852106990103545e-08j)  (-1.991868554599150284e-09+2.443442178136231782e-10j)  (-3.260566485629865361e-09+1.802884827053214244e-09j)  (-2.960045528101462266e-10+3.233153716200021368e-10j)  (9.460633604422912911e-11-1.636736290887534390e-10j)  (9.939637596785304955e-11+1.255420712305251395e-11j)  (6.502360951958616991e-12+3.889416309574554285e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.150799037269357810e-06+0.000000000000000000e+00j)  (3.283404976147730094e-07+0.000000000000000000e+00j)  (1.153972529413628891e-07+0.000000000000000000e+00j)  (3.193609684254800679e-08+0.000000000000000000e+00j)  (8.854956475871278756e-09+0.000000000000000000e+00j)  (2.624448371578808148e-09+0.000000000000000000e+00j)  (7.171560556032362854e-10+0.000000000000000000e+00j)  (3.146151703894061158e-10+0.000000000000000000e+00j)  (6.936600760318615535e-11+0.000000000000000000e+00j)  (1.323978309980570542e-10+0.000000000000000000e+00j)  (3.499880299206483940e-11+0.000000000000000000e+00j)  (8.772405122985919203e-12+0.000000000000000000e+00j)
 (5.511022044088173644e+00+0.000000000000000000e+00j)  (2.112958196780212461e-01-4.683989960876617370e-02j)  (-1.061505160893446570e-02+4.943743946952993025e-03j)  (2.209659565173399069e-03-3.271367478914710691e-03j)  (1.005335367627701985e-05+6.383489391036975644e-05j)  (-2.912898610100917040e-05-2.076481040684265597e-05j)  (-2.483429699921154753e-06+2.916461403215152945e-06j)  (-8.001981061706097108e-08-1.789629904120828020e-07j)  (1.165959439221381533e-07-5.225872685917869526e-08j)  (-1.706621938886927161e-09-7.705150877635707140e-11j)  (-3.222535942838792488e-09+1.756328353547782367e-09j)  (-3.154216156988048600e-10+3.231030624801850384e-10j)  (1.345688017422123677e-10-1.362551967489225239e-10j)  (8.296670311294986029e-11+2.958852405467349689e-11j)  (6.214223192266042602e-12+4.712044835798122488e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.464932690748106756e-19+0.000000000000000000e+00j)  (1.131194209507199228e-06+0.000000000000000000e+00j)  (3.191314416908242551e-07+0.000000000000000000e+00j)  (1.119071532333408712e-07+0.000000000000000000e+00j)  (3.103376160873140945e-08+0.000000000000000000e+00j)  (8.589654605898181813e-09+0.000000000000000000e+00j)  (2.653271331144947225e-09+0.000000000000000000e+00j)  (6.780618590790284248e-10+0.000000000000000000e+00j)  (3.102391034790342631e-10+0.000000000000000000e+00j)  (7.118988690020888686e-11+0.000000000000000000e+00j)  (1.288485601540253425e-10+0.000000000000000000e+00j)  (3.326914063913135578e-11+0.000000000000000000e+00j)  (8.666373668729496437e-12+0.000000000000000000e+00j)
 (5.551102204408815410e+00+0.000000000000000000e+00j)  (2.096071686332712791e-01-4.605635277322872589e-02j)  (-1.045550707925726498e-02+4.822149968399476461e-03j)  (2.197388203054672241e-03-3.191441120338214810e-03j)  (1.044355055911956311e-05+6.090036682977318478e-05j)  (-2.802222094925967876e-05-2.009718228627577609e-05j)  (-2.483190617752046201e-06+2.818428053558411127e-06j)  (-6.673867658158436460e-08-1.792505844489615762e-07j)  (1.148070126823856581e-07-5.131765608561174372e-08j)  (-1.410105190772619449e-09-3.166783177653846534e-10j)  (-3.180037317690267882e-09+1.702515416186383976e-09j)  (-3.317955834953507220e-10+3.152040771490540713e-10j)  (1.583597534339895004e-10-9.499201676004810775e-11j)  (6.336933623177238991e-11+3.905682969204955427e-11j)  (4.081033066065491127e-12+7.989980253289081345e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.111710177252098658e-06+0.000000000000000000e+00j)  (3.106937321031702772e-07+0.000000000000000000e+00j)  (1.085013425503798636e-07+0.000000000000000000e+00j)  (3.018501449275546116e-08+0.000000000000000000e+00j)  (8.393925950064089268e-09+0.000000000000000000e+00j)  (2.678191630285405286e-09+0.000000000000000000e+00j)  (6.418361354391874898e-10+0.000000000000000000e+00j)  (3.018412516589777711e-10+0.000000000000000000e+00j)  (7.299787827207885424e-11+0.000000000000000000e+00j)  (1.247531520384052391e-10+0.000000000000000000e+00j)  (3.149468432365986535e-11+0.000000000000000000e+00j)  (8.623482609115091529e-12+0.000000000000000000e+00j)
 (5.591182364729456289e+00+0.000000000000000000e+00j)  (2.079438206866094652e-01-4.529199760917423934e-02j)  (-1.029927916679994684e-02+4.704445764738517111e-03j)  (2.184496993502473613e-03-3.113736747880970889e-03j)  (1.083096787236648285e-05+5.811679352871629853e-05j)  (-2.697116157384211131e-05-1.944415704366578678e-05j)  (-2.480264906392704973e-06+2.724610848258586132e-06j)  (-5.459073809251804531e-08-1.791817692548505667e-07j)  (1.131210383060212147e-07-5.027037832521959799e-08j)  (-1.116239125420629607e-09-4.890351966439806227e-10j)  (-3.124410661049800984e-09+1.645603619578655475e-09j)  (-3.432940324373232157e-10+3.042071138586633744e-10j)  (1.617037599436323140e-10-4.839057352305695383e-11j)  (4.387532438619158021e-11+4.088718904357675982e-11j)  (1.057890181266516907e-12+9.686930359422712840e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.092367891936194606e-06+0.000000000000000000e+00j)  (3.030627304671628823e-07+0.000000000000000000e+00j)  (1.052000332802921520e-07+0.000000000000000000e+00j)  (2.940199182043742754e-08+0.000000000000000000e+00j)  (8.261457739709035900e-09+0.000000000000000000e+00j)  (2.695048874891255701e-09+0.000000000000000000e+00j)  (6.093344197588676973e-10+0.000000000000000000e+00j)  (2.897331767571702836e-10+0.000000000000000000e+00j)  (7.453797086539697694e-11+0.000000000000000000e+00j)  (1.205147121951879596e-10+0.000000000000000000e+00j)  (2.979389122489689433e-11+0.000000000000000000e+00j)  (8.669587965593199949e-12+0.000000000000000000e+00j)
 (5.631262525050098056e+00+0.000000000000000000e+00j)  (2.063052509588134409e-01-4.454622251339158956e-02j)  (-1.014628615682117846e-02+4.590479700542915084e-03j)  (2.171038391245687024e-03-3.038190286284076381e-03j)  (1.121401552529601939e-05+5.547559855498187132e-05j)  (-2.597265854679011628e-05-1.880589872018404102e-05j)  (-2.474923239061469955e-06+2.634793077724327879e-06j)  (-4.348068534119063450e-08-1.789119601053773256e-07j)  (1.114825044614559467e-07-4.912389975314882909e-08j)  (-8.288354170559047318e-10-6.038509953168019287e-10j)  (-3.052269302278494259e-09+1.595712753038046735e-09j)  (-3.517986452146909305e-10+2.936066756748674595e-10j)  (1.446401112850946970e-10-5.949723103023946530e-12j)  (2.727345700172607903e-11+3.635603750098338973e-11j)  (-1.954135013759856193e-12+9.893532846520364365e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (1.073194286047828324e-06+0.000000000000000000e+00j)  (2.962636413357208799e-07+0.000000000000000000e+00j)  (1.020280287245072900e-07+0.000000000000000000e+00j)  (2.868844937948993381e-08+0.000000000000000000e+00j)  (8.179423699132030501e-09+0.000000000000000000e+00j)  (2.700332981381597962e-09+0.000000000000000000e+00j)  (5.813897421052522848e-10+0.000000000000000000e+00j)  (2.745484551334422155e-10+0.000000000000000000e+00j)  (7.562950951101015466e-11+0.000000000000000000e+00j)  (1.165100688485037849e-10+0.000000000000000000e+00j)  (2.828301186464025363e-11+0.000000000000000000e+00j)  (8.811403765522807499e-12+0.000000000000000000e+00j)
 (5.671342685370738934e+00+0.000000000000000000e+00j)  (2.046909474986811084e-01-4.381843964042983486e-02j)  (-9.996448352811295596e-03+4.480107047701980920e-03j)  (2.157061737530135536e-03-2.964739255773195248e-03j)  (1.159136102685320482e-05+5.296877447223620515e-05j)  (-2.502378305364654645e-05-1.818246226115952953e-05j)  (-2.467384629417945874e-06+2.548775790973767405e-06j)  (-3.327495180154722449e-08-1.785708080056964650e-07j)  (1.098474995810014196e-07-4.790064650557840817e-08j)  (-5.501020554292544667e-10-6.625855813658046879e-10j)  (-2.968212567466340099e-09+1.563494602362326255e-09j)  (-3.606170815457040324e-10+2.836192180744700879e-10j)  (1.114404406125673236e-10+2.401103752192088482e-11j)  (1.536396505191423365e-11+2.763788794237628495e-11j)  (-4.417964480079109132e-12+9.071321108829265266e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.054219874794735961e-06+0.000000000000000000e+00j)  (2.903086549523376694e-07+0.000000000000000000e+00j)  (9.901130267203054975e-08+0.000000000000000000e+00j)  (2.804023091206616377e-08+0.000000000000000000e+00j)  (8.131676452868038558e-09+0.000000000000000000e+00j)  (2.691489092946945143e-09+0.000000000000000000e+00j)  (5.589551688287134853e-10+0.000000000000000000e+00j)  (2.571132520590686004e-10+0.000000000000000000e+00j)  (7.617488640605937941e-11+0.000000000000000000e+00j)  (1.130343754849787542e-10+0.000000000000000000e+00j)  (2.705163598228789229e-11+0.000000000000000000e+00j)  (9.031045339005961175e-12+0.000000000000000000e+00j)
 (5.711422845691380701e+00+0.000000000000000000e+00j)  (2.031004109620820897e-01-4.310808382393832572e-02j)  (-9.849688049321566469e-03+4.373189628623120988e-03j)  (2.142613419880784031e-03-2.893322758021471802e-03j)  (1.196188336392163927e-05+5.058884629937314127e-05j)  (-2.412181397568899057e-05-1.757382651062250486e-05j)  (-2.457825853539283932e-06+2.466390036793182056e-06j)  (-2.381287886022005947e-08-1.782426436397625213e-07j)  (1.081858945674498965e-07-4.663115413775076982e-08j)  (-2.881770223783383309e-10-6.620838614431614209e-10j)  (-2.882991995741746177e-09+1.554526639586556034e-09j)  (-3.714383691719356886e-10+2.714301290549921337e-10j)  (6.946102919215757622e-11+3.613308396804500364e-11j)  (8.767443902214349858e-12+1.722250280356909065e-11j)  (-6.206666593800343816e-12+7.717085041625902326e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.035476247164420103e-06+0.000000000000000000e+00j)  (2.851942942347221342e-07+0.000000000000000000e+00j)  (9.617329650911672202e-08+0.000000000000000000e+00j)  (2.744715066043399677e-08+0.000000000000000000e+00j)  (8.101987560104330994e-09+0.000000000000000000e+00j)  (2.667139941958951146e-09+0.000000000000000000e+00j)  (5.431041513671249242e-10+0.000000000000000000e+00j)  (2.383446489602636033e-10+0.000000000000000000e+00j)  (7.615399637283950841e-11+0.000000000000000000e+00j)  (1.102657552379667271e-10+0.000000000000000000e+00j)  (2.614529133081622992e-11+0.000000000000000000e+00j)  (9.293253116425346406e-12+0.000000000000000000e+00j)
 (5.751503006012021579e+00+0.000000000000000000e+00j)  (2.015331542955609290e-01-4.241461155355755186e-02j)  (-9.705929502112454338e-03+4.269595479849956805e-03j)  (2.127737024277766200e-03-2.823881461810113461e-03j)  (1.232463275038733644e-05+4.832883431897875404e-05j)  (-2.326421690331406200e-05-1.697991801963213230e-05j)  (-2.446396372943977520e-06+2.387506296430158886e-06j)  (-1.492868904820979108e-08-1.779552392161949700e-07j)  (1.064802319074127268e-07-4.534873125306565294e-08j)  (-5.920070441251996592e-11-6.023139909757357898e-10j)  (-2.808470600714092311e-09+1.566677841194362887e-09j)  (-3.825285901832178657e-10+2.535985121219809669e-10j)  (2.735428137496366386e-11+2.893802733141320571e-11j)  (7.016031215987892514e-12+7.378680420748355933e-12j)  (-7.440862198869212518e-12+6.135105028776389743e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (1.016993712789340708e-06+0.000000000000000000e+00j)  (2.808994085866594171e-07+0.000000000000000000e+00j)  (9.353157535728917791e-08+0.000000000000000000e+00j)  (2.689566650662333707e-08+0.000000000000000000e+00j)  (8.076483581513288502e-09+0.000000000000000000e+00j)  (2.627201138904510842e-09+0.000000000000000000e+00j)  (5.348101063834662842e-10+0.000000000000000000e+00j)  (2.191846551514133092e-10+0.000000000000000000e+00j)  (7.560643767447756816e-11+0.000000000000000000e+00j)  (1.082525163346038952e-10+0.000000000000000000e+00j)  (2.556748291674294630e-11+0.000000000000000000e+00j)  (9.559026372236400721e-12+0.000000000000000000e+00j)
 (5.791583166332663346e+00+0.000000000000000000e+00j)  (1.999887024248888090e-01-4.173750000419052669e-02j)  (-9.565098896063358239e-03+4.169198534828484279e-03j)  (2.112473480582268120e-03-2.756357588172589704e-03j)  (1.267879600810920073e-05+4.618221616799395891e-05j)  (-2.244862131973670397e-05-1.640062358238229682e-05j)  (-2.433237811053580653e-06+2.312037364076365595e-06j)  (-6.477365438224683351e-09-1.776823063401739513e-07j)  (1.047238979664798283e-07-4.408660240501632958e-08j)  (1.170731561129597865e-10-4.931011792285687416e-10j)  (-2.752428285240503474e-09+1.591650971160190042e-09j)  (-3.893174838577766604e-10+2.290151422669882089e-10j)  (-6.791472806551554331e-12+4.772622230771442684e-12j)  (8.835119350208823168e-12-2.471939592504911358e-13j)  (-8.261826720151948829e-12+4.396050254911805118e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (9.987993395854231236e-07+0.000000000000000000e+00j)  (2.773842939364853654e-07+0.000000000000000000e+00j)  (9.109541602848600558e-08+0.000000000000000000e+00j)  (2.637164428751209427e-08+0.000000000000000000e+00j)  (8.044934527614722513e-09+0.000000000000000000e+00j)  (2.572871744198135918e-09+0.000000000000000000e+00j)  (5.345514740106978133e-10+0.000000000000000000e+00j)  (2.005680771350376034e-10+0.000000000000000000e+00j)  (7.460735894913547052e-11+0.000000000000000000e+00j)  (1.069197633160834218e-10+0.000000000000000000e+00j)  (2.529932296449098716e-11+0.000000000000000000e+00j)  (9.795968504565659190e-12+0.000000000000000000e+00j)
 (5.831663326653304225e+00+0.000000000000000000e+00j)  (1.984665919488901864e-01-4.107624611468114334e-02j)  (-9.427124311235749246e-03+4.071878324636598982e-03j)  (2.096861201827425209e-03-2.690694894725283864e-03j)  (1.302366709449687777e-05+4.414288870124082422e-05j)  (-2.167280190371083181e-05-1.583579335854265241e-05j)  (-2.418504065547669520e-06+2.239931761644754971e-06j)  (1.644464157854786748e-09-1.773596352708587902e-07j)  (1.029201446347673417e-07-4.287619888688295875e-08j)  (2.253915556719063611e-10-3.557183608865788211e-10j)  (-2.716080221069092623e-09+1.619422452843478988e-09j)  (-3.870119474702375565e-10+2.005062229455628674e-10j)  (-2.693337089392995650e-11-3.100836338427806578e-11j)  (1.254544966620838421e-11-4.863111498157798016e-12j)  (-8.671234473622771904e-12+2.448723044130992636e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (9.809155560682550774e-07+0.000000000000000000e+00j)  (2.745912955850754732e-07+0.000000000000000000e+00j)  (8.886471737517754851e-08+0.000000000000000000e+00j)  (2.586266131060086311e-08+0.000000000000000000e+00j)  (8.000977094489106988e-09+0.000000000000000000e+00j)  (2.506493050290255440e-09+0.000000000000000000e+00j)  (5.419357057391711678e-10+0.000000000000000000e+00j)  (1.834101507861862256e-10+0.000000000000000000e+00j)  (7.324346750555516293e-11+0.000000000000000000e+00j)  (1.060914672143764500e-10+0.000000000000000000e+00j)  (2.531823421100674114e-11+0.000000000000000000e+00j)  (9.980632586411038870e-12+0.000000000000000000e+00j)
 (5.871743486973945991e+00+0.000000000000000000e+00j)  (1.969663708388147694e-01-4.043036571310926197e-02j)  (-9.291935687437006056e-03+3.977519695570647627e-03j)  (2.080936217760631819e-03-2.626838658902543033e-03j)  (1.335862245869139004e-05+4.220512964562193566e-05j)  (-2.093466737633372410e-05-1.528523922523859063e-05j)  (-2.402376362360027206e-06+2.171157840978466223e-06j)  (9.489504063825386749e-09-1.769093383102427523e-07j)  (1.010817144638999866e-07-4.174495660305112218e-08j)  (2.621896678481228577e-10-2.183407586045913281e-10j)  (-2.695340606979473839e-09+1.642769013414845421e-09j)  (-3.736297019953197886e-10+1.740412984078386743e-10j)  (-2.997990637543167636e-11-7.128193324817613908e-11j)  (1.652071100847941388e-11-6.551816901440379611e-12j)  (-8.502530479294342878e-12+2.943317228163331056e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (9.633594128812785982e-07+0.000000000000000000e+00j)  (2.724469923364110217e-07+0.000000000000000000e+00j)  (8.683036088172494143e-08+0.000000000000000000e+00j)  (2.535955021515192619e-08+0.000000000000000000e+00j)  (7.941565330385498413e-09+0.000000000000000000e+00j)  (2.431283492394811061e-09+0.000000000000000000e+00j)  (5.555739512401064791e-10+0.000000000000000000e+00j)  (1.685862897449495599e-10+0.000000000000000000e+00j)  (7.159539415879838000e-11+0.000000000000000000e+00j)  (1.055255979199003417e-10+0.000000000000000000e+00j)  (2.559764794225472838e-11+0.000000000000000000e+00j)  (1.009499000025772248e-11+0.000000000000000000e+00j)
 (5.911823647294586870e+00+0.000000000000000000e+00j)  (1.954875981434697207e-01-3.979939268608381764e-02j)  (-9.159464787591845014e-03+3.886012542555274899e-03j)  (2.064732302854535833e-03-2.564735659929090819e-03j)  (1.368310143533527060e-05+4.036355888717742940e-05j)  (-2.023225687542179083e-05-1.474873357732293223e-05j)  (-2.385068395049935196e-06+2.105682561236710311e-06j)  (1.706457250082542235e-08-1.762638913866684205e-07j)  (9.922962337248287563e-08-4.071314633842094530e-08j)  (2.379951382187406526e-10-1.077924445055452339e-10j)  (-2.684585349405856740e-09+1.659316620024637629e-09j)  (-3.516113195388450256e-10+1.559712915862847651e-10j)  (-1.611803521454134878e-11-1.085454491235475468e-10j)  (1.958403498954009251e-11-6.051813190968775094e-12j)  (-7.524110519590798429e-12-1.872847084308961336e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.461425136160617641e-07+0.000000000000000000e+00j)  (2.708657500705975274e-07+0.000000000000000000e+00j)  (8.497586784522428045e-08+0.000000000000000000e+00j)  (2.485711627602140503e-08+0.000000000000000000e+00j)  (7.865984011743346461e-09+0.000000000000000000e+00j)  (2.350975720480492305e-09+0.000000000000000000e+00j)  (5.732937756439220112e-10+0.000000000000000000e+00j)  (1.568681169905645985e-10+0.000000000000000000e+00j)  (6.973052083399946707e-11+0.000000000000000000e+00j)  (1.049586543850976472e-10+0.000000000000000000e+00j)  (2.608890854750107659e-11+0.000000000000000000e+00j)  (1.012263526343560778e-11+0.000000000000000000e+00j)
 (5.951903807615228637e+00+0.000000000000000000e+00j)  (1.940298437002840326e-01-3.918287818957578994e-02j)  (-9.029645160192679640e-03+3.797251557410804765e-03j)  (2.048281098952340132e-03-2.504334159512316103e-03j)  (1.399659245371854017e-05+3.861309957787292942e-05j)  (-1.956374108368285302e-05-1.422601224825755921e-05j)  (-2.366820086124077788e-06+2.043451415775882228e-06j)  (2.434584878610861321e-08-1.753826591504539196e-07j)  (9.738990701537639492e-08-3.979085145912113720e-08j)  (1.740097243176199046e-10-4.180773684774284336e-11j)  (-2.680326372064272799e-09+1.670289771396284222e-09j)  (-3.270424409993669962e-10+1.498906074187862481e-10j)  (1.140168861741862036e-11-1.362858953416733795e-10j)  (2.119489991729221518e-11-4.368064241461736602e-12j)  (-5.623744244928306517e-12-3.635905410352486640e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (9.292715481897900795e-07+0.000000000000000000e+00j)  (2.697541750017633580e-07+0.000000000000000000e+00j)  (8.327997345617816658e-08+0.000000000000000000e+00j)  (2.435410531920692840e-08+0.000000000000000000e+00j)  (7.774726304386248192e-09+0.000000000000000000e+00j)  (2.269400184797761721e-09+0.000000000000000000e+00j)  (5.925712086634510426e-10+0.000000000000000000e+00j)  (1.487944028398338188e-10+0.000000000000000000e+00j)  (6.770651057399886991e-11+0.000000000000000000e+00j)  (1.041514254920475979e-10+0.000000000000000000e+00j)  (2.670500593554564081e-11+0.000000000000000000e+00j)  (1.004931190486469806e-11+0.000000000000000000e+00j)
 (5.991983967935869515e+00+0.000000000000000000e+00j)  (1.925926878524320540e-01-3.858038989898178450e-02j)  (-8.902412101067701256e-03+3.711135991075267381e-03j)  (2.031612232768751237e-03-2.445583881337410042e-03j)  (1.429862603526021475e-05+3.694894004108979595e-05j)  (-1.892742432250294632e-05-1.371678262864043461e-05j)  (-2.347882874377255267e-06+1.984375618864645169e-06j)  (3.129807212807464720e-08-1.742574548651615723e-07j)  (9.558859256511696872e-08-3.897694917185369328e-08j)  (9.492353061722413256e-11-2.537728345215111979e-11j)  (-2.682537093994289934e-09+1.677225522713989419e-09j)  (-3.069358204031728642e-10+1.549024101890736467e-10j)  (4.701722197603822738e-11-1.501674339180755817e-10j)  (2.136041191077558788e-11-2.396243703586645050e-12j)  (-2.981639194567769762e-12-4.473938780241935547e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (9.127493021059075733e-07+0.000000000000000000e+00j)  (2.690158701772519243e-07+0.000000000000000000e+00j)  (8.171962580475113654e-08+0.000000000000000000e+00j)  (2.385256097962219147e-08+0.000000000000000000e+00j)  (7.668482511762501221e-09+0.000000000000000000e+00j)  (2.190073748725979753e-09+0.000000000000000000e+00j)  (6.109808467956144474e-10+0.000000000000000000e+00j)  (1.445107652183689053e-10+0.000000000000000000e+00j)  (6.558138337383076983e-11+0.000000000000000000e+00j)  (1.029249144599572416e-10+0.000000000000000000e+00j)  (2.732429354670550210e-11+0.000000000000000000e+00j)  (9.868280163211007908e-12+0.000000000000000000e+00j)
 (6.032064128256511282e+00+0.000000000000000000e+00j)  (1.911757211721113181e-01-3.799151129624993295e-02j)  (-8.777702614677238002e-03+3.627569428937189346e-03j)  (2.014753428569770154e-03-2.388435989439571458e-03j)  (1.458877510702615849e-05+3.536649832716142974e-05j)  (-1.832174459370014953e-05-1.322073580976678345e-05j)  (-2.328502546542973050e-06+1.928329472335530079e-06j)  (3.789123920216997443e-08-1.729082253373827498e-07j)  (9.384671014199751655e-08-3.826122431975686944e-08j)  (2.166556130922281944e-11-5.226847774425363380e-11j)  (-2.693046251539905862e-09+1.679065496840913371e-09j)  (-2.961219915436391509e-10+1.662006367423085833e-10j)  (8.409118248815377659e-11-1.487952847574054051e-10j)  (2.037476672328564976e-11-7.450123710128584142e-13j)  (-1.234243005431660252e-13-3.994912961944019197e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.965759776278878587e-07+0.000000000000000000e+00j)  (2.685559252277920464e-07+0.000000000000000000e+00j)  (8.027293688125634701e-08+0.000000000000000000e+00j)  (2.335673458744811992e-08+0.000000000000000000e+00j)  (7.547424179837473473e-09+0.000000000000000000e+00j)  (2.115856365989346074e-09+0.000000000000000000e+00j)  (6.265259271372956850e-10+0.000000000000000000e+00j)  (1.436799730362562236e-10+0.000000000000000000e+00j)  (6.342298753165825214e-11+0.000000000000000000e+00j)  (1.011781607592691270e-10+0.000000000000000000e+00j)  (2.781411798913047303e-11+0.000000000000000000e+00j)  (9.586921827451224084e-12+0.000000000000000000e+00j)
 (6.072144288577152160e+00+0.000000000000000000e+00j)  (1.897785441900344816e-01-3.741584099202972802e-02j)  (-8.655455375122923442e-03+3.546459578489822521e-03j)  (1.997730616403368964e-03-2.332843065405994665e-03j)  (1.486666213425676233e-05+3.386139174578674276e-05j)  (-1.774527025122131101e-05-1.273756062452338941e-05j)  (-2.308905879450479941e-06+1.875156393252695930e-06j)  (4.411099166420395361e-08-1.713729560830336683e-07j)  (9.217762523922458659e-08-3.762898467187634794e-08j)  (-3.273820490090009124e-11-1.100763682658763926e-10j)  (-2.712335884297379485e-09+1.671615294851473199e-09j)  (-2.954442266032195614e-10+1.775248288703037284e-10j)  (1.163999508085598240e-10-1.337985330296146354e-10j)  (1.859897529192278053e-11+2.123650569237129428e-13j)  (2.212008948929909584e-12-2.169495817900999070e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.807506486035510138e-07+0.000000000000000000e+00j)  (2.682847134440651366e-07+0.000000000000000000e+00j)  (7.892173388263643647e-08+0.000000000000000000e+00j)  (2.287174123645527051e-08+0.000000000000000000e+00j)  (7.410892657479443048e-09+0.000000000000000000e+00j)  (2.048728764757934275e-09+0.000000000000000000e+00j)  (6.378106376732078870e-10+0.000000000000000000e+00j)  (1.455530021439970924e-10+0.000000000000000000e+00j)  (6.131061791846071068e-11+0.000000000000000000e+00j)  (9.888740191267355402e-11+0.000000000000000000e+00j)  (2.805952449751215227e-11+0.000000000000000000e+00j)  (9.229393211290096441e-12+0.000000000000000000e+00j)
 (6.112224448897793927e+00+0.000000000000000000e+00j)  (1.884007671311704324e-01-3.685299208093064521e-02j)  (-8.535610687031526186e-03+3.467718068568632385e-03j)  (1.980568036182471774e-03-2.278759084205939089e-03j)  (1.513197135495132238e-05+3.242941345673812950e-05j)  (-1.719669345351487226e-05-1.226695785756275974e-05j)  (-2.289294654351627651e-06+1.824678658348610551e-06j)  (4.996226835056631067e-08-1.696963257017005701e-07j)  (9.058790581344923217e-08-3.706593745059419023e-08j)  (-6.316982984159749000e-11-1.857141060432351824e-10j)  (-2.737049665705966631e-09+1.649718818082393800e-09j)  (-3.021093756842101068e-10+1.840176878144691640e-10j)  (1.394598789072297979e-10-1.091426926497344872e-10j)  (1.642298052065711828e-11+2.092090593981333512e-13j)  (3.351441965388285717e-12+5.755252993064296403e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.652726767437548398e-07+0.000000000000000000e+00j)  (2.681207642429607204e-07+0.000000000000000000e+00j)  (7.765352219239971062e-08+0.000000000000000000e+00j)  (2.240220203740972882e-08+0.000000000000000000e+00j)  (7.257512986257143361e-09+0.000000000000000000e+00j)  (1.989718361152885631e-09+0.000000000000000000e+00j)  (6.440777078817572801e-10+0.000000000000000000e+00j)  (1.491730627871251253e-10+0.000000000000000000e+00j)  (5.932470562257268359e-11+0.000000000000000000e+00j)  (9.609417700852573955e-11+0.000000000000000000e+00j)  (2.798290159726551978e-11+0.000000000000000000e+00j)  (8.831824117787439627e-12+0.000000000000000000e+00j)
 (6.152304609218434805e+00+0.000000000000000000e+00j)  (1.870420096567421975e-01-3.630259152808805456e-02j)  (-8.418110446454690407e-03+3.391260259481278586e-03j)  (1.963288337736259197e-03-2.226139388349290902e-03j)  (1.538446349982519780e-05+3.106651725204253895e-05j)  (-1.667482101759921938e-05-1.180865392740629837e-05j)  (-2.269846429939061836e-06+1.776705206291559229e-06j)  (5.546806900696275271e-08-1.679200200089570861e-07j)  (8.908093002840019375e-08-3.656076484746104614e-08j)  (-6.959351314736125122e-11-2.687209502320036079e-10j)  (-2.759992883681304561e-09+1.610710717396774120e-09j)  (-3.117613968683133795e-10+1.839058003548521272e-10j)  (1.512645759613082211e-10-7.988372221726444490e-11j)  (1.435742199105263689e-11-9.278138490605726977e-13j)  (2.973385296571874582e-12+3.480082223172407770e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.501429384091403439e-07+0.000000000000000000e+00j)  (2.679926564663224541e-07+0.000000000000000000e+00j)  (7.646281123401765765e-08+0.000000000000000000e+00j)  (2.195114799555639238e-08+0.000000000000000000e+00j)  (7.085665856307941954e-09+0.000000000000000000e+00j)  (1.938965617666446880e-09+0.000000000000000000e+00j)  (6.451523464880850938e-10+0.000000000000000000e+00j)  (1.535925684404712130e-10+0.000000000000000000e+00j)  (5.752619242942276253e-11+0.000000000000000000e+00j)  (9.289385578059611165e-11+0.000000000000000000e+00j)  (2.755071888493591915e-11+0.000000000000000000e+00j)  (8.430721685943049401e-12+0.000000000000000000e+00j)
 (6.192384769539076572e+00+0.000000000000000000e+00j)  (1.857019006124716598e-01-3.576427958534287438e-02j)  (-8.302898101907641576e-03+3.317005063383712381e-03j)  (1.945912676709110351e-03-2.174940660113204322e-03j)  (1.562399017635354115e-05+2.976881037144542407e-05j)  (-1.617856278516296447e-05-1.136241403695762446e-05j)  (-2.250718028800886665e-06+1.731034052617297380e-06j)  (6.066551897468161373e-08-1.660754746873577957e-07j)  (8.766075629641888367e-08-3.610412936865037272e-08j)  (-5.388019759831522373e-11-3.516047545700543599e-10j)  (-2.772778021288892030e-09+1.556891676458423752e-09j)  (-3.209016625814954995e-10+1.782425481711672374e-10j)  (1.522325071579759682e-10-5.081541902736664110e-11j)  (1.306542044923537587e-11-3.127858555866964220e-12j)  (1.243803550669973726e-12+5.737471440385676728e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.353647417871738466e-07+0.000000000000000000e+00j)  (2.678399974919996008e-07+0.000000000000000000e+00j)  (7.535182535928297331e-08+0.000000000000000000e+00j)  (2.151943960448724985e-08+0.000000000000000000e+00j)  (6.894183290427477266e-09+0.000000000000000000e+00j)  (1.895891556877345290e-09+0.000000000000000000e+00j)  (6.413312641993973696e-10+0.000000000000000000e+00j)  (1.580127993637341912e-10+0.000000000000000000e+00j)  (5.593343214460211005e-11+0.000000000000000000e+00j)  (8.943324083754372949e-11+0.000000000000000000e+00j)  (2.677248083062935333e-11+0.000000000000000000e+00j)  (8.050125220875560558e-12+0.000000000000000000e+00j)
 (6.232464929859717451e+00+0.000000000000000000e+00j)  (1.843800777830391091e-01-3.523770923544102679e-02j)  (-8.189918615653558540e-03+3.244874774297225317e-03j)  (1.928460806011477943e-03-2.125120891753129113e-03j)  (1.585050562503427231e-05+2.853255307085334716e-05j)  (-1.570691681261365919e-05-1.092805456194945220e-05j)  (-2.232046731677598173e-06+1.687449681737357262e-06j)  (6.560035862987668205e-08-1.641786219489753797e-07j)  (8.633353546694062818e-08-3.568502882000343165e-08j)  (-1.827106839056922811e-11-4.283681456316990655e-10j)  (-2.769588440284124780e-09+1.495385675911142143e-09j)  (-3.282170544797997012e-10+1.691579919141521892e-10j)  (1.444984410937471869e-10-2.547497708087496800e-11j)  (1.319610387633208804e-11-5.903674128814631428e-12j)  (-1.267257145061821777e-12+6.793398635226675975e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.209443502671267636e-07+0.000000000000000000e+00j)  (2.676136063254459966e-07+0.000000000000000000e+00j)  (7.433061127269007871e-08+0.000000000000000000e+00j)  (2.110584800439268810e-08+0.000000000000000000e+00j)  (6.683103338365611257e-09+0.000000000000000000e+00j)  (1.859411423913732288e-09+0.000000000000000000e+00j)  (6.332478790355955279e-10+0.000000000000000000e+00j)  (1.618362590255221399e-10+0.000000000000000000e+00j)  (5.450790316463297429e-11+0.000000000000000000e+00j)  (8.591727015727077701e-11+0.000000000000000000e+00j)  (2.569927236667322511e-11+0.000000000000000000e+00j)  (7.695446338187069017e-12+0.000000000000000000e+00j)
 (6.272545090180359217e+00+0.000000000000000000e+00j)  (1.830761876527124132e-01-3.472254566275314452e-02j)  (-8.079118425325812480e-03+3.174794907199828160e-03j)  (1.910951162481888330e-03-2.076639353858439861e-03j)  (1.606407451428753608e-05+2.735416310459268057e-05j)  (-1.525895047318891562e-05-1.050545343893498834e-05j)  (-2.213946020009421717e-06+1.645719084114299428e-06j)  (7.031983001932812960e-08-1.622264850430730534e-07j)  (8.510519246660276497e-08-3.528717255922491490e-08j)  (3.414671017815331398e-11-4.932195147896302781e-10j)  (-2.749834717049032069e-09+1.435357519946198115e-09j)  (-3.341775345806789947e-10+1.579108629536488193e-10j)  (1.309196046702482197e-10-5.758589504149459168e-12j)  (1.506960349370167226e-11-8.358359326531188412e-12j)  (-3.826732216676638333e-12+6.510420492565677820e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.068910654240997018e-07+0.000000000000000000e+00j)  (2.672750228920305037e-07+0.000000000000000000e+00j)  (7.341648357395564507e-08+0.000000000000000000e+00j)  (2.070776323740761183e-08+0.000000000000000000e+00j)  (6.454326196352855639e-09+0.000000000000000000e+00j)  (1.828143199939588563e-09+0.000000000000000000e+00j)  (6.217366659361022019e-10+0.000000000000000000e+00j)  (1.646643807337435038e-10+0.000000000000000000e+00j)  (5.315751826473059478e-11+0.000000000000000000e+00j)  (8.261424460973378385e-11+0.000000000000000000e+00j)  (2.442512896046510536e-11+0.000000000000000000e+00j)  (7.358454953904588995e-12+0.000000000000000000e+00j)
 (6.312625250501000096e+00+0.000000000000000000e+00j)  (1.817898851720852749e-01-3.421846574910244326e-02j)  (-7.970445405967212585e-03+3.106694045661192831e-03j)  (1.893400948524707073e-03-2.029456562229984586e-03j)  (1.626487535854411246e-05+2.623022336571506180e-05j)  (-1.483377736772481279e-05-1.009455626155115791e-05j)  (-2.196496196046610344e-06+1.605591198447395362e-06j)  (7.486384198500534348e-08-1.601965438284459458e-07j)  (8.397643273160741259e-08-3.488824789809629253e-08j)  (9.815225231649217483e-11-5.408643472824402409e-10j)  (-2.718160672769126415e-09+1.384167397152165616e-09j)  (-3.393968461151253310e-10+1.440421492174699908e-10j)  (1.141916329640060122e-10+7.886182614431495125e-12j)  (1.841279493867252768e-11-9.448532718123304141e-12j)  (-5.801359717954798592e-12+5.146852952179794299e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (7.932168613667474258e-07+0.000000000000000000e+00j)  (2.667954494377142698e-07+0.000000000000000000e+00j)  (7.263267167971623654e-08+0.000000000000000000e+00j)  (2.032230477815844430e-08+0.000000000000000000e+00j)  (6.212045564209187066e-09+0.000000000000000000e+00j)  (1.800576191260072957e-09+0.000000000000000000e+00j)  (6.077116049688298474e-10+0.000000000000000000e+00j)  (1.662736386160450662e-10+0.000000000000000000e+00j)  (5.175831527694306183e-11+0.000000000000000000e+00j)  (7.984160371758541787e-11+0.000000000000000000e+00j)  (2.308717277823066218e-11+0.000000000000000000e+00j)  (7.030000032560638955e-12+0.000000000000000000e+00j)
 (6.352705410821641863e+00+0.000000000000000000e+00j)  (1.805208335308527423e-01-3.372515759337160052e-02j)  (-7.863848832553987228e-03+3.040503697523928330e-03j)  (1.875826208679604772e-03-1.983534243757100347e-03j)  (1.645319965100133829e-05+2.515749140390875492e-05j)  (-1.443053154019239401e-05-9.695375539988627055e-06j)  (-2.179733392008444991e-06+1.566802974562839804e-06j)  (7.925545737151139763e-08-1.580504330168457894e-07j)  (8.293795112037090470e-08-3.446339157722652797e-08j)  (1.660133254509196011e-10-5.682803481885759267e-10j)  (-2.681859951318131399e-09+1.344641353500680090e-09j)  (-3.430082939962071675e-10+1.261315059449028808e-10j)  (9.632409363361771327e-11+1.591822267837433541e-11j)  (2.233223634613660981e-11-8.395273323675361462e-12j)  (-6.829749772038346788e-12+3.203984280075371716e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (7.799356004640321852e-07+0.000000000000000000e+00j)  (2.661542196982323823e-07+0.000000000000000000e+00j)  (7.200601000240870983e-08+0.000000000000000000e+00j)  (1.994748773819452033e-08+0.000000000000000000e+00j)  (5.962866261077290658e-09+0.000000000000000000e+00j)  (1.775183875047159697e-09+0.000000000000000000e+00j)  (5.920662748953756683e-10+0.000000000000000000e+00j)  (1.665893725929267751e-10+0.000000000000000000e+00j)  (5.018694429251287189e-11+0.000000000000000000e+00j)  (7.791603197003257553e-11+0.000000000000000000e+00j)  (2.185424268390145366e-11+0.000000000000000000e+00j)  (6.711734225957568726e-12+0.000000000000000000e+00j)
 (6.392785571142282741e+00+0.000000000000000000e+00j)  (1.792687039365424562e-01-3.324232005363608050e-02j)  (-7.759279343061850631e-03+2.976158158165133349e-03j)  (1.858241901266639287e-03-1.938835301741173361e-03j)  (1.662944681595076110e-05+2.413290999705059196e-05j)  (-1.404834209006368399e-05-9.307981539539551222e-06j)  (-2.163641715011582055e-06+1.529092087084028729e-06j)  (8.349330359822070416e-08-1.557428022254843694e-07j)  (8.196891585580182310e-08-3.399174214883553544e-08j)  (2.289660126797606490e-10-5.765816313434472052e-10j)  (-2.647285029538940956e-09+1.314906558478261822e-09j)  (-3.422462411895710577e-10+1.035833527941776074e-10j)  (7.853792602760366254e-11+1.908524152199127354e-11j)  (2.556681144001833543e-11-5.037339348505073041e-12j)  (-6.870105395078876218e-12+1.235360941158607768e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.670618984937012966e-07+0.000000000000000000e+00j)  (2.653369022287678271e-07+0.000000000000000000e+00j)  (7.156360679358121594e-08+0.000000000000000000e+00j)  (1.958309636391186186e-08+0.000000000000000000e+00j)  (5.715549121362682850e-09+0.000000000000000000e+00j)  (1.750480298342454574e-09+0.000000000000000000e+00j)  (5.755976474621428099e-10+0.000000000000000000e+00j)  (1.656645501606726246e-10+0.000000000000000000e+00j)  (4.835308334623129173e-11+0.000000000000000000e+00j)  (7.706860224709821596e-11+0.000000000000000000e+00j)  (2.089362746658129122e-11+0.000000000000000000e+00j)  (6.419612584766595627e-12+0.000000000000000000e+00j)
 (6.432865731462924508e+00+0.000000000000000000e+00j)  (1.780331753991105659e-01-3.276966231064411261e-02j)  (-7.656688902122361223e-03+2.913594380901378834e-03j)  (1.840661965356459430e-03-1.895323780997062134e-03j)  (1.679411482822896557e-05+2.315361806641757518e-05j)  (-1.368631199419182484e-05-8.932485015222479965e-06j)  (-2.148152081298762239e-06+1.492213275019214586e-06j)  (8.754915971625593697e-08-1.532341337285140991e-07j)  (8.104019751215187033e-08-3.346304464316509439e-08j)  (2.800404284964964071e-10-5.713441025909938364e-10j)  (-2.617348348552795153e-09+1.290663033323470483e-09j)  (-3.336131681226107256e-10+7.819051464205352311e-11j)  (6.150746876524555617e-11+1.795575960039953146e-11j)  (2.691411926782097824e-11+3.857417066074904245e-14j)  (-6.150399072642653593e-12-3.149048239114536991e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.546097437372912787e-07+0.000000000000000000e+00j)  (2.643331766245583856e-07+0.000000000000000000e+00j)  (7.132865693996237370e-08+0.000000000000000000e+00j)  (1.923103215681109593e-08+0.000000000000000000e+00j)  (5.480347492499636608e-09+0.000000000000000000e+00j)  (1.725030673084927365e-09+0.000000000000000000e+00j)  (5.589534276863519374e-10+0.000000000000000000e+00j)  (1.636630929514831708e-10+0.000000000000000000e+00j)  (4.622345859384900360e-11+0.000000000000000000e+00j)  (7.735553941851838504e-11+0.000000000000000000e+00j)  (2.031788266377688836e-11+0.000000000000000000e+00j)  (6.177533069548174550e-12+0.000000000000000000e+00j)
 (6.472945891783565386e+00+0.000000000000000000e+00j)  (1.768139345213057823e-01-3.230690345153116455e-02j)  (-7.556030765309741833e-03+2.852751854127444711e-03j)  (1.823099383316329749e-03-1.852964832941545945e-03j)  (1.694778618850673074e-05+2.221696094052679545e-05j)  (-1.334350435651419510e-05-8.569014190370641764e-06j)  (-2.133148506116242931e-06+1.455953896005955233e-06j)  (9.137287666375184615e-08-1.505040544887647380e-07j)  (8.012130780967394551e-08-3.288103428021690141e-08j)  (3.166051185720428453e-10-5.607191762728926674e-10j)  (-2.591447921325611959e-09+1.268322541525276137e-09j)  (-3.149745720907636093e-10+5.434548023466544643e-11j)  (4.578695243146159757e-11+1.274289437293591835e-11j)  (2.565999169421403335e-11+5.644335571272542840e-12j)  (-5.058503735639787165e-12-1.218247630029848244e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.425910063449393222e-07+0.000000000000000000e+00j)  (2.631346641278445676e-07+0.000000000000000000e+00j)  (7.131588652825040171e-08+0.000000000000000000e+00j)  (1.889508555661026308e-08+0.000000000000000000e+00j)  (5.267934076843786083e-09+0.000000000000000000e+00j)  (1.697437029103774298e-09+0.000000000000000000e+00j)  (5.426038918800781628e-10+0.000000000000000000e+00j)  (1.608432347973256510e-10+0.000000000000000000e+00j)  (4.383407992217027421e-11+0.000000000000000000e+00j)  (7.861454197540895307e-11+0.000000000000000000e+00j)  (2.013776706713791854e-11+0.000000000000000000e+00j)  (6.004997170663434093e-12+0.000000000000000000e+00j)
 (6.513026052104207153e+00+0.000000000000000000e+00j)  (1.756106752946974270e-01-3.185377207272047789e-02j)  (-7.457259444091039920e-03+2.793572484804551781e-03j)  (1.805566239120136437e-03-1.811724680816927157e-03j)  (1.709110916603162836e-05+2.132049851363344200e-05j)  (-1.301893762850454333e-05-8.217689602461571421e-06j)  (-2.118479814864033708e-06+1.420145069914340383e-06j)  (9.490417208795133776e-08-1.475606127949149859e-07j)  (7.918803601220537981e-08-3.226190031928144868e-08j)  (3.409896046655428849e-10-5.521422051728904858e-10j)  (-2.567603607861591559e-09+1.247010867198065434e-09j)  (-2.873024934670365561e-10+3.759866605346979842e-11j)  (3.221547248193465985e-11+3.462358810146986118e-12j)  (2.185348284645007032e-11+1.036509172331467928e-11j)  (-3.999190294173827085e-12-1.499065411928008212e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.310139970646533096e-07+0.000000000000000000e+00j)  (2.617329301992339971e-07+0.000000000000000000e+00j)  (7.152741515504028776e-08+0.000000000000000000e+00j)  (1.858025434682431710e-08+0.000000000000000000e+00j)  (5.087992297155329837e-09+0.000000000000000000e+00j)  (1.666329154738354328e-09+0.000000000000000000e+00j)  (5.268415194270189805e-10+0.000000000000000000e+00j)  (1.575348001227438088e-10+0.000000000000000000e+00j)  (4.129103433175520488e-11+0.000000000000000000e+00j)  (8.049620632165533383e-11+0.000000000000000000e+00j)  (2.025769728877099255e-11+0.000000000000000000e+00j)  (5.906170842502795357e-12+0.000000000000000000e+00j)
 (6.553106212424848032e+00+0.000000000000000000e+00j)  (1.744230989012597322e-01-3.141000590102079743e-02j)  (-7.360330671466139632e-03+2.736000487937564635e-03j)  (1.788073772546534823e-03-1.771570585216691602e-03j)  (1.722477485503130695e-05+2.046200956698391188e-05j)  (-1.271158934174312886e-05-7.878600482141076826e-06j)  (-2.103973329054618609e-06+1.384667049668257392e-06j)  (9.808794328332320643e-08-1.444419780056304301e-07j)  (7.822744268113383346e-08-3.162862579974778405e-08j)  (3.586533110085338176e-10-5.494518763985710042e-10j)  (-2.545228823220019349e-09+1.228235967875311455e-09j)  (-2.549547963526660100e-10+3.228008109730049178e-11j)  (2.209580888923661349e-11-9.655505784678940419e-12j)  (1.631774340020161017e-11+1.304105210943285030e-11j)  (-3.251279853246156183e-12-1.388666532278991069e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (7.198822424678229057e-07+0.000000000000000000e+00j)  (2.601178894752509114e-07+0.000000000000000000e+00j)  (7.194994166661764607e-08+0.000000000000000000e+00j)  (1.829183549000502590e-08+0.000000000000000000e+00j)  (4.947680128352084973e-09+0.000000000000000000e+00j)  (1.630395898254289302e-09+0.000000000000000000e+00j)  (5.118118499155207513e-10+0.000000000000000000e+00j)  (1.541052907751361209e-10+0.000000000000000000e+00j)  (3.876114744879117129e-11+0.000000000000000000e+00j)  (8.255211205907005934e-11+0.000000000000000000e+00j)  (2.052021735300650594e-11+0.000000000000000000e+00j)  (5.867342109229716332e-12+0.000000000000000000e+00j)
 (6.593186372745489798e+00+0.000000000000000000e+00j)  (1.732509135204005069e-01-3.097535143198848484e-02j)  (-7.265201368318537772e-03+2.679982281702782219e-03j)  (1.770632429386164060e-03-1.732470810141675159e-03j)  (1.734949140460285052e-05+1.963949069149685425e-05j)  (-1.242040640548642726e-05-7.551785297784719890e-06j)  (-2.089447542556349600e-06+1.349449809807151988e-06j)  (1.008881022621302763e-07-1.412097900463381395e-07j)  (7.723834688749162582e-08-3.100399497473274839e-08j)  (3.748867935560992965e-10-5.520995807536143500e-10j)  (-2.526610784369372707e-09+1.213547154273614297e-09j)  (-2.242182299311584896e-10+3.948732346309573139e-11j)  (1.702156408088037725e-11-2.569757687881881204e-11j)  (1.036315550644046002e-11+1.318125345147232633e-11j)  (-2.878033629791903816e-12-1.200212499643940975e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.232466345374053378e-19+0.000000000000000000e+00j)  (7.091936322316401178e-07+0.000000000000000000e+00j)  (2.582768225511374124e-07+0.000000000000000000e+00j)  (7.255399084953326196e-08+0.000000000000000000e+00j)  (1.803452086269000210e-08+0.000000000000000000e+00j)  (4.850326956361264996e-09+0.000000000000000000e+00j)  (1.588487225077598544e-09+0.000000000000000000e+00j)  (4.975743150170105139e-10+0.000000000000000000e+00j)  (1.509136521468039701e-10+0.000000000000000000e+00j)  (3.645221856366456198e-11+0.000000000000000000e+00j)  (8.433408278206621950e-11+0.000000000000000000e+00j)  (2.076616418093070044e-11+0.000000000000000000e+00j)  (5.864368674148396985e-12+0.000000000000000000e+00j)
 (6.633266533066130677e+00+0.000000000000000000e+00j)  (1.720938341413190409e-01-3.054956358467385627e-02j)  (-7.171829610492718235e-03+2.625466387908651292e-03j)  (1.753251907837323487e-03-1.694394589861032739e-03j)  (1.746595742507281283e-05+1.885114889519246689e-05j)  (-1.214431951969961798e-05-7.237217632976290535e-06j)  (-2.074722548019083934e-06+1.314471042464823159e-06j)  (1.032954914751033548e-07-1.379366278489103658e-07j)  (7.622783871419557001e-08-3.040545594803426372e-08j)  (3.919819681770332708e-10-5.569066701331413850e-10j)  (-2.516023129366775300e-09+1.201804375724098063e-09j)  (-2.008444903994411187e-10+5.655524432485277813e-11j)  (1.837728833580958310e-11-4.279057565560210284e-11j)  (5.287726888361915279e-12+1.112234729388379971e-11j)  (-2.738771847108088033e-12-1.173993639678698422e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.989400601958037788e-07+0.000000000000000000e+00j)  (2.561941574529979961e-07+0.000000000000000000e+00j)  (7.329551957942339495e-08+0.000000000000000000e+00j)  (1.781164755592854268e-08+0.000000000000000000e+00j)  (4.794779431416447129e-09+0.000000000000000000e+00j)  (1.539801152401256465e-09+0.000000000000000000e+00j)  (4.841826797215282232e-10+0.000000000000000000e+00j)  (1.482573577329734066e-10+0.000000000000000000e+00j)  (3.458018441683321745e-11+0.000000000000000000e+00j)  (8.547089401052127434e-11+0.000000000000000000e+00j)  (2.087638015812593722e-11+0.000000000000000000e+00j)  (5.875191765410513682e-12+0.000000000000000000e+00j)
 (6.673346693386772444e+00+0.000000000000000000e+00j)  (1.709515823805763668e-01-3.013240537192074520e-02j)  (-7.080174596609627863e-03+2.572403337491089778e-03j)  (1.735941201363445626e-03-1.657312096839832138e-03j)  (1.757483678276742760e-05+1.809538787869520554e-05j)  (-1.188225963936793370e-05-6.934797396742502679e-06j)  (-2.059628785778334619e-06+1.279753368934230803e-06j)  (1.053279549599258099e-07-1.346921717369005431e-07j)  (7.520627765042575175e-08-2.984367219176927877e-08j)  (4.085740481626617344e-10-5.612763074730112587e-10j)  (-2.516908932511866834e-09+1.187956321267951708e-09j)  (-1.878747581920605977e-10+7.828739057703924459e-11j)  (2.669099843142805039e-11-5.819966909758971487e-11j)  (1.877480825241303554e-12+7.829248220528114763e-12j)  (-2.599912260917246917e-12-1.373029786551635343e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.232466345374053378e-19+0.000000000000000000e+00j)  (6.891076256854738221e-07+0.000000000000000000e+00j)  (2.538520836218463255e-07+0.000000000000000000e+00j)  (7.411962652080949486e-08+0.000000000000000000e+00j)  (1.762464478915651575e-08+0.000000000000000000e+00j)  (4.775655189986791069e-09+0.000000000000000000e+00j)  (1.484144826631354533e-09+0.000000000000000000e+00j)  (4.717647730277865642e-10+0.000000000000000000e+00j)  (1.463256999027027508e-10+0.000000000000000000e+00j)  (3.332202993680671955e-11+0.000000000000000000e+00j)  (8.571321449837957724e-11+0.000000000000000000e+00j)  (2.078715380133761417e-11+0.000000000000000000e+00j)  (5.890391073520229340e-12+0.000000000000000000e+00j)
 (6.713426853707413322e+00+0.000000000000000000e+00j)  (1.698238863047590863e-01-2.972364758543486613e-02j)  (-6.990196616627818854e-03+2.520745580763192328e-03j)  (1.718708638347409869e-03-1.621194410918474441e-03j)  (1.767673673239351408e-05+1.737078879338719325e-05j)  (-1.163317516844453854e-05-6.644346898408601639e-06j)  (-2.044015486605795733e-06+1.245361146293713178e-06j)  (1.070238373204248847e-07-1.315325971145545204e-07j)  (7.418363360589411855e-08-2.932435744620017449e-08j)  (4.215627923200841543e-10-5.658500421468382342e-10j)  (-2.528821577306776406e-09+1.164333244699404355e-09j)  (-1.848594211907499856e-10+9.925179303869183927e-11j)  (4.109896384344482649e-11-6.884269253464608998e-11j)  (1.596910222631185135e-13+4.415338597933841816e-12j)  (-2.280609476085636197e-12-1.685669040625488086e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (6.796773909035729960e-07+0.000000000000000000e+00j)  (2.512319663746208003e-07+0.000000000000000000e+00j)  (7.496565068057499729e-08+0.000000000000000000e+00j)  (1.747264818697631990e-08+0.000000000000000000e+00j)  (4.784426560138074818e-09+0.000000000000000000e+00j)  (1.422231692086088335e-09+0.000000000000000000e+00j)  (4.605752183708881861e-10+0.000000000000000000e+00j)  (1.451750221020821965e-10+0.000000000000000000e+00j)  (3.276394221202037489e-11+0.000000000000000000e+00j)  (8.495145694075508439e-11+0.000000000000000000e+00j)  (2.048882521518843081e-11+0.000000000000000000e+00j)  (5.916891230573903389e-12+0.000000000000000000e+00j)
 (6.753507014028055089e+00+0.000000000000000000e+00j)  (1.687104802581173846e-01-2.932306849488004047e-02j)  (-6.901857021154499117e-03+2.470447402156033482e-03j)  (1.701561918885704811e-03-1.586013489834071574e-03j)  (1.777219078423742280e-05+1.667608681902860095e-05j)  (-1.139604907165526347e-05-6.365611450171357639e-06j)  (-2.027759620785055062e-06+1.211395853308540698e-06j)  (1.084324589484134950e-07-1.284957077489244931e-07j)  (7.316875820250695012e-08-2.885120508144260225e-08j)  (4.294465838457608461e-10-5.748926293283350272e-10j)  (-2.546043340270660547e-09+1.123943827357819531e-09j)  (-1.887701685554957556e-10+1.158953982838433319e-10j)  (5.916113772986222821e-11-7.210251183233304029e-11j)  (-4.584674358119560039e-13+1.634610091407374112e-12j)  (-1.746512916267575512e-12-1.923999244496321737e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (6.706266137569304125e-07+0.000000000000000000e+00j)  (2.483164314977634245e-07+0.000000000000000000e+00j)  (7.577272882430605299e-08+0.000000000000000000e+00j)  (1.735225761756807034e-08+0.000000000000000000e+00j)  (4.810948392087185426e-09+0.000000000000000000e+00j)  (1.355951292873684813e-09+0.000000000000000000e+00j)  (4.509966826007009171e-10+0.000000000000000000e+00j)  (1.447356591007269891e-10+0.000000000000000000e+00j)  (3.286923023281702099e-11+0.000000000000000000e+00j)  (8.321328611266458402e-11+0.000000000000000000e+00j)  (2.001780218622680004e-11+0.000000000000000000e+00j)  (5.972981500148895255e-12+0.000000000000000000e+00j)
 (6.793587174348695967e+00+0.000000000000000000e+00j)  (1.676111046950568284e-01-2.893045356030210166e-02j)  (-6.815118191507645029e-03+2.421464839203041602e-03j)  (1.684508149011995377e-03-1.551742141105377434e-03j)  (1.786164713035440693e-05+1.601014507604343740e-05j)  (-1.116991508650519361e-05-6.098264429433270217e-06j)  (-2.010774764232016957e-06+1.177988621012479657e-06j)  (1.096054406011225958e-07-1.256014873983686814e-07j)  (7.217108670616968645e-08-2.842741117766431600e-08j)  (4.350044909250858561e-10-5.940276765397710142e-10j)  (-2.558884810918798600e-09+1.064036272586004108e-09j)  (-1.959631590539529159e-10+1.274110741700728210e-10j)  (7.717074344652691860e-11-6.670537525558419851e-11j)  (-7.625388624323788430e-13-3.748742738638010291e-13j)  (-1.105061509005003588e-12-1.948358737438494263e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (6.619303058278519854e-07+0.000000000000000000e+00j)  (2.450919079568819655e-07+0.000000000000000000e+00j)  (7.648493045387163025e-08+0.000000000000000000e+00j)  (1.725748328435145059e-08+0.000000000000000000e+00j)  (4.844961329554011632e-09+0.000000000000000000e+00j)  (1.288523655714371230e-09+0.000000000000000000e+00j)  (4.434766584416834015e-10+0.000000000000000000e+00j)  (1.448470428854769492e-10+0.000000000000000000e+00j)  (3.348871186836493799e-11+0.000000000000000000e+00j)  (8.064534619345716544e-11+0.000000000000000000e+00j)  (1.944621087524686080e-11+0.000000000000000000e+00j)  (6.076215312908537409e-12+0.000000000000000000e+00j)
 (6.833667334669337734e+00+0.000000000000000000e+00j)  (1.665255060173644053e-01-2.854559515721911966e-02j)  (-6.729943510527802708e-03+2.373755605535324102e-03j)  (1.667553872577353692e-03-1.518353995299893781e-03j)  (1.794546303845585993e-05+1.537192737558548954e-05j)  (-1.095387186050008597e-05-5.841916665319470039e-06j)  (-1.993018039626384804e-06+1.145289295818974019e-06j)  (1.105912083651525031e-07-1.228556410888336853e-07j)  (7.120265981325067883e-08-2.805455384862549678e-08j)  (4.455837413325565225e-10-6.265346846163751292e-10j)  (-2.557153705554472262e-09+9.879664114943890282e-10j)  (-2.040300465823152273e-10+1.350603532619915327e-10j)  (9.096668908599821228e-11-5.337180970641790695e-11j)  (-1.286762682454642144e-12-1.981282825261230978e-12j)  (-5.219826813322017763e-13-1.743731610885655459e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (6.535629147119882805e-07+0.000000000000000000e+00j)  (2.415513623735252307e-07+0.000000000000000000e+00j)  (7.705531893166568636e-08+0.000000000000000000e+00j)  (1.717999578946745397e-08+0.000000000000000000e+00j)  (4.877245064340486959e-09+0.000000000000000000e+00j)  (1.224422771176586181e-09+0.000000000000000000e+00j)  (4.384075891875190650e-10+0.000000000000000000e+00j)  (1.453051076830742078e-10+0.000000000000000000e+00j)  (3.440909288507599164e-11+0.000000000000000000e+00j)  (7.748263307714999989e-11+0.000000000000000000e+00j)  (1.886799088351945257e-11+0.000000000000000000e+00j)  (6.230028335906798149e-12+0.000000000000000000e+00j)
 (6.873747494989978613e+00+0.000000000000000000e+00j)  (1.654534364160483439e-01-2.816829231375234804e-02j)  (-6.646297334135933994e-03+2.327279017669073042e-03j)  (1.650705100989828186e-03-1.485823480742389305e-03j)  (1.802390535267480093e-05+1.476047131327122501e-05j)  (-1.074709358707355519e-05-5.596129448416377442e-06j)  (-1.974493031660563439e-06+1.113452972899829665e-06j)  (1.114326841400744551e-07-1.202533003058422241e-07j)  (7.027818074740458146e-08-2.772958960665390605e-08j)  (4.706050157550848060e-10-6.703133619321014986e-10j)  (-2.534060684380932535e-09+9.043243870341962837e-10j)  (-2.125452747532568813e-10+1.405394354586764871e-10j)  (9.708850799532754340e-11-3.494630273453666565e-11j)  (-2.108962847563495846e-12-3.708437390347154866e-12j)  (-1.181987318085029599e-13-1.416888848754417031e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.454999084016389760e-07+0.000000000000000000e+00j)  (2.376969367007093228e-07+0.000000000000000000e+00j)  (7.744858337624682422e-08+0.000000000000000000e+00j)  (1.710980133599415245e-08+0.000000000000000000e+00j)  (4.900314823727394099e-09+0.000000000000000000e+00j)  (1.168933394389180824e-09+0.000000000000000000e+00j)  (4.359833358091787285e-10+0.000000000000000000e+00j)  (1.459029821314721228e-10+0.000000000000000000e+00j)  (3.541127011399694618e-11+0.000000000000000000e+00j)  (7.401047203125512216e-11+0.000000000000000000e+00j)  (1.837899986447730363e-11+0.000000000000000000e+00j)  (6.416980077855889966e-12+0.000000000000000000e+00j)
 (6.913827655310620379e+00+0.000000000000000000e+00j)  (1.643946537176739497e-01-2.779835045920681785e-02j)  (-6.564144963631661500e-03+2.281995925379238718e-03j)  (1.633967341060291612e-03-1.454125799768479430e-03j)  (1.809715694889672607e-05+1.417486332400047091e-05j)  (-1.054883598408056278e-05-5.360429655789197601e-06j)  (-1.955247522775635428e-06+1.082626280465390030e-06j)  (1.121664587747849879e-07-1.177813169811155058e-07j)  (6.941215389218615500e-08-2.744220478576473874e-08j)  (5.174885600685371196e-10-7.173014727170263313e-10j)  (-2.488600986245460218e-09+8.237611747491315462e-10j)  (-2.224423257889670664e-10+1.444588925134801634e-10j)  (9.392645971359851388e-11-1.581561893242742940e-11j)  (-2.948019566302659483e-12-5.901477234682857531e-12j)  (9.995667911233488703e-14-1.130375260495471338e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (6.377190514851534937e-07+0.000000000000000000e+00j)  (2.335422093395303559e-07+0.000000000000000000e+00j)  (7.764215900505641189e-08+0.000000000000000000e+00j)  (1.703637387934796319e-08+0.000000000000000000e+00j)  (4.908713880579173269e-09+0.000000000000000000e+00j)  (1.127244875020654111e-09+0.000000000000000000e+00j)  (4.360827513078521702e-10+0.000000000000000000e+00j)  (1.464528550684972198e-10+0.000000000000000000e+00j)  (3.631469448882690392e-11+0.000000000000000000e+00j)  (7.052710709714229930e-11+0.000000000000000000e+00j)  (1.805306612943147808e-11+0.000000000000000000e+00j)  (6.602367598395023331e-12+0.000000000000000000e+00j)
 (6.953907815631261258e+00+0.000000000000000000e+00j)  (1.633489212350766051e-01-2.743558118354198772e-02j)  (-6.483452618724629482e-03+2.237868645465742115e-03j)  (1.617345621292387613e-03-1.423236906614320108e-03j)  (1.816532850076417788e-05+1.361421743514181180e-05j)  (-1.035843732932048762e-05-5.134324935333846649e-06j)  (-1.935366547207839458e-06+1.052936047300855420e-06j)  (1.128215508616715409e-07-1.154194718258115532e-07j)  (6.861414333697478398e-08-2.717480339206032708e-08j)  (5.881080448291784417e-10-7.557954693938690331e-10j)  (-2.425317483897454602e-09+7.551609481794916894e-10j)  (-2.345734927096723399e-10+1.458352073783080187e-10j)  (8.239923351228287729e-11-6.729883415047166732e-13j)  (-3.420543661142681814e-12-8.598841366088930812e-12j)  (2.526508578083039963e-13-1.009525018773844242e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (6.302012073742799863e-07+0.000000000000000000e+00j)  (2.291138341782790505e-07+0.000000000000000000e+00j)  (7.762595999872691963e-08+0.000000000000000000e+00j)  (1.695012180871435307e-08+0.000000000000000000e+00j)  (4.899017948465252061e-09+0.000000000000000000e+00j)  (1.103178929106873343e-09+0.000000000000000000e+00j)  (4.382271925066897714e-10+0.000000000000000000e+00j)  (1.467881944484831326e-10+0.000000000000000000e+00j)  (3.700137118167447731e-11+0.000000000000000000e+00j)  (6.731586451619270073e-11+0.000000000000000000e+00j)  (1.792327152860627997e-11+0.000000000000000000e+00j)  (6.744659061740465560e-12+0.000000000000000000e+00j)
 (6.993987975951903024e+00+0.000000000000000000e+00j)  (1.623160076223355286e-01-2.707980200720341846e-02j)  (-6.404187411290142989e-03+2.194860898729909804e-03j)  (1.600844517041028620e-03-1.393133486938983451e-03j)  (1.822847419324488054e-05+1.307765934497667988e-05j)  (-1.017531540545424481e-05-4.917317019039388225e-06j)  (-1.914962734373336132e-06+1.024482151158346291e-06j)  (1.134170816634951137e-07-1.131421925087734797e-07j)  (6.788461294341366066e-08-2.690598884951540131e-08j)  (6.775933604742099375e-10-7.745518427573590147e-10j)  (-2.351782026134599954e-09+7.030536945737084245e-10j)  (-2.484417153623558879e-10+1.428087099676310406e-10j)  (6.577175876776913054e-11+6.980692376224034620e-12j)  (-3.250136402879706179e-12-1.161385038290652798e-11j)  (5.371535098490677857e-13-1.057998010691271645e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (6.229305703414622048e-07+0.000000000000000000e+00j)  (2.244523636211312425e-07+0.000000000000000000e+00j)  (7.740098155252588131e-08+0.000000000000000000e+00j)  (1.684391700248515678e-08+0.000000000000000000e+00j)  (4.869662952357640133e-09+0.000000000000000000e+00j)  (1.097996149103469336e-09+0.000000000000000000e+00j)  (4.416300242618361310e-10+0.000000000000000000e+00j)  (1.467547959956243826e-10+0.000000000000000000e+00j)  (3.742301255886749325e-11+0.000000000000000000e+00j)  (6.463025720698185078e-11+0.000000000000000000e+00j)  (1.797963929776201188e-11+0.000000000000000000e+00j)  (6.806271295579725915e-12+0.000000000000000000e+00j)
 (7.034068136272543903e+00+0.000000000000000000e+00j)  (1.612956867338935785e-01-2.673083616081464373e-02j)  (-6.326317319839173947e-03+2.152937749989466965e-03j)  (1.584468174986029257e-03-1.363792938819909789e-03j)  (1.828660926803119931e-05+1.256431689753493341e-05j)  (-9.998962057509992827e-06-4.708912083626361200e-06j)  (-1.894166466227353720e-06+9.973347864100557913e-07j)  (1.139598900471446039e-07-1.109222317789922694e-07j)  (6.721378556972540798e-08-2.661635496471203724e-08j)  (7.760245112689973247e-10-7.666354302818587566e-10j)  (-2.275294719743684277e-09+6.673593914248644424e-10j)  (-2.619102216000680635e-10+1.340429821883595324e-10j)  (4.856472919509522079e-11+5.974960665590491562e-12j)  (-2.324094348691735639e-12-1.468836751722370104e-11j)  (1.126731742742884969e-12-1.116901191104512519e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.158943144210941944e-07+0.000000000000000000e+00j)  (2.196121222665211012e-07+0.000000000000000000e+00j)  (7.697709843130584137e-08+0.000000000000000000e+00j)  (1.671433577057458941e-08+0.000000000000000000e+00j)  (4.820676924410327546e-09+0.000000000000000000e+00j)  (1.109929908433340108e-09+0.000000000000000000e+00j)  (4.453188602683342446e-10+0.000000000000000000e+00j)  (1.462029220045090552e-10+0.000000000000000000e+00j)  (3.759545748000894089e-11+0.000000000000000000e+00j)  (6.268299859367562521e-11+0.000000000000000000e+00j)  (1.818465861027246823e-11+0.000000000000000000e+00j)  (6.760905890071947837e-12+0.000000000000000000e+00j)
 (7.074148296593185670e+00+0.000000000000000000e+00j)  (1.602877374877093031e-01-2.638851237425501525e-02j)  (-6.249811164691604186e-03+2.112065550970393651e-03j)  (1.568220337290221521e-03-1.335193354896894134e-03j)  (1.833972684105974313e-05+1.207331700368151344e-05j)  (-9.828937186441831056e-06-4.508628280217216948e-06j)  (-1.873117803565658983e-06+9.715349190279392441e-07j)  (1.144440804342852548e-07-1.087363489405460531e-07j)  (6.658447587019455869e-08-2.629395491044109150e-08j)  (8.720421817569260497e-10-7.312114611021802101e-10j)  (-2.200555396598194378e-09+6.452118893598958274e-10j)  (-2.720445760221725021e-10+1.198792161125697594e-10j)  (3.497360743962828905e-11-2.299855202946467337e-12j)  (-6.411928677620690303e-13-1.758540616248964539e-11j)  (2.049599183158855581e-12-9.017217311465857713e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.090817293312739740e-07+0.000000000000000000e+00j)  (2.146600609154535924e-07+0.000000000000000000e+00j)  (7.637041310275725034e-08+0.000000000000000000e+00j)  (1.656228664154737474e-08+0.000000000000000000e+00j)  (4.753366695274833196e-09+0.000000000000000000e+00j)  (1.134765485617668015e-09+0.000000000000000000e+00j)  (4.482888354486722155e-10+0.000000000000000000e+00j)  (1.449906283101862760e-10+0.000000000000000000e+00j)  (3.758247609238083190e-11+0.000000000000000000e+00j)  (6.162049193780855736e-11+0.000000000000000000e+00j)  (1.849457769106277718e-11+0.000000000000000000e+00j)  (6.597291143231797707e-12+0.000000000000000000e+00j)
 (7.114228456913826548e+00+0.000000000000000000e+00j)  (1.592919437323295218e-01-2.605266467467467692e-02j)  (-6.174638583840789605e-03+2.072211885923340782e-03j)  (1.552104365654000031e-03-1.307313505235342763e-03j)  (1.838781160466711437e-05+1.160378781695026385e-05j)  (-9.664863328980307180e-06-4.316001524843327891e-06j)  (-1.851960837704956869e-06+9.470960085505735616e-07j)  (1.148540540129157317e-07-1.065713230191528068e-07j)  (6.597775617793746712e-08-2.593682489410191240e-08j)  (9.565007812088795038e-10-6.726619654861491392e-10j)  (-2.129322393075222951e-09+6.335211545003059577e-10j)  (-2.765389943069923000e-10+1.025182090638016478e-10j)  (2.751999287673376632e-11-1.469294633114449167e-11j)  (1.742107026060665300e-12-2.009531610636312343e-11j)  (3.109164228765207470e-12-1.274847239297940408e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.232466345374053378e-19+0.000000000000000000e+00j)  (6.024829834279222629e-07+0.000000000000000000e+00j)  (2.096735827387317062e-07+0.000000000000000000e+00j)  (7.560050188102572232e-08+0.000000000000000000e+00j)  (1.639282178106088201e-08+0.000000000000000000e+00j)  (4.669991534048206938e-09+0.000000000000000000e+00j)  (1.167105892575850982e-09+0.000000000000000000e+00j)  (4.496469582882172369e-10+0.000000000000000000e+00j)  (1.430020779743333818e-10+0.000000000000000000e+00j)  (3.747085203765133082e-11+0.000000000000000000e+00j)  (6.147410987921838565e-11+0.000000000000000000e+00j)  (1.887165811722059425e-11+0.000000000000000000e+00j)  (6.320639290585744777e-12+0.000000000000000000e+00j)
 (7.154308617234468315e+00+0.000000000000000000e+00j)  (1.583080941177734680e-01-2.572313219302148346e-02j)  (-6.100770009496847036e-03+2.033345519821078747e-03j)  (1.536123265289198727e-03-1.280132820467081226e-03j)  (1.843084889931119507e-05+1.115486394102739652e-05j)  (-9.506420870910720349e-06-4.130590905337516621e-06j)  (-1.830839814907138314e-06+9.240053878910888469e-07j)  (1.151709366400769494e-07-1.044277416075809159e-07j)  (6.537880655868145544e-08-2.555140979593015548e-08j)  (1.024463410234743609e-09-5.978268606916755700e-10j)  (-2.061831282567230736e-09+6.306991261203111228e-10j)  (-2.748471749051641730e-10+8.512838274504213748e-11j)  (2.656080441780775970e-11-2.769728107291776053e-11j)  (4.710871174485014204e-12-2.202140318682288772e-11j)  (3.911464219809468709e-12+1.321337959419340431e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.960876997368702281e-07+0.000000000000000000e+00j)  (2.047373954054076693e-07+0.000000000000000000e+00j)  (7.468788105110354113e-08+0.000000000000000000e+00j)  (1.621411354597095653e-08+0.000000000000000000e+00j)  (4.573449073574976539e-09+0.000000000000000000e+00j)  (1.201635539985502195e-09+0.000000000000000000e+00j)  (4.487243054701460144e-10+0.000000000000000000e+00j)  (1.401772603133690475e-10+0.000000000000000000e+00j)  (3.734102306141881285e-11+0.000000000000000000e+00j)  (6.211009720753083049e-11+0.000000000000000000e+00j)  (1.928253754499889807e-11+0.000000000000000000e+00j)  (5.952636589215080662e-12+0.000000000000000000e+00j)
 (7.194388777555109193e+00+0.000000000000000000e+00j)  (1.573359819701198314e-01-2.539975897867674179e-02j)  (-6.028176645295323793e-03+1.995436349001650667e-03j)  (1.520279708676035638e-03-1.253631374844521801e-03j)  (1.846882898718386407e-05+1.072569204101747672e-05j)  (-9.353342996393204968e-06-3.951984523283210016e-06j)  (-1.809895686027103408e-06+9.022246907336462660e-07j)  (1.153804527418710573e-07-1.023195802431731709e-07j)  (6.478022710458874770e-08-2.514784093215478863e-08j)  (1.074904761460532529e-09-5.130223532557772839e-10j)  (-1.998751716364365597e-09+6.366689492659563168e-10j)  (-2.683542954474162164e-10+7.043071010406712000e-11j)  (3.079862460163505225e-11-3.871216149277960361e-11j)  (8.068829245160913074e-12-2.320876372328923811e-11j)  (4.017764867035350941e-12+3.269370841870398579e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (5.898835474630632651e-07+0.000000000000000000e+00j)  (1.999395088815574189e-07+0.000000000000000000e+00j)  (7.365196876654923293e-08+0.000000000000000000e+00j)  (1.603578003762199221e-08+0.000000000000000000e+00j)  (4.466998051973588194e-09+0.000000000000000000e+00j)  (1.233930348640558448e-09+0.000000000000000000e+00j)  (4.451498572059302554e-10+0.000000000000000000e+00j)  (1.365439696059101974e-10+0.000000000000000000e+00j)  (3.724098947331411759e-11+0.000000000000000000e+00j)  (6.322113752792612469e-11+0.000000000000000000e+00j)  (1.968966741524354662e-11+0.000000000000000000e+00j)  (5.529657276286463085e-12+0.000000000000000000e+00j)
 (7.234468937875750960e+00+0.000000000000000000e+00j)  (1.563754051696923109e-01-2.508239382181821908e-02j)  (-5.956830444157601955e-03+1.958455354129693456e-03j)  (1.504576058880331690e-03-1.227789868970123686e-03j)  (1.850174772224545948e-05+1.031543464641726543e-05j)  (-9.205409177114905664e-06-3.779805582614092458e-06j)  (-1.789261873691431341e-06+8.816898007404370453e-07j)  (1.154793184237525841e-07-1.002693550342701326e-07j)  (6.418147413751341307e-08-2.473457763201275707e-08j)  (1.108774820755578260e-09-4.223527425016720008e-10j)  (-1.942275120014558599e-09+6.514280928244657573e-10j)  (-2.595302093921936178e-10+5.959768439822812811e-11j)  (3.837084447036949086e-11-4.655475842564582099e-11j)  (1.155951624694880240e-11-2.360948885301227225e-11j)  (3.158721012258330655e-12+5.265272132160975522e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (5.838550378927727111e-07+0.000000000000000000e+00j)  (1.953665736862605794e-07+0.000000000000000000e+00j)  (7.250975010918827612e-08+0.000000000000000000e+00j)  (1.586691271137104280e-08+0.000000000000000000e+00j)  (4.354039859978399613e-09+0.000000000000000000e+00j)  (1.260758477200022111e-09+0.000000000000000000e+00j)  (4.388889393722801415e-10+0.000000000000000000e+00j)  (1.322405968514213297e-10+0.000000000000000000e+00j)  (3.717235574687905130e-11+0.000000000000000000e+00j)  (6.438262649678118405e-11+0.000000000000000000e+00j)  (2.004673131535720714e-11+0.000000000000000000e+00j)  (5.098117718908790997e-12+0.000000000000000000e+00j)
 (7.274549098196391839e+00+0.000000000000000000e+00j)  (1.554261660327400651e-01-2.477089008314828714e-02j)  (-5.886704086788950574e-03+1.922374555355591723e-03j)  (1.489014392188752270e-03-1.202589612082140616e-03j)  (1.852960569308002663e-05+9.923271032339895140e-06j)  (-9.062436478223832924e-06-3.613717620818339056e-06j)  (-1.769058794606415192e-06+8.623114337532111911e-07j)  (1.154777331962091548e-07-9.830062576936480791e-08j)  (6.358512774591009824e-08-2.431510470621022220e-08j)  (1.126841246810621508e-09-3.278825640477469489e-10j)  (-1.895603402623977994e-09+6.733330748877992967e-10j)  (-2.506100958013401988e-10+5.207197956330664264e-11j)  (4.781912915557869906e-11-5.111107249070671676e-11j)  (1.495381609444537552e-11-2.331943934325277930e-11j)  (1.392386807476260383e-12+6.747412757018830451e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.779826749630175427e-07+0.000000000000000000e+00j)  (1.910988407677001968e-07+0.000000000000000000e+00j)  (7.127525919236645757e-08+0.000000000000000000e+00j)  (1.571424328705784355e-08+0.000000000000000000e+00j)  (4.237970445782829891e-09+0.000000000000000000e+00j)  (1.280030291408345741e-09+0.000000000000000000e+00j)  (4.302500662260778317e-10+0.000000000000000000e+00j)  (1.275190921003647015e-10+0.000000000000000000e+00j)  (3.709353802414720986e-11+0.000000000000000000e+00j)  (6.515283571146504119e-11+0.000000000000000000e+00j)  (2.030366435369637696e-11+0.000000000000000000e+00j)  (4.706021757670548385e-12+0.000000000000000000e+00j)
 (7.314629258517033605e+00+0.000000000000000000e+00j)  (1.544880711965118114e-01-2.446510553064404694e-02j)  (-5.817770960799825870e-03+1.887166969558951371e-03j)  (1.473596519842971598e-03-1.178012503862807580e-03j)  (1.855240800994076918e-05+9.548395429173640238e-06j)  (-8.924268920362916520e-06-3.453427435302608808e-06j)  (-1.749387551124146847e-06+8.439774499189132501e-07j)  (1.153972724258772652e-07-9.643075285488160623e-08j)  (6.299227288191027650e-08-2.388813259602181164e-08j)  (1.128595340428596122e-09-2.311008585193231685e-10j)  (-1.861191832452739145e-09+6.983981908991527596e-10j)  (-2.425930021808002789e-10+4.632931498296265976e-11j)  (5.841913965735126034e-11-5.253427708623343555e-11j)  (1.815665494137278229e-11-2.252982766791255193e-11j)  (-8.888584714288842265e-13+7.280172118920952422e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.980186717787915008e-19+0.000000000000000000e+00j)  (5.722425562714277921e-07+0.000000000000000000e+00j)  (1.872051156317222623e-07+0.000000000000000000e+00j)  (6.995987579714677868e-08+0.000000000000000000e+00j)  (1.558084840373206059e-08+0.000000000000000000e+00j)  (4.122094699003116698e-09+0.000000000000000000e+00j)  (1.290584945771759210e-09+0.000000000000000000e+00j)  (4.198597143081208631e-10+0.000000000000000000e+00j)  (1.227206859319242108e-10+0.000000000000000000e+00j)  (3.693768816472320950e-11+0.000000000000000000e+00j)  (6.517402348553646810e-11+0.000000000000000000e+00j)  (2.041833465134390248e-11+0.000000000000000000e+00j)  (4.391397346062627689e-12+0.000000000000000000e+00j)
 (7.354709418837674484e+00+0.000000000000000000e+00j)  (1.535609315076257031e-01-2.416490218300385712e-02j)  (-5.750005140435910170e-03+1.852806569569281740e-03j)  (1.458324008675062830e-03-1.154041015782340026e-03j)  (1.857016623145683589e-05+9.190013928492868795e-06j)  (-8.790766075242279843e-06-3.298684637686598059e-06j)  (-1.730323793028149016e-06+8.265574840676444646e-07j)  (1.152654755302275068e-07-9.466648964795351897e-08j)  (6.239955741110762357e-08-2.345081729626480210e-08j)  (1.112655832892473995e-09-1.344631733166637214e-10j)  (-1.838915849209074729e-09+7.212193304964496404e-10j)  (-2.351038630586228667e-10+4.104905499256126847e-11j)  (6.982430997069424881e-11-5.059696753761390821e-11j)  (2.125334763494574862e-11-2.139784458479862871e-11j)  (-3.109226564163491014e-12+6.736005942575105427e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (5.666064604419415968e-07+0.000000000000000000e+00j)  (1.837381574448010229e-07+0.000000000000000000e+00j)  (6.857330624071197985e-08+0.000000000000000000e+00j)  (1.546563002766068030e-08+0.000000000000000000e+00j)  (4.009572883518667350e-09+0.000000000000000000e+00j)  (1.291953387920093512e-09+0.000000000000000000e+00j)  (4.085992844807626356e-10+0.000000000000000000e+00j)  (1.182227550246867665e-10+0.000000000000000000e+00j)  (3.663689315925003162e-11+0.000000000000000000e+00j)  (6.424220706222086520e-11+0.000000000000000000e+00j)  (2.036734081565345240e-11+0.000000000000000000e+00j)  (4.171776406553311507e-12+0.000000000000000000e+00j)
 (7.394789579158316251e+00+0.000000000000000000e+00j)  (1.526445619136379828e-01-2.387014615948146803e-02j)  (-5.683381366902231190e-03+1.819268245262778156e-03j)  (1.443198200450844862e-03-1.130658172033498221e-03j)  (1.858290279625863132e-05+8.847341943716665450e-06j)  (-8.661792532090292263e-06-3.149277644553872592e-06j)  (-1.711912884103289117e-06+8.099098227473531774e-07j)  (1.151096319547953520e-07-9.300347123568881378e-08j)  (6.179940788904565279e-08-2.300297699907043447e-08j)  (1.078120789229045748e-09-4.196120026680013791e-11j)  (-1.825402207924752368e-09+7.370930755513240811e-10j)  (-2.271059861682977290e-10+3.595332462059568811e-11j)  (8.140362298872607326e-11-4.459929250370050406e-11j)  (2.444310875582918835e-11-1.990316946627582180e-11j)  (-4.735786911657346297e-12+5.334720398618932646e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (5.610424020118537806e-07+0.000000000000000000e+00j)  (1.807310089832889251e-07+0.000000000000000000e+00j)  (6.712499992283026978e-08+0.000000000000000000e+00j)  (1.536358380059170956e-08+0.000000000000000000e+00j)  (3.903354422987084448e-09+0.000000000000000000e+00j)  (1.284179142124316549e-09+0.000000000000000000e+00j)  (3.974967065273878912e-10+0.000000000000000000e+00j)  (1.143645883959013126e-10+0.000000000000000000e+00j)  (3.614356059810490122e-11+0.000000000000000000e+00j)  (6.233479188636843497e-11+0.000000000000000000e+00j)  (2.015004034807173399e-11+0.000000000000000000e+00j)  (4.041448639526727737e-12+0.000000000000000000e+00j)
 (7.434869739478957129e+00+0.000000000000000000e+00j)  (1.517387813577167899e-01-2.358070753581459691e-02j)  (-5.617875029266589625e-03+1.786527766439714856e-03j)  (1.428220229725030675e-03-1.107847530170024330e-03j)  (1.859065719991393500e-05+8.519603847531319847e-06j)  (-8.537209689915728242e-06-3.005026837574965829e-06j)  (-1.694167290954130680e-06+7.938899366339872765e-07j)  (1.149521309472895844e-07-9.142883502746017420e-08j)  (6.118311358854286939e-08-2.254992295559691696e-08j)  (1.025807243865013930e-09+4.154944152946812713e-11j)  (-1.815075292094811130e-09+7.441394241811281060e-10j)  (-2.179351925909568443e-10+3.183427798830689973e-11j)  (9.177142421533221750e-11-3.382538338104809517e-11j)  (2.787091312142978449e-11-1.778008496007926153e-11j)  (-5.467320952683620603e-12+3.536039909954478384e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (5.555155925908187538e-07+0.000000000000000000e+00j)  (1.781947039714631954e-07+0.000000000000000000e+00j)  (6.562566992274397992e-08+0.000000000000000000e+00j)  (1.526666808516449461e-08+0.000000000000000000e+00j)  (3.806060013453435454e-09+0.000000000000000000e+00j)  (1.267726778559821325e-09+0.000000000000000000e+00j)  (3.875718859999473728e-10+0.000000000000000000e+00j)  (1.113719885639516271e-10+0.000000000000000000e+00j)  (3.544374463855319443e-11+0.000000000000000000e+00j)  (5.960100816499186832e-11+0.000000000000000000e+00j)  (1.978488650568155317e-11+0.000000000000000000e+00j)  (3.979459837813945735e-12+0.000000000000000000e+00j)
 (7.474949899799596231e+00+0.000000000000000000e+00j)  (1.508434126763296967e-01-2.329646020596983641e-02j)  (-5.553462145927656572e-03+1.754561747392312287e-03j)  (1.413391040033127807e-03-1.085593161651409637e-03j)  (1.859349243291028811e-05+8.206035633730931683e-06j)  (-8.416870678832292436e-06-2.865776195391330378e-06j)  (-1.677066760572329913e-06+7.783597943406424360e-07j)  (1.148084904223513091e-07-8.992506595131043597e-08j)  (6.054502839493746238e-08-2.210243348083216639e-08j)  (9.585412762335031795e-10+1.116860016002984020e-10j)  (-1.802456225527040231e-09+7.441984970108293237e-10j)  (-2.079664255967031536e-10+2.982683303372692851e-11j)  (9.880941431059466539e-11-1.822086900881985238e-11j)  (3.143165925683892388e-11-1.458787547959619075e-11j)  (-5.309797991485640436e-12+1.852890473703564093e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.499897204142619044e-07+0.000000000000000000e+00j)  (1.761176669379722791e-07+0.000000000000000000e+00j)  (6.408856060294767589e-08+0.000000000000000000e+00j)  (1.516498959359350978e-08+0.000000000000000000e+00j)  (3.719802983078546991e-09+0.000000000000000000e+00j)  (1.243466142453387317e-09+0.000000000000000000e+00j)  (3.796539294129750538e-10+0.000000000000000000e+00j)  (1.093090003975076917e-10+0.000000000000000000e+00j)  (3.456202479040872501e-11+0.000000000000000000e+00j)  (5.632778497316614641e-11+0.000000000000000000e+00j)  (1.930122234350060622e-11+0.000000000000000000e+00j)  (3.962677015048774219e-12+0.000000000000000000e+00j)
 (7.515030060120237998e+00+0.000000000000000000e+00j)  (1.499582824998553776e-01-2.301728174943951447e-02j)  (-5.490119346632982636e-03+1.723347613077855917e-03j)  (1.398711398319745641e-03-1.063879632586728222e-03j)  (1.859150004856702245e-05+7.905890496201628802e-06j)  (-8.300618458653484676e-06-2.731384758929614205e-06j)  (-1.660561518243817152e-06+7.631969625454618442e-07j)  (1.146876404563745546e-07-8.847320974871819501e-08j)  (5.988573014366068983e-08-2.167397648727246326e-08j)  (8.804004038122240868e-10+1.655910300247972013e-10j)  (-1.784523700878850756e-09+7.419561164667475139e-10j)  (-1.984991903482439657e-10+3.045621555882969937e-11j)  (1.001644828943390661e-10+1.098707370270283817e-12j)  (3.465218216160176941e-11-9.918041440380837870e-12j)  (-4.527832293982262880e-12+6.736785236336730908e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.444284487890707940e-07+0.000000000000000000e+00j)  (1.744669087189154622e-07+0.000000000000000000e+00j)  (6.253014924265663812e-08+0.000000000000000000e+00j)  (1.504804324821619315e-08+0.000000000000000000e+00j)  (3.645985898118150123e-09+0.000000000000000000e+00j)  (1.212690699830421866e-09+0.000000000000000000e+00j)  (3.742141188467928113e-10+0.000000000000000000e+00j)  (1.080788812989944460e-10+0.000000000000000000e+00j)  (3.356074385676653738e-11+0.000000000000000000e+00j)  (5.289438108374055990e-11+0.000000000000000000e+00j)  (1.873061615606878324e-11+0.000000000000000000e+00j)  (3.975028922699585738e-12+0.000000000000000000e+00j)
 (7.555110220440878877e+00+0.000000000000000000e+00j)  (1.490832211560330078e-01-2.274305330383995585e-02j)  (-5.427823855032442441e-03+1.692863566816607936e-03j)  (1.384181907632692915e-03-1.042691985025519371e-03j)  (1.858480258973247714e-05+7.618446429607019756e-06j)  (-8.188286611950761288e-06-2.601718970888017486e-06j)  (-1.644578400448307533e-06+7.483024297005817122e-07j)  (1.145931046814631053e-07-8.705461781203217739e-08j)  (5.921271561944144851e-08-2.127662203494677398e-08j)  (7.955396254069804192e-10+2.020518500834430960e-10j)  (-1.761915374151031684e-09+7.427356469835421947e-10j)  (-1.909689878798117925e-10+3.310727910813919121e-11j)  (9.398508888548194174e-11+2.174845846548755739e-11j)  (3.673842881850360855e-11-3.661119455980868976e-12j)  (-3.512994447186948672e-12+1.587389775374404478e-13j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (5.387970334291645599e-07+0.000000000000000000e+00j)  (1.731908724062774649e-07+0.000000000000000000e+00j)  (6.097007923814801619e-08+0.000000000000000000e+00j)  (1.490583908057953755e-08+0.000000000000000000e+00j)  (3.585146092797235656e-09+0.000000000000000000e+00j)  (1.177114069157364982e-09+0.000000000000000000e+00j)  (3.712738549187603788e-10+0.000000000000000000e+00j)  (1.074735682301187994e-10+0.000000000000000000e+00j)  (3.253693405690813173e-11+0.000000000000000000e+00j)  (4.972229304289921779e-11+0.000000000000000000e+00j)  (1.810010572565295859e-11+0.000000000000000000e+00j)  (4.008985172727414069e-12+0.000000000000000000e+00j)
 (7.595190380761520643e+00+0.000000000000000000e+00j)  (1.482180625761642390e-01-2.247365944257246825e-02j)  (-5.366553471752569769e-03+1.663088559438395848e-03j)  (1.369803018268003162e-03-1.022015719120671247e-03j)  (1.857355273696015166e-05+7.343014533302740513e-06j)  (-8.079702157172530451e-06-2.476646511484537556e-06j)  (-1.629029453753422251e-06+7.336060685622249412e-07j)  (1.145238322013657114e-07-8.565161339843423060e-08j)  (5.853855899059659160e-08-2.091750981168282932e-08j)  (7.074692898184750898e-10+2.207617421879860284e-10j)  (-1.738404898549036309e-09+7.500964062513409806e-10j)  (-1.860240073756428922e-10+3.626728059076955140e-11j)  (7.961182415102050006e-11+4.041819062833957958e-11j)  (3.680436449773251767e-11+3.795051710355136271e-12j)  (-2.631937928391928222e-12+2.356751007314330028e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (5.330639640856780872e-07+0.000000000000000000e+00j)  (1.722235630011663086e-07+0.000000000000000000e+00j)  (5.943028124937983749e-08+0.000000000000000000e+00j)  (1.472984955796903095e-08+0.000000000000000000e+00j)  (3.536928235840939730e-09+0.000000000000000000e+00j)  (1.138791864684375267e-09+0.000000000000000000e+00j)  (3.704297438595178372e-10+0.000000000000000000e+00j)  (1.072466909547509335e-10+0.000000000000000000e+00j)  (3.161803366099282040e-11+0.000000000000000000e+00j)  (4.721447789174577245e-11+0.000000000000000000e+00j)  (1.742770623527672523e-11+0.000000000000000000e+00j)  (4.061052154539127739e-12+0.000000000000000000e+00j)
 (7.635270541082161522e+00+0.000000000000000000e+00j)  (1.473626442039858431e-01-2.220898805732074086e-02j)  (-5.306286557977546448e-03+1.634002259805948307e-03j)  (1.355575037681382676e-03-1.001836776387197243e-03j)  (1.855792919437976345e-05+7.078946651810097259e-06j)  (-7.974689740032658744e-06-2.356031968799814990e-06j)  (-1.613822047420503520e-06+7.190687904931098628e-07j)  (1.144743350019833748e-07-8.424810530485154984e-08j)  (5.787761748903274910e-08-2.059715997583784631e-08j)  (6.192627163155487564e-10+2.214316569319929565e-10j)  (-1.719023606537326911e-09+7.644171267650987337e-10j)  (-1.830829398191177467e-10+3.838455732125446221e-11j)  (5.800381350510249047e-11+5.355314657729211415e-11j)  (3.420185772340066015e-11+1.155241294388656995e-11j)  (-2.114703691003618374e-12+6.785016447469175558e-13j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.272025424176361779e-07+0.000000000000000000e+00j)  (1.714894552086109443e-07+0.000000000000000000e+00j)  (5.793341523822328821e-08+0.000000000000000000e+00j)  (1.451376914468812916e-08+0.000000000000000000e+00j)  (3.500221684430058595e-09+0.000000000000000000e+00j)  (1.099936580157589998e-09+0.000000000000000000e+00j)  (3.709894439201892124e-10+0.000000000000000000e+00j)  (1.071783833734696705e-10+0.000000000000000000e+00j)  (3.095324352523909185e-11+0.000000000000000000e+00j)  (4.567200672479751838e-11+0.000000000000000000e+00j)  (1.672030440642491807e-11+0.000000000000000000e+00j)  (4.125437362007847257e-12+0.000000000000000000e+00j)
 (7.675350701402803288e+00+0.000000000000000000e+00j)  (1.465168069071331736e-01-2.194893024516945956e-02j)  (-5.247002019522761622e-03+1.605585026646946887e-03j)  (1.341498139539233246e-03-9.821415241211511708e-04j)  (1.853812984100498368e-05+6.825641192707160547e-06j)  (-7.873076601720899775e-06-2.239734576851462488e-06j)  (-1.598869079555461354e-06+7.046808736900532556e-07j)  (1.144347585860856552e-07-8.283088382334427604e-08j)  (5.724274635808115043e-08-2.030981961142310282e-08j)  (5.344399719205880002e-10+2.035722605781605649e-10j)  (-1.707863450386752222e-09+7.830366775499774797e-10j)  (-1.806730519961612218e-10+3.878754707628880170e-11j)  (3.177001554146876433e-11+5.819829871783150679e-11j)  (2.880227382194751290e-11+1.840775293373920383e-11j)  (-2.020886505107943563e-12+1.223741315556988271e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.211923128272746790e-07+0.000000000000000000e+00j)  (1.709086431983993235e-07+0.000000000000000000e+00j)  (5.650092197585352502e-08+0.000000000000000000e+00j)  (1.425408549878372247e-08+0.000000000000000000e+00j)  (3.473430910162319088e-09+0.000000000000000000e+00j)  (1.062630334906725277e-09+0.000000000000000000e+00j)  (3.721637842674584055e-10+0.000000000000000000e+00j)  (1.071122694239060016e-10+0.000000000000000000e+00j)  (3.069378162422280629e-11+0.000000000000000000e+00j)  (4.519777327243102688e-11+0.000000000000000000e+00j)  (1.597524765003975401e-11+0.000000000000000000e+00j)  (4.189998536600573645e-12+0.000000000000000000e+00j)
 (7.715430861723444167e+00+0.000000000000000000e+00j)  (1.456803948911162550e-01-2.169338020013937551e-02j)  (-5.188679291386986449e-03+1.577817881630423419e-03j)  (1.327572372253092671e-03-9.629167408842249226e-04j)  (1.851436300866392962e-05+6.582546283843248769e-06j)  (-7.774697632103610932e-06-2.127608188875305871e-06j)  (-1.584097636489432688e-06+6.904566704277743434e-07j)  (1.143918494986830420e-07-8.139141772882940148e-08j)  (5.664303153726012057e-08-2.004512297103846916e-08j)  (4.577098070900839111e-10+1.672772013373432235e-10j)  (-1.706644315119991960e-09+8.016623343605439541e-10j)  (-1.773450151572985376e-10+3.806900271187261400e-11j)  (4.754899829019986468e-12+5.279443282859319671e-11j)  (2.109392558740715690e-11+2.319210366803405337e-11j)  (-2.281420225672645983e-12+1.664061802894194002e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.150202655554507197e-07+0.000000000000000000e+00j)  (1.704017617533217212e-07+0.000000000000000000e+00j)  (5.515106736000988741e-08+0.000000000000000000e+00j)  (1.395044010011773478e-08+0.000000000000000000e+00j)  (3.454786010682787581e-09+0.000000000000000000e+00j)  (1.028488820891108386e-09+0.000000000000000000e+00j)  (3.732459807984925507e-10+0.000000000000000000e+00j)  (1.069625685159363238e-10+0.000000000000000000e+00j)  (3.095780725079551002e-11+0.000000000000000000e+00j)  (4.563912872293843700e-11+0.000000000000000000e+00j)  (1.518702686248474600e-11+0.000000000000000000e+00j)  (4.236925687251883920e-12+0.000000000000000000e+00j)
 (7.755511022044085934e+00+0.000000000000000000e+00j)  (1.448532556157333118e-01-2.144223510894421522e-02j)  (-5.131298322769572637e-03+1.550682483626601282e-03j)  (1.313797667238512717e-03-9.441496028442622783e-04j)  (1.848683794615185689e-05+6.349159783002423822e-06j)  (-7.679399641153239673e-06-2.019503440697255588e-06j)  (-1.569454695861960685e-06+6.764267162470198228e-07j)  (1.143312469157925661e-07-7.992714402572491127e-08j)  (5.608270511513864627e-08-1.979009342306304008e-08j)  (3.947508650965054387e-10+1.145744240703071010e-10j)  (-1.714582417545501503e-09+8.161448140183683069e-10j)  (-1.725905212185305767e-10+3.767803496881050474e-11j)  (-1.876826312891681817e-11+3.768896642704975503e-11j)  (1.205801397588624941e-11+2.508841805369274784e-11j)  (-2.772803509612327494e-12+1.880267845708425419e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (2.980186717787915008e-19+0.000000000000000000e+00j)  (5.086817334352702331e-07+0.000000000000000000e+00j)  (1.698943316874129058e-07+0.000000000000000000e+00j)  (5.389736601829505835e-08+0.000000000000000000e+00j)  (1.360573625159577434e-08+0.000000000000000000e+00j)  (3.442582616812677476e-09+0.000000000000000000e+00j)  (9.983740155695185403e-10+0.000000000000000000e+00j)  (3.737291755191170524e-10+0.000000000000000000e+00j)  (1.067007055761137097e-10+0.000000000000000000e+00j)  (3.178811547067750902e-11+0.000000000000000000e+00j)  (4.662263477600789005e-11+0.000000000000000000e+00j)  (1.435781295219390621e-11+0.000000000000000000e+00j)  (4.247824102076232135e-12+0.000000000000000000e+00j)
 (7.795591182364726812e+00+0.000000000000000000e+00j)  (1.440352397138480456e-01-2.119539505078448655e-02j)  (-5.074839562539189969e-03+1.524161104092550990e-03j)  (1.300173847010270469e-03-9.258276707213939499e-04j)  (1.845575563658996351e-05+6.125026025907438760e-06j)  (-7.587043918885164485e-06-1.915271630736085085e-06j)  (-1.554909157675483369e-06+6.626288492388689610e-07j)  (1.142404935500250770e-07-7.844114723560566656e-08j)  (5.556078328362338800e-08-1.953092515374545044e-08j)  (3.508028581301202682e-10+5.038650707592677900e-11j)  (-1.729324562843511965e-09+8.236796157125820121e-10j)  (-1.671805937507278607e-10+3.896227658634731564e-11j)  (-3.510329087593850190e-11+1.515783532355175466e-11j)  (2.906033766444462085e-12+2.379735201043052227e-11j)  (-3.368600819583377069e-12+1.819683767962844884e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (5.021809085548001474e-07+0.000000000000000000e+00j)  (1.693203191580021139e-07+0.000000000000000000e+00j)  (5.274767368847051885e-08+0.000000000000000000e+00j)  (1.322595642803989888e-08+0.000000000000000000e+00j)  (3.435276922226888994e-09+0.000000000000000000e+00j)  (9.722653745491774341e-10+0.000000000000000000e+00j)  (3.733464880881800872e-10+0.000000000000000000e+00j)  (1.063336997407361986e-10+0.000000000000000000e+00j)  (3.312428818872460230e-11+0.000000000000000000e+00j)  (4.766823657704487700e-11+0.000000000000000000e+00j)  (1.350681570110304448e-11+0.000000000000000000e+00j)  (4.210560708284989098e-12+0.000000000000000000e+00j)
 (7.835671342685368579e+00+0.000000000000000000e+00j)  (1.432262009124597446e-01-2.095276290100188746e-02j)  (-5.019283945141006509e-03+1.498236603529067013e-03j)  (1.286700633110563537e-03-9.079388771122278530e-04j)  (1.842130114297491823e-05+5.909729613127594600e-06j)  (-7.497506401733283656e-06-1.814769328736166805e-06j)  (-1.540450408080461146e-06+6.491000271775165603e-07j)  (1.141113693253338113e-07-7.693990741987673952e-08j)  (5.507093275021059175e-08-1.925462310104745550e-08j)  (3.286561571741313971e-10-1.777598446085082209e-11j)  (-1.748181390586470479e-09+8.229868679761659227e-10j)  (-1.626991080025337252e-10+4.225156541373418543e-11j)  (-4.202409649332565758e-11-1.112681725570915784e-11j)  (-5.182518745909055597e-12+1.952651971557618910e-11j)  (-3.945490614435172012e-12+1.467800322929466005e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.955309160174274697e-07+0.000000000000000000e+00j)  (1.686248147561013429e-07+0.000000000000000000e+00j)  (5.170406436822150590e-08+0.000000000000000000e+00j)  (1.281968389776540314e-08+0.000000000000000000e+00j)  (3.431432932098996067e-09+0.000000000000000000e+00j)  (9.493567141562481314e-10+0.000000000000000000e+00j)  (3.720437596335225293e-10+0.000000000000000000e+00j)  (1.058837899823260236e-10+0.000000000000000000e+00j)  (3.480756540467682491e-11+0.000000000000000000e+00j)  (4.831920111416775744e-11+0.000000000000000000e+00j)  (1.267187801950129021e-11+0.000000000000000000e+00j)  (4.124650156137198988e-12+0.000000000000000000e+00j)
 (7.875751503006009457e+00+0.000000000000000000e+00j)  (1.424259959559968369e-01-2.071424423842682661e-02j)  (-4.964612876929369589e-03+1.472892408957110532e-03j)  (1.273377653793850888e-03-8.904715140243866329e-04j)  (1.838363851152454050e-05+5.702886978618168084e-06j)  (-7.410675361398595841e-06-1.717862392604978089e-06j)  (-1.526084386268710607e-06+6.358700633442489657e-07j)  (1.139402104552734269e-07-7.542999843448373759e-08j)  (5.460154856291706950e-08-1.895091552774221826e-08j)  (3.271499144937227993e-10-8.158437987630326839e-11j)  (-1.768883420445485285e-09+8.136993855234426242e-10j)  (-1.605447181778340010e-10+4.655738108455305062e-11j)  (-3.923955608052910929e-11-3.703370553450243718e-11j)  (-1.122886496345821757e-11+1.288062472303594970e-11j)  (-4.372480483039421522e-12+8.528858402557886969e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.887534015352503181e-07+0.000000000000000000e+00j)  (1.677658184917265246e-07+0.000000000000000000e+00j)  (5.076341167489730830e-08+0.000000000000000000e+00j)  (1.239737445732372101e-08+0.000000000000000000e+00j)  (3.429589261625626165e-09+0.000000000000000000e+00j)  (9.283602757535485847e-10+0.000000000000000000e+00j)  (3.699088517151981496e-10+0.000000000000000000e+00j)  (1.053738141073423088e-10+0.000000000000000000e+00j)  (3.661546011458334771e-11+0.000000000000000000e+00j)  (4.824208789630244417e-11+0.000000000000000000e+00j)  (1.189953746923754094e-11+0.000000000000000000e+00j)  (4.002766161543027281e-12+0.000000000000000000e+00j)
 (7.915831663326651224e+00+0.000000000000000000e+00j)  (1.416344845317666357e-01-2.047974725625950967e-02j)  (-4.910808222913406497e-03+1.448112492364847341e-03j)  (1.260204451356896531e-03-8.734142205171213647e-04j)  (1.834290891775216379e-05+5.504136872230841341e-06j)  (-7.326447297463216701e-06-1.624428163439166309e-06j)  (-1.511828420458572247e-06+6.229577285492433522e-07j)  (1.137258654269898070e-07-7.391546058990334911e-08j)  (5.413656663195285660e-08-1.861461269330029584e-08j)  (3.411582671395908667e-10-1.344392522868845486e-10j)  (-1.789541889125188620e-09+7.956263444556762019e-10j)  (-1.610074814144624211e-10+5.009036913465801609e-11j)  (-2.827006439093968529e-11-5.898510573977447248e-11j)  (-1.453642345906357059e-11+4.749703238947084725e-12j)  (-4.530907185534217511e-12+7.317535450932160694e-14j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.818776185933358984e-07+0.000000000000000000e+00j)  (1.667151618940510804e-07+0.000000000000000000e+00j)  (4.991843898162279471e-08+0.000000000000000000e+00j)  (1.197047289177085573e-08+0.000000000000000000e+00j)  (3.428147839991019600e-09+0.000000000000000000e+00j)  (9.079192013755027765e-10+0.000000000000000000e+00j)  (3.670853387926703331e-10+0.000000000000000000e+00j)  (1.048185429741386234e-10+0.000000000000000000e+00j)  (3.830725985235974717e-11+0.000000000000000000e+00j)  (4.728961060638314642e-11+0.000000000000000000e+00j)  (1.122662708116985307e-11+0.000000000000000000e+00j)  (3.867307238536863252e-12+0.000000000000000000e+00j)
 (7.955911823647292103e+00+0.000000000000000000e+00j)  (1.408515291974964390e-01-2.024918267633268529e-02j)  (-4.857852293903178881e-03+1.423881350078915831e-03j)  (1.247180488989764555e-03-8.567559703965340213e-04j)  (1.829923221828359578e-05+5.313131104830923405e-06j)  (-7.244722320452668737e-06-1.534355174328348404e-06j)  (-1.497705865339233378e-06+6.103689825512863565e-07j)  (1.134663278230345055e-07-7.239744473502695395e-08j)  (5.365764651439244429e-08-1.824793461225148589e-08j)  (3.633002194517135410e-10-1.735624425162137909e-10j)  (-1.808090137916970736e-09+7.685173011921970296e-10j)  (-1.629903266493139736e-10+5.129997159365323348e-11j)  (-1.182262191996311132e-11-7.468779276297157812e-11j)  (-1.475371221916434157e-11-3.774159310058583038e-12j)  (-4.374498191240307321e-12-7.058408480115101478e-13j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.749390380682601560e-07+0.000000000000000000e+00j)  (1.654586192577184501e-07+0.000000000000000000e+00j)  (4.915893784390280327e-08+0.000000000000000000e+00j)  (1.155049513349285884e-08+0.000000000000000000e+00j)  (3.425370421947887031e-09+0.000000000000000000e+00j)  (8.870008728501749664e-10+0.000000000000000000e+00j)  (3.636957036387647949e-10+0.000000000000000000e+00j)  (1.042200740514792564e-10+0.000000000000000000e+00j)  (3.966379523833710270e-11+0.000000000000000000e+00j)  (4.553467329155879933e-11+0.000000000000000000e+00j)  (1.066407982990261289e-11+0.000000000000000000e+00j)  (3.742653931599294037e-12+0.000000000000000000e+00j)
 (7.995991983967933869e+00+0.000000000000000000e+00j)  (1.400769953109026189e-01-2.002246366661140919e-02j)  (-4.805727834044415218e-03+1.400183983015962407e-03j)  (1.234305157011823893e-03-8.404860599599650421e-04j)  (1.825271148212536564e-05+5.129526852020680492e-06j)  (-7.165400465414451877e-06-1.447540552661978954e-06j)  (-1.483741048332577230e-06+5.980968212795929213e-07j)  (1.131560395489750962e-07-7.087658521411437481e-08j)  (5.314785150461187387e-08-1.786175978104496528e-08j)  (3.866691384374601289e-10-2.005393519412357456e-10j)  (-1.821824706939771202e-09+7.325036205486485306e-10j)  (-1.645628243556141736e-10+4.981866977982071256e-11j)  (7.049965974646782365e-12-8.337332731148954859e-11j)  (-1.195959299983954236e-11-1.150134536238816563e-11j)  (-3.978487779598969788e-12-1.319768234620438412e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.679775452142879278e-07+0.000000000000000000e+00j)  (1.639952703197157694e-07+0.000000000000000000e+00j)  (4.847288935361140800e-08+0.000000000000000000e+00j)  (1.114818943650410822e-08+0.000000000000000000e+00j)  (3.419509993067626671e-09+0.000000000000000000e+00j)  (8.651700677964834129e-10+0.000000000000000000e+00j)  (3.597913905002176685e-10+0.000000000000000000e+00j)  (1.035656501575347191e-10+0.000000000000000000e+00j)  (4.051481968576430350e-11+0.000000000000000000e+00j)  (4.327839336366597010e-11+0.000000000000000000e+00j)  (1.019527962729359487e-11+0.000000000000000000e+00j)  (3.646037677126646976e-12+0.000000000000000000e+00j)
 (8.036072144288574748e+00+0.000000000000000000e+00j)  (1.393107509612264150e-01-1.979950576179208277e-02j)  (-4.754418008729977517e-03+1.377005877772790807e-03j)  (1.221577778349360391e-03-8.245940958406299199e-04j)  (1.820343957866726064e-05+4.952981482320356551e-06j)  (-7.088379989995414394e-06-1.363886064100774933e-06j)  (-1.469954605815889961e-06+5.861224025963572935e-07j)  (1.127857413677898336e-07-6.935699082525944296e-08j)  (5.259607160634477930e-08-1.747473531714124955e-08j)  (4.072902156145519471e-10-2.199875194743185241e-10j)  (-1.827559442110007494e-09+6.888637291500226075e-10j)  (-1.640374918045350850e-10+4.674215164216387052e-11j)  (2.568141034494456000e-11-8.557183672156065526e-11j)  (-6.727944696785170621e-12-1.733023135451452816e-11j)  (-3.511535878212636053e-12-1.706473048765845962e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (4.610353308893212306e-07+0.000000000000000000e+00j)  (1.623361878403839457e-07+0.000000000000000000e+00j)  (4.784732934155855220e-08+0.000000000000000000e+00j)  (1.077285169510970553e-08+0.000000000000000000e+00j)  (3.409032850086906741e-09+0.000000000000000000e+00j)  (8.426912742648510947e-10+0.000000000000000000e+00j)  (3.553363365010810856e-10+0.000000000000000000e+00j)  (1.028277019646531250e-10+0.000000000000000000e+00j)  (4.075377683450072493e-11+0.000000000000000000e+00j)  (4.101857546655513552e-11+0.000000000000000000e+00j)  (9.792426927848351556e-12+0.000000000000000000e+00j)  (3.581771632750650556e-12+0.000000000000000000e+00j)
 (8.076152304609216515e+00+0.000000000000000000e+00j)  (1.385526669026769520e-01-1.958022678686939175e-02j)  (-4.703906392876692870e-03+1.354332988515598345e-03j)  (1.208997613120048505e-03-8.090699830781188442e-04j)  (1.815150663345601586e-05+4.783150363593119408e-06j)  (-7.013557959852209727e-06-1.283294113278435389e-06j)  (-1.456359256709513496e-06+5.744174852410441497e-07j)  (1.123455219770363202e-07-6.784963388652980992e-08j)  (5.200072222221598447e-08-1.710988158610997421e-08j)  (4.251281069477540664e-10-2.370003773463658680e-10j)  (-1.822450036781226225e-09+6.404969772947442704e-10j)  (-1.609455387548831078e-10+4.406472849073788433e-11j)  (4.221344242787183669e-11-8.261954168408063622e-11j)  (-7.768225571202979849e-14-2.049859898205588953e-11j)  (-3.122728196521257334e-12-1.953914679798865276e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.541546199550556946e-07+0.000000000000000000e+00j)  (1.605025421672500941e-07+0.000000000000000000e+00j)  (4.726892524916685520e-08+0.000000000000000000e+00j)  (1.043182062682411674e-08+0.000000000000000000e+00j)  (3.392838052444428559e-09+0.000000000000000000e+00j)  (8.204535370309407046e-10+0.000000000000000000e+00j)  (3.502203820320235551e-10+0.000000000000000000e+00j)  (1.019668587782043019e-10+0.000000000000000000e+00j)  (4.034153887405916317e-11+0.000000000000000000e+00j)  (3.934437957059495524e-11+0.000000000000000000e+00j)  (9.441593461744120437e-12+0.000000000000000000e+00j)  (3.542317500750640523e-12+0.000000000000000000e+00j)
 (8.116232464929856505e+00+0.000000000000000000e+00j)  (1.378026164897241945e-01-1.936454678354615488e-02j)  (-4.654176959556323608e-03+1.332151719630858110e-03j)  (1.196563862239767963e-03-7.939039136230877656e-04j)  (1.809700717537288507e-05+4.619687566111970134e-06j)  (-6.940832652611487451e-06-1.205664857766679856e-06j)  (-1.442956418264461131e-06+5.629483874932648925e-07j)  (1.118299920857059570e-07-6.637294598070715453e-08j)  (5.137120217564044300e-08-1.678941398981948977e-08j)  (4.432241835079803382e-10-2.546387317244039739e-10j)  (-1.805057779407279395e-09+5.916577285621113437e-10j)  (-1.563442884950850644e-10+4.358314596775235074e-11j)  (5.568500500511794333e-11-7.613465167890145944e-11j)  (6.744008057773488920e-12-2.079400572211147694e-11j)  (-2.820855345684071154e-12-2.233176039505286659e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.980186717787915008e-19+0.000000000000000000e+00j)  (4.473754041164878658e-07+0.000000000000000000e+00j)  (1.585232416203973412e-07+0.000000000000000000e+00j)  (4.672433289682095691e-08+0.000000000000000000e+00j)  (1.013014487805622540e-08+0.000000000000000000e+00j)  (3.370375877771625006e-09+0.000000000000000000e+00j)  (7.997411208830448718e-10+0.000000000000000000e+00j)  (3.442929384437477449e-10+0.000000000000000000e+00j)  (1.009381669381497129e-10+0.000000000000000000e+00j)  (3.930083786142002964e-11+0.000000000000000000e+00j)  (3.873120844865954375e-11+0.000000000000000000e+00j)  (9.162230859607501586e-12+0.000000000000000000e+00j)  (3.514897342083042223e-12+0.000000000000000000e+00j)
 (8.156312625250498272e+00+0.000000000000000000e+00j)  (1.370604756141854119e-01-1.915238793936671624e-02j)  (-4.605214068969851367e-03+1.310448909102282901e-03j)  (1.184275670068604593e-03-7.790863555451779492e-04j)  (1.804004603280526001e-05+4.462248968163544267e-06j)  (-6.870106847692586274e-06-1.130895044563224675e-06j)  (-1.429734504993755847e-06+5.516813766903278709e-07j)  (1.112432150043775701e-07-6.494965973746274025e-08j)  (5.072633742829768209e-08-1.652940225768077101e-08j)  (4.655133115042142838e-10-2.726688863727700193e-10j)  (-1.776023371540352114e-09+5.469726728209361393e-10j)  (-1.522753973695426950e-10+4.588893565054434347e-11j)  (6.589030258341814836e-11-6.761330824722860386e-11j)  (1.258722183955414917e-11-1.859674859926795434e-11j)  (-2.451006535303060491e-12-2.648291567275267542e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.980186717787915008e-19+0.000000000000000000e+00j)  (4.407333543491782089e-07+0.000000000000000000e+00j)  (1.564322582099382446e-07+0.000000000000000000e+00j)  (4.620044968784983137e-08+0.000000000000000000e+00j)  (9.870414708817675730e-09+0.000000000000000000e+00j)  (3.341606279602521493e-09+0.000000000000000000e+00j)  (7.818982671854558293e-10+0.000000000000000000e+00j)  (3.374069520954534109e-10+0.000000000000000000e+00j)  (9.969915239242246085e-11+0.000000000000000000e+00j)  (3.770344156000792336e-11+0.000000000000000000e+00j)  (3.930865478190796711e-11+0.000000000000000000e+00j)  (9.010366542284592121e-12+0.000000000000000000e+00j)  (3.488660416582999487e-12+0.000000000000000000e+00j)
 (8.196392785571140038e+00+0.000000000000000000e+00j)  (1.363261226440516394e-01-1.894367451946026015e-02j)  (-4.557002457754446428e-03+1.289211812580148310e-03j)  (1.172132126247543010e-03-7.646080432174156031e-04j)  (1.798074236740860161e-05+4.310497049433674358e-06j)  (-6.801291053074482200e-06-1.058878550804714596e-06j)  (-1.416669832289206025e-06+5.405887008582208177e-07j)  (1.106008874513055460e-07-6.360076542255642407e-08j)  (5.009023542030873934e-08-1.633607308381973839e-08j)  (4.945075038812841634e-10-2.880325985119290530e-10j)  (-1.737938336423185362e-09+5.102240835558842239e-10j)  (-1.506791620415703860e-10+5.001298232643867928e-11j)  (7.312749843915864037e-11-5.819033185159136379e-11j)  (1.668708789170439480e-11-1.471138144955075156e-11j)  (-1.807188564307331957e-12-3.115364681693574636e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (4.342580767737554199e-07+0.000000000000000000e+00j)  (1.542658153265351488e-07+0.000000000000000000e+00j)  (4.568467712785592562e-08+0.000000000000000000e+00j)  (9.652780368137265806e-09+0.000000000000000000e+00j)  (3.306804283766524977e-09+0.000000000000000000e+00j)  (7.679646567797716890e-10+0.000000000000000000e+00j)  (3.294667838199404153e-10+0.000000000000000000e+00j)  (9.821697172117608647e-11+0.000000000000000000e+00j)  (3.565298646304445519e-11+0.000000000000000000e+00j)  (4.078871100188449955e-11+0.000000000000000000e+00j)  (9.059591519648663114e-12+0.000000000000000000e+00j)  (3.458368705930130101e-12+0.000000000000000000e+00j)
 (8.236472945891781805e+00+0.000000000000000000e+00j)  (1.355994383640011514e-01-1.873833280078554195e-02j)  (-4.509527228612878781e-03+1.268428088110971257e-03j)  (1.160132267010822223e-03-7.504599686790274860e-04j)  (1.791923154295195213e-05+4.164106602947333181e-06j)  (-6.734306045700369889e-06-9.895082020810179738e-07j)  (-1.403730504106477877e-06+5.296537641376635832e-07j)  (1.099283983694165367e-07-6.233893290723695687e-08j)  (4.948701347399063015e-08-1.620489930711313571e-08j)  (5.299960223207358410e-10-2.966018229577590537e-10j)  (-1.694484987570159043e-09+4.835300048699114823e-10j)  (-1.523704178908458233e-10+5.390721276363308643e-11j)  (7.792123699274922957e-11-4.855204814657860432e-11j)  (1.877638972650188652e-11-1.006931495488575286e-11j)  (-8.097303143525455035e-13-3.375055201199575886e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.279718456453730464e-07+0.000000000000000000e+00j)  (1.520596294239430380e-07+0.000000000000000000e+00j)  (4.516526799040668401e-08+0.000000000000000000e+00j)  (9.475206752405005500e-09+0.000000000000000000e+00j)  (3.266284562744661023e-09+0.000000000000000000e+00j)  (7.583815047390111838e-10+0.000000000000000000e+00j)  (3.204773904316913642e-10+0.000000000000000000e+00j)  (9.647196224483199294e-11+0.000000000000000000e+00j)  (3.326740644354747331e-11+0.000000000000000000e+00j)  (4.262915205382925083e-11+0.000000000000000000e+00j)  (9.362679150708209746e-12+0.000000000000000000e+00j)  (3.424032922713032584e-12+0.000000000000000000e+00j)
 (8.276553106212421795e+00+0.000000000000000000e+00j)  (1.348803059175494590e-01-1.853629100877366917e-02j)  (-4.462773840255345077e-03+1.248085781497150102e-03j)  (1.148275076342790847e-03-7.366333742414156276e-04j)  (1.785566475839784486e-05+4.022770625413472681e-06j)  (-6.669084503642486801e-06-9.226783791656712771e-07j)  (-1.390882609809102612e-06+5.188737388014991498e-07j)  (1.092552354560730718e-07-6.116411400039011913e-08j)  (4.893620360441098460e-08-1.612244431115303640e-08j)  (5.692542134370589140e-10-2.951520454906297413e-10j)  (-1.649349029269829183e-09+4.672970475628409722e-10j)  (-1.566274658937432774e-10+5.547601113605052780e-11j)  (8.077133921693181216e-11-3.898084451929491544e-11j)  (1.899095905897041180e-11-5.460103553604341532e-12j)  (3.831733829371807722e-13-3.145550801966744811e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (4.218889013151437018e-07+0.000000000000000000e+00j)  (1.498463949878105415e-07+0.000000000000000000e+00j)  (4.463178508604852186e-08+0.000000000000000000e+00j)  (9.334002385703710260e-09+0.000000000000000000e+00j)  (3.220155064758854530e-09+0.000000000000000000e+00j)  (7.528614409134729497e-10+0.000000000000000000e+00j)  (3.105927983656369239e-10+0.000000000000000000e+00j)  (9.445673032190514385e-11+0.000000000000000000e+00j)  (3.066546066665567992e-11+0.000000000000000000e+00j)  (4.427343005938875232e-11+0.000000000000000000e+00j)  (9.914449483290776478e-12+0.000000000000000000e+00j)  (3.388334644249472512e-12+0.000000000000000000e+00j)
 (8.316633266533063562e+00+0.000000000000000000e+00j)  (1.341686107507864267e-01-1.833747925627018591e-02j)  (-4.416728097643987487e-03+1.228173312257709862e-03j)  (1.136559487352677188e-03-7.231197462368079559e-04j)  (1.779020655071974230e-05+3.886205684272872541e-06j)  (-6.605571731539720885e-06-8.582881088701343519e-07j)  (-1.378096969758203651e-06+5.082585075933672362e-07j)  (1.086078274424243765e-07-6.006310948846353044e-08j)  (4.845012403753794611e-08-1.606986002744327458e-08j)  (6.083848206040224705e-10-2.825109477410101573e-10j)  (-1.605511876814250222e-09+4.608327075657499137e-10j)  (-1.615812605129357347e-10+5.357994589429760605e-11j)  (8.197838589550525532e-11-2.950624143899393233e-11j)  (1.766003364020075834e-11-1.417414181136311644e-12j)  (1.417933913670671435e-12-2.316662070064455554e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.160153458178460885e-07+0.000000000000000000e+00j)  (1.476536789174564872e-07+0.000000000000000000e+00j)  (4.407565636287810618e-08+0.000000000000000000e+00j)  (9.224596200164892045e-09+0.000000000000000000e+00j)  (3.168202310210402934e-09+0.000000000000000000e+00j)  (7.504616563621794660e-10+0.000000000000000000e+00j)  (3.001579063859521278e-10+0.000000000000000000e+00j)  (9.217265062134913275e-11+0.000000000000000000e+00j)  (2.796129841578412747e-11+0.000000000000000000e+00j)  (4.530563415911596157e-11+0.000000000000000000e+00j)  (1.064379850747568708e-11+0.000000000000000000e+00j)  (3.353977131559243141e-12+0.000000000000000000e+00j)
 (8.356713426853705329e+00+0.000000000000000000e+00j)  (1.334642405576528523e-01-1.814182948468231679e-02j)  (-4.371376142530666691e-03+1.208679460162744761e-03j)  (1.124984384162517215e-03-7.099108096627789995e-04j)  (1.772303045432643815e-05+3.754156092706239931e-06j)  (-6.543725436926983613e-06-7.962445294063006938e-07j)  (-1.365354162363206924e-06+4.978261198660185640e-07j)  (1.080035129892139477e-07-5.901315535465695024e-08j)  (4.803346314542106755e-08-1.602651105702609428e-08j)  (6.438455539798068772e-10-2.594464432620091115e-10j)  (-1.565239060863441124e-09+4.631012513385238343e-10j)  (-1.651410717023869906e-10+4.848559541449607759e-11j)  (8.159189891582990431e-11-2.010765257556980640e-11j)  (1.512878038320604678e-11+1.726098539665223256e-12j)  (1.921678591761708771e-12-1.054713197348740820e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (4.103496119754270850e-07+0.000000000000000000e+00j)  (1.455023494894149192e-07+0.000000000000000000e+00j)  (4.349078099139296914e-08+0.000000000000000000e+00j)  (9.142442615138357005e-09+0.000000000000000000e+00j)  (3.109960121493554417e-09+0.000000000000000000e+00j)  (7.498201520361213609e-10+0.000000000000000000e+00j)  (2.897299784370781686e-10+0.000000000000000000e+00j)  (8.962772683380029093e-11+0.000000000000000000e+00j)  (2.526885837254597939e-11+0.000000000000000000e+00j)  (4.549978086206547523e-11+0.000000000000000000e+00j)  (1.143877269174297537e-11+0.000000000000000000e+00j)  (3.322064747329442140e-12+0.000000000000000000e+00j)
 (8.396793587174347095e+00+0.000000000000000000e+00j)  (1.327670852267099910e-01-1.794927540724148077e-02j)  (-4.326704444278837471e-03+1.189593352315527520e-03j)  (1.113548604470770542e-03-6.969985233910259374e-04j)  (1.765431332768861773e-05+3.626396300100507916e-06j)  (-6.483514321415794515e-06-7.364666133471391674e-07j)  (-1.352646027472674633e-06+4.875963796738992995e-07j)  (1.074476757984899748e-07-5.798793454465430988e-08j)  (4.768433814486220895e-08-1.597257479214480201e-08j)  (6.732540793880594388e-10-2.276548527024650598e-10j)  (-1.530587916102926132e-09+4.730529137233312973e-10j)  (-1.659192981918026880e-10+4.158066207039231504e-11j)  (7.948519611126951269e-11-1.088526617112656920e-11j)  (1.171314850824561662e-11+3.710369131541780464e-12j)  (1.703236533046982973e-12+2.493741910742854140e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.048834316348491971e-07+0.000000000000000000e+00j)  (1.434056132361604416e-07+0.000000000000000000e+00j)  (4.287412005608700377e-08+0.000000000000000000e+00j)  (9.083863375263008218e-09+0.000000000000000000e+00j)  (3.044941164930406557e-09+0.000000000000000000e+00j)  (7.494587082111713198e-10+0.000000000000000000e+00j)  (2.800578434231464547e-10+0.000000000000000000e+00j)  (8.683975818742743964e-11+0.000000000000000000e+00j)  (2.271417164746466323e-11+0.000000000000000000e+00j)  (4.480552551120536042e-11+0.000000000000000000e+00j)  (1.218279846340395136e-11+0.000000000000000000e+00j)  (3.291384938428022814e-12+0.000000000000000000e+00j)
 (8.436873747494987086e+00+0.000000000000000000e+00j)  (1.320770367893577824e-01-1.775975245429521621e-02j)  (-4.282699790960602625e-03+1.170904450757531733e-03j)  (1.102250942807677780e-03-6.843750755959673989e-04j)  (1.758422909535650548e-05+3.502731093949358306e-06j)  (-6.424915141921706385e-06-6.788887770207931999e-07j)  (-1.339973187762049411e-06+4.775850558268875249e-07j)  (1.069345904611222410e-07-5.696363688791886649e-08j)  (4.739568794277339149e-08-1.589035001398567308e-08j)  (6.951406410289025612e-10-1.887109808543534800e-10j)  (-1.503885281668863282e-09+4.892884255959690392e-10j)  (-1.636699097580339302e-10+3.459634412497386378e-11j)  (7.549915054927239142e-11-2.132172446170262000e-12j)  (7.779044666896153356e-12+4.275218684975500592e-12j)  (8.622030459364932599e-13+1.155359576279538339e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (3.996031913409144422e-07+0.000000000000000000e+00j)  (1.413686792614760537e-07+0.000000000000000000e+00j)  (4.222618728131491529e-08+0.000000000000000000e+00j)  (9.046625260942481519e-09+0.000000000000000000e+00j)  (2.972949684304444812e-09+0.000000000000000000e+00j)  (7.480544717698719051e-10+0.000000000000000000e+00j)  (2.719941925425670464e-10+0.000000000000000000e+00j)  (8.384621285618687443e-11+0.000000000000000000e+00j)  (2.044839740511441906e-11+0.000000000000000000e+00j)  (4.330428915014402411e-11+0.000000000000000000e+00j)  (1.278277627577381379e-11+0.000000000000000000e+00j)  (3.258027079981868844e-12+0.000000000000000000e+00j)
 (8.476953907815628853e+00+0.000000000000000000e+00j)  (1.313939893694578698e-01-1.757319772054663151e-02j)  (-4.239349280720325353e-03+1.152602540572865517e-03j)  (1.091090154377551179e-03-6.720328791074017078e-04j)  (1.751294281525022926e-05+3.382993537830921751e-06j)  (-6.367908063419453016e-06-6.234636564919056223e-07j)  (-1.327339796780212133e-06+4.678010191864560233e-07j)  (1.064509839820789927e-07-5.592305194330163341e-08j)  (4.715618632946736339e-08-1.576483311702152804e-08j)  (7.080539375265431549e-10-1.437633229939742884e-10j)  (-1.487623193022693963e-09+5.093279807867876619e-10j)  (-1.590812552183787212e-10+2.882798698122519741e-11j)  (6.956991104642768862e-11+5.693713175906361139e-12j)  (3.846111082314033436e-12+3.215842997491388871e-12j)  (-2.465260796463089091e-13+1.372620160877731156e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.944915430438912551e-07+0.000000000000000000e+00j)  (1.393890226044370784e-07+0.000000000000000000e+00j)  (4.155133700832343298e-08+0.000000000000000000e+00j)  (9.030115788658234774e-09+0.000000000000000000e+00j)  (2.894370223588624604e-09+0.000000000000000000e+00j)  (7.446220620614535461e-10+0.000000000000000000e+00j)  (2.663301961511302240e-10+0.000000000000000000e+00j)  (8.071802186312093322e-11+0.000000000000000000e+00j)  (1.864753274713245298e-11+0.000000000000000000e+00j)  (4.115463412519454280e-11+0.000000000000000000e+00j)  (1.318355408132322612e-11+0.000000000000000000e+00j)  (3.215264844395356724e-12+0.000000000000000000e+00j)
 (8.517034068136270619e+00+0.000000000000000000e+00j)  (1.307178391343195856e-01-1.738954991416302026e-02j)  (-4.196640313396438754e-03+1.134677718469748490e-03j)  (1.080064959305309172e-03-6.599645664721883560e-04j)  (1.744060596623305537e-05+3.267040986891438267e-06j)  (-6.312470579481072595e-06-5.701631411596629347e-07j)  (-1.314747929893312070e-06+4.582473782791121083e-07j)  (1.059804709534609010e-07-5.485686367936256240e-08j)  (4.695063037615151869e-08-1.558440841205581028e-08j)  (7.098556513709675199e-10-9.417860713439549329e-11j)  (-1.483603259222403458e-09+5.291065487938058328e-10j)  (-1.531542582413128296e-10+2.478550702546978303e-11j)  (6.179482811079438959e-11+1.203854436244881235e-11j)  (5.993546571145647210e-13+5.368911624701943480e-13j)  (-1.163633331310834191e-12+8.843405800563158513e-13j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.895291336099174023e-07+0.000000000000000000e+00j)  (1.374571807503608412e-07+0.000000000000000000e+00j)  (4.085773282465755444e-08+0.000000000000000000e+00j)  (9.035090418215648873e-09+0.000000000000000000e+00j)  (2.810346840073122668e-09+0.000000000000000000e+00j)  (7.385956729472417911e-10+0.000000000000000000e+00j)  (2.635806592558078615e-10+0.000000000000000000e+00j)  (7.757051032904997302e-11+0.000000000000000000e+00j)  (1.747985146722974616e-11+0.000000000000000000e+00j)  (3.854068073653164225e-11+0.000000000000000000e+00j)  (1.336994784534789783e-11+0.000000000000000000e+00j)  (3.154252845352125295e-12+0.000000000000000000e+00j)
 (8.557114228456912386e+00+0.000000000000000000e+00j)  (1.300484842470082947e-01-1.720874930767890901e-02j)  (-4.154560582393300970e-03+1.117120381817778658e-03j)  (1.069174047067077875e-03-6.481629845952680338e-04j)  (1.736735361266352560e-05+3.154749906175198209e-06j)  (-6.258570835767039020e-06-5.189769201874886815e-07j)  (-1.302194187152232345e-06+4.489259371013826066e-07j)  (1.055071600787657438e-07-5.376262358423613007e-08j)  (4.676043722236081308e-08-1.534212291656106954e-08j)  (6.979051013839035756e-10-4.264152466235540344e-11j)  (-1.491697650192938848e-09+5.432760071255017932e-10j)  (-1.466141676471597511e-10+2.239349215547699645e-11j)  (5.246199124370693573e-11+1.630522488921588749e-11j)  (-1.245409767523278539e-12-3.403048712058931978e-12j)  (-1.512880266900456528e-12-5.102088390489232144e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.846963272402132110e-07+0.000000000000000000e+00j)  (1.355579907457208373e-07+0.000000000000000000e+00j)  (4.015688250013001042e-08+0.000000000000000000e+00j)  (9.063082053894318686e-09+0.000000000000000000e+00j)  (2.722815869890041557e-09+0.000000000000000000e+00j)  (7.298323674217940037e-10+0.000000000000000000e+00j)  (2.637987036608367018e-10+0.000000000000000000e+00j)  (7.456281770315934550e-11+0.000000000000000000e+00j)  (1.703695275528660540e-11+0.000000000000000000e+00j)  (3.563694885713078203e-11+0.000000000000000000e+00j)  (1.335887887846856004e-11+0.000000000000000000e+00j)  (3.065986905971656123e-12+0.000000000000000000e+00j)
 (8.597194388777552376e+00+0.000000000000000000e+00j)  (1.293858248199366012e-01-1.703073769062209836e-02j)  (-4.113098066795266294e-03+1.099921218120772110e-03j)  (1.058416080872751379e-03-6.366211889086933508e-04j)  (1.729330368661673921e-05+3.046010433889425019e-06j)  (-6.206161574771213043e-06-4.699083207878214243e-07j)  (-1.289670081645350283e-06+4.398428480982677939e-07j)  (1.050176023566026508e-07-5.264265016819451630e-08j)  (4.656502491075772547e-08-1.503726955499950607e-08j)  (6.702330912616198854e-10+6.158735598877588563e-12j)  (-1.508949148311326479e-09+5.464604423296727062e-10j)  (-1.397276865016128317e-10+2.150260718352202521e-11j)  (4.209896663493533335e-11+1.789722066998298473e-11j)  (-1.177522677681756446e-12-7.872030174599382083e-12j)  (-1.143444908077769490e-12-1.008456920172852602e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.799748146895465728e-07+0.000000000000000000e+00j)  (1.336721563923784482e-07+0.000000000000000000e+00j)  (3.946265831915404471e-08+0.000000000000000000e+00j)  (9.115643995621540493e-09+0.000000000000000000e+00j)  (2.634408008561440923e-09+0.000000000000000000e+00j)  (7.185689778891415108e-10+0.000000000000000000e+00j)  (2.665148924753950694e-10+0.000000000000000000e+00j)  (7.187898716045001182e-11+0.000000000000000000e+00j)  (1.727310438818297299e-11+0.000000000000000000e+00j)  (3.260010502689591823e-11+0.000000000000000000e+00j)  (1.318539500549535449e-11+0.000000000000000000e+00j)  (2.944198967083270169e-12+0.000000000000000000e+00j)
 (8.637274549098194143e+00+0.000000000000000000e+00j)  (1.287297628697000040e-01-1.685545832379436310e-02j)  (-4.072241023715300438e-03+1.083071194905938948e-03j)  (1.047789701770159270e-03-6.253324370901931772e-04j)  (1.721855816081185105e-05+2.940721602450711180e-06j)  (-6.155175914800713412e-06-4.229679044649354337e-07j)  (-1.277166110431195163e-06+4.310128517783247167e-07j)  (1.045012612887212363e-07-5.150206640447770884e-08j)  (4.634436791208334628e-08-1.467640151437653550e-08j)  (6.271146865158523161e-10+4.593811032581579296e-11j)  (-1.529668452370806832e-09+5.350311857994542086e-10j)  (-1.325916982387259426e-10+2.229275423721486697e-11j)  (3.154796271015443724e-11+1.631930894485889646e-11j)  (8.893404644831595505e-13-1.191961171066527071e-11j)  (-1.760803345087039304e-13-1.560485652088134719e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.753490272437519420e-07+0.000000000000000000e+00j)  (1.317780231557684404e-07+0.000000000000000000e+00j)  (3.878979815095881443e-08+0.000000000000000000e+00j)  (9.193613712863100652e-09+0.000000000000000000e+00j)  (2.548268806921816719e-09+0.000000000000000000e+00j)  (7.053608683331194795e-10+0.000000000000000000e+00j)  (2.708402380056039551e-10+0.000000000000000000e+00j)  (6.969047812083262960e-11+0.000000000000000000e+00j)  (1.801995391049096571e-11+0.000000000000000000e+00j)  (2.958948188934569999e-11+0.000000000000000000e+00j)  (1.288796850310854677e-11+0.000000000000000000e+00j)  (2.788200947266638532e-12+0.000000000000000000e+00j)
 (8.677354709418835910e+00+0.000000000000000000e+00j)  (1.280802022731204470e-01-1.668285589514150943e-02j)  (-4.031977980870774317e-03+1.066561550011086747e-03j)  (1.037293532256752457e-03-6.142901824283597198e-04j)  (1.714320551464771755e-05+2.838787872448441140e-06j)  (-6.105525761844585857e-06-3.781658441752667500e-07j)  (-1.264677839585815731e-06+4.224601773449199085e-07j)  (1.039502697214916373e-07-5.034755486858444861e-08j)  (4.608221389306479433e-08-1.427286129817872890e-08j)  (5.721049059146065221e-10+7.037179362906455455e-11j)  (-1.546715963257039383e-09+5.085885416327119525e-10j)  (-1.256275010482286963e-10+2.524971054460719859e-11j)  (2.198963204166185044e-11+1.138266035608027640e-11j)  (4.537108811821801524e-12-1.465575928138058986e-11j)  (1.053281735211475714e-12-1.428082943702820405e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (3.708072972284233041e-07+0.000000000000000000e+00j)  (1.298534319024612149e-07+0.000000000000000000e+00j)  (3.815200098547964515e-08+0.000000000000000000e+00j)  (9.296537083920398167e-09+0.000000000000000000e+00j)  (2.467846666032731939e-09+0.000000000000000000e+00j)  (6.910179116099158325e-10+0.000000000000000000e+00j)  (2.756825419151756836e-10+0.000000000000000000e+00j)  (6.811047782998144154e-11+0.000000000000000000e+00j)  (1.906962376978126121e-11+0.000000000000000000e+00j)  (2.680526461302831018e-11+0.000000000000000000e+00j)  (1.249876200971778558e-11+0.000000000000000000e+00j)  (2.604724388251003600e-12+0.000000000000000000e+00j)
 (8.717434869739477676e+00+0.000000000000000000e+00j)  (1.274370487244617101e-01-1.651287647715045728e-02j)  (-3.992297729379268474e-03+1.050383782252444246e-03j)  (1.026926179224847474e-03-6.034880670102570500e-04j)  (1.706732372433330760e-05+2.740117252049219535e-06j)  (-6.057103014018475611e-06-3.355043038099951066e-07j)  (-1.252211592112075342e-06+4.142156529334306418e-07j)  (1.033591780498248501e-07-4.918669015586145673e-08j)  (4.576883739423442758e-08-1.384449469589831438e-08j)  (5.118177941326800314e-10+7.514099413300433886e-11j)  (-1.553535055279329576e-09+4.703944723806368914e-10j)  (-1.198677464781571037e-10+3.070714503122351834e-11j)  (1.480335621151780045e-11+3.464743339886976621e-12j)  (8.956554727600773522e-12-1.552968163748028444e-11j)  (2.118190350480782661e-12-5.649487913189885190e-13j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.663427273853007054e-07+0.000000000000000000e+00j)  (1.278775227084407433e-07+0.000000000000000000e+00j)  (3.755987010281988529e-08+0.000000000000000000e+00j)  (9.422311180333003257e-09+0.000000000000000000e+00j)  (2.396665308676841634e-09+0.000000000000000000e+00j)  (6.765374069384146778e-10+0.000000000000000000e+00j)  (2.799798019561455990e-10+0.000000000000000000e+00j)  (6.715977618404001279e-11+0.000000000000000000e+00j)  (2.025218075646483156e-11+0.000000000000000000e+00j)  (2.451766827614296195e-11+0.000000000000000000e+00j)  (1.204208891822760517e-11+0.000000000000000000e+00j)  (2.408329090432463896e-12+0.000000000000000000e+00j)
 (8.757515030060117667e+00+0.000000000000000000e+00j)  (1.268002096937816958e-01-1.634546748571353431e-02j)  (-3.953189316767441452e-03+1.034529642456507225e-03j)  (1.016686236144419058e-03-5.929199149758147521e-04j)  (1.699098304918262990e-05+2.644620901914060318e-06j)  (-6.009783138696078196e-06-2.949708410491833721e-07j)  (-1.239787684197201528e-06+4.063111055414634573e-07j)  (1.027248983094623116e-07-4.802736339225018841e-08j)  (4.540218995493120282e-08-1.341010796782334285e-08j)  (4.543866904892609531e-10+5.947636056655866179e-11j)  (-1.546086330328521782e-09+4.264793169563078000e-10j)  (-1.167534428612462824e-10+3.826272822429009108e-11j)  (1.121991592572782704e-11-6.324829995531029332e-12j)  (1.320697749981077487e-11-1.448034130317028725e-11j)  (2.639686347494053454e-12+8.430736630290340591e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.619537476737915966e-07+0.000000000000000000e+00j)  (1.258323689875597064e-07+0.000000000000000000e+00j)  (3.701907414524736278e-08+0.000000000000000000e+00j)  (9.567033917504202000e-09+0.000000000000000000e+00j)  (2.338053547273391121e-09+0.000000000000000000e+00j)  (6.630215542060636223e-10+0.000000000000000000e+00j)  (2.828765010753919547e-10+0.000000000000000000e+00j)  (6.676275597952572753e-11+0.000000000000000000e+00j)  (2.146592925585373623e-11+0.000000000000000000e+00j)  (2.304242085671179071e-11+0.000000000000000000e+00j)  (1.153982836247544346e-11+0.000000000000000000e+00j)  (2.220321887471873692e-12+0.000000000000000000e+00j)
 (8.797595190380759433e+00+0.000000000000000000e+00j)  (1.261695943863888336e-01-1.618057764040299260e-02j)  (-3.914642040186261732e-03+1.018991124840134665e-03j)  (1.006572284498787224e-03-5.825797261169193657e-04j)  (1.691424807213794322e-05+2.552213864102085466e-06j)  (-5.963430407181557513e-06-2.565334146711571217e-07j)  (-1.227440336256152173e-06+3.987730126281183249e-07j)  (1.020465526327402588e-07-4.687699091453741031e-08j)  (4.498693356420845384e-08-1.298590131524484563e-08j)  (4.072580455431808931e-10+2.642174802103219984e-11j)  (-1.523856816542319329e-09+3.837858219905805378e-10j)  (-1.174820754427606821e-10+4.649685346806519696e-11j)  (1.185913859395657835e-11-1.623383476084381157e-11j)  (1.650153219145930234e-11-1.189876935189221708e-11j)  (2.391034222180636647e-12+2.444719300612954271e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (3.576443502431803222e-07+0.000000000000000000e+00j)  (1.237043411716929961e-07+0.000000000000000000e+00j)  (3.652913643412274829e-08+0.000000000000000000e+00j)  (9.725024763392020876e-09+0.000000000000000000e+00j)  (2.294784470996918972e-09+0.000000000000000000e+00j)  (6.515650842509173137e-10+0.000000000000000000e+00j)  (2.838165817264060444e-10+0.000000000000000000e+00j)  (6.677640909143473791e-11+0.000000000000000000e+00j)  (2.266899936452967310e-11+0.000000000000000000e+00j)  (2.262138423159431807e-11+0.000000000000000000e+00j)  (1.101887239179304804e-11+0.000000000000000000e+00j)  (2.065828688757815709e-12+0.000000000000000000e+00j)
 (8.837675350701401200e+00+0.000000000000000000e+00j)  (1.255451137033688769e-01-1.601815692610101746e-02j)  (-3.876645439826055094e-03+1.003760458723834117e-03j)  (9.965828946141960711e-04-5.724616700765555689e-04j)  (1.683717868417805786e-05+2.462816429964385276e-06j)  (-5.917904108523012979e-06-2.201371541436140232e-07j)  (-1.215214738987002940e-06+3.916172758135725753e-07j)  (1.013248194164672215e-07-4.574167516349621775e-08j)  (4.453178373341217764e-08-1.258317615683266073e-08j)  (3.753286935976221981e-10-1.830085758535533419e-11j)  (-1.489571521722092226e-09+3.481629280969699695e-10j)  (-1.222611420071089450e-10+5.326571942589478386e-11j)  (1.635716189474456819e-11-2.427165672271600865e-11j)  (1.839448429856766674e-11-8.440969226597416712e-12j)  (1.350851582991294705e-12+3.820781337221056126e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.534240029027169555e-07+0.000000000000000000e+00j)  (1.214851264896686477e-07+0.000000000000000000e+00j)  (3.608318543322602122e-08+0.000000000000000000e+00j)  (9.889002545615224822e-09+0.000000000000000000e+00j)  (2.268612360323247970e-09+0.000000000000000000e+00j)  (6.431111957144067510e-10+0.000000000000000000e+00j)  (2.825607955627308460e-10+0.000000000000000000e+00j)  (6.703593326220407266e-11+0.000000000000000000e+00j)  (2.385260257627393674e-11+0.000000000000000000e+00j)  (2.325839487339077242e-11+0.000000000000000000e+00j)  (1.051503942273743935e-11+0.000000000000000000e+00j)  (1.968124359785985668e-12+0.000000000000000000e+00j)
 (8.877755511022042967e+00+0.000000000000000000e+00j)  (1.249266802031517437e-01-1.585815655593302703e-02j)  (-3.839189292525141493e-03+9.888301005639358720e-04j)  (9.867166261301912097e-04-5.625600813196493999e-04j)  (1.675982990694737659e-05+2.376355638319858313e-06j)  (-5.873065293511746740e-06-1.857028436929925329e-07j)  (-1.203162616741064780e-06+3.848461164351750892e-07j)  (1.005607076975938548e-07-4.462584921588349924e-08j)  (4.404632668066566505e-08-1.220802086846784948e-08j)  (3.602367055276396355e-10-6.822887850483178361e-11j)  (-1.447862291038317708e-09+3.230400136645101468e-10j)  (-1.299261476962494403e-10+5.649931858912706589e-11j)  (2.329555799505810738e-11-2.882517248090138262e-11j)  (1.881299632202185355e-11-4.797667150646009948e-12j)  (-2.898249136547476485e-13+4.586567109168281952e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.493072501174535318e-07+0.000000000000000000e+00j)  (1.191723625204561316e-07+0.000000000000000000e+00j)  (3.566880672838303138e-08+0.000000000000000000e+00j)  (1.005044283428751770e-08+0.000000000000000000e+00j)  (2.259788425939302075e-09+0.000000000000000000e+00j)  (6.382985236598595676e-10+0.000000000000000000e+00j)  (2.791490267570426309e-10+0.000000000000000000e+00j)  (6.739335136159008979e-11+0.000000000000000000e+00j)  (2.501134886729878392e-11+0.000000000000000000e+00j)  (2.467583065716289726e-11+0.000000000000000000e+00j)  (1.007011689803682751e-11+0.000000000000000000e+00j)  (1.940669002427537483e-12+0.000000000000000000e+00j)
 (8.917835671342682957e+00+0.000000000000000000e+00j)  (1.243142080640871755e-01-1.570052893545419159e-02j)  (-3.802263605565875393e-03+9.741927262899894397e-04j)  (9.769720284105555888e-04-5.528694549190706162e-04j)  (1.668225061168407145e-05+2.292766412393015681e-06j)  (-5.828783795247554459e-06-1.531271196001232933e-07j)  (-1.191337669017153357e-06+3.784470079089360204e-07j)  (9.975421952863529535e-08-4.353287512968523082e-08j)  (4.353861732190536628e-08-1.186275402348286292e-08j)  (3.609842181291164528e-10-1.179332376288747118e-10j)  (-1.403605315560818727e-09+3.092078801633337155e-10j)  (-1.382072291649519924e-10+5.511564912897897222e-11j)  (3.053482383076538942e-11-2.925255707282265973e-11j)  (1.796426998305360708e-11-1.524669818609489056e-12j)  (-2.159980074680183918e-12+4.490941104168201149e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.453130198928943345e-07+0.000000000000000000e+00j)  (1.167698711909831669e-07+0.000000000000000000e+00j)  (3.526988486604906878e-08+0.000000000000000000e+00j)  (1.020014922093775110e-08+0.000000000000000000e+00j)  (2.266729459134253500e-09+0.000000000000000000e+00j)  (6.373449605308893381e-10+0.000000000000000000e+00j)  (2.738296998663770701e-10+0.000000000000000000e+00j)  (6.773425817406569462e-11+0.000000000000000000e+00j)  (2.612134108596890814e-11+0.000000000000000000e+00j)  (2.644711775671761293e-11+0.000000000000000000e+00j)  (9.722287594484831824e-12+0.000000000000000000e+00j)  (1.981600268795731124e-12+0.000000000000000000e+00j)
 (8.957915831663324724e+00+0.000000000000000000e+00j)  (1.237076130479998759e-01-1.554522762804128738e-02j)  (-3.765858610652256591e-03+9.598412239343808187e-04j)  (9.673476411782476686e-04-5.433844430647402244e-04j)  (1.660448134733746576e-05+2.211991873168311602e-06j)  (-5.784945264866684279e-06-1.222845406023790065e-07j)  (-1.179791629797720527e-06+3.723928620063382620e-07j)  (9.890367845562105390e-08-4.246657452171399141e-08j)  (4.301435767318360569e-08-1.154814643932653264e-08j)  (3.753757627025653071e-10-1.638337314757470420e-10j)  (-1.360688787356452947e-09+3.055496276254294181e-10j)  (-1.445725265427159357e-10+4.956011269331053716e-11j)  (3.587980670275794747e-11-2.619244238103648701e-11j)  (1.620013967267085033e-11+1.023441736153863843e-12j)  (-3.787360973830648420e-12+3.503249762558709534e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.414636658155749330e-07+0.000000000000000000e+00j)  (1.142875017928793918e-07+0.000000000000000000e+00j)  (3.486909826265046202e-08+0.000000000000000000e+00j)  (1.032904008887602277e-08+0.000000000000000000e+00j)  (2.286021821320632490e-09+0.000000000000000000e+00j)  (6.400160680676181979e-10+0.000000000000000000e+00j)  (2.669764774048131902e-10+0.000000000000000000e+00j)  (6.797275278514356310e-11+0.000000000000000000e+00j)  (2.713222776536474024e-11+0.000000000000000000e+00j)  (2.816116636419849298e-11+0.000000000000000000e+00j)  (9.493998952414143517e-12+0.000000000000000000e+00j)  (2.076361379070421939e-12+0.000000000000000000e+00j)
 (8.997995991983966491e+00+0.000000000000000000e+00j)  (1.231068124646954448e-01-1.539220732144401006e-02j)  (-3.729964758063354820e-03+9.457686865417767050e-04j)  (9.578419955803889286e-04-5.340998520968566260e-04j)  (1.652655166948226943e-05+2.133982430696957160e-06j)  (-5.741457741390911548e-06-9.303175534546711918e-08j)  (-1.168570858402894692e-06+3.666426839878701190e-07j)  (9.800633706621890746e-08-4.143304871107654908e-08j)  (4.247760462125037047e-08-1.126523967613776395e-08j)  (4.013880615354246868e-10-2.038501749129041403e-10j)  (-1.321621331531598277e-09+3.101333882966177754e-10j)  (-1.472472035853123324e-10+4.165967212124485725e-11j)  (3.784421971712868572e-11-2.141697792301356605e-11j)  (1.390909924983033321e-11+2.681881226939598161e-12j)  (-4.729497909189238677e-12+1.858500744015371125e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.377837861385213531e-07+0.000000000000000000e+00j)  (1.117406047172276501e-07+0.000000000000000000e+00j)  (3.445060547460669362e-08+0.000000000000000000e+00j)  (1.042908527345610602e-08+0.000000000000000000e+00j)  (2.312833048758649957e-09+0.000000000000000000e+00j)  (6.456971368119943567e-10+0.000000000000000000e+00j)  (2.590095774317543918e-10+0.000000000000000000e+00j)  (6.803585594523222035e-11+0.000000000000000000e+00j)  (2.797341272336150021e-11+0.000000000000000000e+00j)  (2.951249676056354096e-11+0.000000000000000000e+00j)  (9.383915412941672888e-12+0.000000000000000000e+00j)  (2.206443270847118640e-12+0.000000000000000000e+00j)
 (9.038076152304608257e+00+0.000000000000000000e+00j)  (1.225117251373895738e-01-1.524142379545185937e-02j)  (-3.694572710977051672e-03+9.319684053465688428e-04j)  (9.484536157779024446e-04-5.250106398130160610e-04j)  (1.644847755321092342e-05+2.058693406487803191e-06j)  (-5.698256995023951654e-06-6.521381093559293170e-08j)  (-1.157712902072562084e-06+3.611424786740681368e-07j)  (9.706026928841092672e-08-4.044180596764484701e-08j)  (4.193223657732009117e-08-1.101598842388473476e-08j)  (4.377332218960677116e-10-2.363391620453149726e-10j)  (-1.287871100682295750e-09+3.210230357659024209e-10j)  (-1.458974510444203649e-10+3.384355421406580517e-11j)  (3.620763184827675492e-11-1.723689965737100845e-11j)  (1.145412571653870261e-11+3.438669452018345750e-12j)  (-4.731896908597556040e-12+1.742662136805451016e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (3.342988754217069113e-07+0.000000000000000000e+00j)  (1.091491646212435761e-07+0.000000000000000000e+00j)  (3.400246185873539601e-08+0.000000000000000000e+00j)  (1.049425615756983680e-08+0.000000000000000000e+00j)  (2.341640071321927980e-09+0.000000000000000000e+00j)  (6.535432464835175952e-10+0.000000000000000000e+00j)  (2.503347071577349284e-10+0.000000000000000000e+00j)  (6.785207437646898531e-11+0.000000000000000000e+00j)  (2.856939307120497680e-11+0.000000000000000000e+00j)  (3.032783245438814895e-11+0.000000000000000000e+00j)  (9.368338661506773461e-12+0.000000000000000000e+00j)  (2.356490192849848668e-12+0.000000000000000000e+00j)
 (9.078156312625248248e+00+0.000000000000000000e+00j)  (1.219222713690333582e-01-1.509283389063449665e-02j)  (-3.659673339958712229e-03+9.184338632070498595e-04j)  (9.391810210453461084e-04-5.161119128046074865e-04j)  (1.637025960976029181e-05+1.986081213044092155e-06j)  (-5.655309757959163606e-06-3.867223522027786221e-08j)  (-1.147242621588314489e-06+3.558268746330505277e-07j)  (9.606683862767137597e-08-3.950540926575214364e-08j)  (4.138318635926208333e-08-1.080269621791541681e-08j)  (4.834210906250475192e-10-2.591155546042621437e-10j)  (-1.260446172554722739e-09+3.364752248459781822e-10j)  (-1.416426584657501810e-10+2.811878110544971114e-11j)  (3.211457957727720644e-11-1.566588347320481317e-11j)  (9.133882334053840348e-12+3.401102650450583246e-12j)  (-3.847203548268359219e-12-1.477537095316770272e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (3.310338774966513120e-07+0.000000000000000000e+00j)  (1.065366289123373712e-07+0.000000000000000000e+00j)  (3.351840648153065998e-08+0.000000000000000000e+00j)  (1.052131088838905125e-08+0.000000000000000000e+00j)  (2.367073614505061702e-09+0.000000000000000000e+00j)  (6.626502844712517903e-10+0.000000000000000000e+00j)  (2.413062322911851154e-10+0.000000000000000000e+00j)  (6.735457021182321597e-11+0.000000000000000000e+00j)  (2.885734488650033476e-11+0.000000000000000000e+00j)  (3.056324313321733451e-11+0.000000000000000000e+00j)  (9.411821183513901907e-12+0.000000000000000000e+00j)  (2.515787178661985230e-12+0.000000000000000000e+00j)
 (9.118236472945890014e+00+0.000000000000000000e+00j)  (1.213383729095088848e-01-1.494639547811526560e-02j)  (-3.625257717609639899e-03+9.051587282855674691e-04j)  (9.300227282828231207e-04-5.073989236253803299e-04j)  (1.629188281536296108e-05+1.916098480381995928e-06j)  (-5.612614129040430748e-06-1.325404909315625324e-08j)  (-1.137168116344871429e-06+3.506222456130991661e-07j)  (9.503263434102080864e-08-3.863752185658204048e-08j)  (4.083678085813948116e-08-1.062684928199193370e-08j)  (5.367331707358219506e-10-2.692260123995772549e-10j)  (-1.240194633248619696e-09+3.546510297004594935e-10j)  (-1.364153630452519471e-10+2.530939161766668318e-11j)  (2.764690323525820070e-11-1.767975520739402678e-11j)  (7.146762087436595199e-12+2.756979996154861254e-12j)  (-2.440528584951456426e-12-2.209413434500162400e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.280117194659454383e-07+0.000000000000000000e+00j)  (1.039284820532480553e-07+0.000000000000000000e+00j)  (3.299880769584158088e-08+0.000000000000000000e+00j)  (1.051024322208800628e-08+0.000000000000000000e+00j)  (2.384671965239485913e-09+0.000000000000000000e+00j)  (6.721901376581949570e-10+0.000000000000000000e+00j)  (2.322136752323524496e-10+0.000000000000000000e+00j)  (6.650063260933938593e-11+0.000000000000000000e+00j)  (2.880149304038217799e-11+0.000000000000000000e+00j)  (3.028679243435619328e-11+0.000000000000000000e+00j)  (9.481133206964538287e-12+0.000000000000000000e+00j)  (2.675650823708282233e-12+0.000000000000000000e+00j)
 (9.158316633266531781e+00+0.000000000000000000e+00j)  (1.207599529236700331e-01-1.480206743033931661e-02j)  (-3.591317113370297645e-03+8.921368479644051523e-04j)  (9.209772547953900971e-04-4.988670676589122789e-04j)  (1.621331824138911830e-05+1.848688872204981183e-06j)  (-5.570196892658120669e-06+1.117945331770564810e-08j)  (-1.127477391790605565e-06+3.454518055986412726e-07j)  (9.396993333979593120e-08-3.785000601111014078e-08j)  (4.030015813912334274e-08-1.048814792855929922e-08j)  (5.943412199527341689e-10-2.636401828466923511e-10j)  (-1.227602119872937731e-09+3.732868302994912904e-10j)  (-1.320241175603413673e-10+2.491012372650092630e-11j)  (2.503728543830278406e-11-2.288537598440024696e-11j)  (5.568965258257426121e-12+1.712354970463350057e-12j)  (-1.053030263547908748e-12-2.062543114215395677e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.252519128702525338e-07+0.000000000000000000e+00j)  (1.013506428871337407e-07+0.000000000000000000e+00j)  (3.245070282676219963e-08+0.000000000000000000e+00j)  (1.046428099793399615e-08+0.000000000000000000e+00j)  (2.391402834050799646e-09+0.000000000000000000e+00j)  (6.814797886703721024e-10+0.000000000000000000e+00j)  (2.232844036402777239e-10+0.000000000000000000e+00j)  (6.530024964343845801e-11+0.000000000000000000e+00j)  (2.840148137268535786e-11+0.000000000000000000e+00j)  (2.965031528509501329e-11+0.000000000000000000e+00j)  (9.555861475024049711e-12+0.000000000000000000e+00j)  (2.826105208741789326e-12+0.000000000000000000e+00j)
 (9.198396793587173548e+00+0.000000000000000000e+00j)  (1.201869359602036752e-01-1.465980959279922918e-02j)  (-3.557842988473423201e-03+8.793622429875960420e-04j)  (9.120431211764950218e-04-4.905118796147880239e-04j)  (1.613452686881346833e-05+1.783782542378118431e-06j)  (-5.528108062565710732e-06+3.474532902950939051e-08j)  (-1.118137012523335223e-06+3.402423744048827186e-07j)  (9.289540024846941979e-08-3.715019381567274066e-08j)  (3.978026056484878439e-08-1.038424289777497866e-08j)  (6.511783835767517573e-10-2.404686858079692213e-10j)  (-1.222281181694401446e-09+3.897576910823428298e-10j)  (-1.294034135548066705e-10+2.556621213639416937e-11j)  (2.586409236429316768e-11-2.973146383868448630e-11j)  (4.377595021373961497e-12+4.159510201009251758e-13j)  (-1.747948690386803427e-13-1.272047428653934591e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.616233172687026689e-19+0.000000000000000000e+00j)  (3.227693080480071826e-07+0.000000000000000000e+00j)  (9.882779945287179211e-08+0.000000000000000000e+00j)  (3.188698455505656216e-08+0.000000000000000000e+00j)  (1.038941520033277766e-08+0.000000000000000000e+00j)  (2.385893377291623815e-09+0.000000000000000000e+00j)  (6.899880476137244619e-10+0.000000000000000000e+00j)  (2.146931017016110646e-10+0.000000000000000000e+00j)  (6.384103946387627794e-11+0.000000000000000000e+00j)  (2.769420259077640904e-11+0.000000000000000000e+00j)  (2.885333786394316511e-11+0.000000000000000000e+00j)  (9.631850206389824944e-12+0.000000000000000000e+00j)  (2.954474423283030897e-12+0.000000000000000000e+00j)
 (9.238476953907813538e+00+0.000000000000000000e+00j)  (1.196192479212880855e-01-1.451958275668274560e-02j)  (-3.524826991042397887e-03+8.668291018193386094e-04j)  (9.032188541296332432e-04-4.823290296380345764e-04j)  (1.605546508794240625e-05+1.721293145695485574e-06j)  (-5.486413429269440343e-06+5.753389342916180249e-08j)  (-1.109093648844011937e-06+3.349316785562659067e-07j)  (9.182752574207025654e-08-3.653934950671804766e-08j)  (3.928303452425666898e-08-1.031114846576239210e-08j)  (7.012081674187059882e-10-2.000283681138450691e-10j)  (-1.222606941390078256e-09+4.016555577440801610e-10j)  (-1.283957938884665908e-10+2.586724987892643572e-11j)  (3.056904531186736537e-11-3.613458572622113727e-11j)  (3.528727123034337355e-12-1.084824085893804429e-12j)  (-3.527627451316976222e-14-3.127668254388698768e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.205730796846718885e-07+0.000000000000000000e+00j)  (9.638183431006312284e-08+0.000000000000000000e+00j)  (3.132486875607678437e-08+0.000000000000000000e+00j)  (1.029354870370872827e-08+0.000000000000000000e+00j)  (2.368373029076128400e-09+0.000000000000000000e+00j)  (6.973086043175963992e-10+0.000000000000000000e+00j)  (2.065712924147108128e-10+0.000000000000000000e+00j)  (6.229555147447614173e-11+0.000000000000000000e+00j)  (2.674977491698774748e-11+0.000000000000000000e+00j)  (2.810472856649516353e-11+0.000000000000000000e+00j)  (9.717186431078662821e-12+0.000000000000000000e+00j)  (3.046736855274553729e-12+0.000000000000000000e+00j)
 (9.278557114228455305e+00+0.000000000000000000e+00j)  (1.190568160330254532e-01-1.438134863240854780e-02j)  (-3.492260951330275042e-03+8.545317752100911688e-04j)  (8.945029890684554280e-04-4.743143190680599902e-04j)  (1.597609108362050179e-05+1.661117025754260283e-06j)  (-5.445186105908031889e-06+7.960633478183753486e-08j)  (-1.100278585393225310e-06+3.294746260533655080e-07j)  (9.078380183471788917e-08-3.601275472188044177e-08j)  (3.881318008220859344e-08-1.026388672462410679e-08j)  (7.387316219747301078e-10-1.451959818932233848e-10j)  (-1.225893980638542425e-09+4.076079065369702608e-10j)  (-1.280974002107313444e-10+2.501311579298825970e-11j)  (3.845895138884348330e-11-4.020591318465399231e-11j)  (3.051685015394067718e-12-2.812073567459573195e-12j)  (-5.150162564756286788e-13+3.214016457002672809e-13j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.186660052553827045e-07+0.000000000000000000e+00j)  (9.403051763875739058e-08+0.000000000000000000e+00j)  (3.078383622102683552e-08+0.000000000000000000e+00j)  (1.018544347533534751e-08+0.000000000000000000e+00j)  (2.340377282592878714e-09+0.000000000000000000e+00j)  (7.031360367606017504e-10+0.000000000000000000e+00j)  (1.990160294981729134e-10+0.000000000000000000e+00j)  (6.089964839896835876e-11+0.000000000000000000e+00j)  (2.566271019321063313e-11+0.000000000000000000e+00j)  (2.758825308817867612e-11+0.000000000000000000e+00j)  (9.823217975204502901e-12+0.000000000000000000e+00j)  (3.090860376696642588e-12+0.000000000000000000e+00j)
 (9.318637274549097071e+00+0.000000000000000000e+00j)  (1.184995688166261829e-01-1.424506982401745926e-02j)  (-3.460136877095134744e-03+8.424647709618362720e-04j)  (8.858940723538825685e-04-4.664636759376700626e-04j)  (1.589637111968325819e-05+1.603134748871430250e-06j)  (-5.404498025197260021e-06+1.009950389884262423e-07j)  (-1.091614325486660488e-06+3.238472088067265816e-07j)  (8.977860091308360138e-08-3.556111467037720487e-08j)  (3.837432514013570936e-08-1.023686872739693040e-08j)  (7.596198229216849865e-10-8.091250690220472507e-11j)  (-1.229173433256041781e-09+4.078406713205147968e-10j)  (-1.274964199090796421e-10+2.303233913019254459e-11j)  (4.809929459593086001e-11-4.076021505462902200e-11j)  (3.089150810554479765e-12-4.753316529451670173e-12j)  (-1.219842028921031123e-12+3.406827290197452016e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.170440747355859045e-07+0.000000000000000000e+00j)  (9.178663859059316366e-08+0.000000000000000000e+00j)  (3.028328829283148556e-08+0.000000000000000000e+00j)  (1.007368344401767157e-08+0.000000000000000000e+00j)  (2.304289683178597771e-09+0.000000000000000000e+00j)  (7.072722006676479304e-10+0.000000000000000000e+00j)  (1.921020504058569383e-10+0.000000000000000000e+00j)  (5.989857169905631039e-11+0.000000000000000000e+00j)  (2.453922629226713690e-11+0.000000000000000000e+00j)  (2.743561597080494815e-11+0.000000000000000000e+00j)  (9.955052496909245200e-12+0.000000000000000000e+00j)  (3.080685491808480174e-12+0.000000000000000000e+00j)
 (9.358717434869738838e+00+0.000000000000000000e+00j)  (1.179474360603237904e-01-1.411070980438781410e-02j)  (-3.428446949107467456e-03+8.306227488843894412e-04j)  (8.773906630660917522e-04-4.587731503567923311e-04j)  (1.581628481123967871e-05+1.547214689808770574e-06j)  (-5.364412157159937390e-06+1.217063637439689011e-07j)  (-1.083021842192183389e-06+3.180474353579044334e-07j)  (8.882223418819371539e-08-3.517250587455660565e-08j)  (3.796917971779329696e-08-1.022383174757280515e-08j)  (7.619763515132370408e-10-1.314646911484116480e-11j)  (-1.230233697407585707e-09+4.040874974584776177e-10j)  (-1.260125102355110910e-10+2.051921953079215615e-11j)  (5.783937310675404675e-11-3.745803223469881845e-11j)  (3.834648654246856388e-12-6.750205968739918400e-12j)  (-1.677774102607052736e-12-2.196735931366088631e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.156964421334440176e-07+0.000000000000000000e+00j)  (8.965769714937377774e-08+0.000000000000000000e+00j)  (2.984020048082658263e-08+0.000000000000000000e+00j)  (9.965835920834572309e-09+0.000000000000000000e+00j)  (2.262818312154993646e-09+0.000000000000000000e+00j)  (7.096697368503318402e-10+0.000000000000000000e+00j)  (1.859023690118189794e-10+0.000000000000000000e+00j)  (5.947268777782054435e-11+0.000000000000000000e+00j)  (2.348169449917152213e-11+0.000000000000000000e+00j)  (2.770800269794826353e-11+0.000000000000000000e+00j)  (1.010613848684626269e-11+0.000000000000000000e+00j)  (3.019111383796704360e-12+0.000000000000000000e+00j)
 (9.398797595190378829e+00+0.000000000000000000e+00j)  (1.174003487919992317e-01-1.397823289124495820e-02j)  (-3.397183516785517391e-03+8.190005159349816530e-04j)  (8.689913342761493515e-04-4.512389099658687341e-04j)  (1.573582875280870669e-05+1.493218046208407989e-06j)  (-5.324976044964675418e-06+1.417254913367632942e-07j)  (-1.074427042562676665e-06+3.120936057005814123e-07j)  (8.792103897652600997e-08-3.483408694549156112e-08j)  (3.759926659467246750e-08-1.021758598291991112e-08j)  (7.461102046803439150e-10+5.216780152939609255e-11j)  (-1.228385095238320560e-09+3.988082006436589988e-10j)  (-1.236576032687313955e-10+1.812917264242674013e-11j)  (6.621737570121454575e-11-3.064870022762517459e-11j)  (5.387972686587379919e-12-8.468831526057951932e-12j)  (-1.562995517046964106e-12-1.032476620740249188e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.146057009213274795e-07+0.000000000000000000e+00j)  (8.764619183354999009e-08+0.000000000000000000e+00j)  (2.946708858021487228e-08+0.000000000000000000e+00j)  (9.867893506856538364e-09+0.000000000000000000e+00j)  (2.218509641408378466e-09+0.000000000000000000e+00j)  (7.104964809468804837e-10+0.000000000000000000e+00j)  (1.805170734233078408e-10+0.000000000000000000e+00j)  (5.967331954785197772e-11+0.000000000000000000e+00j)  (2.257202489767094554e-11+0.000000000000000000e+00j)  (2.838828783190904339e-11+0.000000000000000000e+00j)  (1.025897497842619411e-11+0.000000000000000000e+00j)  (2.919643834510625470e-12+0.000000000000000000e+00j)
 (9.438877755511020595e+00+0.000000000000000000e+00j)  (1.168582392524948610e-01-1.384760422393610524e-02j)  (-3.366339093954600487e-03+8.075930215337063546e-04j)  (8.606946738716662144e-04-4.438572356508596411e-04j)  (1.565501822898441797e-05+1.441004534761035157e-06j)  (-5.286217173059890132e-06+1.610229260999453564e-07j)  (-1.065765552714314536e-06+3.060208877881393534e-07j)  (8.707795202873950218e-08-3.453319702514267305e-08j)  (3.726418619304219856e-08-1.021006891677875048e-08j)  (7.140756970361224816e-10+1.098249974871588300e-10j)  (-1.224529438179634273e-09+3.940817453485649309e-10j)  (-1.207987933581251387e-10+1.617597657203167605e-11j)  (7.213971255115076297e-11-2.110311780730892285e-11j)  (7.617328653280565437e-12-9.498700813098029339e-12j)  (-8.433184498190977600e-13-1.644368545156016965e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.137484403876534355e-07+0.000000000000000000e+00j)  (8.575043101952895205e-08+0.000000000000000000e+00j)  (2.917059281591842536e-08+0.000000000000000000e+00j)  (9.783952985435093145e-09+0.000000000000000000e+00j)  (2.173390594859189398e-09+0.000000000000000000e+00j)  (7.101885640233640043e-10+0.000000000000000000e+00j)  (1.761010983199598896e-10+0.000000000000000000e+00j)  (6.040312536354202167e-11+0.000000000000000000e+00j)  (2.185752288796923072e-11+0.000000000000000000e+00j)  (2.938822491603902658e-11+0.000000000000000000e+00j)  (1.039016206619635694e-11+0.000000000000000000e+00j)  (2.805296512004591694e-12+0.000000000000000000e+00j)
 (9.478957915831662362e+00+0.000000000000000000e+00j)  (1.163210408695981024e-01-1.371878974094291152e-02j)  (-3.335906354726549377e-03+7.963953530477387022e-04j)  (8.524992850803121648e-04-4.366245176726154262e-04j)  (1.557388704471915648e-05+1.390438079455349687e-06j)  (-5.248140645056835639e-06+1.795620690933814010e-07j)  (-1.056985676664256924e-06+2.998772969613619547e-07j)  (8.629305778499201787e-08-3.425796510603900931e-08j)  (3.696080437673559134e-08-1.019308578035217569e-08j)  (6.691800585516568100e-10+1.556188210524118560e-10j)  (-1.220491125930216854e-09+3.907366508791890293e-10j)  (-1.177463726200604356e-10+1.456413559202413598e-11j)  (7.488624738795751491e-11-9.799730840756208968e-12j)  (1.013061907080468632e-11-9.542393184418586537e-12j)  (2.137311680368965829e-13-1.693350151764418186e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.130960219713391980e-07+0.000000000000000000e+00j)  (8.396569629125777930e-08+0.000000000000000000e+00j)  (2.895090950784768903e-08+0.000000000000000000e+00j)  (9.716002460056804715e-09+0.000000000000000000e+00j)  (2.128795449637243797e-09+0.000000000000000000e+00j)  (7.094568280205362090e-10+0.000000000000000000e+00j)  (1.728739015683319557e-10+0.000000000000000000e+00j)  (6.145201252350971401e-11+0.000000000000000000e+00j)  (2.134412830395768692e-11+0.000000000000000000e+00j)  (3.057139959282305561e-11+0.000000000000000000e+00j)  (1.047592903614382610e-11+0.000000000000000000e+00j)  (2.703686113697946491e-12+0.000000000000000000e+00j)
 (9.519038076152300576e+00+0.000000000000000000e+00j)  (1.157886882326759903e-01-1.359175615810523201e-02j)  (-3.305878129495561351e-03+7.854027314375553121e-04j)  (8.444037868991668928e-04-4.295372522786681884e-04j)  (1.549248570507235316e-05+1.341391952107389388e-06j)  (-5.210729531561522294e-06+1.973070710858374460e-07j)  (-1.048049956096081399e-06+2.937198549567390255e-07j)  (8.556396251008625066e-08-3.399781390209799109e-08j)  (3.668295548013361881e-08-1.015969850044242698e-08j)  (6.157085391479098220e-10+1.864293453868055254e-10j)  (-1.217972947102228936e-09+3.881535451547481958e-10j)  (-1.144714828312972538e-10+1.304922780463599480e-11j)  (7.405920645772668098e-11+2.182689360313202545e-12j)  (1.239986320020183274e-11-8.587158394693779168e-12j)  (1.174115891295612044e-12-1.075288204953408455e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.126155060515684309e-07+0.000000000000000000e+00j)  (8.228552425168318135e-08+0.000000000000000000e+00j)  (2.880215089432412045e-08+0.000000000000000000e+00j)  (9.663694595211603605e-09+0.000000000000000000e+00j)  (2.085383872455031694e-09+0.000000000000000000e+00j)  (7.092222313761434358e-10+0.000000000000000000e+00j)  (1.710932815600738351e-10+0.000000000000000000e+00j)  (6.256574610696208864e-11+0.000000000000000000e+00j)  (2.100065437891920990e-11+0.000000000000000000e+00j)  (3.178457392638584619e-11+0.000000000000000000e+00j)  (1.049532081553869707e-11+0.000000000000000000e+00j)  (2.638273214985793318e-12+0.000000000000000000e+00j)
 (9.559118236472942343e+00+0.000000000000000000e+00j)  (1.152611170679424951e-01-1.346647094753063156e-02j)  (-3.276247401046880094e-03+7.746105070586831393e-04j)  (8.364068146505586419e-04-4.225920387564002789e-04j)  (1.541087825895908845e-05+1.293752974028438380e-06j)  (-5.173947939731785717e-06+2.142299340139090010e-07j)  (-1.038935937833650187e-06+2.876111794151778656e-07j)  (8.488623746850442767e-08-3.374411591960681740e-08j)  (3.642208059950533546e-08-1.010577684122949046e-08j)  (5.588068551597269293e-10+2.004336689054883509e-10j)  (-1.217695606033945375e-09+3.847971317694927103e-10j)  (-1.106419699102241415e-10+1.160551310859260081e-11j)  (6.956090192595777790e-11+1.370480310111096061e-11j)  (1.398631629175400248e-11-6.945682031277560409e-12j)  (1.641568592203021841e-12+1.695354684598073803e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.122706607992449779e-07+0.000000000000000000e+00j)  (8.070286696050708756e-08+0.000000000000000000e+00j)  (2.871352394676816351e-08+0.000000000000000000e+00j)  (9.624083849406976133e-09+0.000000000000000000e+00j)  (2.043306468381911721e-09+0.000000000000000000e+00j)  (7.104786662643616545e-10+0.000000000000000000e+00j)  (1.709868620441671604e-10+0.000000000000000000e+00j)  (6.351163503409173450e-11+0.000000000000000000e+00j)  (2.077310953386514732e-11+0.000000000000000000e+00j)  (3.288589616042894458e-11+0.000000000000000000e+00j)  (1.043093550386291105e-11+0.000000000000000000e+00j)  (2.619317373452950404e-12+0.000000000000000000e+00j)
 (9.599198396793584109e+00+0.000000000000000000e+00j)  (1.147382642143404130e-01-1.334290231716520406e-02j)  (-3.247007300774802305e-03+7.640141556127875554e-04j)  (8.285070208422602375e-04-4.157855767833393561e-04j)  (1.532913815972327079e-05+1.247424490072194753e-06j)  (-5.137746360168145770e-06+2.303157749129373085e-07j)  (-1.029636564256809091e-06+2.816163419986948497e-07j)  (8.425429313356239052e-08-3.349087113701748603e-08j)  (3.616876548947472973e-08-1.003103175975799325e-08j)  (5.042281572794707918e-10+1.975422318669488964e-10j)  (-1.219152396260454810e-09+3.791331193089143845e-10j)  (-1.059377336568799327e-10+1.062328742289671698e-11j)  (6.161840805196267327e-11+2.360342962646580556e-11j)  (1.474292587020627076e-11-5.124280771344666351e-12j)  (1.432015072496826436e-12+1.193502500018501242e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.490093358893957504e-19+0.000000000000000000e+00j)  (3.120229941938371031e-07+0.000000000000000000e+00j)  (7.921094111616251339e-08+0.000000000000000000e+00j)  (2.867104957453445575e-08+0.000000000000000000e+00j)  (9.591441035654298084e-09+0.000000000000000000e+00j)  (2.002443655461491727e-09+0.000000000000000000e+00j)  (7.141096305013230817e-10+0.000000000000000000e+00j)  (1.726575034053434588e-10+0.000000000000000000e+00j)  (6.411887569135985400e-11+0.000000000000000000e+00j)  (2.060349100888685455e-11+0.000000000000000000e+00j)  (3.376205927358170394e-11+0.000000000000000000e+00j)  (1.026917510478093357e-11+0.000000000000000000e+00j)  (2.641275038043102832e-12+0.000000000000000000e+00j)
 (9.639278557114225876e+00+0.000000000000000000e+00j)  (1.142200676000208887e-01-1.322101919100219028e-02j)  (-3.218151105006660743e-03+7.536092742421786903e-04j)  (8.207030764208761301e-04-4.091146638632654395e-04j)  (1.524734354663094034e-05+1.202327901905682147e-06j)  (-5.102068310334629110e-06+2.455654232818297403e-07j)  (-1.020160254657183872e-06+2.757997165655565901e-07j)  (8.366278581096157315e-08-3.323493382452380898e-08j)  (3.591467610022096175e-08-9.939040535982922636e-09j)  (4.576732148531283785e-10+1.798483586094220077e-10j)  (-1.221041063161459404e-09+3.703954779777661305e-10j)  (-1.004173319282297632e-10+1.078451106202344690e-11j)  (5.083017299188259574e-11+3.076808104252587679e-11j)  (1.487435799679579443e-11-3.579942680362548217e-12j)  (6.375592592014764888e-13+2.048149045756419033e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.118327651790614730e-07+0.000000000000000000e+00j)  (7.780366566919721745e-08+0.000000000000000000e+00j)  (2.865945407352866156e-08+0.000000000000000000e+00j)  (9.557342769464749351e-09+0.000000000000000000e+00j)  (1.962641876824475814e-09+0.000000000000000000e+00j)  (7.207074546143528075e-10+0.000000000000000000e+00j)  (1.760013965710402239e-10+0.000000000000000000e+00j)  (6.429076405480895515e-11+0.000000000000000000e+00j)  (2.044619893469686711e-11+0.000000000000000000e+00j)  (3.433369265344175313e-11+0.000000000000000000e+00j)  (1.000213709334700610e-11+0.000000000000000000e+00j)  (2.689562572426136621e-12+0.000000000000000000e+00j)
 (9.679358717434865866e+00+0.000000000000000000e+00j)  (1.137064662194036402e-01-1.310079118990589535e-02j)  (-3.189672231429527618e-03+7.433915777620783445e-04j)  (8.129936724016747314e-04-4.025761926209437476e-04j)  (1.516557242658791608e-05+1.158402651756734343e-06j)  (-5.066856946047198399e-06+2.599950927417378938e-07j)  (-1.010530492935049803e-06+2.702216913675165183e-07j)  (8.310818111500767214e-08-3.297530748576524030e-08j)  (3.565419184015234726e-08-9.836235414618288291e-09j)  (4.237274360116957521e-10+1.516887380772238535e-10j)  (-1.222047207712028676e-09+3.587958639365053914e-10j)  (-9.467389126931894226e-11+1.268551806221365247e-11j)  (3.819575243945941526e-11+3.427378941615829953e-11j)  (1.481333308127331919e-11-2.497079051567259223e-12j)  (-4.375974295768239044e-13+2.325992803317416195e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.116599467085726425e-07+0.000000000000000000e+00j)  (7.647569006258799551e-08+0.000000000000000000e+00j)  (2.866388098375956886e-08+0.000000000000000000e+00j)  (9.511206342496228129e-09+0.000000000000000000e+00j)  (1.923892704899665489e-09+0.000000000000000000e+00j)  (7.304472842455633033e-10+0.000000000000000000e+00j)  (1.806801945550971394e-10+0.000000000000000000e+00j)  (6.399764198818620111e-11+0.000000000000000000e+00j)  (2.027746487359547105e-11+0.000000000000000000e+00j)  (3.455366876532509060e-11+0.000000000000000000e+00j)  (9.631746704410743659e-12+0.000000000000000000e+00j)  (2.751041695376087569e-12+0.000000000000000000e+00j)
 (9.719438877755507633e+00+0.000000000000000000e+00j)  (1.131974001108017741e-01-1.298218861302921460e-02j)  (-3.161564235616467697e-03+7.333568950252310160e-04j)  (8.053775217622513756e-04-3.961671477623727078e-04j)  (1.508389828840459741e-05+1.115604720592735796e-06j)  (-5.032060341526662735e-06+2.736335827513353959e-07j)  (-1.000784709703939993e-06+2.649353600477104992e-07j)  (8.258973634571033883e-08-3.271142396536720214e-08j)  (3.538521679987627214e-08-9.730285479496766928e-09j)  (4.047470334716366827e-10+1.190057563122092835e-10j)  (-1.221476096542416268e-09+3.451247055128946457e-10j)  (-8.965624179686336898e-11+1.644660706638005975e-11j)  (2.508220225755888830e-11+3.356527873079805889e-11j)  (1.497667826187921485e-11-1.706437777537812005e-12j)  (-1.420736338787268495e-12+2.003966870929032035e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.490093358893957504e-19+0.000000000000000000e+00j)  (3.114651286681909182e-07+0.000000000000000000e+00j)  (7.522210363396507832e-08+0.000000000000000000e+00j)  (2.867117647045197772e-08+0.000000000000000000e+00j)  (9.441309578244330379e-09+0.000000000000000000e+00j)  (1.886430597455229979e-09+0.000000000000000000e+00j)  (7.430469774019295302e-10+0.000000000000000000e+00j)  (1.861634453821446458e-10+0.000000000000000000e+00j)  (6.326225353214968815e-11+0.000000000000000000e+00j)  (2.009636239114489662e-11+0.000000000000000000e+00j)  (3.440408791145888443e-11+0.000000000000000000e+00j)  (9.174657735236019499e-12+0.000000000000000000e+00j)  (2.819995508912854871e-12+0.000000000000000000e+00j)
 (9.759519038076149400e+00+0.000000000000000000e+00j)  (1.126928103345957305e-01-1.286518241980399990e-02j)  (-3.133820807649352613e-03+7.235011654136845778e-04j)  (7.978533614224287210e-04-3.898846025747407652e-04j)  (1.500238664327203021e-05+1.073903928482001620e-06j)  (-4.997634578589762871e-06+2.865180585826013814e-07j)  (-9.909723969597759393e-07+2.599834429814014577e-07j)  (8.210920343711196729e-08-3.244092427647655814e-08j)  (3.510908192557329934e-08-9.628488840085914197e-09j)  (4.002261599403635126e-10+8.805055466371018678e-11j)  (-1.219359429085077610e-09+3.300619493494693358e-10j)  (-8.624838367533602696e-11+2.156245695983587789e-11j)  (1.307745957406098648e-11+2.865310253983889580e-11j)  (1.553070993031126747e-11-7.889448226542109279e-13j)  (-2.016515447387527925e-12+1.266709601911265159e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.112103598265337680e-07+0.000000000000000000e+00j)  (7.403797151470451197e-08+0.000000000000000000e+00j)  (2.867064927616064960e-08+0.000000000000000000e+00j)  (9.336168728498071989e-09+0.000000000000000000e+00j)  (1.850750405004511535e-09+0.000000000000000000e+00j)  (7.578087353808783551e-10+0.000000000000000000e+00j)  (1.918231755502109658e-10+0.000000000000000000e+00j)  (6.214692551633141362e-11+0.000000000000000000e+00j)  (1.991840358055939453e-11+0.000000000000000000e+00j)  (3.389491370417619735e-11+0.000000000000000000e+00j)  (8.665001147341416259e-12+0.000000000000000000e+00j)  (2.896387452464541905e-12+0.000000000000000000e+00j)
 (9.799599198396791166e+00+0.000000000000000000e+00j)  (1.121926389519404266e-01-1.274974421248423889e-02j)  (-3.106435768835199337e-03+7.138204354527719238e-04j)  (7.904199541045088279e-04-3.837257149195926181e-04j)  (1.492109281588098462e-05+1.033280524457879747e-06j)  (-4.963544483378692018e-06+2.986896918853397217e-07j)  (-9.811525580616268176e-07+2.553956499727855398e-07j)  (8.166905009728627124e-08-3.215790366483234999e-08j)  (3.482985957413652041e-08-9.536620690343904960e-09j)  (4.070396773420448298e-10+6.386485836716951132e-11j)  (-1.216011469080459042e-09+3.136748465341763149e-10j)  (-8.485752928603784740e-11+2.709845596397403799e-11j)  (3.710368060076178005e-12+2.023601656385959743e-11j)  (1.628594801989475653e-11+6.927611940470837053e-13j)  (-2.097231968233987595e-12+4.120156715149714771e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.108599336771727063e-07+0.000000000000000000e+00j)  (7.291785625506409189e-08+0.000000000000000000e+00j)  (2.865434675404456268e-08+0.000000000000000000e+00j)  (9.186027162179389029e-09+0.000000000000000000e+00j)  (1.817560496107405944e-09+0.000000000000000000e+00j)  (7.737103847052028258e-10+0.000000000000000000e+00j)  (1.970447744771634550e-10+0.000000000000000000e+00j)  (6.074728243630542742e-11+0.000000000000000000e+00j)  (1.976449425065320728e-11+0.000000000000000000e+00j)  (3.306308654144578910e-11+0.000000000000000000e+00j)  (8.151789100022425388e-12+0.000000000000000000e+00j)  (2.979242066766967685e-12+0.000000000000000000e+00j)
 (9.839679358717431157e+00+0.000000000000000000e+00j)  (1.116968290039918321e-01-1.263584621922283872e-02j)  (-3.079403068513280207e-03+7.043108555425631016e-04j)  (7.830760898693898790e-04-3.776877227484112267e-04j)  (1.484006104082019188e-05+9.937216356905492571e-07j)  (-4.929762530114796713e-06+3.101902372754361221e-07j)  (-9.713906303774586607e-07+2.511865593971786984e-07j)  (8.126972009983634819e-08-3.185256890045257762e-08j)  (3.455354706119654633e-08-9.458294985091655123e-09j)  (4.205514700994305669e-10+4.917574394633493608e-11j)  (-1.211358405473704490e-09+2.954423107631577301e-10j)  (-8.525945023110558156e-11+3.212234069171756192e-11j)  (-1.907582639663513656e-12+9.647220592572976416e-12j)  (1.676785596253489355e-11+2.953600714292869411e-12j)  (-1.720992600165269522e-12-2.629829392712969529e-13j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.103811232747407493e-07+0.000000000000000000e+00j)  (7.185546192514568567e-08+0.000000000000000000e+00j)  (2.861698366479903507e-08+0.000000000000000000e+00j)  (8.984179188807909280e-09+0.000000000000000000e+00j)  (1.787693444589029166e-09+0.000000000000000000e+00j)  (7.895094857458136241e-10+0.000000000000000000e+00j)  (2.013232178091345285e-10+0.000000000000000000e+00j)  (5.919154887508586634e-11+0.000000000000000000e+00j)  (1.964943062981106477e-11+0.000000000000000000e+00j)  (3.196851728865229130e-11+0.000000000000000000e+00j)  (7.688930486053472663e-12+0.000000000000000000e+00j)  (3.061059063401454554e-12+0.000000000000000000e+00j)
 (9.879759519038072924e+00+0.000000000000000000e+00j)  (1.112053244916375583e-01-1.252346127766354456e-02j)  (-3.052716780950158731e-03+6.949686768022315725e-04j)  (7.758205871469114759e-04-3.717679392350524241e-04j)  (1.475932464406131366e-05+9.552180591478556888e-07j)  (-4.896266833502705897e-06+3.210600864058869505e-07j)  (-9.617549069267312846e-07+2.473540189575477364e-07j)  (8.090701487285584081e-08-3.151272692592782375e-08j)  (3.428737723220291784e-08-9.394571211233067767e-09j)  (4.361301479922595851e-10+4.418632727873780143e-11j)  (-1.204505015754650763e-09+2.748030308137911189e-10j)  (-8.679210909514062179e-11+3.611425573730063332e-11j)  (-3.382571248859134273e-12-1.421130913098768849e-12j)  (1.642162289053018080e-11+5.848533488049826221e-12j)  (-1.090964093740496681e-12-5.574245695084942019e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (3.097448659101093586e-07+0.000000000000000000e+00j)  (7.084349142437646568e-08+0.000000000000000000e+00j)  (2.855569237387449524e-08+0.000000000000000000e+00j)  (8.727911525160018890e-09+0.000000000000000000e+00j)  (1.761998494005233145e-09+0.000000000000000000e+00j)  (8.038393124696132880e-10+0.000000000000000000e+00j)  (2.043280960656228163e-10+0.000000000000000000e+00j)  (5.763941463367823101e-11+0.000000000000000000e+00j)  (1.957457200855837837e-11+0.000000000000000000e+00j)  (3.068437226815809405e-11+0.000000000000000000e+00j)  (7.319076158696775162e-12+0.000000000000000000e+00j)  (3.127843286415064585e-12+0.000000000000000000e+00j)
 (9.919839679358714690e+00+0.000000000000000000e+00j)  (1.107180703557187340e-01-1.241256281903025532e-02j)  (-3.026371102320051659e-03+6.857902480230008242e-04j)  (7.686522931164324786e-04-3.659637476739368883e-04j)  (1.467890692340442858e-05+9.177616517564108385e-07j)  (-4.863039151975909962e-06+3.313377310495299098e-07j)  (-9.523123533883525306e-07+2.438781789500801092e-07j)  (8.057075123031932009e-08-3.112672040600470419e-08j)  (3.403914889138053392e-08-9.343502881706870498e-09j)  (4.503894636928359751e-10+4.730907886991733859e-11j)  (-1.193854732523960017e-09+2.518904434749729748e-10j)  (-8.877441007763610306e-11+3.911241743796362302e-11j)  (-1.130113001156533431e-12-1.134339246342791853e-11j)  (1.485351600279514307e-11+8.891984323741853760e-12j)  (-4.757963090147607654e-13-4.247935158427384944e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614007241618348515e-20+0.000000000000000000e+00j)  (3.089263915022698766e-07+0.000000000000000000e+00j)  (6.987375389220913009e-08+0.000000000000000000e+00j)  (2.846973436885920513e-08+0.000000000000000000e+00j)  (8.418951999144392896e-09+0.000000000000000000e+00j)  (1.741241462111168582e-09+0.000000000000000000e+00j)  (8.152967232959366532e-10+0.000000000000000000e+00j)  (2.059324528575005045e-10+0.000000000000000000e+00j)  (5.627188667017322760e-11+0.000000000000000000e+00j)  (1.952780267440829927e-11+0.000000000000000000e+00j)  (2.928281114509913941e-11+0.000000000000000000e+00j)  (7.057987458256174554e-12+0.000000000000000000e+00j)  (3.164640449095930355e-12+0.000000000000000000e+00j)
 (9.959919839679356457e+00+0.000000000000000000e+00j)  (1.102350124577285845e-01-1.230312485269661853e-02j)  (-3.000360347767894002e-03+6.767720127254951007e-04j)  (7.615700833449550030e-04-3.602725963368298744e-04j)  (1.459882235332382067e-05+8.813433107715726007e-07j)  (-4.830063491895978268e-06+3.410601401546500477e-07j)  (-9.431237453991106718e-07+2.407215122595642798e-07j)  (8.024536343811723860e-08-3.068675449468763262e-08j)  (3.381622443249407835e-08-9.299608350877154518e-09j)  (4.616158155030796412e-10+5.640671743505131388e-11j)  (-1.177759589211868214e-09+2.279935875747943550e-10j)  (-9.089002586155892760e-11+4.151611557448491213e-11j)  (3.805159964268409452e-12-1.896375644033798149e-11j)  (1.200825428606257810e-11+1.141640380009261623e-11j)  (-1.109630936758856041e-13+1.925945812742449489e-14j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (3.079057809234866709e-07+0.000000000000000000e+00j)  (6.893751077730446805e-08+0.000000000000000000e+00j)  (2.836024373443241913e-08+0.000000000000000000e+00j)  (8.063428306667462873e-09+0.000000000000000000e+00j)  (1.726037125347044951e-09+0.000000000000000000e+00j)  (8.225337721881021977e-10+0.000000000000000000e+00j)  (2.062061498370834617e-10+0.000000000000000000e+00j)  (5.526573327893073652e-11+0.000000000000000000e+00j)  (1.949052801987213191e-11+0.000000000000000000e+00j)  (2.782119908660438646e-11+0.000000000000000000e+00j)  (6.889590020596814953e-12+0.000000000000000000e+00j)  (3.162679041178927638e-12+0.000000000000000000e+00j)
 (1.000000000000000000e+01+0.000000000000000000e+00j)  (1.097560975609756240e-01-1.219512195121951435e-02j)  (-2.974678948552618094e-03+6.679105063175125138e-04j)  (7.545728606575307154e-04-3.546919935099592208e-04j)  (1.451907790860952189e-05+8.459513617241894415e-07j)  (-4.797325449185472362e-06+3.502634529019959520e-07j)  (-9.342383309767864406e-07+2.378303767766476793e-07j)  (7.991230316198273788e-08-3.019136811096501558e-08j)  (3.362393239950597678e-08-9.253646071670267762e-09j)  (4.692911265580352017e-10+6.985623848578266678e-11j)  (-1.155354211852518632e-09+2.054386707106486340e-10j)  (-9.330097021612918319e-11+4.367977987839732229e-11j)  (1.012245006223251853e-11-2.380314775918688833e-11j)  (8.218426647434605792e-12+1.280170933572031809e-11j)  (-1.089429892800942900e-13+5.479707731714483710e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.490093358893957504e-19+0.000000000000000000e+00j)  (3.066684340338659286e-07+0.000000000000000000e+00j)  (6.802601387929077825e-08+0.000000000000000000e+00j)  (2.822999483221276919e-08+0.000000000000000000e+00j)  (7.671427117533477943e-09+0.000000000000000000e+00j)  (1.716832348369826032e-09+0.000000000000000000e+00j)  (8.243631296149865296e-10+0.000000000000000000e+00j)  (2.053771384147695895e-10+0.000000000000000000e+00j)  (5.475448679101704821e-11+0.000000000000000000e+00j)  (1.944805007595100664e-11+0.000000000000000000e+00j)  (2.633480828508256463e-11+0.000000000000000000e+00j)  (6.776477652884623231e-12+0.000000000000000000e+00j)  (3.124049433093547768e-12+0.000000000000000000e+00j)


==> supplementary_data/eq_sym/gf_reta.dat <==
# omega/Gamma; G^R_n * Gamma^{n+1} for n=0, 1, ..., 10; \Delta G^R_n * Gamma^{n+1} for n=0, 1, ..., 10
 (-3.000000000000000000e+01+0.000000000000000000e+00j)  (-3.329633740288568539e-02-1.109877913429522774e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.212767626873670651e-06-1.775697384376456844e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.265528087804783054e-09+1.099547820488941704e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.880978949249924645e-11+1.413775677512383545e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.414543297648950524e-12+1.325588485242244591e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.932118427348580663e-13+7.221667501603049001e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.887107326422021913e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.254984685454465651e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.578525890457481461e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.350282514716785410e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.032915945546655018e-13+0.000000000000000000e+00j)
 (-2.992500000000000071e+01+0.000000000000000000e+00j)  (-3.337960093669239264e-02-1.115441969480113378e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.281461696684925196e-06-1.793822846155572800e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.437726166063196474e-09+1.179162705243569787e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.271931820798191420e-11+1.231125065819314493e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.680489650634138772e-12+4.765199185911523697e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.661614978650514458e-13+6.265849577232025876e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.904952384928734397e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.319036945917407763e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.527427054816633011e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.284457248537011119e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.966964915076617142e-13+0.000000000000000000e+00j)
 (-2.984999999999999787e+01+0.000000000000000000e+00j)  (-3.346328147552331961e-02-1.121047955628922147e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.350859493030258594e-06-1.812159242111690981e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.618850802146059813e-09+1.219873437030356117e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.328426713549203468e-11+1.099476868209370671e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.853819194116127033e-13+6.815654681469325263e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.407627665612077723e-13+4.498224667300977033e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.925067531894181616e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.398069138067235203e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.468195096556375555e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.195353437255187694e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.938287154539850803e-13+0.000000000000000000e+00j)
 (-2.977499999999999858e+01+0.000000000000000000e+00j)  (-3.354738215636995230e-02-1.126696294084633112e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.420979297515476997e-06-1.830713467527596007e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.790171995661318417e-09+1.220890969510210321e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.390002015229940546e-11+1.011817757658001827e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.099696577392539891e-13+1.824221009618594142e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.320521815735085431e-13+1.588890810438438542e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.947332775511674686e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.491790480338509938e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.405273718646069351e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.092172283488122459e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.988288785015613507e-13+0.000000000000000000e+00j)
 (-2.969999999999999929e+01+0.000000000000000000e+00j)  (-3.363190614773126086e-02-1.132387412381524001e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.491838916325141687e-06-1.849495683334211826e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.933107597605196959e-09+1.193443298432800020e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.652125745273327452e-11+9.457121970785823442e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.841038668518962274e-14+3.444184582126523058e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.356348883233024793e-13-1.796334489927171521e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.971513397345245009e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.597507447437718916e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.341709911142944119e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.901524072041547675e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.144218833556342457e-13+0.000000000000000000e+00j)
 (-2.962499999999999645e+01+0.000000000000000000e+00j)  (-3.371685665000978549e-02-1.138121743460246025e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.563454704854873944e-06-1.868519164128132411e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.037299479416221983e-09+1.159957518810190965e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.128391259833282335e-11+8.749554789240500887e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.282356355305722558e-12+4.718071751300781206e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.235182652156687118e-13-4.141432307280501822e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.997284669272304930e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.710835292237534049e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.280519971795709807e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.079042359347306316e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.410242297246633034e-13+0.000000000000000000e+00j)
 (-2.955000000000000071e+01+0.000000000000000000e+00j)  (-3.380223689591371067e-02-1.143899725750040881e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.635840622554538393e-06-1.887799829613368816e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.107294705110430514e-09+1.147918193065431989e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.677839667316574878e-11+7.795860933139623787e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.566298135452853592e-12+4.738927647276793933e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.024408072221936328e-13-3.911872030460472900e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.024268722431114349e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.826661172730945890e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.226626737884680733e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.635030052998433432e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.717558491147597708e-13+0.000000000000000000e+00j)
 (-2.947499999999999787e+01+0.000000000000000000e+00j)  (-3.388805015086506639e-02-1.149721803252419473e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.709007447064013814e-06-1.907355457194427769e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.164500449771638035e-09+1.180109240609488076e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.067526904561696206e-11+6.518859587973583637e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.764944620660768142e-12+2.993183016994476667e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.326504003505628776e-13-6.272348783766045305e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.052079334036480010e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.939953381396628547e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.187646154892127028e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.690777652691809805e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.917119751100142875e-13+0.000000000000000000e+00j)
 (-2.939999999999999858e+01+0.000000000000000000e+00j)  (-3.397429971341407035e-02-1.155588425626329031e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.782962275366454221e-06-1.927204645864544679e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.242815064985222164e-09+1.264840145114260601e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.038419915582609603e-11+4.988892300589165889e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.641485156118459741e-12-2.535001278525100288e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.591627616576261169e-13+4.439572409066079759e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.080367868481068162e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.046192546682508102e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.171871930727539079e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.252417676133957325e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.855104919433820190e-13+0.000000000000000000e+00j)
 (-2.932499999999999929e+01+0.000000000000000000e+00j)  (-3.406098891565985387e-02-1.161500048274845915e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.857708391337421635e-06-1.947365658668383030e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.378968783860163284e-09+1.390107978967892388e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.374086595195712597e-11+3.437939676110386337e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.329066589682670819e-12-3.910649033865385708e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.224111858709241618e-13+8.712480439435063734e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.108862349777842965e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.141460563928120007e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.183732110146428800e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.020384758094614724e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.466077954284739672e-13+0.000000000000000000e+00j)
 (-2.924999999999999645e+01+0.000000000000000000e+00j)  (-3.414812112367749536e-02-1.167457132433418832e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.933245510768180271e-06-1.967855286209607666e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.600893936552513737e-09+1.524189886685437254e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.002454562302671262e-11+2.250363057152450638e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.869811273395350811e-12-6.479270065434212947e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.299073322860477634e-13+9.925356993968404065e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.137392410117575516e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.222390195462239213e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.220120182532307873e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.135837189179804912e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.809858216606331945e-13+0.000000000000000000e+00j)
 (-2.917499999999999716e+01+0.000000000000000000e+00j)  (-3.423569973795168031e-02-1.173460145259697801e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.000957036079322593e-05-1.988687851590952218e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.918236974276742961e-09+1.622573580290820714e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.115330095779576357e-11+1.865253533510664513e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.686008537820789109e-12-6.820141455368800909e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.440537519376384196e-13+7.576848085627430789e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.165895625500793907e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.286178030280156305e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.271239692425304993e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.251649989234484225e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.036297484045038622e-13+0.000000000000000000e+00j)
 (-2.910000000000000142e+01+0.000000000000000000e+00j)  (-3.432372819381700885e-02-1.179509559924983358e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.008667752455494266e-05-2.009874444074120105e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.318081091777394703e-09+1.638742135568346046e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.197834027663948630e-11+2.568576041452204345e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.847234491592266319e-12-4.792952950442160930e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.226162743230210150e-12+2.911238288084114967e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.194404730828395378e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.330740699637689054e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.325201461664596214e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.350047334171043417e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.315618634951837532e-13+0.000000000000000000e+00j)
 (-2.902499999999999858e+01+0.000000000000000000e+00j)  (-3.441220996190500619e-02-1.185605855707321573e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.016456047130089694e-05-2.031422445761730949e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.766786462300147256e-09+1.535263210683922195e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.868981543452572935e-11+4.291995594386803348e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.569905251725863120e-12-1.183872146616777690e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.218241760903096197e-12-2.227578931430992888e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.223019242167933811e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.354958363907726550e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.372436427120472864e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.417409375672347667e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.796698398993954922e-13+0.000000000000000000e+00j)
 (-2.894999999999999929e+01+0.000000000000000000e+00j)  (-3.450114854859805819e-02-1.191749518086288690e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.024321267631810011e-05-2.053335400047749767e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.216780873823556292e-09+1.292097637953718478e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.596991571559476562e-11+6.595983247046784378e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.066282892606904925e-11+3.061481463197834316e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.648930607975709097e-13-6.291489429557731202e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.251867996035527331e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.358889111787202559e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.407497584436751054e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445867257941307935e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.612196692981824635e-13+0.000000000000000000e+00j)
 (-2.887500000000000000e+01+0.000000000000000000e+00j)  (-3.459054749649040361e-02-1.197941038839494664e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.032262871091622646e-05-2.075613242629629286e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.615957341957261108e-09+9.103999547110664175e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.496995513038944154e-11+8.877016450747903958e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.033269525372870550e-11+7.488024140945554805e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.703175526757177777e-13-8.232061352754324168e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.281070313178901208e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.343866053222874395e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.428522351693115484e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.434512739946965687e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.854713640056147309e-13+0.000000000000000000e+00j)
 (-2.879999999999999716e+01+0.000000000000000000e+00j)  (-3.468041038485621813e-02-1.204180916140841148e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.040280517022115910e-05-2.098252864204473328e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.917125607200243894e-09+4.115499336393173198e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.355869391959755811e-11+1.063497197415891318e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.498170830434972038e-12+1.195245186326168581e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.834400466269606498e-13-7.685626045808664507e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.310702757244885570e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.312452594672284558e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.435799955604005061e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.389514009923838573e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.495542802486725659e-13+0.000000000000000000e+00j)
 (-2.872499999999999787e+01+0.000000000000000000e+00j)  (-3.477074083012495626e-02-1.210469654660572972e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.048374132887345708e-05-2.121248913975514710e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.085395849252113910e-09-1.676801791131908162e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.818444187846241334e-11+1.160073808388498514e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.788335772998662515e-12+1.595033832068756932e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.725165558933398756e-14-5.324056144353237850e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.340776271182073424e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.268267643196352320e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.430685317983362190e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.322432723152529026e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.379228592175680866e-13+0.000000000000000000e+00j)
 (-2.865000000000000213e+01+0.000000000000000000e+00j)  (-3.486154248636414571e-02-1.216807765667160405e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.056543947073445795e-05-2.144594716245586267e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.102178762246390635e-09-7.821436627370329255e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.548793532017981266e-11+1.168545826193088170e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.769567504223988865e-13+1.842675280657554386e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.775723245836868093e-14-2.665191021401651408e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.371225744404698398e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.215682596548899011e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.415278799873974564e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.246679335906185120e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.310222570337834350e-13+0.000000000000000000e+00j)
 (-2.857499999999999929e+01+0.000000000000000000e+00j)  (-3.495281904576968968e-02-1.223195767131047759e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.064790489997401190e-05-2.168283175957432377e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.965530101269017013e-09-1.385529904037353014e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.225936136169818164e-10+1.087459678660212183e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.334706135353731415e-12+1.838554650889728245e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.459423047883398737e-14-1.148376917336651900e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.401911663929622977e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.159373847664154578e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.392587914250288174e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.173066562201117030e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.105064668811183949e-13+0.000000000000000000e+00j)
 (-2.850000000000000000e+01+0.000000000000000000e+00j)  (-3.504457423916384345e-02-1.229634183830310415e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.073114567825456257e-05-2.192307579163446258e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.687641619022168225e-09-1.936052927558630781e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.465422182123964257e-10+9.194573400831250208e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.352798067365165911e-11+1.557020959899013114e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.856701850017734292e-13-1.339768969992141407e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.432631842405716623e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.103742513843909351e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.366799393857495624e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.106371533034181301e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.595090858681777263e-13+0.000000000000000000e+00j)
 (-2.842499999999999716e+01+0.000000000000000000e+00j)  (-3.513681183650103207e-02-1.236123547458259711e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.081517214307242606e-05-2.216662221442918565e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.291001368216204315e-09-2.399772608655255498e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.639784931997153543e-10+6.771540980570836657e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.819471950911680460e-11+1.049106690689514926e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.043683242397176851e-13-2.915547112955106231e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.463140184117418524e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.052295694840603505e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.343592697683936618e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.044860203315977655e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.643878088788999836e-13+0.000000000000000000e+00j)
 (-2.834999999999999787e+01+0.000000000000000000e+00j)  (-3.522953564738155741e-02-1.242664396733035624e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.089999626806556485e-05-2.241342806725478312e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.804738475381665027e-09-2.751829953084371198e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.717615178478135215e-10+3.910522847196003420e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.065530953361331751e-11+3.978215839324461554e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.914628742467684696e-13-5.074679395661527552e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.493168757239723858e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.007158241936005390e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.330389694791701735e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.832624971619326372e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.211309826711864572e-13+0.000000000000000000e+00j)
 (-2.827499999999999858e+01+0.000000000000000000e+00j)  (-3.532274952157350018e-02-1.249257277509231018e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.098563094811895428e-05-2.266346564533938380e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.261899569627279471e-09-2.976658225350943151e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.683517546063704964e-10+1.104005151161877483e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.055325143288012470e-11-3.099420111857082552e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.474423607647123033e-13-6.917977472110917552e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.522449028580687824e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.968867804846880255e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.335829995266197274e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.177468042415359382e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.439565293702993951e-13+0.000000000000000000e+00j)
 (-2.819999999999999574e+01+0.000000000000000000e+00j)  (-3.541645734954285141e-02-1.255902742891590622e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.107208932642222038e-05-2.291672061163981123e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.697362191508290140e-09-3.068182872198394824e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.551727584945052379e-10-1.082175810933728568e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.773657023612900585e-11-9.774256141458683441e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.462191454728814011e-14-7.832539543448663116e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.550728273034242465e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.936483823792596179e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.367538709186815394e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.506918734888957892e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.689183699850732344e-13+0.000000000000000000e+00j)
 (-2.812500000000000000e+01+0.000000000000000000e+00j)  (-3.551066306299197062e-02-1.262601353350825727e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.115938429963802349e-05-2.317318740456890455e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.145514227679490367e-09-3.030215589237496956e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.369060508625865825e-10-2.220163720555500885e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.240558555017272576e-11-1.492056792483238215e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.141448058920651125e-13-7.757801388150570601e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.577778281143168026e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.907895702645873522e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.428630349981752774e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.930866093717279997e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.384950322059664270e-13+0.000000000000000000e+00j)
 (-2.805000000000000071e+01+0.000000000000000000e+00j)  (-3.560537063540671759e-02-1.269353676841594464e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.124752831243345608e-05-2.343286304230006662e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.637137959968509240e-09-2.876332218454731177e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.201364823994413397e-10-2.221158543582223342e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.316130917033690917e-12-1.743234152387247375e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.427216418007100069e-13-6.900340937793768060e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.603395659002763241e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.880153422425854675e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.515405728795462844e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.617047180521838652e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.627498289308017075e-13+0.000000000000000000e+00j)
 (-2.797499999999999787e+01+0.000000000000000000e+00j)  (-3.570058408261223698e-02-1.276160288922689734e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.133653347843466883e-05-2.369574092602632366e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.195873324866724403e-09-2.628236920545327033e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.108182224629747267e-10-1.399332851717058007e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.171986036294218712e-12-1.656384105755141060e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.535442403299898357e-13-5.189333242762448249e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.627395815447606615e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.849699310710134908e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.618261770150748320e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.691377416692391673e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.067922126177185481e-13+0.000000000000000000e+00j)
 (-2.789999999999999858e+01+0.000000000000000000e+00j)  (-3.579630746333765240e-02-1.283021772879485746e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.142641196898504743e-05-2.396180616725011093e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.354726877269275291e-10-2.312203558812463608e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.118926857253395635e-10-3.482929318314714170e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.258841652493354324e-12-1.233106590302196133e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.959627776932442959e-13-2.445793247193067988e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.649605229580541637e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.812498407931982529e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.724943204268060704e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.135923125289227374e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.285686450828815969e-13+0.000000000000000000e+00j)
 (-2.782499999999999929e+01+0.000000000000000000e+00j)  (-3.589254487978980196e-02-1.289938719848690227e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.151717654173709565e-05-2.423103327342831964e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.591680519027613321e-10-1.954265003780400866e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.223124073650772900e-10+3.044967648257548842e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.119103619862317985e-11-5.870276082434379520e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.927788110197509049e-13+8.212871009071255885e-14j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.669857689140788854e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.764166800615969052e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.823782388663287948e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.809650724871922051e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.088590559330236311e-13+0.000000000000000000e+00j)
 (-2.774999999999999645e+01+0.000000000000000000e+00j)  (-3.598930047823620249e-02-1.296911728945448691e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.160884107640898907e-05-2.450338606909105357e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.617193139021340619e-10-1.575690625202233828e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.378330038001538162e-10+1.367882451085117403e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.010977940508313131e-11+5.953674049204298830e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.464578306175268329e-13+3.454240697359437871e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.687999158480414666e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.700231618233742528e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.905655151361130060e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.558865210137566621e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.543972294653369405e-13+0.000000000000000000e+00j)
 (-2.767500000000000071e+01+0.000000000000000000e+00j)  (-3.608657844959736044e-02-1.303941407392858465e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.170142104638382261e-05-2.477881905028904502e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.335097573611910369e-10-1.190376961054126590e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.529863163518456155e-10-9.420702625364527284e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.820275674806366068e-12+4.560691679520618167e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.656254635136192790e-13+4.945444689215721082e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.703902873634818125e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.616611284073942023e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.964773182651069588e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.028598875209101925e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.892892008308669047e-13+0.000000000000000000e+00j)
 (-2.759999999999999787e+01+0.000000000000000000e+00j)  (-3.618438303004877649e-02-1.311028370653941674e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.179493394256627797e-05-2.505727936914344653e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.651175143445337988e-10-8.049722749069167080e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.632114432187092007e-10-2.711471068986028362e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.178262201320342430e-13+4.583571595167949066e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.252874598746205916e-13+6.141928160743229950e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.717492173445022625e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.510301140342162990e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.998815369204896038e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094652527981059154e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.426190677771735104e-13+0.000000000000000000e+00j)
 (-2.752499999999999858e+01+0.000000000000000000e+00j)  (-3.628271850163247714e-02-1.318173242566121010e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.188939972238967463e-05-2.533870931897028332e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.506956530168130648e-10-4.213427517664735761e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.662749483370699197e-10-4.769465228184203437e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.392336394085588569e-12+1.233765267455937524e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.468764331886939947e-13+7.935599547651700859e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.728764964251227926e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.380137908113855456e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.008651190045039274e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.151542210397619725e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.357529839042255815e-13+0.000000000000000000e+00j)
 (-2.744999999999999929e+01+0.000000000000000000e+00j)  (-3.638158919287875354e-02-1.325376655478278931e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.198484134036824804e-05-2.562305012192210395e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.892268901813267565e-10-4.012974745332455770e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.626348332911608836e-10-6.699857771352616496e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.872485990078170445e-12-3.171268550205387217e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.002348054391123502e-13+9.588195341330662121e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.737811961397541873e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.227454785560739152e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.997704385328662411e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.196115378567230480e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.754416868060459152e-13+0.000000000000000000e+00j)
 (-2.737499999999999645e+01+0.000000000000000000e+00j)  (-3.648099947943779509e-02-1.332639250390421984e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.208128532552197630e-05-2.591024840081096368e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.836778413238884987e-10+3.359372268433111709e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.549140531129550718e-10-8.215811724446720308e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.883882374761326086e-12-5.919605233200036622e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.952249497066113658e-13+9.234612248304230119e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.744821706767682906e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.056453840308378858e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.971083385813011127e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.224309485227061004e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.556971291968015670e-13+0.000000000000000000e+00j)
 (-2.729999999999999716e+01+0.000000000000000000e+00j)  (-3.658095378472175918e-02-1.339961677096035246e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.217876224757298743e-05-2.620026646428661139e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.386659911506171446e-10+6.998726880824907771e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.468081994127433338e-10-9.253658235024997418e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.843343475887917991e-12-5.403726438716191377e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.148578542793495784e-12+6.023918954589111244e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.750068716784704831e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.874189569484767586e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.934749651651335249e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.232639983612812335e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.613379683210466536e-13+0.000000000000000000e+00j)
 (-2.722500000000000142e+01+0.000000000000000000e+00j)  (-3.668145658055731173e-02-1.347344594327173949e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.227730682524970939e-05-2.649309637508031626e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.574350154630060548e-10+1.039861798314232506e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.416269634097242106e-10-1.000493342974298075e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.060234939564260318e-11-1.829574684510320191e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.391226311939761448e-12+9.497320392464205082e-14j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.753885963824255575e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.690129395994134041e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.894885362244576479e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.219974335422751270e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.700797565250002972e-13+0.000000000000000000e+00j)
 (-2.714999999999999858e+01+0.000000000000000000e+00j)  (-3.678251238784890215e-02-1.354788669902353641e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.237695743403819590e-05-2.678877612512346073e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.390165600341142823e-10+1.340371161229431298e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.406932569161382264e-10-1.086269904792581312e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.167992029340058459e-11+3.153468131745298043e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.396403845877346356e-12-4.510911128057761542e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.756627521949499783e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.515306680068345415e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.857278821229638554e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.188582711462856352e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.057341488410643527e-12+0.000000000000000000e+00j)
 (-2.707499999999999929e+01+0.000000000000000000e+00j)  (-3.688412577725291852e-02-1.362294580877300909e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.247775488187230196e-05-2.708740483141963992e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.276444732252842908e-09+1.584551258326961969e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.421599588443542182e-10-1.226305256003916833e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.013361522593013901e-11+7.526815965081762083e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.196692916892119317e-12-9.609248883712424227e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.758629742956759928e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.361120462521223400e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.826414060634744276e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.144267854562833738e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.104120821179165525e-12+0.000000000000000000e+00j)
 (-2.700000000000000000e+01+0.000000000000000000e+00j)  (-3.698630136986301442e-02-1.369863013698630148e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.257974050202150170e-05-2.738915332337091874e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.656469209497290253e-09+1.757036251331613970e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.410360971957529130e-10-1.445339249954858183e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.290686885314533213e-12+1.001948693764404050e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.872040988553229539e-13-1.372849191396687001e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.760178625533520258e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.237895078284449495e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.804375382389322184e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.095716918318701222e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.104690907003549148e-12+0.000000000000000000e+00j)
 (-2.692499999999999716e+01+0.000000000000000000e+00j)  (-3.708904383790675996e-02-1.377494664360511207e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.268295379657609088e-05-2.769426703041261617e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.060442982481471951e-09+1.846250096737099158e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.308941534683800743e-10-1.728439569282287153e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.844632813894319284e-12+1.071257240826355011e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.967107974499448069e-13-1.553381850700712299e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.761487438835998964e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.153415696283329369e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.790284688829462041e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.053026301514481563e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.071135111280369467e-12+0.000000000000000000e+00j)
 (-2.684999999999999787e+01+0.000000000000000000e+00j)  (-3.719235790545384612e-02-1.385190238564389283e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.278742999348074754e-05-2.800305946863591883e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.465627393085364711e-09+1.846010634574061700e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.069166392736306060e-10-2.014962601702381531e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.802386918489837112e-12+1.088076852043681519e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.001287139938006885e-13-1.385724719947370164e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.762684001164456404e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.111779845096870515e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.780940776046162921e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.025165496263295826e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.031716511446174501e-12+0.000000000000000000e+00j)
 (-2.677500000000000213e+01+0.000000000000000000e+00j)  (-3.729624834913606440e-02-1.392950451881832521e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.289319792748584313e-05-2.831589642445091287e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.846573048256512715e-09+1.756908781470942847e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.902220881036828883e-11-2.215821994059068664e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.803123324696839069e-12+1.214068505481277834e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.530369778486613561e-13-9.388766464235236878e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.763803721806644945e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.112938336128816916e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.772475647138372986e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.016743041497051370e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.018787931997132270e-12+0.000000000000000000e+00j)
 (-2.669999999999999929e+01+0.000000000000000000e+00j)  (-3.740071999887938786e-02-1.400776029920576277e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.300027861970685949e-05-2.863317273508506119e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.177033872787557110e-09+1.587801455705457269e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.325170494759425909e-11-2.251802300183816157e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.231054153846283647e-12+1.529202122049548054e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.497152748657195252e-13-4.695649479611690232e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.764784277970128886e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.153099101164400147e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.762116233786561342e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.025793004986708173e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.047554348984729705e-12+0.000000000000000000e+00j)
 (-2.662500000000000000e+01+0.000000000000000000e+00j)  (-3.750577773864811892e-02-1.408667708493826056e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.310868482170562022e-05-2.895528507540280202e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.433044545437440661e-09+1.356894935616110814e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.998732063834285995e-11-2.095690904802596787e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.141916312697549721e-13+1.953090653306074102e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.211544448410912100e-13-2.198534939276003977e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.765460635076350216e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.225772801909273662e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.749301642785135489e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.044545980223929716e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.104847775871629464e-12+0.000000000000000000e+00j)
 (-2.655000000000000071e+01+0.000000000000000000e+00j)  (-3.761142650720177005e-02-1.416626233792910201e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.321842162063522941e-05-2.928260512243470193e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.597003412496268112e-09+1.091299862521702844e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.046601658910726153e-11-1.792140230429544777e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.010914029353703376e-12+2.268724032397513650e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.177238184261785472e-13-2.265669455729539682e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.765563350347984321e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.322953540043156534e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.736058985556549633e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.063070834336487240e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.162450252329502065e-12+0.000000000000000000e+00j)
 (-2.647499999999999787e+01+0.000000000000000000e+00j)  (-3.771767129886446912e-02-1.424652362563341539e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.332948799358434938e-05-2.961545759845111467e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.661600420357257301e-09+8.243378191283936641e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.296119652339389309e-11-1.438991777482620231e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.434552414261606121e-11+2.248998521582922470e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.935762836323532403e-13-3.273021399706714109e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.764726239411813069e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.436017516193579111e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.726822293205175521e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.073695251850939893e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.197674957361253659e-12+0.000000000000000000e+00j)
 (-2.639999999999999858e+01+0.000000000000000000e+00j)  (-3.782451716430740990e-02-1.432746862284371659e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.344187899467726873e-05-2.995410675576299638e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.632160902287213821e-09+5.909501882255433478e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.931030459855226717e-11-1.140114879987464677e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.231810988593528452e-11+1.798632056033577802e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.026559860649183058e-13-3.306551225816831951e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.762509575459742762e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.556287477404429943e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.727569909035782519e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.074298690618520292e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.203236390183104473e-12+0.000000000000000000e+00j)
 (-2.632499999999999574e+01+0.000000000000000000e+00j)  (-3.793196921134465299e-02-1.440910511352123946e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.355558812118262355e-05-3.029875290503448787e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.526595284643908454e-09+4.223966257149402879e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.661309869796824714e-11-9.604198842734427377e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.742853539016356594e-11+1.007586943856881715e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.754742831107148586e-13-1.836613795015368440e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.758441695549262859e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.675501648618295375e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.743893961068409923e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.069532063059709830e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.185853398142296116e-12+0.000000000000000000e+00j)
 (-2.625000000000000000e+01+0.000000000000000000e+00j)  (-3.804003260574223555e-02-1.449144099266371031e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.367060939311801510e-05-3.064953811206010417e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.373031254578227007e-09+3.415271444326501646e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.327798357585055854e-11-9.087070683008660059e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.832095147317629904e-11+9.439913232350401801e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.894543247878140811e-13+9.092730611772732592e-16j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.752076689788440837e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.786416105884524246e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.778178871810247431e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.069372978296637391e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.157993624178378086e-12+0.000000000000000000e+00j)
 (-2.617500000000000071e+01+0.000000000000000000e+00j)  (-3.814871257204122124e-02-1.457448426821059042e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.378693880823675020e-05-3.100655806325205389e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.205743762870546614e-09+3.595049199717233438e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.561926362702330489e-11-9.500847390070891115e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.517258040233114561e-11-6.959422813121282366e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.769409611834667047e-13+6.732305596825974857e-14j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.743061159282564866e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.883534057060415605e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.827248292357230349e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.084813276715532010e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.128351094654482376e-12+0.000000000000000000e+00j)
 (-2.609999999999999787e+01+0.000000000000000000e+00j)  (-3.825801439439469043e-02-1.465824306298647373e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.390457505044173250e-05-3.136987611336977073e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.060125600450211352e-09+4.744550826279643211e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.648139383063373762e-11-1.031458426943102073e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.947007170668364947e-11-1.177511691095263452e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.445449386171661616e-14-3.755288066520712925e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.731200785436178293e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.963734870350258363e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.882201844725719030e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.122197444530595383e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.098532560225213764e-12+0.000000000000000000e+00j)
 (-2.602499999999999858e+01+0.000000000000000000e+00j)  (-3.836794341741908698e-02-1.474272561668360688e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.402351954450792101e-05-3.173953591913466078e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.967492782850085163e-09+6.723114820339797447e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.567581787168169079e-11-1.103496908584689528e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.349290105452579048e-11-1.283679581383621576e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.099185580504441534e-13-2.447944620784143158e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.716518106407795992e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.026534164117266346e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.930867299450881723e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.179890291870172869e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.068862253914800308e-12+0.000000000000000000e+00j)
 (-2.594999999999999929e+01+0.000000000000000000e+00j)  (-3.847850504706017832e-02-1.482794028788445972e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.414377608625884636e-05-3.211557042106038900e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.950714393353951809e-09+9.298956326514894416e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.129499997228952929e-11-1.131475672516195432e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.493591694004791934e-12-1.101339759385387612e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.812347100384753731e-14-4.643982712972233615e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.699295375376655357e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.073827301090595608e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.961642170445888565e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.249786983861794171e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.045956311697340981e-12+0.000000000000000000e+00j)
 (-2.587499999999999645e+01+0.000000000000000000e+00j)  (-3.858970475147391332e-02-1.491389555612518750e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.426535030863071723e-05-3.249800653655486964e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.021792501238283313e-09+1.219712039632680635e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.097185507630664209e-11-1.094482845407677346e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.651025918555683653e-12-8.455564815273480777e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.957340596079143037e-14-6.510652009672070102e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.680098929492726970e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.109139226444062031e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.967063286077423511e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.321938841683153387e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.041065751781898396e-12+0.000000000000000000e+00j)
 (-2.580000000000000071e+01+0.000000000000000000e+00j)  (-3.870154806192247637e-02-1.500060002400095856e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.438824919377761752e-05-3.288686616408214932e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.182177603717486081e-09+1.515207313996918928e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.233219801691903104e-11-9.779311815228743648e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.038941767808715744e-11-7.555099677355098115e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.256080495355259168e-13-7.623656409111490769e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.659782839209624547e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.136544854528787138e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.946035720128694821e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.388895068483575192e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.057667242891170136e-12+0.000000000000000000e+00j)
 (-2.572499999999999787e+01+0.000000000000000000e+00j)  (-3.881404057368585681e-02-1.508806241931423368e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.451248075534048790e-05-3.328216471034705789e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.425687786481867952e-09+1.794848582502447735e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.124789683621742919e-10-7.692348977171865215e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.267622535873442843e-11-9.650707410596815236e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.239970331285080562e-13-7.313933547910148525e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.639469706445325999e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.159524101520459076e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.904315481760049030e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.448088311562500290e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.082673662009320504e-12+0.000000000000000000e+00j)
 (-2.564999999999999858e+01+0.000000000000000000e+00j)  (-3.892718794698921125e-02-1.517629159726675185e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.463805393531616008e-05-3.368390839980925696e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.742865214796802881e-09+2.043747899522219498e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.273419804065342769e-10-4.642601861854901847e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.315514823616576003e-11-1.436192259418062379e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.607901807601835807e-13-5.466547805594766844e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.620506556632139741e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.180065789148025148e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.853198642221442764e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.501934365233759079e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094986697416178446e-12+0.000000000000000000e+00j)
 (-2.557499999999999929e+01+0.000000000000000000e+00j)  (-3.904099590794644914e-02-1.526529654269655808e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.476497871126777385e-05-3.409209136134951415e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.125078081104013267e-09+2.252536176370543749e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.320801869946704583e-10-8.043879309760917678e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.032398970074061639e-11-1.989667899859368252e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.570538992153209168e-13-3.094482165985569862e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.604395389991526859e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.198288203164417309e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.806607934599410474e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.555319334513865369e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.084257756326442701e-12+0.000000000000000000e+00j)
 (-2.549999999999999645e+01+0.000000000000000000e+00j)  (-3.915547024952015925e-02-1.535508637236084961e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.489326639357666993e-05-3.450669321502380158e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.566874641496626526e-09+2.414218277946778645e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.227371004748905294e-10+3.368998910389496631e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.128135872615337107e-12-2.394893626438044467e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.673791861408824761e-13-1.276250914454625224e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.592701737841311395e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.212670510868350311e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.777246710611365536e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.610743138302587271e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.063826717062010779e-12+0.000000000000000000e+00j)
 (-2.542499999999999716e+01+0.000000000000000000e+00j)  (-3.927061683249846724e-02-1.544567033726586790e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.502293009039418401e-05-3.492767780462416305e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.065785424326533045e-09+2.520421249168728828e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.802981911374898124e-11+7.234530090652068984e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.108282139943926891e-12-2.463672111361911751e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.901860085166662864e-13+2.111902457524621505e-14j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.586949434443404343e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.220750915387370305e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.773302631506451766e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.663626667948802134e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.066201138383078000e-12+0.000000000000000000e+00j)
 (-2.535000000000000142e+01+0.000000000000000000e+00j)  (-3.938644158648897664e-02-1.553705782504495939e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.515398530334801602e-05-3.535499381805876938e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.619695853022655955e-09+2.558686176580899317e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.001641495587409707e-11+1.014947351811667096e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.220904749061937294e-11-2.116469859185074512e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.002850535771774354e-12+2.259186861594064559e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.588513501886488275e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.219974408045443202e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.797476487291962213e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.701790325300719197e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.116117332879926044e-12+0.000000000000000000e+00j)
 (-2.527499999999999858e+01+0.000000000000000000e+00j)  (-3.950295051093023063e-02-1.562925836238585053e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.528645057546577162e-05-3.578857806763657577e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.222923939580733195e-09+2.512144491815404518e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.342863223508540000e-11+1.164314371609360802e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.789249911804324287e-11-1.407123281627132484e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.961575715320666924e-13+4.556671282080233812e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.598523614950826007e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.208353699077807552e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.848678361936532647e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.710766462397372541e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.203830386716250159e-12+0.000000000000000000e+00j)
 (-2.519999999999999929e+01+0.000000000000000000e+00j)  (-3.962014967612099980e-02-1.572228161750833381e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.542034805608858718e-05-3.622836186769897511e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.862854531383455698e-09+2.361911820228658370e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.563783205901182237e-11+1.150100097945909219e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.947495946941287252e-11-5.051540707596746472e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.838825923525789182e-13+5.591910940070351557e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.617787815961492700e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.184729750694863774e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.924456611335959902e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.682267323133670199e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.294228160848139683e-12+0.000000000000000000e+00j)
 (-2.512500000000000000e+01+0.000000000000000000e+00j)  (-3.973804522426788860e-02-1.581613740269368533e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.555570381247190138e-05-3.667428012603087670e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.518781594701745280e-09+2.091131331847799402e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.096507801863085533e-11+9.770167697318474451e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.635826196980094502e-11+3.483431158399086208e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.519041579484788477e-13+4.954432284328005528e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.646741574263437094e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.148609860603376976e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.021854314707619357e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.621078847005387208e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.357113488216292017e-12+0.000000000000000000e+00j)
 (-2.504999999999999716e+01+0.000000000000000000e+00j)  (-3.985664337055143391e-02-1.591083567686684200e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.569254774534567073e-05-3.712628168749204815e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.163333901551237216e-09+1.688735386571480953e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.171286265706590918e-10+6.726178479377728033e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.329290466773650030e-12+8.991782476139512477e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.231964458408510422e-13+4.523504181850617187e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.685423188372726914e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.099740240168393690e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.136506510215144778e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.546183291615374747e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.384859728572322920e-12+0.000000000000000000e+00j)
 (-2.497499999999999787e+01+0.000000000000000000e+00j)  (-3.997595040421128565e-02-1.600638654823274528e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.583091306979568771e-05-3.758433868192440295e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.765335837005121377e-09+1.151452198632281949e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.401836413843396771e-10+2.828875202149160649e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.225615817995516862e-13+9.614492504963439094e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.573560533704441975e-13+6.415720950405172283e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.733474318356858698e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.037667095831102442e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.261798384324354821e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.483297360978169470e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.391370961623028716e-12+0.000000000000000000e+00j)
 (-2.490000000000000213e+01+0.000000000000000000e+00j)  (-4.009597268965073291e-02-1.610280027696816586e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.597083546788642639e-05-3.804845269386303958e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.292413515857331152e-09+4.840627432778400612e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.483247273662377637e-10-1.333439701083383580e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.617385762464283322e-12+5.129209864708011661e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.808787558561936807e-13+1.029040117933124100e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.790163949674906426e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.961518018762079602e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.389528669292778866e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.450043244878929116e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.398607005762273756e-12+0.000000000000000000e+00j)
 (-2.482499999999999929e+01+0.000000000000000000e+00j)  (-4.021671666756104768e-02-1.620008727797021255e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.611235213146183814e-05-3.851865662618436199e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.712529802877817289e-09-3.008400978296651686e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.425025676059447869e-10-5.139525365615670856e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.648118972192461056e-12-2.613359800685925356e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.813856796877094767e-13+1.355036203812588209e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.854434093906304377e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.870123181866466848e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.511550372300121867e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.443961698321114092e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.419764536597367626e-12+0.000000000000000000e+00j)
 (-2.475000000000000000e+01+0.000000000000000000e+00j)  (-4.033818885606600679e-02-1.629825812366303460e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.625550092710584875e-05-3.899501267874614181e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.995107528563917046e-09-1.182377754371074555e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.265138319114959653e-10-8.085364874406671606e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.531456897834248626e-12-1.044120440871621587e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.009055771567622720e-13+1.388326471694287780e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.924964874214024255e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.762479308554886152e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.620832614440573101e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.446066272613048110e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.451462803591500643e-12+0.000000000000000000e+00j)
 (-2.467500000000000071e+01+0.000000000000000000e+00j)  (-4.046039585188707793e-02-1.639732354686406412e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.640031982294758384e-05-3.947760804785095608e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.011317426769624154e-08-2.130238266763143647e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.059881510508654679e-10-9.935569652191933023e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.514076324302319850e-12-1.548256594455095177e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.310039658941598057e-13+1.085261601050730088e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.000255073194068081e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.638501374564814306e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.711335369434837035e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.437148055475692949e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.479971850940835412e-12+0.000000000000000000e+00j)
 (-2.459999999999999787e+01+0.000000000000000000e+00j)  (-4.058334433152963050e-02-1.649729444371123401e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.654684657872584699e-05-3.996655013643092365e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.004734648012092769e-08-3.104292965025089333e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.647156645530616091e-11-1.077339860966769146e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.902929492957356684e-12-1.645752900387156623e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.131661050536522196e-12+5.422888960115930508e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.078712309905519516e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.499982836060860024e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.777659975982327842e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.412182668703166908e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.492556897751655121e-12+0.000000000000000000e+00j)
 (-2.452499999999999858e+01+0.000000000000000000e+00j)  (-4.070704105249070559e-02-1.659818187665268495e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.669511860275465042e-05-4.046196226682567924e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.790885262908761047e-09-4.056783933815901271e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.175466710121291212e-11-1.090596880205145027e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.235089368137366350e-11-1.383577824304768916e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.104098110699079608e-12-8.502359989467692965e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.158745480959051361e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.351622718034607461e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.815775934487484535e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.383925037625504003e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.483705865493723733e-12+0.000000000000000000e+00j)
 (-2.445000000000000284e+01+0.000000000000000000e+00j)  (-4.083149285448874760e-02-1.669999707750050759e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.684517287775904980e-05-4.096397974218777523e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.353673554788373117e-09-4.937823377215605396e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.346278775109113034e-11-1.070522600308431292e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.649758187991312845e-11-9.135082839317263207e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.331815827382312241e-13-5.947366535982952728e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.238851308977800145e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.201852952145938296e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.824860860015910828e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.373979212015030588e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.454614957032006809e-12+0.000000000000000000e+00j)
 (-2.437500000000000000e+01+0.000000000000000000e+00j)  (-4.095670666071569294e-02-1.680275145055002686e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.699704594416378723e-05-4.147274543090491668e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.762841267792881925e-09-5.703108028636789681e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.171886545395279618e-11-1.050872913079592540e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.826686468919404677e-11-4.009560899836978621e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.436054641604188558e-13-7.826454588212011727e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.317686861421615202e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.063062937905150038e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.808781663101928378e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.395413850735718397e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.409888624730459661e-12+0.000000000000000000e+00j)
 (-2.430000000000000071e+01+0.000000000000000000e+00j)  (-4.108268947911207503e-02-1.690645657576628734e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.715077404007046301e-05-4.198840436450858773e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.059043348205889247e-09-6.321370441470685723e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.581366847554923716e-11-1.061809253844904925e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.851220188183768627e-11+5.563023672414696634e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.059505429426026687e-13-5.697352507529434126e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.394120855384090940e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.950747864456437153e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.775531700035607492e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.441236137151468961e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.356017111534826497e-12+0.000000000000000000e+00j)
 (-2.422499999999999787e+01+0.000000000000000000e+00j)  (-4.120944840366547179e-02-1.701112421203941367e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.730639354832414078e-05-4.251109804847819243e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.289237190859448557e-09-6.779003002097082335e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.417351148049596197e-11-1.132804213522821086e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.817801575332073484e-11+4.662149019873122168e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.615907158158715429e-13-8.566417236234665073e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.467258719536982306e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.881213634374282515e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.734292984487624926e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.491018410453713062e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.303198073767675613e-12+0.000000000000000000e+00j)
 (-2.414999999999999858e+01+0.000000000000000000e+00j)  (-4.133699061573287148e-02-1.711676630051050477e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.746394183748167781e-05-4.304096059854034739e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.498149125233137209e-09-7.080383856689551366e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.385427878487402157e-11-1.290487639335348942e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.734315698500848399e-11+9.042563188573052391e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.320108139020566348e-13+4.010662876089038046e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.536439889258842332e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.867972921069276684e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.691678363743531789e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.526851983676110957e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.266760034549671693e-12+0.000000000000000000e+00j)
 (-2.407499999999999574e+01+0.000000000000000000e+00j)  (-4.146532338538747031e-02-1.722339496796987477e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.762345841462048640e-05-4.357811949745995528e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.720964836768152525e-09-7.243987724584320259e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.029843535295165592e-11-1.549349983346597028e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.509464110299505643e-11+1.388909129919882760e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.294275337984187373e-13+6.410506182511800342e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.601210340093386210e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.917956878940841838e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.649569971595525164e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.542245595546782963e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.262203224789120700e-12+0.000000000000000000e+00j)
 (-2.399999999999999645e+01+0.000000000000000000e+00j)  (-4.159445407279029755e-02-1.733102253032929281e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.778498611077286313e-05-4.412270307579047874e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.979203172628029928e-09-7.295741053453642632e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.796996523085735265e-11-1.899847078942872514e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.061601575294921252e-11+1.812871980766399378e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.051392618657160269e-13+5.261271344888515992e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.661277983203346023e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.029424969229311771e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.605897981192621008e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.540032969915913163e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.295510574818240923e-12+0.000000000000000000e+00j)
 (-2.392500000000000071e+01+0.000000000000000000e+00j)  (-4.172439012958759075e-02-1.743966149617036214e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.794857189986282948e-05-4.467485483067080738e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.280483019519087014e-09-7.261868353696791091e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.193992690682526659e-11-2.302481480806779206e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.401382726509992289e-12+2.013058059233172712e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.211906908445604306e-13+1.324101930877652287e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.716461859367941016e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.192747833575513233e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.557571420916943882e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.525874977528802087e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.360946326875152281e-12+0.000000000000000000e+00j)
 (-2.384999999999999787e+01+0.000000000000000000e+00j)  (-4.185513910033388657e-02-1.754932457037060387e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.811426698335890620e-05-4.523475222009778237e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.621388625462219446e-09-7.163295095705006898e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.967913831909301756e-11-2.695136598153073726e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.835081969058763761e-12+1.915278975378322956e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.797737973277609505e-13-3.128426789722032290e-13j)  (2.317477740653317799e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.766646665905067140e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.393375528821429613e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.503557692387107109e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.505094083714086767e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.450271878886357365e-12+0.000000000000000000e+00j)
 (-2.377499999999999858e+01+0.000000000000000000e+00j)  (-4.198670862394191655e-02-1.766002465780942918e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.828212595429874743e-05-4.580262571725149005e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.991699860574199122e-09-7.012466719041141901e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.169645167085491139e-12-3.011424954323539218e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.442462962911553545e-12+1.591196457440584905e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.682419481084827792e-14-5.407859827404311968e-13j)  (2.317477740653317799e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.811751329446518526e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.615261486277122283e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.446592549548143814e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.484235283833041389e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.559069882449078948e-12+0.000000000000000000e+00j)
 (-2.369999999999999929e+01+0.000000000000000000e+00j)  (-4.211910643515967556e-02-1.777177486715597957e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.845220511130320532e-05-4.637877348287237010e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.378613340217522764e-09-6.812021312401631289e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.853913056492054869e-11-3.196744307044458064e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.817541979733751423e-12+1.181979004082730139e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.927187818881477555e-13-3.838805655928828845e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.851714791401131385e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.843506812604585112e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.393184035120280524e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.471715937434898736e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.680183869511145334e-12+0.000000000000000000e+00j)
 (-2.362499999999999645e+01+0.000000000000000000e+00j)  (-4.225234036607516952e-02-1.788458851474081712e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.862456022122079943e-05-4.696356811040763222e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.770885792990000801e-09-6.554383604684585378e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.371646413638815902e-10-3.210845844660961653e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.247966134995041454e-12+8.016756493517757388e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.092670296144163652e-13+1.333993513448805861e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.886496055274893039e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.065895389419836745e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.352277720470366996e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.473300499872698841e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.794171098065073335e-12+0.000000000000000000e+00j)
 (-2.354999999999999716e+01+0.000000000000000000e+00j)  (-4.238641834764962646e-02-1.799847912851364196e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.879924414969581247e-05-4.755745394995279991e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.163637400551311664e-09-6.222381018009442555e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.088063464942760087e-10-3.022530559246116603e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.311312818153551348e-12+5.169975570955131657e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.013923572390632797e-13+7.950979677346022277e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.916081510726102586e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.273460017968780594e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.332992735408809418e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.486902993545230679e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.871814075384039004e-12+0.000000000000000000e+00j)
 (-2.347500000000000142e+01+0.000000000000000000e+00j)  (-4.252134841127969828e-02-1.811346045208933088e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.897630477203780632e-05-4.816093569146489482e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.637941970083364668e-10-5.792210853432740048e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.765236887029720522e-10-2.613093024155618117e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.706052887662770542e-12+3.673444689713374191e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.433139214915238263e-13+1.270487622777600776e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.940492230698996191e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.460345111705782640e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.341833773652589093e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.504288513643103946e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.888768630897117860e-12+0.000000000000000000e+00j)
 (-2.339999999999999858e+01+0.000000000000000000e+00j)  (-4.265713869038938871e-02-1.822954644888435732e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.915578347286223191e-05-4.877456053773952669e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.575552086035336169e-12-5.239927209678703093e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.317375314890862917e-10-1.993614884988072315e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.309768150357040763e-12+3.540701726936932095e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.384255357380747078e-13+1.268686305792015992e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.959786936728791482e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.623279514697058122e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.380265342392152890e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.518392261277191309e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.840523438202703948e-12+0.000000000000000000e+00j)
 (-2.332499999999999929e+01+0.000000000000000000e+00j)  (-4.279379742205211001e-02-1.834675130634602766e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.933771439132357818e-05-4.939889715107320752e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.047537504320936080e-10-4.550811096556413054e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.663065362926105567e-10-1.220226492365235137e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.855192505505979380e-12+4.172187468154352986e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.141289026170899319e-12+7.407756357658766383e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.974060502408629651e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.760979504570351224e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.444014080213309095e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.527921806505368274e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.747737145680589214e-12+0.000000000000000000e+00j)
 (-2.325000000000000000e+01+0.000000000000000000e+00j)  (-4.293133294864396460e-02-1.846508944027697337e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.952212441167460369e-05-5.003451462061597019e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.825426414941140153e-10-3.728845432751488625e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.756418214877538133e-10-3.879140292536267079e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.395212650114854013e-12+4.621799350561536875e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.240811326905531103e-12-3.351202801322365793e-14j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.983440697871945385e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.873699949958768994e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.524829730923409835e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.535809624966149937e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.647977927032404803e-12+0.000000000000000000e+00j)
 (-2.317499999999999716e+01+0.000000000000000000e+00j)  (-4.306975371952856402e-02-1.858457549925720187e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.970903376721684370e-05-5.068196409294476110e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.086654806454832613e-09-2.802618470500568342e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.606368513342695076e-10+3.984189567945805561e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.248210439245426965e-12+4.299088156825316190e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.388244740446204406e-13-6.284778978105896006e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.988085954278592855e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.962963794423471287e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.613837754363219997e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.545984846889686569e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.575384573232291720e-12+0.000000000000000000e+00j)
 (-2.309999999999999787e+01+0.000000000000000000e+00j)  (-4.320906829277416927e-02-1.870522436916630593e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.989845704388089253e-05-5.134176463484723677e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.076509988442357276e-09-1.824943000542235329e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.271099004165534634e-10+1.058810461007983909e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.577287098392321245e-12+3.420734276328299946e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.378892333613482411e-13-7.957468607010293106e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.988184648310561528e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.031354340905576138e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.704647872433046498e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.562915489406826067e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.539797806542879601e-12+0.000000000000000000e+00j)
 (-2.302500000000000213e+01+0.000000000000000000e+00j)  (-4.334928533690419333e-02-1.882705117780855090e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.009040435271606352e-05-5.201439365869858203e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.345075434475324017e-10-8.657540601894056715e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.831718648530403009e-10+1.560421652247092882e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.086302325345553646e-12+2.824110819526793315e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.405128882393239773e-13-5.962365498748651222e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.983953647325837333e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.082250566167376668e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.794805131132014047e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.591740535549616106e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.524343785508160910e-12+0.000000000000000000e+00j)
 (-2.294999999999999929e+01+0.000000000000000000e+00j)  (-4.349041363268130178e-02-1.895007129964326829e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.028488248479275841e-05-5.270028119356796093e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.724529228701754031e-10-2.154887585669132438e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.358931586509134127e-10+1.917719926866330753e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.337462962488459712e-12+3.334277247068925721e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.696213780146161805e-13-2.366282232204794493e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.975632827315065621e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.119486106059341661e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.885201016964541027e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.634750268279490489e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.503570473750695646e-12+0.000000000000000000e+00j)
 (-2.287500000000000000e+01+0.000000000000000000e+00j)  (-4.363246207492623568e-02-1.907430036062348960e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.048189594403165451e-05-5.339980669071534243e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.683505450460535978e-10+7.047335976385507410e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.888109249478203640e-10+2.171367795218963414e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.515915123544602168e-12+5.058065951112933305e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.718980903721205743e-13+1.291604035931599751e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.963474162181473888e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.146991366369385932e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.977864615973292013e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.687065447258347219e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.462969621556621150e-12+0.000000000000000000e+00j)
 (-2.280000000000000071e+01+0.000000000000000000e+00j)  (-4.377543967437216854e-02-1.919975424314568488e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.068144784229683042e-05-5.411329697316454701e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.022920809790871690e-09+1.202296362937575600e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.415407187767769023e-10+2.356093301612810801e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.666858367494663327e-12+7.015424217495647468e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.935190592289853630e-13+4.113273935766441535e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.947728060829843158e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.168462255067550435e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.073051369889564930e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.738979462015863567e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.407805943026122369e-12+0.000000000000000000e+00j)
 (-2.272499999999999787e+01+0.000000000000000000e+00j)  (-4.391935555955506221e-02-1.932644909111333811e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.088354071287436704e-05-5.484102426911800314e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.812790720950616438e-09+1.474054698983118895e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.177479371339166140e-11+2.475572967775086872e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.178531835635835881e-11+7.531905630089375194e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.557397519471630185e-15+5.265971789579078533e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.928633483209679753e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.187037844567677490e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.166878785507547366e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.784766313504028848e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.362053358045490593e-12+0.000000000000000000e+00j)
 (-2.264999999999999858e+01+0.000000000000000000e+00j)  (-4.406421897874120142e-02-1.945440131511752980e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.108817734233605962e-05-5.558320384511007395e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.558665834001160356e-09+1.533279111417501850e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.844058695239966685e-11+2.499914092514138053e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.653743507045244397e-11+5.327991695124044102e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.489174274561436381e-13+4.523338325382402439e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.906419277797895673e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.204960649551030336e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.250687577938733271e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.828328778571182663e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.357723579060971564e-12+0.000000000000000000e+00j)
 (-2.257500000000000284e+01+0.000000000000000000e+00j)  (-4.421003930189263548e-02-1.958362759773759915e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.129536173443095825e-05-5.633999145450062003e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.193411618988713610e-09+1.422732452549211687e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.598795836266618407e-11+2.386536769289252499e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.003056998551248122e-11+4.332268659437359251e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.703963795189058562e-13+2.915167398849770725e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.881320919494124003e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.223268658308139497e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.312561558051898467e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.878094949396065496e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.415118165148680872e-12+0.000000000000000000e+00j)
 (-2.250000000000000000e+01+0.000000000000000000e+00j)  (-4.435682602267126962e-02-1.971414489896500862e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.150510029961542668e-05-5.711148156497769955e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.673021100535245143e-09+1.207232475515234405e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.530093197888472051e-11+2.110784820375176546e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.097363695604752123e-11-5.934112367425231475e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.965126788399870979e-13+1.697066506433923044e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.853610611725866441e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.241669060498351612e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.340418138633613347e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.935139506738658895e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.528293666999983941e-12+0.000000000000000000e+00j)
 (-2.242500000000000071e+01+0.000000000000000000e+00j)  (-4.450458876048270923e-02-1.984597046175371523e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.171740330098001999e-05-5.789770799808421462e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.983467379537201970e-09+9.623497834185256547e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.014057175088875532e-10+1.690395089086385342e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.914536043633346265e-11-1.227730728377779586e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.313468406267531327e-13+7.985869074503486908e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.823632603594914742e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.258782147714924491e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.325565299497055447e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.987340487948245630e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.671450703118017042e-12+0.000000000000000000e+00j)
 (-2.234999999999999787e+01+0.000000000000000000e+00j)  (-4.465333726256062730e-02-1.997912181770050959e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.193228647778374860e-05-5.869864891208105964e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.142287792330427573e-09+7.614496786849599598e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.174045837558782826e-10+1.194118425952277124e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.499171926666660067e-11-1.748837436980335597e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.634091928385653880e-13-7.256519601725384640e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.791832635933461056e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.272859692320002141e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.265800663596160451e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.016156389760860086e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.815490141100644152e-12+0.000000000000000000e+00j)
 (-2.227499999999999858e+01+0.000000000000000000e+00j)  (-4.480308140609266798e-02-2.011361679285866410e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.214977263540513928e-05-5.951423759532516691e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.194917396802508345e-09+6.633873516934865625e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.108794248636838987e-10+7.296751571583093639e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.154027202427247125e-12-2.081874036652312055e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.715915460692555723e-13-2.771673167691068416e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.758772036975252197e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.282868320900519210e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.167458155557399885e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.008593947606130952e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.937125054895173901e-12+0.000000000000000000e+00j)
 (-2.219999999999999574e+01+0.000000000000000000e+00j)  (-4.495383120038879549e-02-2.024947351368865025e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.236989289571290535e-05-6.034437913915195358e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.206639290585178382e-09+7.027287306336377619e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.605657377670562873e-11+4.107654473504375956e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.471150691318078320e-12-2.169403141227175006e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.204678608031321409e-13-3.803621204875644857e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.725122234379410831e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.289562228140696806e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.045773040928306975e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.963896340842907596e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.019994011545905782e-12+0.000000000000000000e+00j)
 (-2.212499999999999645e+01+0.000000000000000000e+00j)  (-4.510559678909312198e-02-2.038671041314943366e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.259268731377941404e-05-6.118897110086353187e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.251492171644390097e-09+8.838088739185442992e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.342711242786731124e-11+3.128633519035350392e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.896982013388188183e-12-1.989953420642285039e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.508929906727649962e-13-2.668720185883176507e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.691641873389552947e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.296019278045307461e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.922652390222040227e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.892107084441409492e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.055610103445821194e-12+0.000000000000000000e+00j)
 (-2.205000000000000071e+01+0.000000000000000000e+00j)  (-4.525838845244020692e-02-2.052534623693433227e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.281820471238733849e-05-6.204792462241404655e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.399736883712399520e-09+1.179367987206840792e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.634442177386354467e-11+4.383857927702656218e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.725827264729405054e-12-1.590432328336738113e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.700888567081398280e-13+5.138623229263119582e-15j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.659143642119666205e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.307249945753518021e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.821160977096613243e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.808638202041538405e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.048683845536675901e-12+0.000000000000000000e+00j)
 (-2.197499999999999787e+01+0.000000000000000000e+00j)  (-4.541221660955697265e-02-2.066540004985528006e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.304650181997032563e-05-6.292118203454922269e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.705522906409668912e-09+1.533938294449168367e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.586353047062682922e-11+7.116464638929724903e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.125784773747136901e-11-1.083075123803609460e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.879387746364417813e-13+2.804186365746687852e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.628459583511185545e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.328918122186521399e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.757688522996126803e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.730562450817831260e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.023123101709351105e-12+0.000000000000000000e+00j)
 (-2.189999999999999858e+01+0.000000000000000000e+00j)  (-4.556709182081105508e-02-2.080689124237947770e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.327764202238935128e-05-6.380872812660213291e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.196286122831715243e-09+1.871780842709374201e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.633065247181488340e-11+1.009622610035244738e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.157005098892670654e-11-5.997006917885642858e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.866823631914651686e-14+4.437514130273797532e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.600411985209306009e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.365693834741194345e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.735501293772986018e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.676648251212004995e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.016620981191178396e-12+0.000000000000000000e+00j)
 (-2.182499999999999929e+01+0.000000000000000000e+00j)  (-4.572302479020699806e-02-2.094983953732279698e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.351169415311520240e-05-6.471059464539599049e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.865519242787802308e-09+2.108929561329857630e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.405693603097120016e-11+1.214946280155013596e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.052986636551254793e-11-2.290292232020587609e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.763784758910726993e-13+4.576573251595109177e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.575793210334016342e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.419927443571558354e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.744059153325131513e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.667096464592633111e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.054420600919037634e-12+0.000000000000000000e+00j)
 (-2.174999999999999645e+01+0.000000000000000000e+00j)  (-4.588002636783125587e-02-2.109426499670402893e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.374873169180016325e-05-6.562686028913488190e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.670913888373025725e-09+2.168186798565013225e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.988136024541218406e-11+1.263988618760651056e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.282525761040339246e-12+3.330014077400123914e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.529596784432700459e-13+3.558661358361160692e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.555354037819670457e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.491035051983917185e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.764600479138056827e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.717360916372044631e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.120265942598352635e-12+0.000000000000000000e+00j)
 (-2.167499999999999716e+01+0.000000000000000000e+00j)  (-4.603810755234710728e-02-2.124018802876452474e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.398883252560563863e-05-6.655765037951662683e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.539605070797142730e-09+1.994402964069549128e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.242287079035373741e-10+1.163506943785339953e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.382116412089674170e-12+2.827824348592847081e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.084075405916969386e-13+2.523942487038277485e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.539797745014127317e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.575479504270974325e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.777902138176505788e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.828524575525813132e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.161100909982398936e-12+0.000000000000000000e+00j)
 (-2.160000000000000142e+01+0.000000000000000000e+00j)  (-4.619727949354093810e-02-2.138762939515783962e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.423207912543715373e-05-6.750314064807414429e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.380424534768680116e-09+1.566010734038037668e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.516129994704170325e-10+9.671871067183241802e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.132606114081506743e-12+6.220580176515723892e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.298089388502995817e-13+2.743156051352756490e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.529776656104803637e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.666988008159671737e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.769898175400289817e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.984917194106619073e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.123983797563150730e-12+0.000000000000000000e+00j)
 (-2.152499999999999858e+01+0.000000000000000000e+00j)  (-4.635755349492073213e-02-2.153661021831393321e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.447855871760941797e-05-6.846356788209635312e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.100206940539304768e-09+8.992173674545483188e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.718295758475438182e-10+7.299369137378708880e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.937013026169245779e-12+1.037681017257632384e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.117396712803822132e-13+4.024716696139023069e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.525888521750805992e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.756853032700709630e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.733576850446855388e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.162193646162020116e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.991721373891611003e-12+0.000000000000000000e+00j)
 (-2.144999999999999929e+01+0.000000000000000000e+00j)  (-4.651894101636838003e-02-2.168715198898293114e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.472836290577281663e-05-6.943924703961864414e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.619296845311026911e-09+4.396386188128220079e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.874632202902690658e-10+4.725364549970758451e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.303554306983867608e-12+1.352040797213296391e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.159847550893989331e-12+4.177044704904727081e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.528670870986178131e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.834541416966682903e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.667789173091654718e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.337414751319748481e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.800375899347487686e-12+0.000000000000000000e+00j)
 (-2.137500000000000000e+01+0.000000000000000000e+00j)  (-4.668145367684695124e-02-2.183927657396348733e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.498158628258168360e-05-7.043059098078045643e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.882128861653096428e-09-9.258490649491059909e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.999163982495252044e-10+1.789837404691726034e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.086796751330194470e-11+1.319234499289316303e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.741439709797350255e-12+6.885934307355561962e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.538591728386377598e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.888968679660926359e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.574771599576659183e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.494412810980995976e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.634891182116336173e-12+0.000000000000000000e+00j)
 (-2.129999999999999716e+01+0.000000000000000000e+00j)  (-4.684510325716423340e-02-2.199300622402076879e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.523832385172337678e-05-7.143812648269461761e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.861704826292471219e-09-1.923665854644982434e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.068205349451041278e-10-1.758001706611288780e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.919990894804467077e-11+7.966249008654718589e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.160520299647737319e-12-7.233111314062323462e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.556034870833588196e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.910534425165444419e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.458680168310868098e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.624661252258131906e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.585963539688181973e-12+0.000000000000000000e+00j)
 (-2.122499999999999787e+01+0.000000000000000000e+00j)  (-4.700990170279387842e-02-2.214836358199947109e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.549866746949374733e-05-7.246249970498358580e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.559791661856009331e-09-2.859972238649666579e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.024265589762421611e-10-5.878559168563254111e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.423996639864450149e-11-1.469841006295961940e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.129553735923363142e-12-1.830364671630823653e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.581277885597474967e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.893564128641360040e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.326681835888662858e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.726375066002683458e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.671457718519133936e-12+0.000000000000000000e+00j)
 (-2.115000000000000213e+01+0.000000000000000000e+00j)  (-4.717586112675585530e-02-2.230537169113751966e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.576270187884180515e-05-7.350446605370892367e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.005573053729603624e-09-3.649977251729202662e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.808768904543511055e-10-9.988816442143079288e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.404814432416806414e-11-1.259315314929748911e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.455557237386379322e-12-2.973218234200779948e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614462815005696642e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.838474183105648794e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.191950757773795416e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.803405055118321037e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.824619795668404745e-12+0.000000000000000000e+00j)
 (-2.107499999999999929e+01+0.000000000000000000e+00j)  (-4.734299381255713257e-02-2.246405400358583021e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.603050112214534630e-05-7.456486290737203819e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.253898558892585899e-09-4.220946622311045258e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.408662754241927218e-10-1.302037397941846042e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.866170125171246567e-11-2.232537528325977205e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.074222392268484065e-13-3.740630792071254556e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.655562708703368432e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.752937399534526637e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.075514667227268585e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.863428947093876701e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.970295919348245516e-12+0.000000000000000000e+00j)
 (-2.100000000000000000e+01+0.000000000000000000e+00j)  (-4.751131221719456788e-02-2.262443438914026918e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.630212611642264361e-05-7.564456775396766924e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.381812215142114398e-09-4.520542333887259625e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.901830043514763557e-11-1.384520503992465339e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.817943170412188824e-12-2.843664298679555594e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.638534768389516075e-12-3.685116471671118191e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.704351908924392691e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.651542843924320129e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.002965513565189042e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.914339572718560864e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.071587429206060529e-12+0.000000000000000000e+00j)
 (-2.092500000000000071e+01+0.000000000000000000e+00j)  (-4.768082897422129540e-02-2.278653714419177738e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.657762397381493877e-05-7.674444771237036710e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.481083585378591327e-09-4.525152899750115278e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.919410493333434186e-11-1.189147550163029459e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.589335407529021807e-13-3.026612549993652543e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.169389674197421046e-12-2.621475972640068609e-12j)  (2.317477740653317799e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.760390613580588455e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.553795367196223590e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.994396635323373865e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.959783244193064705e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.126304402298839181e-12+0.000000000000000000e+00j)
 (-2.084999999999999787e+01+0.000000000000000000e+00j)  (-4.785155689687817238e-02-2.295038700090080205e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.685702932603600522e-05-7.786530841436298489e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.646116940996382843e-09-4.244945700689722408e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.166046206353380387e-12-7.566648899807224716e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.509631689664409258e-12-2.838113383633832060e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.850620138480102885e-12-8.842015073522815476e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.823032404311486004e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.480706233555440386e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.052978069362411368e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.997367685093724952e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.147798672666109739e-12+0.000000000000000000e+00j)
 (-2.077499999999999858e+01+0.000000000000000000e+00j)  (-4.802350898129192913e-02-2.311600913660261190e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.714036754522856053e-05-7.900785061235490975e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.959688944223515237e-09-3.722404461386220603e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.575222986137377354e-12-2.176181302709845369e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.736210096907096068e-11-2.359392496900738761e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.475888645974140305e-12+8.227537714256360098e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.891456658165490637e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.450680629076034039e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.162604009879282589e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.021928954906346869e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.149193599215975468e-12+0.000000000000000000e+00j)
 (-2.070000000000000284e+01+0.000000000000000000e+00j)  (-4.819669840974177832e-02-2.328342918345013488e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.742765940585017799e-05-8.017264173114054511e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.481028614118773388e-09-3.023678024562420046e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.954742634825105560e-11+2.617799122951385343e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.311720840862838649e-11-1.637354564903930136e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.381174097166399092e-12+1.902614347006421039e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.964719236099803646e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.475844077956883700e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.296901188399817632e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.031309210066442115e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.140010125023764436e-12+0.000000000000000000e+00j)
 (-2.062500000000000000e+01+0.000000000000000000e+00j)  (-4.837113855399611390e-02-2.345267323830114905e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.771892645668578000e-05-8.136010702193022476e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.240255964102924810e-09-2.225424031447966754e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.715562498423852218e-11+5.438235805261559660e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.581872821729411746e-11-7.233204651219432824e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.128273152186468579e-12+2.189131144609582461e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.041809366014423127e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.560062544933850360e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.430877758481998915e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.028977374473336026e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.133573356418841259e-12+0.000000000000000000e+00j)
 (-2.055000000000000071e+01+0.000000000000000000e+00j)  (-4.854684297872088883e-02-2.362376787285687396e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.801419623268900296e-05-8.257054130675525237e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.240482242015602034e-09-1.401897778142517672e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.333839859662710347e-10+5.586587486006908714e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.440666550723631218e-11+2.535151846196740688e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.424544541266118039e-13+1.874159310122236381e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.121701215823946087e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.699332283468177051e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.548195054854650351e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.020680089478028011e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.150856032627170010e-12+0.000000000000000000e+00j)
 (-2.047499999999999787e+01+0.000000000000000000e+00j)  (-4.872382544496186435e-02-2.379674014405952151e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.831350648945900396e-05-8.380413826509131408e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.465466124196762847e-09-6.167601542883812918e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.846608745246292602e-10+3.095087147531709473e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.859754674455313178e-11+1.081367947100078179e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.950114214143670911e-13+1.272797348330776054e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.203394295622436725e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.884098898822955116e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.643480611687589674e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.008690842068934633e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.207477031552379249e-12+0.000000000000000000e+00j)
 (-2.039999999999999858e+01+0.000000000000000000e+00j)  (-4.890209991370217391e-02-2.397161760475597075e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.861690789438692679e-05-8.506103093484595031e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.888273598753763098e-09+7.842748308926108118e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.199653505190582206e-10-1.436318981140509742e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.414955828530117780e-12+1.541236543522379998e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.990515636775343871e-13+6.872742749466033334e-13j)  (2.317477740653317799e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.285943467034766427e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.102203896993390671e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.721304375144425787e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.990261373039037788e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.293109022432798069e-12+0.000000000000000000e+00j)
 (-2.032499999999999929e+01+0.000000000000000000e+00j)  (-4.908168054949748477e-02-2.414842831463591064e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.892446498784546842e-05-8.634133561842262600e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.476249286074034474e-09+6.407332241394142292e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.322391006435347953e-10-7.048426541398623989e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.007057993849207961e-12+1.488564040185465546e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.459482645731751909e-13+3.308266784680916028e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.368482938881648400e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.341175459701443899e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.793196325546828318e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.962202402836553107e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.370158513505663025e-12+0.000000000000000000e+00j)
 (-2.024999999999999645e+01+0.000000000000000000e+00j)  (-4.926258172419036713e-02-2.432720085145203583e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.923625560958884983e-05-8.764519212368369045e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.190239149521153887e-09+1.032014837100181969e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.189421690506876897e-10-1.258487601487728197e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.936364949233320209e-12+8.985847974844739822e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.941352353574065467e-13+2.242469841337822181e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.450247895949051121e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.589305785603199548e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.873608176437343674e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.926031864708336671e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.397279679819165027e-12+0.000000000000000000e+00j)
 (-2.017500000000000071e+01+0.000000000000000000e+00j)  (-4.944481802070616050e-02-2.450796432253093873e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.955236924192163270e-05-8.897279577443106924e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.980115407475919271e-09+1.219380972699266074e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.826858883745216572e-10-1.683292904910848439e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.463218582498994427e-11-1.069242378892518853e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.957163250028135421e-13+1.815380157926825131e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.530594068291032427e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.835761958736179717e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.975230781673670240e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.886952450145317835e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.355435250903468226e-12+0.000000000000000000e+00j)
 (-2.009999999999999787e+01+0.000000000000000000e+00j)  (-4.962840423693242603e-02-2.469074837658329774e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.987290478153662690e-05-9.032441973947985528e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.781504866189618609e-09+1.181527488894652340e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.319137696536616796e-10-1.874251461813889940e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.320853971963318435e-11-1.255757118041308048e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.591570657761235864e-13-9.806990358630269618e-15j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.609012426457519224e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.070377720132960927e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.104234617383017104e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.846647962943758395e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.258290367769631510e-12+0.000000000000000000e+00j)
 (-2.002499999999999858e+01+0.000000000000000000e+00j)  (-4.981335538968378884e-02-2.487558321582211771e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.019796813666809893e-05-9.170042864337969463e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.518196037349165259e-09+9.183890419199122929e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.029895753436322082e-11-1.776035791604895476e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.595988860413064934e-12-2.190557880334869426e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.385002739568149058e-13-3.634451241500384419e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.685135011800537395e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.283657365635712909e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.257259578895826865e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.797291709650971329e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.143459380849320742e-12+0.000000000000000000e+00j)
 (-1.994999999999999929e+01+0.000000000000000000e+00j)  (-4.999968671875489740e-02-2.506249960839844210e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.052766985353224901e-05-9.310128532568595188e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.111548171452717288e-09+4.591873004502719521e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.355525674712148224e-11-1.413663335707906260e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.158189858701418159e-12-2.602907757359237226e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.295542064781269608e-13-6.483420086956616558e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.758728628344256208e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.467108510245386081e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.422442274162347408e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.723718708518385038e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.049736262405942912e-12+0.000000000000000000e+00j)
 (-1.987500000000000000e+01+0.000000000000000000e+00j)  (-5.018741369106332478e-02-2.525152890116393913e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.086212282601659347e-05-9.452755208626219594e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.494673436136561413e-09-1.355651892449832241e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.430796974391373584e-11-8.970168163937307260e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.864141419675201901e-11-2.354929777384443329e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.054248104928995988e-12-5.450112176211689877e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.829674820491233591e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.613677911860522046e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.584413920336776061e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.612526131122107906e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.994397564062367139e-12+0.000000000000000000e+00j)
 (-1.979999999999999716e+01+0.000000000000000000e+00j)  (-5.037655200488500018e-02-2.544270303277020636e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.120144011105303812e-05-9.597988662931734551e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.627006646865243971e-09-7.801876586359366631e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.757156129030167673e-11-3.902507143263309410e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.835990953232502501e-11-1.516620041917552160e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.689641623082563015e-12+1.278493465652492415e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.897936661888473102e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.718036010475514459e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.729991419131298413e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.460886086605489664e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.969289626967651205e-12+0.000000000000000000e+00j)
 (-1.972500000000000142e+01+0.000000000000000000e+00j)  (-5.056711759418446722e-02-2.563605454711506346e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.154573295364615802e-05-9.745903227317431630e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.504485320110235839e-09-1.377251897120623745e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.090464064876258215e-10-6.065182140200405662e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.284231786812165811e-11-3.242458180357798326e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.799419948370547485e-12+1.237157336248584007e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.963515378952205701e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.776674892691179035e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.850840978726473797e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.279712877957155817e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.956916123627695944e-12+0.000000000000000000e+00j)
 (-1.964999999999999858e+01+0.000000000000000000e+00j)  (-5.075912663304252281e-02-2.583161660714632362e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.189510924126847530e-05-9.896580253301448524e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.161798059641070185e-09-1.834814656348660035e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.765403055910972753e-10-2.942005817937688556e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.130737749217503418e-11+9.048231879827744305e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.136754661957352397e-12+2.325548568459050633e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.026402623145800068e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.787983167741390039e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.942116571560110666e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.090846379355672561e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.945880609431216609e-12+0.000000000000000000e+00j)
 (-1.957499999999999929e+01+0.000000000000000000e+00j)  (-5.095259554018373438e-02-2.602942300903383823e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.224967264796881441e-05-1.005010618399803162e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.665867055632156437e-09-2.082418948512191599e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.436136087995647367e-10-3.386574075225397051e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.478347818866013444e-11+1.882044448403574446e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.330269592446058880e-13+2.853085336428857700e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.086536498586909467e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.752458774456040186e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.999322261895781782e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.920697497504337219e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.931848075612917198e-12+0.000000000000000000e+00j)
 (-1.950000000000000000e+01+0.000000000000000000e+00j)  (-5.114754098360655560e-02-2.622950819672131145e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.260952261702684953e-05-1.020657060375108277e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.103007106665565747e-09-2.081377512554824224e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.944088585321364236e-10-9.422947203663016781e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.548554146673009574e-11+2.446089930337236781e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.499308636608024469e-12+2.557021803103223576e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.143770022258037717e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.673086207431742639e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.016641745093432651e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.792546803375820774e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.910705174991717779e-12+0.000000000000000000e+00j)
 (-1.942500000000000071e+01+0.000000000000000000e+00j)  (-5.134397988531855944e-02-2.643190727686926898e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.297475507870531046e-05-1.036606470965657033e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.564258448779517772e-09-1.827528194337084966e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.182245349579580815e-10-1.726075027773637681e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.704327772741634680e-12+2.588564511803121628e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.448637389461601935e-12+1.603984138951016726e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.197858759431992213e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.555828611626944909e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.988094495195344899e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.718604969395391243e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.878476399716238105e-12+0.000000000000000000e+00j)
 (-1.934999999999999787e+01+0.000000000000000000e+00j)  (-5.154192942617983469e-02-2.663665603420146705e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.334546351727020013e-05-1.052868052967891944e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.132982521409972335e-09-1.347845685071372207e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.118826973179692220e-10-2.550401071896973518e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.000734396357021855e-12+2.398702610840848641e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.756415052193210074e-12+4.031379827595278095e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.248470294034814583e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.410221497252997023e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.910247458507045466e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.694207150723181592e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.843730583970487571e-12+0.000000000000000000e+00j)
 (-1.927499999999999858e+01+0.000000000000000000e+00j)  (-5.174140705085723824e-02-2.684379094726704971e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.372173984532879766e-05-1.069451090746387391e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.876489157295501639e-09-6.940401803280910462e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.789350687555301161e-10-3.294196177698683861e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.928458783545444161e-12+1.994555907984882850e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.491835445365296336e-12-6.761368760463471223e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.295213415344778693e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.250043145726125785e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.784406428112671920e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.699143647652667545e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.841337654037059184e-12+0.000000000000000000e+00j)
 (-1.919999999999999929e+01+0.000000000000000000e+00j)  (-5.194243047289255621e-02-2.705334920463153825e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.410367462258095847e-05-1.086364991006400398e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.840968081779056150e-09+6.413793523776550732e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.269008025678054627e-10-3.879417146935977170e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.512034546604528691e-11+1.482843750475060968e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.863989204026016440e-12-1.423516297199977129e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.337681232687816215e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.093801849238254563e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.617381049176310810e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.708627708847376052e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.922857528958427517e-12+0.000000000000000000e+00j)
 (-1.912500000000000000e+01+0.000000000000000000e+00j)  (-5.214501767988753006e-02-2.726536872150981967e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.449135646567984872e-05-1.103619306477912011e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.047776718578072500e-09+8.450198653413461737e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.644765112131575607e-10-4.275426204549731616e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.923394470041499932e-11+9.137286080409759480e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.112583688697882128e-12-1.785325631498531958e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.375501082678761951e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.964386641722133479e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.421169807071506490e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.709820489773428646e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.112215797145207511e-12+0.000000000000000000e+00j)
 (-1.905000000000000071e+01+0.000000000000000000e+00j)  (-5.234918693880916130e-02-2.747988815685520250e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.488487091676658800e-05-1.121223682599915504e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.489697427170519758e-09+1.561687397419860518e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.933529392575768406e-11-4.493564256328064915e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.287811678807900383e-11+2.292411442418999901e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.201173568171056876e-13-1.852605346986070766e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.408385117711441581e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.887028146437124422e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.211906590026261986e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.716272759954000008e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.372522183844264098e-12+0.000000000000000000e+00j)
 (-1.897499999999999787e+01+0.000000000000000000e+00j)  (-5.255495680141808457e-02-2.769694693091862610e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.528429939156639176e-05-1.139187693762319668e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.127729738493933331e-09+2.131127809154429329e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.623467083249630290e-11-4.573634248992931039e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.538557152429504917e-11-6.993888304559736623e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.899591244066515479e-13-1.764450087587058002e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.436177846191150043e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.885143907570395502e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.007693361916615383e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.768778909241972574e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.628862762768163380e-12+0.000000000000000000e+00j)
 (-1.889999999999999858e+01+0.000000000000000000e+00j)  (-5.276234610982384610e-02-2.791658524329303746e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.568971895670286412e-05-1.157520579810691738e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.891018720322794679e-09+2.486642806040105579e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.391160055876142226e-11-4.558616931137342628e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.440128728738901539e-11-1.903880470359048196e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.976326473602434317e-13-1.518421993899704591e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.458899202340005023e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.974825415207552790e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.824993973385513128e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.908780912603009505e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.812859824552232041e-12+0.000000000000000000e+00j)
 (-1.882499999999999929e+01+0.000000000000000000e+00j)  (-5.297137400217020314e-02-2.813884409145827464e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.610120352378001508e-05-1.176230938013077739e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.682895205406094575e-09+2.591639786889184287e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.279245179614708895e-11-4.467819874980997538e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.741485285595962577e-11-3.171703159948461511e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.331838964620663812e-12-9.663890776967933334e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.476782810222183121e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.160031280171578405e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.674633083078489099e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.137253731533970962e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.890866820274737581e-12+0.000000000000000000e+00j)
 (-1.875000000000000000e+01+0.000000000000000000e+00j)  (-5.318205991845417757e-02-2.836376528984222573e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.651882665206185097e-05-1.195326452969485495e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.039403159811493689e-08+2.450769085155283477e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.418266282686127206e-10-4.289616766920539863e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.075251201007091501e-12-4.109275391347221995e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.485533400588379038e-12-1.263710375328171325e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.490308461322332501e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.430728727834171051e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.559785497436127139e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.406122163970623294e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.872186339195232761e-12+0.000000000000000000e+00j)
 (-1.867499999999999716e+01+0.000000000000000000e+00j)  (-5.339442360648238850e-02-2.859139148941493812e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.694266567126907615e-05-1.214813747120989463e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.092072795822075994e-08+2.114398227627676850e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.000997866780093990e-10-3.998927248061711527e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.308697748383770692e-11-4.378853820606010703e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.065684372617649618e-12+6.106347538889796633e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.500225577172723526e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.764753615701798402e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.477660584158056513e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.648445516822723504e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.799284112154222867e-12+0.000000000000000000e+00j)
 (-1.860000000000000142e+01+0.000000000000000000e+00j)  (-5.360848512796864695e-02-2.882176619783260486e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.737280643842285635e-05-1.234698408752165127e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.118440603084411563e-08+1.674375591470138758e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.546334254588969370e-10-3.579341185198305771e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.011792379096027173e-11-3.877608729680646960e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.610208415528496049e-13+8.098179812518344209e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.507561320048374061e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.132276309009669454e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.424107235321867872e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.809944081253076738e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.721338161912740886e-12+0.000000000000000000e+00j)
 (-1.852499999999999858e+01+0.000000000000000000e+00j)  (-5.382426486477651789e-02-2.905493380014926956e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.780934784663461738e-05-1.254985212387918375e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.114813979047750327e-08+1.251272325791030833e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.018539815916672873e-10-3.029626801330454900e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.354467071958737567e-11-2.727688802427067649e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.498706390719957951e-14+5.171638651006602865e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.513604418951603735e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.501050203556782940e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.398664375810078360e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.865577649601117928e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.664358104394938107e-12+0.000000000000000000e+00j)
 (-1.844999999999999929e+01+0.000000000000000000e+00j)  (-5.404178352531104068e-02-2.929093958011438643e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.825240525283878611e-05-1.275678501554487591e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.082655880500296528e-08+9.749287336223289454e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.382823355427940093e-10-2.357190203342279272e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.119066937240749566e-11-1.169217174666460951e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.876682825699685228e-14+2.363497053227208698e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.519855463298660339e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.841136804014590562e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.407627302513538896e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.824134164949895296e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.623836516739107437e-12+0.000000000000000000e+00j)
 (-1.837500000000000000e+01+0.000000000000000000e+00j)  (-5.426106215106353547e-02-2.952982974207539121e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.870211225818187258e-05-1.296782669024681587e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.028619501832539689e-08+9.617150119872501010e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.600664519869346539e-10-1.574612446260751557e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.215369872938497881e-11+5.168114693841480159e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.243078880160829720e-13+3.336673619557892953e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.527937803362077215e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.128571421460065352e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.463087575971010750e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.723138636738807628e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.587463792624586377e-12+0.000000000000000000e+00j)
 (-1.830000000000000071e+01+0.000000000000000000e+00j)  (-5.448212212331418614e-02-2.977165143350501975e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.915862066741619164e-05-1.318302654603558150e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.635124950522965962e-09+1.293652124989015486e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.624715881396562136e-10-7.072450562708767605e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.672230086216095393e-11+2.052163396362351477e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.198919669941799484e-14+6.583196821152056607e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.539470427839211417e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.347867855065462619e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.577026248815480037e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.613536514607398550e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.560073094986182232e-12+0.000000000000000000e+00j)
 (-1.822499999999999787e+01+0.000000000000000000e+00j)  (-5.470498516999630634e-02-3.001645276817355764e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.962209883896253510e-05-1.340244388150674597e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.004112956837984022e-09+2.005016271380147440e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.403913074944848077e-10+1.928058533313022704e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.620232734622809778e-11+3.206888129472371468e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.884126395947616382e-13+8.204132067920242004e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.555913719705608286e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.493390965106512417e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.753364547470697576e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.536592140384697128e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.562790317636664383e-12+0.000000000000000000e+00j)
 (-1.814999999999999858e+01+0.000000000000000000e+00j)  (-5.492967337272734035e-02-3.026428284998751439e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.009272889174983565e-05-1.362615129970764746e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.524832522036580991e-09+3.079719682240590755e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.902786855005040231e-10+1.036513408564360490e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.251401620167436225e-11+3.821839951662519467e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.050325331026376850e-12+6.349585868307300496e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.578408067828709392e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.569627055615366935e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.984323277293870582e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.505953923668822687e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.609699659636283639e-12+0.000000000000000000e+00j)
 (-1.807499999999999929e+01+0.000000000000000000e+00j)  (-5.515620917401097695e-02-3.051519179751644491e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.057070330544105239e-05-1.385423689942974002e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.311478522439538381e-09+4.458347851886402915e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.131202075763307568e-10+1.704503604233418524e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.028910243505331350e-12+3.799939429341050533e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.487121264671745684e-12+1.576702649980675762e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.607631016927969156e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.590333700834874065e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.254086294254838912e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.511425822958142327e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.689956729865266446e-12+0.000000000000000000e+00j)
 (-1.800000000000000000e+01+0.000000000000000000e+00j)  (-5.538461538461539324e-02-3.076923076923077788e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.105622137564065948e-05-1.408680529575900484e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.449298812539832474e-09+6.050225177947030919e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.167764715722223461e-10+2.079537160487354035e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.261300431891546495e-12+3.134142996437534411e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.702067531380705669e-12-5.245256746929465731e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.643698880561509469e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.576505457034774732e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.545691128857240630e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.540527207827639257e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.773202410924769946e-12+0.000000000000000000e+00j)
 (-1.792499999999999716e+01+0.000000000000000000e+00j)  (-5.561491519113264531e-02-3.102645198947428205e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.154948585496729275e-05-1.432397763042454980e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.989412610035948572e-09+7.745762481953761961e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.533250033130209697e-11+2.094467598923879140e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.118067838473091582e-11+1.990602293977080880e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.597646719919766962e-12-1.319799049440003317e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.686132846384544676e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.553157701698407159e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.845375179259717032e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.594150907803381663e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.825583868166427485e-12+0.000000000000000000e+00j)
 (-1.785000000000000142e+01+0.000000000000000000e+00j)  (-5.584713216372438893e-02-3.128690877519573876e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.205070000003337352e-05-1.456589076988902676e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.946996269581652381e-09+9.427162328203450338e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.506570216059429134e-11+1.764935345884564305e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.087680883519567082e-11+7.266074072314785017e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.121459034731718506e-12-2.045365531529031126e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.733898523819297040e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.545224388313030654e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.142501652351946959e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.681969976854328621e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.819992987574935466e-12+0.000000000000000000e+00j)
 (-1.777499999999999858e+01+0.000000000000000000e+00j)  (-5.608129026405927336e-02-3.155065556346512562e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.256006517063046083e-05-1.481269590242828975e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.130082857231344900e-08+1.097845639623090257e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.413702163066170290e-10+1.184953184180658474e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.093719967091890846e-12-2.542573932660287396e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.759349343381680622e-13-2.525119065843951047e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.785514060182455470e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.573354450737608951e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.427046340528958801e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.805529307826040252e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.742428477600908268e-12+0.000000000000000000e+00j)
 (-1.769999999999999929e+01+0.000000000000000000e+00j)  (-5.631741385344745526e-02-3.181774793980082262e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.307777905982007426e-05-1.506455676393268038e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.299468107170906729e-08+1.229635056636621655e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.768867456582910862e-10+4.959506791589437385e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.349036612475774512e-12-7.032732972849187190e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.963783473001116703e-13-2.736043462993374968e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.839208761752348957e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.650770764736687892e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.687626667118037736e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.948356418905508262e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.601558332034154417e-12+0.000000000000000000e+00j)
 (-1.762500000000000000e+01+0.000000000000000000e+00j)  (-5.655552770117824868e-02-3.208824266733517963e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.360403454351917960e-05-1.532164772445576798e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.494240587981598018e-08+1.330155543873876678e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.824519852810217170e-10-1.473984390766547886e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.739547529919598511e-11-5.898012001593410546e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.486583948268093390e-12-2.688294903057165083e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.893105050705029658e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.782185150120915413e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.911668481522075512e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.082953789337057382e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.437883727788401044e-12+0.000000000000000000e+00j)
 (-1.755000000000000071e+01+0.000000000000000000e+00j)  (-5.679565699306640680e-02-3.236219771684695559e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.413901904434644794e-05-1.558415191479427345e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.703766458946271068e-08+1.394833665027196624e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.668126905800442282e-10-6.125781991014610887e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.698114251944606352e-11-2.111481307076917476e-14j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.584021300376981175e-12-2.216120978774378091e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.945394124919217161e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.964913509047689082e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.087348396406678947e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.186833458030034193e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.317241219544131785e-12+0.000000000000000000e+00j)
 (-1.747499999999999787e+01+0.000000000000000000e+00j)  (-5.703782734021350248e-02-3.263967229769013274e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.468291426354612634e-05-1.585225946739058666e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.916721589604465376e-08+1.422973775074301729e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.453554458148378662e-10-8.367584722920552028e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.384199299092972849e-11+9.598368102808662021e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.491791032924636033e-12-1.121001334512062204e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.994480651670761698e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.019129312454955346e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.205973134327570995e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.255336333178646322e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.294315467435279489e-12+0.000000000000000000e+00j)
 (-1.739999999999999858e+01+0.000000000000000000e+00j)  (-5.728206478799052065e-02-3.292072688964972800e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.523589617759109010e-05-1.612616584944726131e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.122534482964783452e-08+1.417717731956288643e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.347297755002191634e-10-8.698123374017119064e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.689421470562805414e-11+2.194631087202229491e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.716546493782196780e-12+4.324937283142091230e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.039082629601393291e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.045102540788072860e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.263727904751246166e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.304801002574825824e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.367095338876901518e-12+0.000000000000000000e+00j)
 (-1.732499999999999929e+01+0.000000000000000000e+00j)  (-5.752839582524815060e-02-3.320542327575650744e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.579813528302632207e-05-1.640607024174313872e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.312694276499539485e-08+1.385458672366302303e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.441367614637185536e-10-8.665777471661402530e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.518203493541550214e-11+3.561428205831887339e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.049613578986032326e-12+1.856191406029400255e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.078285351245611614e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.073248165816852627e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.262578912747048763e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.363438903210075816e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.478431700083944034e-12+0.000000000000000000e+00j)
 (-1.725000000000000000e+01+0.000000000000000000e+00j)  (-5.777684739376177936e-02-3.349382457609378482e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.636979713028612502e-05-1.669217396321908309e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.481727349132212692e-08+1.334817293990208963e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.690517049081363932e-10-1.007220139247181519e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.825190890319902358e-11+4.871110264263892683e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.843285460896607439e-12+2.596401773696629056e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.111558432801880530e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.102297001231468367e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.210816494423018364e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.451289509255053387e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.563368317570803399e-12+0.000000000000000000e+00j)
 (-1.717500000000000071e+01+0.000000000000000000e+00j)  (-5.802744689791772270e-02-3.378599528263040441e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.695104318219063669e-05-1.698467899987980882e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.627704974371464442e-08+1.275347000204179547e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.929856303328486330e-10-1.389587533269544348e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.647114661172129650e-11+5.911013370220328563e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.197303879653460696e-13+2.598395818162163496e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.138748753007268778e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.130879417128797972e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.123707071770184975e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.561006264016730663e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.588755269512336057e-12+0.000000000000000000e+00j)
 (-1.709999999999999787e+01+0.000000000000000000e+00j)  (-5.828022221464845137e-02-3.408200129511605118e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.754203199786350580e-05-1.728378672266774860e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.752222338449182758e-08+1.216177780637483808e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.966690840714743170e-10-1.968282471150521215e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.210587759314781830e-12+6.485953438409441432e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.132313063488628698e-14+2.282547722979437378e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.160059649113093201e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.157611974945147488e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.023632589997118423e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.656743931876553685e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.567975048630242724e-12+0.000000000000000000e+00j)
 (-1.702499999999999858e+01+0.000000000000000000e+00j)  (-5.853520170362363356e-02-3.438190995807555161e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.814292071486472901e-05-1.758969688564336636e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.859888917648786220e-08+1.164807138120276303e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.683768216167414037e-10-2.576952945165807906e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.520547464208396403e-11+6.479909718389807071e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.379743548104364998e-13+2.112200637388244780e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.176020746863904530e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.181312908897674574e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.937468187560783250e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.693883508014542948e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.553932260461295742e-12+0.000000000000000000e+00j)
 (-1.694999999999999929e+01+0.000000000000000000e+00j)  (-5.879241421770536186e-02-3.468579009894121393e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.875386677024632861e-05-1.790260701089023092e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.957442559506083243e-08+1.126189038577396419e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.094115844475481223e-10-3.008335993992655025e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.008302234845150106e-11+5.915621471880776867e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.750027310972199519e-13+2.158507384106616305e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.187447348683665712e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.201305975767269720e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.888940163393786565e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.644175569132681857e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.602028503402475692e-12+0.000000000000000000e+00j)
 (-1.687500000000000000e+01+0.000000000000000000e+00j)  (-5.905188911367488525e-02-3.499371206736289798e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.937502973083261726e-05-1.822271227100794451e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.052616155683886384e-08+1.102210824601847692e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.322790549491830694e-11-3.100566589027962779e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.133563672732989342e-11+4.955137665354240514e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.858438959389101461e-12+1.988636778749194160e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.195386149176103025e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.217701055199047581e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.887717498599834460e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.510758827487072078e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.715070740765372696e-12+0.000000000000000000e+00j)
 (-1.680000000000000071e+01+0.000000000000000000e+00j)  (-5.931365626323965856e-02-3.530574777573789076e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.000657300822226002e-05-1.855020591780811776e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.152890312798705169e-08+1.091623657694765350e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.978078780145243839e-11-2.794292511486457508e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.818049828806706861e-11+3.829070421805617380e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.987957140192451575e-12+1.020114402731685918e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.201045743294990685e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.231520004859767558e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.922822352652737298e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.327467786370165485e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.829285148564213962e-12+0.000000000000000000e+00j)
 (-1.672500000000000142e+01+0.000000000000000000e+00j)  (-5.957774606432882092e-02-3.562197074100377763e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.064866518861787202e-05-1.888528015516298731e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.264303472818908379e-08+1.090468585942472615e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.913987932038772092e-11-2.149878274109651370e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.117619070185495198e-11+2.746674380113742900e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.439438831880517277e-12-8.391768543586965310e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.205714733086377631e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.244572343027959541e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.967497532646551154e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.144301298437537031e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.863835901815962851e-12+0.000000000000000000e+00j)
 (-1.664999999999999858e+01+0.000000000000000000e+00j)  (-5.984418945268624862e-02-3.594245612773949022e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.130148078647773038e-05-1.922812717314324171e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.390534055050288617e-08+1.092965410453806655e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.007049034862113018e-10-1.326443275651122852e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.179485034869332582e-11+1.828003628551780465e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.536306968274539766e-12-2.860570738999792167e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.210675192318766609e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.259064942390180810e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.993538406927440980e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.005733353150904742e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.781597376233584667e-12+0.000000000000000000e+00j)
 (-1.657499999999999929e+01+0.000000000000000000e+00j)  (-6.011301791377000880e-02-3.626728079262142926e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.196520043812723812e-05-1.957893995628558431e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.532458054262786674e-08+1.092716937093318288e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.086746997360042407e-11-5.300832016409484839e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.167952341668533705e-11+1.066543151928425689e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.498251371792425753e-13-3.950957011032548728e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.217122642330518579e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.277031665660282404e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.985565975611418552e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.933532448702992232e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.621601505708093219e-12+0.000000000000000000e+00j)
 (-1.650000000000000000e+01+0.000000000000000000e+00j)  (-6.038426349496797685e-02-3.659652333028362049e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.264001080627239183e-05-1.993791253401057360e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.688304953829318927e-08+1.083976815656804848e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.072007744999077848e-12+5.285115942935632086e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.167947021244561150e-11+3.509861594120490543e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.845292906712854372e-12-3.528715366845975113e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.226103841384768154e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.299755200540475291e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.947279962475789964e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.926356609998392617e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.491726256367791636e-12+0.000000000000000000e+00j)
 (-1.642500000000000071e+01+0.000000000000000000e+00j)  (-6.065795881813922791e-02-3.693026412063270952e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.332610464706242939e-05-2.030523956068657477e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.854396402045497153e-08+1.062665546470176391e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.576884839669587358e-11+3.118307735763048602e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.132328179506456026e-11-4.315834546531205580e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.324718316897030239e-12-1.914072858036912450e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.238480206033134660e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.327373172652897177e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.897924445961602455e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.976582756449896516e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.503323783591330525e-12+0.000000000000000000e+00j)
 (-1.634999999999999787e+01+0.000000000000000000e+00j)  (-6.093413709249131949e-02-3.726858537767053538e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.402368149987832731e-05-2.068111541353959300e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.026259544212676807e-08+1.026835499627909382e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.613936591285542039e-10+2.318616369160422497e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.946240823076439516e-11-1.288028854979571891e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.545500282552988138e-12+5.867396178083347321e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.254918950952775645e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.358787798611060830e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.862078349337335186e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.089056528430468351e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.674257902581021975e-12+0.000000000000000000e+00j)
 (-1.627499999999999858e+01+0.000000000000000000e+00j)  (-6.121283212780413013e-02-3.761157119987965092e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.473294928005553988e-05-2.106573324757139717e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.199718262992788170e-08+9.764536207896361563e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.375851664300370011e-10-1.308639904459944028e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.551635588068151486e-11-2.129333081161094863e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.663366171983500915e-12+1.598879852477565134e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.275908582147786098e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.391872700566978652e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.858192998062024058e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.283273779607715577e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.924477839609428135e-12+0.000000000000000000e+00j)
 (-1.619999999999999929e+01+0.000000000000000000e+00j)  (-6.149407834801093320e-02-3.795930762222897090e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.545412676381613368e-05-2.145928454052625472e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.371539020751807915e-08+9.126841687870209037e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.979868934775811597e-10-6.965221416786937608e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.978864064928425083e-11-2.882912123083048407e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.193851464242519820e-12+2.186198218073954834e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.301792332876582049e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.423872860216551467e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.891399247385878742e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.572730240132893272e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.166233443128917110e-12+0.000000000000000000e+00j)
 (-1.612500000000000000e+01+0.000000000000000000e+00j)  (-6.177791080514815486e-02-3.831188266985932189e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.618744667685056637e-05-2.186195957513463554e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.539458212103683547e-08+8.371205173056001274e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.403004755769962173e-10-1.397518014696002126e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.253334559737509943e-11-3.546179819359779370e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.174861544965698003e-13+1.676666903396799607e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.332812921039953090e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.451869259360500758e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.953784453170690823e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.938546261603841529e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.359764336908094811e-12+0.000000000000000000e+00j)
 (-1.604999999999999716e+01+0.000000000000000000e+00j)  (-6.206436519368529331e-02-3.866938641351108825e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.693315892704560807e-05-2.227394910191268437e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.701813701561740675e-08+7.513857263281175825e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.635118362610209978e-10-2.184612235041903415e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.326355187023166408e-11-4.105387122965478859e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.454577799277869417e-13+4.906222610106594664e-13j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.369163331983098954e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.473207751292054699e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.031218111999416082e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.324742256398236317e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.508243965053999980e-12+0.000000000000000000e+00j)
 (-1.597500000000000142e+01+0.000000000000000000e+00j)  (-6.235347786524719771e-02-3.903191102675881551e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.769153348044378103e-05-2.269544719303653676e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.857221652879021078e-08+6.571782432090592804e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.665839618825149060e-10-3.014982120476690433e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.141446629798372688e-11-4.441390752023261351e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.068319140205988434e-13-4.934048295241786901e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.411039271309765139e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.485829975213295985e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.112379603443082386e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.658708655227718702e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.626695133382136488e-12+0.000000000000000000e+00j)
 (-1.590000000000000036e+01+0.000000000000000000e+00j)  (-6.264528584374139120e-02-3.939955084512037319e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.846286243825841967e-05-2.312665509818083600e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.004585994466103995e-08+5.564691767153262438e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.486278577444039373e-10-3.842804068182437323e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.437459099279874938e-12-4.354861872604463617e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.278573382108515739e-12-5.642381969485553559e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.458688247105201889e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.488475319044712737e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.195016503351626485e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.876987104310754812e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.712799035071014769e-12+0.000000000000000000e+00j)
 (-1.582499999999999929e+01+0.000000000000000000e+00j)  (-6.293982684090293489e-02-3.977240242711086414e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.924746099246437289e-05-2.356778577153403485e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.143348923312371821e-08+4.514830906158991717e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.092429931617820252e-10-4.616818687722212541e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.609312686315410389e-11-3.682598432814047989e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.127082218837650578e-12+2.723706194762580987e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.512448041076825935e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.480752543859287934e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.286439592497824506e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.940736283994431592e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.738715139251456464e-12+0.000000000000000000e+00j)
 (-1.574999999999999822e+01+0.000000000000000000e+00j)  (-6.323713927227102294e-02-4.015056461731493671e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.004566708690200572e-05-2.401906866237619122e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.273631045115815913e-08+3.443615779848429455e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.487324958733008198e-10-5.276786278951673588e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.615751931919406958e-11-2.413118548016314678e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.202595033854758311e-12+1.453167698990879479e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.572764921754789423e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.463110790026512803e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.398431911153401588e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.839240750948348108e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.666685385451667515e-12+0.000000000000000000e+00j)
 (-1.567500000000000071e+01+0.000000000000000000e+00j)  (-6.353726227361049250e-02-4.053413861155374075e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.085783976187936168e-05-2.448075434949517439e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.395989553277875848e-08+2.367673263156049310e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.689881789807978987e-10-5.748316706982673721e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.914004721953088821e-11-7.720626854661300268e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.583025923160609661e-12+2.413728278129426881e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.640181141706474667e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.436761882989547293e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.539598836138773407e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.588334584406597269e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.474330975333489857e-12+0.000000000000000000e+00j)
 (-1.559999999999999964e+01+0.000000000000000000e+00j)  (-6.384023571779341710e-02-4.092322802422655031e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.168435628498303042e-05-2.495311864051447581e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.510869238589430927e-08+1.298239312479692348e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.521008662371416586e-11-5.946355630485769364e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.336812942423898836e-11+7.713595901701612126e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.839426916960132745e-13+2.837439841312637791e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.715283527034803802e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.403604067446188268e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.709219253540604158e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.231766015354134492e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.174875949395117294e-12+0.000000000000000000e+00j)
 (-1.552499999999999858e+01+0.000000000000000000e+00j)  (-6.414610023215516765e-02-4.131793895790994257e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.252560825030478015e-05-2.543646582283494093e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.618147147371695976e-08+2.457572178256892858e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.252089665651375569e-11-5.794169036666122702e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.089985668546648882e-11+1.688146822636942754e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.840803668456017011e-13+2.609873518489417384e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.798610840027454348e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.366166205914556113e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.895338690774319211e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.847263412158646975e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.827121993442558124e-12+0.000000000000000000e+00j)
 (-1.545000000000000107e+01+0.000000000000000000e+00j)  (-6.445489721634109492e-02-4.171838007530167224e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.338199686806919315e-05-2.593113080574335573e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.717196878537739958e-08-7.725722178812331250e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.089377385997173311e-10-5.255062892406360941e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.824259118780877122e-12+1.724166599963295041e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.512783179710116676e-13+1.916934656667869243e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.890526328116086906e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.327543295332950086e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.077423999565168235e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.545606316088762595e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.533673347678032897e-12+0.000000000000000000e+00j)
 (-1.537500000000000000e+01+0.000000000000000000e+00j)  (-6.476666886065950146e-02-4.212466267359968146e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.425392770402316254e-05-2.643747990769182410e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.807571444535848693e-08-1.727332051877157052e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.653829957227226990e-10-4.369401617291761774e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.236872174174288484e-11+1.083992856503990029e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.099008396800271687e-13+1.328396364024109152e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.991071492194927056e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.291255757003678271e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.231990646728416412e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.435961045149780871e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.412230222351696693e-12+0.000000000000000000e+00j)
 (-1.529999999999999893e+01+0.000000000000000000e+00j)  (-6.508145816495811142e-02-4.253690076141052739e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.514180522011389900e-05-2.695591003757358996e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.889972427456962360e-08-2.577628565031064807e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.744113276345415623e-10-3.282867233100827274e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.578556080025897306e-11+2.352306684869412784e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.142942789638754596e-14+1.399806202317978683e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.099824982300545631e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.260965618993389488e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.338589970239679510e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.554080975020522294e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.521277373456113871e-12+0.000000000000000000e+00j)
 (-1.522499999999999964e+01+0.000000000000000000e+00j)  (-6.539930895804081656e-02-4.295521113828625406e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.604602764040633223e-05-2.748684607117845029e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.966988857473919302e-08-3.278187782927047527e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.267078075404909810e-10-2.241352477883700386e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.468053152315210469e-11-4.659590517503978056e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.777439249757896714e-13+2.116198362189349730e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.215794370691446256e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.240036705881334364e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.383438112620766147e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.832494757805002212e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.810131349652892956e-12+0.000000000000000000e+00j)
 (-1.515000000000000036e+01+0.000000000000000000e+00j)  (-6.572026591764361381e-02-4.337971347699247360e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.696698286030164566e-05-2.803073642662338129e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.043279000824613222e-08-3.789338407766763944e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.728032613721283235e-11-1.534064773215260786e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.146914352286365517e-11-9.300548322593350552e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.693257213448102749e-13+2.976070884152509484e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.337367273691613007e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.231016779595394159e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.359442713646532867e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.158482187439000517e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.172708004846139577e-12+0.000000000000000000e+00j)
 (-1.507499999999999929e+01+0.000000000000000000e+00j)  (-6.604437459098762286e-02-4.381053040861533979e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.790504619205806687e-05-2.858804721552767229e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.125227505993150166e-08-4.085776693695808512e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.032230216512639686e-10-1.399589725001294267e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.451441452826455991e-12-1.203232317259050566e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.239384612524684710e-12+3.590958232342024889e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.462341988626500252e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.235196978019187876e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.264378998628974112e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.435832402664205071e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.513944970275675378e-12+0.000000000000000000e+00j)
 (-1.500000000000000000e+01+0.000000000000000000e+00j)  (-6.637168141592920956e-02-4.424778761061946841e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.886058056265257341e-05-2.915925578167861322e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.220340403481170511e-08-4.162071143839601169e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.336558268630227670e-10-1.940448578150679115e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.076241082829500819e-12-1.328848829340509242e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.607039237442089411e-12+3.845805136277195792e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.588046999587320200e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.252409026832050208e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.101313819638593162e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.602814892260996997e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.768036248220756336e-12+0.000000000000000000e+00j)
 (-1.492500000000000071e+01+0.000000000000000000e+00j)  (-6.670223374272714334e-02-4.469161389797462677e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.983393933294257210e-05-2.974484474143585753e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.336628039232006127e-08-4.035408583835218886e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.315804937291398065e-10-3.086529019974454045e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.554243181799640179e-12-1.341428014303354724e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.367299932345794936e-12+3.477871684324420678e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.711543966062805129e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.281136713306557976e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.884222673092869336e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.631588681105297984e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.899048089452079338e-12+0.000000000000000000e+00j)
 (-1.484999999999999964e+01+0.000000000000000000e+00j)  (-6.703607985644798040e-02-4.514214131747339501e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.082547131998226983e-05-3.034529764468947566e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.482054392798606163e-08-3.747406367205432079e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.725734957372489617e-10-4.616832329332905211e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.928013577748560551e-12-1.241299810089563731e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.134694399289556565e-12+2.036105437537073773e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.829891626133877261e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.318896068749696211e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.646765245695756240e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.529891275528150506e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.903159088195560323e-12+0.000000000000000000e+00j)
 (-1.477500000000000036e+01+0.000000000000000000e+00j)  (-6.737326900003134944e-02-4.559950524536809068e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.183552709193043813e-05-3.096109704467482415e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.663927212992397441e-08-3.366415396476587190e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.466456595939012506e-10-6.226150731000965672e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.347605608472749253e-11-8.968922404350025598e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.038996168510243442e-12-4.551836856576350138e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.940432019854332866e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.362752784785560925e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.446307431911705707e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.343348555795826873e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.809534209176830801e-12+0.000000000000000000e+00j)
 (-1.469999999999999929e+01+0.000000000000000000e+00j)  (-6.771385139803769160e-02-4.606384448846101605e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.286446535376180371e-05-3.159272521048958642e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.887987723736440929e-08-2.989696742629439746e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.599444692142423611e-10-7.614751211674340332e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.963253928216019237e-11-9.332118561435504583e-13j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.489938229142902489e-12-3.170912472088877664e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.041051014561855636e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.409827174599631979e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.352800725233658863e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.145791426826380646e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.671068584378531793e-12+0.000000000000000000e+00j)
 (-1.462500000000000000e+01+0.000000000000000000e+00j)  (-6.805787828110231030e-02-4.653530138878789017e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.391265832133979018e-05-3.224066713732957461e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.157064288571922942e-08-2.742103666675116388e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.310245667473247152e-10-8.569715600478900454e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.143969524924804365e-11+1.190365423108240696e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.776427650694608290e-12-5.173638133023100909e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.130367165389218591e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.457669887523869618e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.419614678539259035e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.009013104865355387e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.540827170305394952e-12+0.000000000000000000e+00j)
 (-1.455000000000000071e+01+0.000000000000000000e+00j)  (-6.840540191111998958e-02-4.701402193204123198e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.498049531912247278e-05-3.290541508986392032e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.469512847735336756e-08-2.766729290614524843e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.656470108161298518e-11-9.003545185097993555e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.547000691802721567e-11+2.594120033535777181e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.613424861233430139e-12-6.178619723491484715e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.207817664032008074e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.504448230039388898e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.654009064706838373e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.965375871275048681e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.444317176730542615e-12+0.000000000000000000e+00j)
 (-1.447499999999999964e+01+0.000000000000000000e+00j)  (-6.875647560718559093e-02-4.750015585988641952e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.606838427912481480e-05-3.358747373269690555e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.818059688341422400e-08-3.205466155896015306e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.612828633121892232e-10-8.939806469585021227e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.148088359907721632e-12+3.576334161217012526e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.987927480008019322e-13-6.352150132605982905e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.273633615205698075e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.548944082255440172e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.014518175036208866e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.997572241536993970e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.370956750856403099e-12+0.000000000000000000e+00j)
 (-1.439999999999999858e+01+0.000000000000000000e+00j)  (-6.911115377231714929e-02-4.799385678633135560e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.717675123479558351e-05-3.428736492192401708e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.189738295193132533e-08-4.172756425244128368e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.871147481823958375e-10-8.472253180148876256e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.446622994085626091e-11+3.804457716495151516e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.706763583994984663e-12-5.708612062866179515e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.328721528625556107e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.590415857991413131e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.435245881777265305e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.065116546244695073e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.294703627171045134e-12+0.000000000000000000e+00j)
 (-1.432500000000000107e+01+0.000000000000000000e+00j)  (-6.946949192098905712e-02-4.849528231831697588e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.830603824967287082e-05-3.500563138015964264e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.567235437805449627e-08-5.730256155172692518e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.842123098288269788e-10-7.730899110312179221e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.988057297715899620e-11+3.308792401973109067e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.280890127959429118e-12-4.223643358816504437e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.374485768069634655e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.628408347542836556e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.851562598485758277e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.133016055650900505e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.203602183304894405e-12+0.000000000000000000e+00j)
 (-1.425000000000000000e+01+0.000000000000000000e+00j)  (-6.983154670750382764e-02-4.900459418070443954e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.945670050259093058e-05-3.574283872913231375e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.931374372128779178e-08-7.870402454051731221e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.490871885324424624e-10-6.860320153700851959e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.151747200369713256e-11+2.319685648032070697e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.832382624660976486e-12-2.367908471601205823e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.412632798771883658e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.662599690292158550e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.213047789008742223e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.177565427913607397e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.114309324416401358e-12+0.000000000000000000e+00j)
 (-1.417499999999999893e+01+0.000000000000000000e+00j)  (-7.019737595523216356e-02-4.952195834584279671e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.062920343594157145e-05-3.649957572863097216e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.264058914417978457e-08-1.051306525197161116e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.849535283487927873e-10-5.993968843350492522e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.856242490853701342e-11+1.071802276149716304e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.478808299845836662e-12-9.276496019452648155e-13j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.444992213011240027e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.692750345190650488e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.488101715278471088e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.181755387288335617e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.067814599117014444e-12+0.000000000000000000e+00j)
 (-1.410000000000000142e+01+0.000000000000000000e+00j)  (-7.056703868675241742e-02-5.004754516790950458e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.182402086412800604e-05-3.727645304550278549e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.550987250293784146e-08-1.351454409625300501e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.006889656125508138e-10-5.219162895212960099e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.102201834316311856e-11-2.435306470152078238e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.926439237354159094e-12-1.991314858177792683e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.473375818729974212e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.718765805725701348e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.667304206496076906e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.140705684038904790e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.114186661167425537e-12+0.000000000000000000e+00j)
 (-1.402500000000000036e+01+0.000000000000000000e+00j)  (-7.094059515492173729e-02-5.058152952222584424e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.304163465233408369e-05-3.807410132353005296e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.783726061338139164e-08-1.668519736517265243e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.072848422137742523e-10-4.548149749701100228e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.944612789853234760e-11-1.463077742309152723e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.663770480603189738e-12+2.335687624895798425e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.499480839750609633e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.740819304914588202e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.766118516219530535e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.076720308510125213e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.289796446877103137e-12+0.000000000000000000e+00j)
 (-1.394999999999999929e+01+0.000000000000000000e+00j)  (-7.131810687491212108e-02-5.112409094975779028e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.428253604356404627e-05-3.889316955059735265e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.961051131239990304e-08-1.981207853150954544e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.124066315579310660e-10-3.915794281032893316e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.491611442473823639e-11-2.463405513142889029e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.530013085950278542e-12+8.404818805926107742e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.524832018037528845e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.759436503455241197e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.821989998306147511e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.043647262624215382e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.589392697153217390e-12+0.000000000000000000e+00j)
 (-1.387499999999999822e+01+0.000000000000000000e+00j)  (-7.169963665724668478e-02-5.167541380702463799e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.554722811591920632e-05-3.973432457927229605e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.008957443715885266e-07-2.268487157349919425e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.151061837470526274e-10-3.217970963512831789e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.892302646077309081e-11-3.176093180210614753e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.135168643736115951e-12+1.625545300054153459e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.550752464938390458e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.775452822698735742e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.881212907741940298e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.101504389238733678e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.950788000897873079e-12+0.000000000000000000e+00j)
 (-1.380000000000000071e+01+0.000000000000000000e+00j)  (-7.208524864187212944e-02-5.223568742164647061e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.683622845251593109e-05-4.059825216401620316e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.018354663621062620e-07-2.512456693015012873e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.040498856502625367e-10-2.390013801142994006e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.333092085881288847e-11-3.616393057885457048e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.321999610077046016e-12+2.308923845978432868e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.578353048268642152e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.789818743612209330e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.978198770389245259e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.272075116056440621e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.270791874417583355e-12+0.000000000000000000e+00j)
 (-1.372499999999999964e+01+0.000000000000000000e+00j)  (-7.247500833330583481e-02-5.280510625377475044e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.815007110699484602e-05-4.148565923498610564e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.026354813348716865e-07-2.701281332763656431e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.627549051225783561e-10-1.491200385089478752e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.978066539004428915e-11-3.951690776319347564e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.393345819672889484e-13+2.607427551567817986e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.608531494429294336e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.803314902376382822e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.118963265653818465e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.519838513166060091e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.446101667932454105e-12+0.000000000000000000e+00j)
 (-1.364999999999999858e+01+0.000000000000000000e+00j)  (-7.286898263689627064e-02-5.338387006366026623e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.948930735921092796e-05-4.239727664176310730e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.035384785788828805e-07-2.831646333746600833e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.813653908336022080e-10-7.285102063311877394e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.792617935457593133e-11-4.480121378139832288e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.193240690675467072e-12+2.218656979850169917e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.641972881510099124e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.816294495782166774e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.280636038332427869e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.778468749473473387e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.420074730530784503e-12+0.000000000000000000e+00j)
 (-1.357500000000000107e+01+0.000000000000000000e+00j)  (-7.326723989623847022e-02-5.397218408562685921e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.085450536335531069e-05-4.333386150632631285e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.047861501941258407e-07-2.909951831106929736e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.678904386504432893e-10-3.740156326622917121e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.436637195185546630e-11-5.377088286810155162e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.105606326950669852e-12+9.991140384246617869e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.679143538066791152e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.828558714957781265e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.426220744330187391e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.989369065371491135e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.219706663545373018e-12+0.000000000000000000e+00j)
 (-1.350000000000000000e+01+0.000000000000000000e+00j)  (-7.366984993178718466e-02-5.457025920873125047e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.224624927640660203e-05-4.429619863312830765e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.065771702371622868e-07-2.951612044175543185e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.498953466599690074e-10-6.118255183630749868e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.497215198239787376e-11-6.406371457165085483e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.920243922815429077e-12-5.510626280677317568e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.720273356979910430e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.839399468216030071e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.522692509055884046e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.121397239283602368e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.966647250411880504e-12+0.000000000000000000e+00j)
 (-1.342499999999999893e+01+0.000000000000000000e+00j)  (-7.407688408071208541e-02-5.517831216440379459e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.366513860559576971e-05-4.528510092340303476e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.090319453382519986e-07-2.978355994776482405e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.424174428380502309e-11-1.413930606929295591e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.511970317921778092e-13-7.006620242000691593e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.648914036127703019e-13-1.360483413419432078e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.765328788477384319e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.847763333450343943e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.552460584976550748e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.172603141985078563e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.833842112105098561e-12+0.000000000000000000e+00j)
 (-1.334999999999999964e+01+0.000000000000000000e+00j)  (-7.448841523804210218e-02-5.579656572137985972e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.511178833567177104e-05-4.630140916351397929e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.121743711436918785e-07-3.014120209841812455e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.119068205009238564e-11-2.520108951282601414e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.764388684203222118e-11-6.785034630460886928e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.020345148425632670e-13-7.771381964820454142e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.813988194517779349e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.852456930971054664e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.516840482177874111e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.164261805233734060e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.930823607194858230e-12+0.000000000000000000e+00j)
 (-1.327500000000000036e+01+0.000000000000000000e+00j)  (-7.490451789914691350e-02-5.642524888824625336e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.658683005318754707e-05-4.734599175038219088e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.159356380351422162e-07-3.080649386560398550e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.136059827263050125e-11-3.520346847566792473e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.971704508420299467e-11-5.912505736319696731e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.646348268324937670e-13+6.170076275472458029e-13j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.865637915979096054e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.852340065587629372e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.434783764197277903e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.129851223639244491e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.216785402918874831e-12+0.000000000000000000e+00j)
 (-1.319999999999999929e+01+0.000000000000000000e+00j)  (-7.532526820360647968e-02-5.706459712394430436e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.809091395147406312e-05-4.841974487801505462e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.201775774622288241e-07-3.193990099360222615e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.000891333616841164e-10-3.992701174838628061e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.450245321946760332e-11-4.990847335838588395e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.780943941475843851e-13+1.439563772647842998e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.919407156134401114e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.846500149771176603e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.338707647143418939e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.096724235374027705e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.564330010377749198e-12+0.000000000000000000e+00j)
 (-1.312500000000000000e+01+0.000000000000000000e+00j)  (-7.575074398052124292e-02-5.771485255658761332e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.962471138690089122e-05-4.952359351784236976e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.247271524230321805e-07-3.362622800727666089e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.302544219923781545e-10-3.650197152859300428e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.519183732275232096e-11-4.557716705712319847e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.420222191265165813e-12+6.963556197113472164e-13j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.974252144607277025e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.834418141053729197e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.266411597850300782e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.066419956998861138e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.870172893455029223e-12+0.000000000000000000e+00j)
 (-1.305000000000000071e+01+0.000000000000000000e+00j)  (-7.618102479531821403e-02-5.837626421097179968e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.011889176081179559e-04-5.065849328833173346e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.294126513164899698e-07-3.587341134074419069e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.332376310969640540e-10-2.451794658907408815e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.777362102175625135e-11-4.707953438971863930e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.128427338751433700e-12-1.480793549826268467e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.029088123253654010e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.816110136712607778e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.248803132232376607e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.011398710163934894e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.094632554723138219e-12+0.000000000000000000e+00j)
 (-1.297499999999999964e+01+0.000000000000000000e+00j)  (-7.661619199811042780e-02-5.904908824517180604e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.027842543731180254e-04-5.182543313662968441e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.340949369471570229e-07-3.862603538906834427e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.649112616408475535e-10-6.286750591265787622e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.695461397307321389e-11-5.063403668752361332e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.857582855862913078e-12-3.895326612214766260e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.082955666716517413e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.792196736360211361e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.298094166861900300e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.898757555319647289e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.250158893194987138e-12+0.000000000000000000e+00j)
 (-1.290000000000000036e+01+0.000000000000000000e+00j)  (-7.705632877366944133e-02-5.973358819664297166e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.044114723098869070e-04-5.302543871788668710e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.386893813713812625e-07-4.179046376144477211e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.998095620100705421e-10+1.391849320326894878e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.336734190891344338e-11-5.007416505427530243e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.188666989933786597e-12-4.846863824618331671e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.135198659142274128e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.763857278924650261e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.404343193518303441e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.727160100055736020e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.373876891979041592e-12+0.000000000000000000e+00j)
 (-1.282499999999999929e+01+0.000000000000000000e+00j)  (-7.750152019307397777e-02-6.043003523826431800e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.060713529449530706e-04-5.425957643292683930e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.431737677949997503e-07-4.526791240119389688e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.373121198455026318e-10+3.122063286999568225e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.306968087807145208e-11-4.033446502178146553e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.412456738616951611e-12-3.137750584483070327e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.185626203212491194e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.732668265008141690e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.543373347986055991e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.548296120463882017e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.494226087409113398e-12+0.000000000000000000e+00j)
 (-1.275000000000000000e+01+0.000000000000000000e+00j)  (-7.795185326709973272e-02-6.113870844478410359e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.077647102633806419e-04-5.552895816224567285e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.475777473211243600e-07-4.898810789516083590e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.875483532001138098e-13+4.140790453188242215e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.970278686634452032e-11-2.035932218494123934e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.539064476043043032e-12+7.688399597600451640e-13j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.234630484404934267e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.700364341835046595e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.689933758045123020e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.446354333556776556e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.607501549056112779e-12+0.000000000000000000e+00j)
 (-1.267500000000000071e+01+0.000000000000000000e+00j)  (-7.840741700141889980e-02-6.185989507015298046e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.094923915244527118e-04-5.683474670338105084e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.519545055357515858e-07-5.293226780999851234e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.759727683850138266e-10+4.176962290472278030e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.081488643669495331e-10+6.684086355031192750e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.319009308249638262e-12+4.583831860551209463e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.283237902736536351e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.668567180673394759e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.826768728813740739e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.473112702398595791e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.690387635912671706e-12+0.000000000000000000e+00j)
 (-1.259999999999999964e+01+0.000000000000000000e+00j)  (-7.886830245368052494e-02-6.259389083625438790e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.112552769517139269e-04-5.817816174540278810e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.563435069193849084e-07-5.713563249145388742e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.431142280973541274e-10+3.155386204116727287e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.066368640958630908e-10+3.609021234086496921e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.216521737218126234e-12+5.720660802679822886e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.333081975766409806e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.638521806877865923e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.945498810509522627e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.594247626196504942e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.746562633570286659e-12+0.000000000000000000e+00j)
 (-1.252500000000000036e+01+0.000000000000000000e+00j)  (-7.933460279254633818e-02-6.334100023356993917e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.130542779476197596e-04-5.956048595118085807e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.607381957481069758e-07-6.166758593099112771e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.574685153205520020e-10+1.211998944770023945e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.567495159753990638e-11+6.419308604721086613e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.406790520590007054e-12+3.290911725227631730e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.386302105387724607e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.610898016200136000e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.042334840446260417e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.713549177213551649e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.839191108278383293e-12+0.000000000000000000e+00j)
 (-1.245000000000000107e+01+0.000000000000000000e+00j)  (-7.980641335876026421e-02-6.410153683434559845e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.148903337000735072e-04-6.098307047262326995e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.650706085131517405e-07-6.659634552652445841e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.850226771074439617e-10-1.327995170078393412e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.613432009341721502e-11+8.828774269725099967e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.937003640766746372e-12-1.388277042178074035e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.445387862809934952e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.585745200804514488e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.114436710426331615e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.746387683208795041e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.053337744291177103e-12+0.000000000000000000e+00j)
 (-1.237500000000000000e+01+0.000000000000000000e+00j)  (-8.028383172833247761e-02-6.487582361885454313e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.167644064228935989e-04-6.244733912161674080e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.692183208676654486e-07-7.195015982072945094e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.103209917187476001e-10-4.012861956865621560e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.936702178035273464e-11+1.054318103095793390e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.176551781088082433e-12-5.999727239197420604e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.512997682398001697e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.562669420571264500e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.160121423235277416e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.670067005883706290e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.400663737192035214e-12+0.000000000000000000e+00j)
 (-1.229999999999999893e+01+0.000000000000000000e+00j)  (-8.076695777792371189e-02-6.566419331538514946e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.186774758949738482e-04-6.395479055129257850e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.730321376958668462e-07-7.768739167714012283e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.414544017019537661e-10-6.363079836481894586e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.838881522326323824e-11+1.129881700734456824e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.043022820536712288e-12-8.646096412784015809e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.591779188281416855e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.541200155360125550e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.181491286731075133e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.528938119474053133e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.774897099895411819e-12+0.000000000000000000e+00j)
 (-1.222500000000000142e+01+0.000000000000000000e+00j)  (-8.125589375251845992e-02-6.646698875461632371e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.206305342799475022e-04-6.550699816852468855e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.763769625107511920e-07-8.368538154780303770e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.099845880448785283e-10-7.997645007743374450e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.264281196114643227e-11+1.102695178900613285e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.788089574065825135e-12-8.473127141085537381e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.684206942523145069e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.521193395703413427e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.185748753202665138e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.407411035510822045e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.017210117003022832e-12+0.000000000000000000e+00j)
 (-1.215000000000000036e+01+0.000000000000000000e+00j)  (-8.175074433548083774e-02-6.728456323907887338e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.226245823007103867e-04-6.710560800449099435e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.791737217909762346e-07-8.975275164473066178e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.630977074925574658e-10-8.759081536636654001e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.024253726707992652e-11+9.856649199326515314e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.583760791595928226e-12-5.760115529867260111e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.792439693350364679e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.503080311669671593e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.182854339933577691e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.391720365851428798e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.014253090825497991e-12+0.000000000000000000e+00j)
 (-1.207499999999999929e+01+0.000000000000000000e+00j)  (-8.225161672108954880e-02-6.811728092843853666e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.246606276702345157e-04-6.875233527986519973e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.814291595778361066e-07-9.566197134602979432e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.480093277819428465e-10-8.774254061581485437e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.203562259850312586e-11+7.978154413269000099e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.224083843037100779e-12-1.732789001897376993e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.918192498012535152e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.487852141999275198e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.180287131076541014e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.542949596410284776e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.752099908055510330e-12+0.000000000000000000e+00j)
 (-1.200000000000000178e+01+0.000000000000000000e+00j)  (-8.275862068965517127e-02-6.896551724137930071e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.267396862659276105e-04-7.044896078730381571e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.832448383870703585e-07-1.011916298420644121e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.950938251008837299e-10-8.397767276653569411e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.593414386685354891e-11+5.627291965613247179e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.676722088918803171e-12+2.119516646075185033e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.006262351587561388e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.476812292990804160e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.178126512018687953e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.889122334107005100e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.318470114077230571e-12+0.000000000000000000e+00j)
 (-1.192500000000000071e+01+0.000000000000000000e+00j)  (-8.327186868532573949e-02-6.982965927490626667e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.288627859517722655e-04-7.219732835971356510e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.848051314071237572e-07-1.061653967007584887e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.091094501864291156e-10-8.061024172094407156e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.068216318817222947e-11+3.179715862002948443e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.715250185928943894e-12+4.887870627288551685e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.022624626542217798e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.471234715160249068e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.168500848302746970e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.421546119217756457e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.869454074352353654e-12+0.000000000000000000e+00j)
 (-1.184999999999999964e+01+0.000000000000000000e+00j)  (-8.379147589669254381e-02-7.071010624193462511e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.310309723469208864e-04-7.399934451413490619e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.863514245438218619e-07-1.104784697182332222e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.721100846268978091e-10-8.117830659641700639e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.767522345017381523e-11+1.069068173419075615e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.131102254628585370e-12+6.385311414044250873e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.040888585900580015e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.472087780653734969e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.142141866719183611e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.090102326946841182e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.567540081495944636e-12+0.000000000000000000e+00j)
 (-1.177499999999999858e+01+0.000000000000000000e+00j)  (-8.431756034031355485e-02-7.160726992807945300e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.332453154127050848e-04-7.585698087902320065e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.881521659270361811e-07-1.141094212617309554e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.532261175133916244e-10-8.758926988597145623e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.081716748934481897e-11-4.862614142854016566e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.444732982157468173e-12+6.636617693132017857e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.060969464071152983e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.479915572001782281e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.100864199210030974e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.813643373918217844e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.500484586932029263e-12+0.000000000000000000e+00j)
 (-1.170000000000000107e+01+0.000000000000000000e+00j)  (-8.485024294727681882e-02-7.252157516861264253e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.355069156361476859e-04-7.777227939550926481e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.904755135429056862e-07-1.171211995862212599e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.186651796594624895e-10-9.996879160155366747e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.367644513243115371e-11-1.596511834363933206e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.708952180750667083e-13+5.724199547519694013e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.082722910455418796e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.494861318930520270e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.069343586593950754e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.508622314684940649e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.636046119054421027e-12+0.000000000000000000e+00j)
 (-1.162500000000000000e+01+0.000000000000000000e+00j)  (-8.538964765293240167e-02-7.345346034660850572e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.378169088187735161e-04-7.974735976087718350e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.935659662429907868e-07-1.196565712804796109e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.394228945746592033e-10-1.168889880551453155e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.734838014197793590e-11-2.503233975504420049e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.931360826594095820e-12+4.173993696352668444e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.105957340158396694e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.516741321397593654e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.096209646800712155e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.116821112169984963e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.866259760330186054e-12+0.000000000000000000e+00j)
 (-1.154999999999999893e+01+0.000000000000000000e+00j)  (-8.593590148992764910e-02-7.440337791335727841e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.401764688786592274e-04-8.178442829777520418e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.976225037234734381e-07-1.219303948829477866e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.968659617502294130e-10-1.358105950116101549e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.113938402535009737e-11-3.355618950171059571e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.054283094694818757e-12+2.883099128337101049e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.130448396523197157e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.545082160548730101e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.238063457745242499e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.613561908243604143e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.088431258107114034e-12+0.000000000000000000e+00j)
 (-1.147499999999999964e+01+0.000000000000000000e+00j)  (-8.648913468468683030e-02-7.537179493218896034e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.425868084657199006e-04-8.388578737285188247e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.027761734934268749e-07-1.242167540266096070e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.857461320820029825e-10-1.536730104410765210e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.402608865667068606e-11-4.185063283550635274e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.871174993924182757e-12+2.321346736900378202e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.155952939347266930e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.579107237666931673e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.532538823376197601e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.994069922475889039e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.243690844997023955e-12+0.000000000000000000e+00j)
 (-1.140000000000000036e+01+0.000000000000000000e+00j)  (-8.704948075748319969e-02-7.635919364691507588e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.450491774937567662e-04-8.605384454806539048e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.090689899679834195e-07-1.268272552263286593e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.145075029081530130e-10-1.674786595595219310e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.505457131281172561e-11-4.935929380673451436e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.035894623566280687e-12+2.144949666725908907e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.182220848368515832e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.617732922032125901e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.978665097125457957e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.253167214833758678e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.309456391180745710e-12+0.000000000000000000e+00j)
 (-1.132499999999999929e+01+0.000000000000000000e+00j)  (-8.761707662625900506e-02-7.736607207616690712e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.475648599366830721e-04-8.829112073669555607e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.164395924824581614e-07-1.300792267413410849e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.041963076554696080e-10-1.748084239416530880e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.398963035846875350e-11-5.439975590214750192e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.553017789411810988e-12+1.794490151005594793e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.209004232402903860e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.659646906294325567e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.053724319212745709e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.378722323744260803e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.282284215643145543e-12+0.000000000000000000e+00j)
 (-1.125000000000000000e+01+0.000000000000000000e+00j)  (-8.819206271435570121e-02-7.839294463498285015e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.501351694942903731e-04-9.060025675584391469e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.247214308604872872e-07-1.342566638809932287e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.140647841958297243e-10-1.743958024173353782e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.275512573006603490e-11-5.515562313952815376e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.124789218616237675e-12+1.055362469054539659e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.236064817378525970e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.703488682247995695e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.114424145100294741e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.365107010103735070e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.178240340076046343e-12+0.000000000000000000e+00j)
 (-1.117500000000000071e+01+0.000000000000000000e+00j)  (-8.877458306232591245e-02-7.944034278507912036e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.527614450229786830e-04-9.298401791005446448e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.336571861325605492e-07-1.395695480317999990e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.058053100994235897e-10-1.666898728846532030e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.954090591445559719e-12-5.239093753159141809e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.520312909478418715e-12-1.398933198533478857e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.263180932198876618e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.748083251579218885e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.172309100024120359e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.232588531091395572e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.049481019991638257e-12+0.000000000000000000e+00j)
 (-1.109999999999999964e+01+0.000000000000000000e+00j)  (-8.936478544400612567e-02-8.050881571532083128e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.554450468336655399e-04-9.544529670318656106e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.429308112519935683e-07-1.461186734063148935e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.447023525534590390e-10-1.538916313731400368e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.377290967218369896e-12-5.030723998450712848e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.322129482556280559e-12-1.827411909601343936e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.290155359926857709e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.792643119979884257e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.219313437902177965e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.033289260059030555e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.991344067506911442e-12+0.000000000000000000e+00j)
 (-1.102500000000000036e+01+0.000000000000000000e+00j)  (-8.996282148703853287e-02-8.159893105400320076e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.581873548669769853e-04-9.798711440736148249e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.522155608225781056e-07-1.538746318031910559e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.227269869616150066e-10-1.390417874112315042e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.464341326515074932e-12-5.331587172845854279e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.967645561891860958e-12-3.498015070313982709e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.316824306865671866e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.836867482105496214e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.248092848376876069e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.837193198039679348e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.112708188249777304e-12+0.000000000000000000e+00j)
 (-1.094999999999999929e+01+0.000000000000000000e+00j)  (-9.056884679803973992e-02-8.271127561464816993e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.609897692309927592e-04-1.006126227585215277e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.612311376308532107e-07-1.626797120662260509e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.505891222447740709e-10-1.245274802352302789e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.567563258649090195e-13-6.235324904663158782e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.784176821669505011e-13-4.076649926161926590e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.343066107477837155e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.880923932971508879e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.253748535870863117e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.707940593561101161e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.474328292997739781e-12+0.000000000000000000e+00j)
 (-1.087500000000000000e+01+0.000000000000000000e+00j)  (-9.118302109262413357e-02-8.384645617712562990e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.638537127584423192e-04-1.033251071677840642e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.697973215210335407e-07-1.722771985711402394e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.466367567660576007e-10-1.109937924162597457e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.567961879993335189e-12-7.496231376468463857e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.499500043097039283e-12-3.084346962235872650e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.368806677021895486e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.925373200844563200e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.235539983070118242e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.682371733055319627e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.046457716043977119e-12+0.000000000000000000e+00j)
 (-1.080000000000000071e+01+0.000000000000000000e+00j)  (-9.180550833049982984e-02-8.500510030601834618e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.667806344751416681e-04-1.061279923950175986e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.778695951379089804e-07-1.823642869166464389e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.209708273607569923e-10-9.741961246503764098e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.580036325492960426e-11-8.745424853851791000e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.368220321865332573e-12-1.412994968069911387e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.394018066048620760e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.971144203507698321e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.197561688220848063e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.758987544505991802e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.723663197934911348e-12+0.000000000000000000e+00j)
 (-1.072499999999999964e+01+0.000000000000000000e+00j)  (-9.243647685586697804e-02-8.618785720826759728e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.697720125384807248e-04-1.090248507989739752e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.855463394320422509e-07-1.926569350755494147e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.646662031934848560e-10-8.237023728722193130e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.237027590457908137e-11-9.524509736867410258e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.354997811857935877e-12-2.559375553821062593e-13j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.418707504116136027e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.019628724938392323e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.147735608277981083e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.895265712730735116e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.370425229296725047e-12+0.000000000000000000e+00j)
 (-1.065000000000000036e+01+0.000000000000000000e+00j)  (-9.307609954335904767e-02-8.739539863226201619e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.728293554440588379e-04-1.120194124265095964e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.930448515397772018e-07-2.029510909403420281e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.514233021715230017e-10-6.576814568631115396e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.659043784643062591e-11-9.243141928422591084e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.507802792447385067e-12+3.785191633045617948e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.442897051213199125e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.072830892345942079e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.095366415970472663e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.020182734689317995e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.863115195907629698e-12+0.000000000000000000e+00j)
 (-1.057500000000000107e+01+0.000000000000000000e+00j)  (-9.372455394978090881e-02-8.862841981066751917e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.759542009802338147e-04-1.151155756814336331e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.006516783285475443e-07-2.131653267412920885e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.529599988908078039e-10-5.012456485722641975e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.224582873826436535e-10-7.416158625906948158e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.998072931558762555e-12+1.342476492560150920e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.466597436037453501e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.133355759984897890e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.048451307340511220e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.068600710210508214e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.122887401853444604e-12+0.000000000000000000e+00j)
 (-1.050000000000000000e+01+0.000000000000000000e+00j)  (-9.438202247191011807e-02-8.988764044943821016e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.791481132331344979e-04-1.183174172988393628e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.086598984160544969e-07-2.233545094180567867e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.392428906473977950e-10-4.025115771225795464e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.514583287847413396e-10-4.030248380247551723e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.124208222825922608e-12+2.907310202863400975e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.489782296450683263e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.203992478503361604e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.012275663965748128e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.028699439291164628e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.137926204609633850e-12+0.000000000000000000e+00j)
 (-1.042499999999999893e+01+0.000000000000000000e+00j)  (-9.504869251064169966e-02-9.117380576560354596e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.824126785762375058e-04-1.216292007998197484e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.173098944775063667e-07-2.336924747028471588e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.998594724068562018e-10-4.134257041740186795e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.668965580332135799e-10+4.449526763299123593e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.539237827376638664e-12+4.600596605008477697e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.512369591515863163e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.286831142108406953e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.899536920169702979e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.977265727523683269e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.964600697946146476e-12+0.000000000000000000e+00j)
 (-1.035000000000000142e+01+0.000000000000000000e+00j)  (-9.572475664177204635e-02-9.248768757659134310e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.857495017964471676e-04-1.250553832696764682e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.267481557872718762e-07-2.444311604365175276e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.735939113755930092e-10-5.654968099067712834e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.655692334200973159e-10+5.377662424575250061e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.392052076501730728e-12+6.232008177073608485e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.534215234072102944e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.382178702486951410e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.839295645356751486e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.069716866846371795e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.699420520608073636e-12+0.000000000000000000e+00j)
 (-1.027500000000000036e+01+0.000000000000000000e+00j)  (-9.641041279373215034e-02-9.383008544402155274e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.891602033234530836e-04-1.286006208718600365e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.370113290615429010e-07-2.558494470303470304e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.194121137132366358e-09-8.552667765836061501e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.462403393776073542e-10+1.012006674373682987e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.561959929955387784e-13+7.860917094508131761e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.555120924160800134e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.487772100344695746e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.966723067863987547e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.461874486723286973e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.432720004034145346e-12+0.000000000000000000e+00j)
 (-1.019999999999999929e+01+0.000000000000000000e+00j)  (-9.710586443259711098e-02-9.520182787509521433e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.926464181657951342e-04-1.322697737901916881e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.480347451437900706e-07-2.682048972385666795e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.405929841216888802e-09-1.245191919560163450e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.097326820150735209e-10+1.388853312257144516e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.155955874875025708e-12+8.627154843630574404e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.574855080105647245e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.598703892125589198e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.029790287621253621e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.020200346366018641e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.218198481994244842e-12+0.000000000000000000e+00j)
 (-1.012500000000000178e+01+0.000000000000000000e+00j)  (-9.781132075471696274e-02-9.660377358490563129e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.962097968669360485e-04-1.360679113388976811e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.596794287003692371e-07-2.816983263086279458e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.480041907118409855e-09-1.675273796715886295e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.175291932112019111e-11+1.586215016937824597e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.401317740761705752e-12+6.931170591666472976e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.593183540139425441e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.708112191736818584e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.082482750776105329e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.119589532106132155e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.084592295734114169e-12+0.000000000000000000e+00j)
 (-1.005000000000000071e+01+0.000000000000000000e+00j)  (-9.852699688733118633e-02-9.803681282321511509e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.998520086539844133e-04-1.400003179970682812e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.717682524775034537e-07-2.964572012583904778e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.421735169698299194e-09-2.079938978464451442e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.328677755659273718e-11+1.566715873165448875e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.007117249234628401e-11+2.450129250786687287e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.609905438564173563e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.808327508059904858e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.150795463289374734e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.227304848091405472e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.064074292660189385e-12+0.000000000000000000e+00j)
 (-9.974999999999999645e+00+0.000000000000000000e+00j)  (-9.925311409754915271e-02-9.950186876947283640e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.035747468384714500e-04-1.440725012589335024e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.841196820739950900e-07-3.125381391448650180e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.268879887888394417e-09-2.407671003744861005e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.428670777507447973e-11+1.372789544448263978e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.410368680589361242e-12-2.895076163101422127e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.624889021584549119e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.892057042004971992e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.228116063985959950e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.326976043485852364e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.181413944029636349e-12+0.000000000000000000e+00j)
 (-9.900000000000002132e+00+0.000000000000000000e+00j)  (-9.998990001009996909e-02-1.009998990001009615e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.073797362520774738e-04-1.482902024165815751e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.965696865832206540e-07-3.299410402577303833e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.077830926514391382e-09-2.637803992319907769e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.509625402489363916e-11+1.106204766838103521e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.910014651920177043e-12-6.652594711337303868e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.638101964907779889e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.953320233845822447e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.306257348804516784e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.406809859959993018e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.403627862191656902e-12+0.000000000000000000e+00j)
 (-9.824999999999999289e+00+0.000000000000000000e+00j)  (-1.007375888342764148e-01-1.025318970323424277e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.112687419496487435e-04-1.526594115192460375e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.089809546408404777e-07-3.486230065246153678e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.000679867308973456e-10-2.784285199376254355e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.086744642837667694e-11+8.751380523474431560e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.378636618523425352e-12-7.865758761809969701e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.649631119948733882e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.988065075475181351e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.376569993319225670e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.459489605894876444e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.629025899596641301e-12+0.000000000000000000e+00j)
 (-9.750000000000000000e+00+0.000000000000000000e+00j)  (-1.014964216005204839e-01-1.040988939492517792e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.152435776519458612e-04-1.571863875154759212e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.212480764267312802e-07-3.685048424540273276e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.626184451628707249e-10-2.881779467378625209e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.935011942088494752e-11+7.476217097023416584e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.870516086236268290e-12-6.910239458734216580e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.659687779990205230e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.994545738010198974e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.431195329734180196e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.480735418838552615e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.762569056926088836e-12+0.000000000000000000e+00j)
 (-9.675000000000002487e+00+0.000000000000000000e+00j)  (-1.022666464071242953e-01-1.057019601107227549e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.193061117347647280e-04-1.618776837824108424e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.333088777142658892e-07-3.894738704026573499e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.649146777176346669e-10-2.962934038992489494e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.056713027145810772e-11+7.207580846058488780e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.236782045267468262e-12-4.234891286226054896e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.668596557746974113e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.973575309740539392e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.464740212564294801e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.468895937415109775e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.815312645645311141e-12+0.000000000000000000e+00j)
 (-9.599999999999999645e+00+0.000000000000000000e+00j)  (-1.030485186775440126e-01-1.073422069557750103e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.234582684611157517e-04-1.667401779633012875e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.451636589799102667e-07-4.113941732021692713e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.924467096233011033e-10-3.042327982998624718e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.095180139009654745e-11+7.186323875266918414e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.070066012647637082e-12-2.088723186998712829e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.676768578367660185e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.928708904979162218e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.476148796780501743e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.426537014809185984e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.922744125836374882e-12+0.000000000000000000e+00j)
 (-9.525000000000000355e+00+0.000000000000000000e+00j)  (-1.038423014288537005e-01-1.090207889016836691e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.277020229318802542e-04-1.717811037458003356e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.568931364699559060e-07-4.341326337488917983e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.359613118781234262e-10-3.116462006763658614e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.835726955091515614e-11+6.451894635878820731e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.762656127281516145e-12+4.303720821975325066e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.684662555165212932e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.866319284095238059e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.469890836302235273e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.362955523929261470e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.224526242705852222e-12+0.000000000000000000e+00j)
 (-9.450000000000002842e+00+0.000000000000000000e+00j)  (-1.046482655518949922e-01-1.107389053459206102e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.320393897777340338e-04-1.770080815785677231e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.686612610701607820e-07-4.575986966209844202e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.027945015798517580e-10-3.177834941467083459e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.394719610645245101e-11+4.659757733134314640e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.365173290238383970e-12+8.142463857446605640e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.692739976877112379e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.795442462998005923e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.455380960379209298e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.295001929240594886e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.695845756790473171e-12+0.000000000000000000e+00j)
 (-9.375000000000000000e+00+0.000000000000000000e+00j)  (-1.054666901037089044e-01-1.124978027772895184e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.364724073389582132e-04-1.824291457552362880e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.806939736040043295e-07-4.817851378684029167e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.124295293011545287e-10-3.232467453720421531e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.007426391434608651e-10+2.327233596633633268e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.491996545953871208e-12+1.044378245886330080e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.701422456028517230e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.727209240321793173e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.444143844216153109e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.243615510457343971e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.013412635375772690e-11+0.000000000000000000e+00j)
 (-9.300000000000000711e+00+0.000000000000000000e+00j)  (-1.062978626128700255e-01-1.142987770030860425e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.410031202587129505e-04-1.880527666822477120e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.932365259979667364e-07-5.067931170464485123e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.786321385984209476e-10-3.306799683133202187e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.945088847523450537e-11+1.898543722742969678e-12j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.990159001213528568e-12+1.063639934207426781e-11j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.711059438626360373e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.673662335263490245e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445631471789463429e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.225956284912133017e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.032067010392086230e-11+0.000000000000000000e+00j)
 (-9.224999999999997868e+00+0.000000000000000000e+00j)  (-1.071420793983783731e-01-1.161431754995971739e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.456335636052902976e-04-1.938878689579397923e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.065035339184446477e-07-5.328306579099975004e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.923228401581710773e-10-3.435889494813974252e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.532819862745275054e-11-1.511277838687558530e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.737764392236569340e-12+8.566245357526458149e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.721912295357251980e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.645873982797226914e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.463943175033493775e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.247937971826902352e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.018137601877320176e-11+0.000000000000000000e+00j)
 (-9.150000000000000355e+00+0.000000000000000000e+00j)  (-1.079996459028003120e-01-1.180323998937708382e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.503657508208983530e-04-1.999438474959315667e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.206394840813534015e-07-5.601866469741832848e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.219236454142807898e-10-3.641107261679066885e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.191170729695323127e-11-3.017768502617628636e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.321535360461258941e-12+5.338939355055928536e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.734156424964541044e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.651638344563743090e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.497374087790471948e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.303633779122790998e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.841809940176685386e-12+0.000000000000000000e+00j)
 (-9.075000000000001066e+00+0.000000000000000000e+00j)  (-1.088708770403916670e-01-1.199679085844536364e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.552016662678081621e-04-2.062305848515357540e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.356999606395337771e-07-5.891933174903269508e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.328304762357386829e-10-3.917881572347590570e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.954343193310004797e-11-4.661901041212533719e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.882474513689855100e-12+3.119129101103021662e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.747897659534047080e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.693522570156808973e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.540519687996650691e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.380769202412663886e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.563058662844066626e-12+0.000000000000000000e+00j)
 (-8.999999999999998224e+00+0.000000000000000000e+00j)  (-1.097560975609756240e-01-1.219512195121951609e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.601432613561346029e-04-2.127584729235338962e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.516519895172458129e-07-6.201909403077673753e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.007777613167893825e-09-4.245382984649335841e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.660496842676406422e-11-6.764929107220489757e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.630683155938115306e-12+2.808561135991458590e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.763194997727254358e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.768241197095272723e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.587049545611954994e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.465574151226305562e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.573628411918932442e-12+0.000000000000000000e+00j)
 (-8.925000000000000711e+00+0.000000000000000000e+00j)  (-1.106556424303946629e-01-1.239839130872769091e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.651924516593413611e-04-2.195384413027938659e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.683858607981661209e-07-6.535011671570386048e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.049179442884685346e-09-4.607415763448586626e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.814021944050519130e-11-9.601229021295478288e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.277251280434712137e-12+2.514291237563632010e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.780080315227915622e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.867759683041909483e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.631767446629966566e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.544347960749029941e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.910331177032306138e-12+0.000000000000000000e+00j)
 (-8.850000000000001421e+00+0.000000000000000000e+00j)  (-1.115698572284030132e-01-1.260676352863310604e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.703511114685524879e-04-2.265819929126900063e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.857325446771957027e-07-6.894095911116812701e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.064373507505768424e-09-5.004161496144654141e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.548380769175204269e-11-1.294029579635086189e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.140220639772786540e-11-1.601508376373967828e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.798567816014640604e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.981610921521019926e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.671716294251991564e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.603977281898206479e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.044442737671241963e-11+0.000000000000000000e+00j)
 (-8.774999999999998579e+00+0.000000000000000000e+00j)  (-1.124990985649153563e-01-1.282041009286784966e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.756210622215778615e-04-2.339012455847655318e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.034832032219852861e-07-7.281576365979132825e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.049734708932279551e-09-5.447351094790850101e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.290092961161568760e-11-1.568749059693891977e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.097535894843835570e-11-4.560455400152079566e-12j)  (9.269910962613271197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.818650658191062629e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.099443156592994405e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.706446871006729420e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.633336256267636279e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.104790072610581509e-11+0.000000000000000000e+00j)
 (-8.700000000000001066e+00+0.000000000000000000e+00j)  (-1.134437345155822063e-01-1.303950971443473654e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.810040523295179518e-04-2.415089763456461825e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.214060668009765635e-07-7.699435629981176598e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.847290041574776515e-10-5.946690756156114793e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.460246821352507152e-11-1.647106072117383980e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.447166328310288723e-12-7.342956495999760661e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.840287416196309911e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.213025997349768971e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.737502599630321868e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.625531656707580010e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.168430753139962468e-11+0.000000000000000000e+00j)
 (-8.625000000000001776e+00+0.000000000000000000e+00j)  (-1.144041450777201763e-01-1.326424870466320384e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.865017279862100918e-04-2.494186640766430166e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.392557866802913169e-07-8.149282294700574799e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.362363307774703537e-10-6.496154395768211304e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.035942425522496688e-10-1.469352085841900116e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.751768258667353228e-12-6.530918813239159311e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.863384732727096219e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.317390292915214132e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.767308816126639811e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.580142398403206383e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.235297032635528798e-11+0.000000000000000000e+00j)
 (-8.549999999999998934e+00+0.000000000000000000e+00j)  (-1.153807226476839531e-01-1.349482136230221833e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.921155970659462895e-04-2.576445263639061444e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.567755685015635706e-07-8.632381499497767218e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.717789785127190946e-10-7.064619437618879894e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.522931108546340104e-10-1.071842115487905406e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.974096724377093566e-12-3.781012970146752382e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.887783416725263369e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.411100257287687777e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.797892105228702051e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.504600952172657344e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.298967143325347925e-11+0.000000000000000000e+00j)
 (-8.475000000000001421e+00+0.000000000000000000e+00j)  (-1.163738725208331437e-01-1.373143038593901272e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.978469903958917025e-04-2.662015479046978298e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.736983648391341521e-07-9.149616924324142159e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.793883392761330942e-10-7.597685152778637979e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.845563419643967525e-10-5.135545100051041105e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.330525676279577962e-12-2.395754993687456199e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.913253438028847176e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.495808392147495175e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.829901897109979878e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.413916545996204350e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.346029588026092842e-11+0.000000000000000000e+00j)
 (-8.399999999999998579e+00+0.000000000000000000e+00j)  (-1.173840134153158465e-01-1.397428731134712533e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.036970258105367755e-04-2.751055003855653832e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.897536224421795232e-07-9.701407508480606608e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.172159075831128175e-10-8.036040601669389110e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.947841575917646101e-10+1.566999363694049879e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.540514983771479328e-12-4.432890704216071028e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.939499999765793666e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.575304878461932256e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.862370844464122819e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.328113001895374309e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.366530680583741180e-11+0.000000000000000000e+00j)
 (-8.324999999999999289e+00+0.000000000000000000e+00j)  (-1.184115780209620550e-01-1.422361297549093809e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.096665801016358350e-04-2.843729566093356571e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.046819459912402492e-07-1.028763224194193742e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.624504153733676590e-10-8.341032260699028238e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.761609323369621400e-10+8.462085414604885995e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.601061469828965148e-12-9.791224487174884618e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.966179814070592898e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.654297510316439802e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.893653056150969330e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.267393845723032338e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.364144582195771959e-11+0.000000000000000000e+00j)
 (-8.250000000000001776e+00+0.000000000000000000e+00j)  (-1.194570135746606115e-01-1.447963800904976742e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.157562723037489840e-04-2.940213041070036267e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.182569938438149882e-07-1.090761168327968996e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.389641439118282310e-09-8.507686588900996591e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.281502014292244572e-10+1.395578423245695057e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.034094735028345251e-12-1.621726460946655961e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.992925070252543352e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.737168141849757805e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.923643720797475951e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.246246615226774387e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.354208183249579745e-11+0.000000000000000000e+00j)
 (-8.174999999999998934e+00+0.000000000000000000e+00j)  (-1.205207824636733288e-01-1.474260335947074653e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.219664590158985602e-04-3.040687649250546696e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.303120270698456226e-07-1.156019304042120580e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.839294550590740926e-09-8.558879662417107213e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.199009094932978963e-11+1.662320994301553032e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.441171191715940528e-12-1.963701455594147027e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.019372530916552464e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.826951395850893993e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.956383797880051266e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.268993608967017453e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.348908325259459009e-11+0.000000000000000000e+00j)
 (-8.099999999999999645e+00+0.000000000000000000e+00j)  (-1.216033628584296533e-01-1.501276084671970823e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.282972392157403334e-04-3.145344282747320245e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.407650175632498164e-07-1.224397467847694376e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.163087135440615103e-09-8.535928227833763784e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.187839342063692620e-12+1.610406250724072672e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.236671095372025577e-11-1.659516753625115968e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.045195937944771340e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.924753937705744149e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.001061082311642629e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.329113840970831453e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.344872291130135404e-11+0.000000000000000000e+00j)
 (-8.025000000000002132e+00+0.000000000000000000e+00j)  (-1.227052493764394098e-01-1.529037375407344551e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.347484630661056435e-04-3.254383011203664856e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.496339895710017851e-07-1.295765373707894457e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.324514046120960835e-09-8.499396552612992800e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.979487271746597638e-11+1.298176837306148604e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.840687267250130005e-11-7.808774780037815472e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.070140395133679677e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.029752430746792570e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.069536268636121445e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.412141927877641761e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.329181478335310895e-11+0.000000000000000000e+00j)
 (-7.949999999999999289e+00+0.000000000000000000e+00j)  (-1.238269537790584601e-01-1.557571745648534539e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.413197373570250230e-04-3.368013788870316831e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.570382364211100677e-07-1.370042713203837472e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.311159105014712807e-09-8.531972556205709384e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.397400003486371931e-11+8.160462871033817545e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.814252386121964147e-11+2.036289003438617502e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.094057062529408809e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.139774198787052955e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.170809606589102539e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.499794815555504868e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.296135080917317526e-11+0.000000000000000000e+00j)
 (-7.875000000000000888e+00+0.000000000000000000e+00j)  (-1.249690057029506501e-01-1.586908008926357291e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.480104199857316817e-04-3.486457350084909944e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.631872547727718598e-07-1.447239369119763333e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.153580833143714494e-09-8.725983740606400114e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.036939929630625638e-10+2.679621292826104107e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.378072589313223486e-11+9.107097309319698049e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.116935645056987563e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.252307074769934095e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.306089520267731251e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.573421047700903346e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.253253880874658957e-11+0.000000000000000000e+00j)
 (-7.800000000000002487e+00+0.000000000000000000e+00j)  (-1.261319534282017985e-01-1.617076326002586315e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.548195973241478592e-04-3.609946248773526680e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.683581425855191641e-07-1.527496517470541789e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.931263788112532182e-09-9.154144827402919020e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.016863495553966663e-11-2.306566445447132544e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.227953386302887325e-12+1.346560342442628467e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.138931570039098862e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.365639849661249713e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.468469843086109916e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.616475294181593359e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.209444516287756803e-11+0.000000000000000000e+00j)
 (-7.724999999999999645e+00+0.000000000000000000e+00j)  (-1.273163646851598330e-01-1.648108280714043541e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.617460411247238813e-04-3.738725976892175369e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.728544320613696797e-07-1.611128009049559665e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.754957287811478035e-09-9.840449734729886268e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.080016001149856146e-11-5.996655857159269006e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.592993937686002458e-12+1.620906274479476725e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.160384916587025561e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.479737033728058482e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.647273538512222767e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.617037538744260765e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.160815353696099004e-11+0.000000000000000000e+00j)
 (-7.650000000000001243e+00+0.000000000000000000e+00j)  (-1.285228275022050337e-01-1.680036960813137414e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.687881450823911355e-04-3.873056092761142672e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.769379509011273788e-07-1.698649654729994430e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.732433642435564312e-09-1.074886734689433954e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.339820505187039823e-11-8.311477008198268322e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.578312411496491225e-12+1.603648882321565367e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.181828792721922113e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.596461889923536179e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.833416930309219652e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.571866064654868369e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094306016145421764e-11+0.000000000000000000e+00j)
 (-7.575000000000002842e+00+0.000000000000000000e+00j)  (-1.297519510967893586e-01-1.712897044182037226e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.759438443114335952e-04-4.013211304722649926e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.807383360947505223e-07-1.790774512222902169e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.933968899861520611e-09-1.179667049141250920e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.973902513572467429e-11-9.395130806434760923e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.383789458900110899e-11+1.135740925888248084e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.203985222981013346e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.718956735684278339e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.022232436589853551e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.492560270242362861e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.005924292313263202e-11+0.000000000000000000e+00j)
 (-7.500000000000000000e+00+0.000000000000000000e+00j)  (-1.310043668122270744e-01-1.746724890829694232e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.832105228138444480e-04-4.159482483797269652e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.841634308737798689e-07-1.888358009490674785e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.374587191267021351e-09-1.288708688794379072e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.811258275455463510e-11-8.907517119223693124e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.689701142623786986e-11+4.218770846542208024e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.227746478071118325e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.850369308329191301e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.212449147636985435e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.411772103567703160e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.126985391398190652e-12+0.000000000000000000e+00j)
 (-7.425000000000001599e+00+0.000000000000000000e+00j)  (-1.322807291028738619e-01-1.781558641116145689e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.905849139858827185e-04-4.312177610707098327e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.868427933543717353e-07-1.992296015094502212e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.022976695471499669e-09-1.394383139735353639e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.151596012837879116e-10-6.271904357924708024e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.629340158346094223e-11-1.334485328234020961e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.254139965331671069e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.992505307733073226e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.402337716610635129e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.381496609431285288e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.470869256195516755e-12+0.000000000000000000e+00j)
 (-7.349999999999998757e+00+0.000000000000000000e+00j)  (-1.335817165704939191e-01-1.817438320686992625e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.980629975806123798e-04-4.471622686650829912e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.881299825880447270e-07-2.103399755507681174e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.828796204563904800e-09-1.492635865581027557e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.489784249202258754e-10-1.516037981395499450e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.567309955606825521e-11-4.533387151031128196e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.284276537166733567e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.145105727820520899e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.585703206503558179e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.449668078788842506e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.394838152061900294e-12+0.000000000000000000e+00j)
 (-7.275000000000000355e+00+0.000000000000000000e+00j)  (-1.349080330547861306e-01-1.854405952643108438e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.056398941523626763e-04-4.638162646778559457e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.871712132683871870e-07-2.222284034189889315e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.744662054694999675e-09-1.582153366035970469e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.600512565093433450e-10+4.575450651846204835e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.635730524889137682e-11-8.379331105678896444e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.319285585526596396e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.306150004433952950e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.750593756285869063e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.624301781104045598e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.052831237548999361e-12+0.000000000000000000e+00j)
 (-7.200000000000001954e+00+0.000000000000000000e+00j)  (-1.362604087812263332e-01-1.892505677517031942e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.133097558682230434e-04-4.812162310359302639e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.830251438501316068e-07-2.349305071717459748e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.729249629071972884e-09-1.663088368792077695e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.439780909816846378e-10+1.099024801077320159e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.564468106112837717e-11-1.456884386458801607e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.360243986509855677e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.473056948695902345e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.881750432709617674e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.870696207799263113e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.043417813477746589e-11+0.000000000000000000e+00j)
 (-7.124999999999999112e+00+0.000000000000000000e+00j)  (-1.376396015695744157e-01-1.931783881678238168e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.210656514264876030e-04-4.994007388029854735e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.747989497906731504e-07-2.484570024885417516e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.744365313761250154e-09-1.737051058096309995e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.879517432626880727e-11+1.662126289225949968e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.108888132805841172e-11-2.082385999376512057e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.408107390986071596e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.644252196478061265e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.965336753452973729e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.140974155100122977e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.235123007531180318e-11+0.000000000000000000e+00j)
 (-7.050000000000000711e+00+0.000000000000000000e+00j)  (-1.390463981066022148e-01-1.972289334845421516e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.288994428523394903e-04-5.184105553328802315e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.617585701960462131e-07-2.628015912848514187e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.763123409009592727e-09-1.807478311564482433e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.692910079862943815e-11+2.001291106292594801e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.744747223401838777e-12-2.404186520536535445e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.463650319831413243e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.820483244142547333e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.993447140212469794e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.395142019838570188e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445025769150312900e-11+0.000000000000000000e+00j)
 (-6.975000000000002309e+00+0.000000000000000000e+00j)  (-1.404816152868165746e-01-2.014073337445398612e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.368016526443667261e-04-5.382887580427640241e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.433802325532357823e-07-2.779531886650542976e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.781695135983439498e-09-1.878652394370619219e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.916423660103872114e-11+1.976351323262655047e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.699927623317154570e-12-2.355640802836313932e-11j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.527417382728800583e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.005407539648905224e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.966697263315394652e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.607244834672545681e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.632953101599712775e-11+0.000000000000000000e+00j)
 (-6.899999999999999467e+00+0.000000000000000000e+00j)  (-1.419461016251800378e-01-2.057189878625798052e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.447613202703097905e-04-5.590808553741905256e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.193312821710385190e-07-2.939085392154779921e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.815556566402604533e-09-1.954041432456129161e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.394277825938292938e-10+1.546760696539862095e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.546229809598510217e-12-2.038513299594763098e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.599684749266015162e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.205195860929321743e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.894573059344615399e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.766233824801346837e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.769910142920509704e-11+0.000000000000000000e+00j)
 (-6.825000000000001066e+00+0.000000000000000000e+00j)  (-1.434407387460757410e-01-2.101695805803307018e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.527658467672755391e-04-5.808349162447227956e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.893929526938695603e-07-3.106813311518243296e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.088501859031699116e-08-2.036140544198122894e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.964197050768478025e-10+7.886214269034837804e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.288732744787468899e-11-1.574756134927637203e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.680431074951586836e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.427133133568613499e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.793934210798605954e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.874078905050902366e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.848688406804553152e-11+0.000000000000000000e+00j)
 (-6.750000000000002665e+00+0.000000000000000000e+00j)  (-1.449664429530200804e-01-2.147651006711407892e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.608008252560725506e-04-6.036017096539905702e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.533590084602433161e-07-3.283054366938004089e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.201434736830263164e-08-2.127663908509425331e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.196639509153362098e-10-1.772148743689185502e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.333269794478847371e-11-1.149974656892728321e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.769320167949847707e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.677493534417770641e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.686002445414728841e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.940110068170259109e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.884470488946830561e-11+0.000000000000000000e+00j)
 (-6.674999999999999822e+00+0.000000000000000000e+00j)  (-1.465241668838919431e-01-2.195118605002126591e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.688498540521283584e-04-6.274348557366970624e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.109520083680778823e-07-3.468327398969080621e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.324738707928722748e-08-2.231471962110986919e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.019834800536562360e-10-1.212168866329902910e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.233907337201035134e-11-9.649786363121612641e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.865701227892655885e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.959280894527096643e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.592115111671938122e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.973492604508730154e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.904289074484162363e-11+0.000000000000000000e+00j)
 (-6.600000000000001421e+00+0.000000000000000000e+00j)  (-1.481149012567324619e-01-2.244165170556552263e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.768943282905511072e-04-6.523909885443294901e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.617825262760343755e-07-3.663288723073037112e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.465288426872493806e-08-2.348377360760073204e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.410895623771934740e-10-2.120329424134034367e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.269141876911986641e-11-9.933414008608854423e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.968633581331688567e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.270598660337383981e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.529175996837072242e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.979561639935687806e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.928878072998021389e-11+0.000000000000000000e+00j)
 (-6.525000000000003020e+00+0.000000000000000000e+00j)  (-1.497396767114642091e-01-2.294860945769565397e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.849132059098444159e-04-6.785299295620483015e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.053415144618672505e-07-3.868707747701411206e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.630448777677008330e-08-2.475324674415330390e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.836591371043695780e-11-2.685123171713323161e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.529864558358715169e-11-9.769434712666869349e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.076940100545361754e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.604280392173679449e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.506500000036968603e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.963962847437755576e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.958738434055305878e-11+0.000000000000000000e+00j)
 (-6.450000000000000178e+00+0.000000000000000000e+00j)  (-1.513995657531835015e-01-2.347280089196643327e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.928827445232860554e-04-7.059148699529411508e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.409896755058069611e-07-4.085474217555719747e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.825518427619250239e-08-2.605964010827026675e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.140776753049117686e-11-2.809804194206925418e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.842569267038039696e-11-7.683406327792425001e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.189287685125924589e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.948978381755193846e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.525161947383466067e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.940802676687887727e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.977598390331499753e-11+0.000000000000000000e+00j)
 (-6.375000000000001776e+00+0.000000000000000000e+00j)  (-1.530956848030018413e-01-2.401500938086302897e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.007762068035598226e-04-7.346125592849820892e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.679144251754777259e-07-4.314614470552359849e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.052759400348440225e-08-2.732332377987000380e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.345837751349167286e-10-2.583961331531133201e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.093070524567275393e-11-4.501869397176694173e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.304286478885646042e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.291381496157653519e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.579129186403875854e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.934913677699965893e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.971083747445248258e-11+0.000000000000000000e+00j)
 (-6.299999999999998934e+00+0.000000000000000000e+00j)  (-1.548291963627427270e-01-2.457606291472107241e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.085635327999498464e-04-7.646934991662138886e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.850572443872102008e-07-4.557280406613200866e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.311198920801089214e-08-2.845791406801110579e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.899411371213565684e-10-2.193821602769669806e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.341071609020389671e-11-2.663275598834692875e-13j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.420594231719941743e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.618867982833292673e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.656742654504255219e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.971231569219334700e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.943535787860130779e-11+0.000000000000000000e+00j)
 (-6.225000000000000533e+00+0.000000000000000000e+00j)  (-1.566013113001367973e-01-2.515683715664848372e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.162109774909630832e-04-7.962321412568187581e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.910416813943391849e-07-4.814691779087828605e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.595679598270611830e-08-2.938035026993961783e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.168770447726986762e-10-1.831468576292989223e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.479733234058434593e-11+6.618054765125179631e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.537010034651591903e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.921832806049212574e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.742518478660956579e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.057019148261428577e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.917346162452590989e-11+0.000000000000000000e+00j)
 (-6.150000000000002132e+00+0.000000000000000000e+00j)  (-1.584132912615106858e-01-2.575825874170904750e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.236807109259015904e-04-8.293070897111815649e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.413617283405340649e-08-5.088040824394515862e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.896204298724711365e-08-3.003792032156704714e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.243512164522247432e-10-1.692828513042102561e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.153121568893492405e-11+1.507075394729062164e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.652543223711443467e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.195137616193021481e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.820511752502518945e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.173863765977737057e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.912757650229168730e-11+0.000000000000000000e+00j)
 (-6.074999999999999289e+00+0.000000000000000000e+00j)  (-1.602664512193111568e-01-2.638130884268496609e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.309303772544903292e-04-8.640013078317663542e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.772903295905323006e-08-5.378388638802036555e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.199726806166789423e-08-3.044323037662482617e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.372429490251843046e-10-1.914868447220736057e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.303877316678155470e-11+1.978902246063124171e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.766448335237672948e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.438469705119669013e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.879708942353104541e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.287783716166867190e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.928176757591048711e-11+0.000000000000000000e+00j)
 (-6.000000000000000888e+00+0.000000000000000000e+00j)  (-1.621621621621621434e-01-2.702702702702701812e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.379126084849811338e-04-9.004023279643004821e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.768943569079551203e-07-5.686589550062131035e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.494347205421052771e-08-3.069269220080965110e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.905888092832888409e-10-2.393215876043854330e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.845425162704559906e-12+1.751060689672219431e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.878224502593985806e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.655684549338813132e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.920116143275856573e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.366565063436376999e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.947946509626519714e-11+0.000000000000000000e+00j)
 (-5.925000000000002487e+00+0.000000000000000000e+00j)  (-1.641018539355016959e-01-2.769651543215216963e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.445744890543899016e-04-9.386024631964428678e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.358802819790891169e-07-6.013271219135015762e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.774172455948466345e-08-3.095829413531298336e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.022895766131334395e-10-2.735085713013941160e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.469698344717699455e-12+1.211458687193341669e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.987585665966272884e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.853345450486754819e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.956994738155895560e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.390669189195946165e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.971512787572446503e-11+0.000000000000000000e+00j)
 (-5.849999999999999645e+00+0.000000000000000000e+00j)  (-1.660870182411810780e-01-2.839094328909078785e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.508569677089434269e-04-9.786990198390012937e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.173152116763986049e-07-6.358872869891600388e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.043674575816996123e-08-3.145343268201553286e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.532766811862816084e-10-2.522218648131943060e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.666813202560274864e-12+9.717583806878144978e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.094414002144918125e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.003871766999984707e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.020130858005350689e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.355128483907731521e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.028259220364533687e-11+0.000000000000000000e+00j)
 (-5.775000000000001243e+00+0.000000000000000000e+00j)  (-1.681192118047342421e-01-2.911155182765960692e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.566942128809443651e-04-1.020794511021752039e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.239135026733183745e-07-6.723713643486712053e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.320147149198634100e-08-3.236942519612536037e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.022157293968834706e-10-1.612310541046505965e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.577800537313413024e-12+1.123084133689340620e-11j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.198711102433852991e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.021755893425144011e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.145367033213725648e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.267610487553352219e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.155185713630250317e-11+0.000000000000000000e+00j)
 (-5.700000000000002842e+00+0.000000000000000000e+00j)  (-1.702000597193191467e-01-2.985965959988054128e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.620129058946029014e-04-1.064996873337536098e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.585048502055611627e-07-7.108050914490259493e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.631340832028211986e-08-3.379485945103125755e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.143962904646064806e-10-1.401829965318230554e-11j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.799559928336826917e-12+1.403944152933472921e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.300559168246308674e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.039220509145079940e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.359374223511999803e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.147614416091616577e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.358200477620760838e-11+0.000000000000000000e+00j)
 (-5.625000000000000000e+00+0.000000000000000000e+00j)  (-1.723312589755864321e-01-3.063666826232647189e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.667314628065781143e-04-1.111419689020126103e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.224089104003866206e-06-7.512104090066064177e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.007145097440736966e-08-3.566641544978201223e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.695840337952731597e-10+1.658692611378188606e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.232041196548170917e-12+1.821509817665520250e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.400099245820425241e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.056052414510266338e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.666036184482322675e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.026306743802072945e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.605426282085915416e-11+0.000000000000000000e+00j)
 (-5.550000000000001599e+00+0.000000000000000000e+00j)  (-1.745145821869349412e-01-3.144406886251079059e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.707591715000994966e-04-1.160182414500328862e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.523886370251959304e-06-7.936047027044169734e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.469892156656491673e-08-3.779650203527881403e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.561880367576198888e-10+3.479664394350550300e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.299212263238089008e-12+2.494539328355632967e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.497527732391025923e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.071612888268111887e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.044827761832586583e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.940776717108243085e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.854638156811311423e-11+0.000000000000000000e+00j)
 (-5.474999999999998757e+00+0.000000000000000000e+00j)  (-1.767518815197434146e-01-3.228344867940519114e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.739952274611175367e-04-1.211410612338645288e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.861367572775553932e-06-8.379990803645128258e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.030234720830133094e-08-3.995883189629339543e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.809750642399386466e-10+4.911335794171571278e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.851788957239218946e-12+3.016151119155564500e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.593108070555352559e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.084983971012754354e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.461794747969304146e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.918539662191376774e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.074214884851952762e-11+0.000000000000000000e+00j)
 (-5.400000000000000355e+00+0.000000000000000000e+00j)  (-1.790450928381962792e-01-3.315649867374004939e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.763276505574617013e-04-1.265236178737909334e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.240272139395299489e-06-8.843981512202471584e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.690331698592199353e-08-4.196282020170930806e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.834244657345438700e-10+5.632535732703708151e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.458379698444608532e-11+2.659293800337202604e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.687192196838607885e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.095202122925464712e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.883976501041254028e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.962344164013978037e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.242780997424555768e-11+0.000000000000000000e+00j)
 (-5.325000000000001954e+00+0.000000000000000000e+00j)  (-1.813962400732397340e-01-3.406502160999805989e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.776320659171335289e-04-1.321797554568291885e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.664638579030914741e-06-9.328025871778267239e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.449793628266094539e-08-4.367435656999416460e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.180635258472005760e-10+5.717737111987081283e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.647456492187526914e-11+1.272922190098680632e-11j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.780245077132204613e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.101527317619005351e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.289004355546564303e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.054238605460240379e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.342259037476000077e-11+0.000000000000000000e+00j)
 (-5.249999999999999112e+00+0.000000000000000000e+00j)  (-1.838074398249453234e-01-3.501094091903721173e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.777703336666896753e-04-1.381239904813981803e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.138880647640562232e-06-9.832131904645514454e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.309951153719980548e-08-4.499697048803081040e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.137162224413904297e-10+5.599965592208078666e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.924810113401544330e-11-5.949043517314072694e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.872864644036799172e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.103702104028571903e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.667452775724410269e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.178706258230592907e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.359352545277790023e-11+0.000000000000000000e+00j)
 (-5.175000000000000711e+00+0.000000000000000000e+00j)  (-1.862809062071137667e-01-3.599631037818622897e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.765890139533988391e-04-1.443715249505919977e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.667924464487505027e-06-1.035632537893035791e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.275714675611474838e-08-4.583935470032695137e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.604274886676636507e-10+5.689790422718602355e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.320288713313332209e-11-2.454801323891003515e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.965788917177681136e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.102168647907178789e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.019386719788719421e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.341204319034632883e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.295897214810450724e-11+0.000000000000000000e+00j)
 (-5.100000000000002309e+00+0.000000000000000000e+00j)  (-1.888189559422435160e-01-3.702332469455753977e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.739176547457500903e-04-1.509382528205318978e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.257386337755432245e-06-1.090059953594200226e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.035510069338232854e-07-4.607837430528091553e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.348966784002563858e-10+6.155438721460319005e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.818034766821275048e-11-4.070558700813278759e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.059883403852257737e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.098220201750035139e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.348158423483404363e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.562674346469493888e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.177510271982072667e-11+0.000000000000000000e+00j)
 (-5.024999999999999467e+00+0.000000000000000000e+00j)  (-1.914240137139592290e-01-3.809433108735507667e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.695668899479150319e-04-1.578407579429029917e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.913746530390949833e-06-1.146478281569205041e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.155581194936174528e-07-4.553439479330518667e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.192317364123967800e-10+7.047266488323217303e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.611512418852048107e-12-4.873955071690292555e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.156106049794837175e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094057618901321677e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.655121482806253971e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.853267797774475519e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.050492108515383857e-11+0.000000000000000000e+00j)
 (-4.950000000000001066e+00+0.000000000000000000e+00j)  (-1.940986177825703152e-01-3.921184197627682749e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.633263342796571843e-04-1.650963015237883955e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.644480258205647827e-06-1.204834194839060885e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.288075956857971662e-07-4.398713262767494998e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.928245873134030863e-10+8.376542836536575276e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.491296948855367879e-11-4.093435931566405478e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.255453202538661055e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.092697133858523095e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.938363253543223685e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.189509456807484033e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.964797104119990894e-11+0.000000000000000000e+00j)
 (-4.875000000000002665e+00+0.000000000000000000e+00j)  (-1.968454258675077784e-01-4.037854889589901491e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.549622597549652486e-04-1.727227968853662244e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.458129303952441267e-06-1.265015078721399093e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.432707104976775630e-07-4.122603769832059354e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.337475607530386505e-10+9.967698101701992802e-10j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.434518349497068379e-11-1.814660456683009426e-11j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.358895724000612831e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.097652515199124373e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.196209418216775276e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.516496028350680401e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.951007399984390922e-11+0.000000000000000000e+00j)
 (-4.799999999999999822e+00+0.000000000000000000e+00j)  (-1.996672212978369554e-01-4.159733777038270019e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.442150373128302543e-04-1.807387689732888134e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.364313678016322126e-06-1.326825395320775074e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.589002360145758580e-07-3.708549076264156736e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.459996289718097904e-10+1.147340636020855984e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.927293488463026403e-11+8.817399497325421032e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.467317177584742307e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.112350295608504806e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.432961045657778372e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.771820768289608958e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.006982847638305047e-11+0.000000000000000000e+00j)
 (-4.725000000000001421e+00+0.000000000000000000e+00j)  (-2.025669194287398056e-01-4.287130569920418605e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.307963264724961097e-04-1.891632956768562459e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.373695906744428615e-06-1.389965340449296560e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.756793282647809571e-07-3.143346730151352151e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.682983827168570168e-10+1.274050412021128690e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.516910225510098913e-11+3.260690418283106580e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.581465551840237332e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.139378886285657611e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.662397083473413706e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.914532956564402869e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.104214037289132503e-11+0.000000000000000000e+00j)
 (-4.650000000000003020e+00+0.000000000000000000e+00j)  (-2.055475743176040371e-01-4.420377942314062530e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.143859951674093238e-04-1.980159276774937169e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.497930832143698480e-06-1.454013699379692647e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.936443534447381365e-07-2.413582577381744324e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.038311472685497526e-09+1.404539236137534017e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.592315122266425578e-11+5.594555980605255855e-11j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.701927783258294521e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.179852907781131061e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.905779763052559914e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.947284693046565864e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.206785423743065389e-11+0.000000000000000000e+00j)
 (-4.575000000000000178e+00+0.000000000000000000e+00j)  (-2.086123856479238370e-01-4.559833566074838335e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.946287501802166609e-04-2.073165831861762277e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.074964543313692067e-05-1.518413799479317985e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.128907278988833140e-07-1.502185272368616280e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.159640784179873399e-09+1.584664092522904184e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.592366535299865623e-11+7.966383513387128181e-11j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.829134012772208327e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.233199348190091474e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.184784629797231093e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.923538147734962315e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.289234199767128980e-11+0.000000000000000000e+00j)
 (-4.500000000000001776e+00+0.000000000000000000e+00j)  (-2.117647058823528550e-01-4.705882352941173630e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.711304552202360153e-04-2.170854134655890010e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.214247428663586456e-05-1.582458190973568495e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.335715341364228608e-07-3.841272257386231738e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.313427101106635299e-09+1.847837238384413497e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.150875516551924777e-12+9.351319899447935827e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.963396376630670377e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.297445483394262484e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.512971824620069578e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.929945078742985449e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.345499308582500164e-11+0.000000000000000000e+00j)
 (-4.424999999999998934e+00+0.000000000000000000e+00j)  (-2.150080476176015609e-01-4.858938929211335800e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.434541087686972010e-04-2.273426343042297525e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.369114046391568075e-05-1.645267196472179191e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.558653000836698863e-07+9.787802920981785044e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.477479380728810514e-09+2.222279536136434905e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.617778671100608495e-11+8.758919973526162853e-11j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.104984671326837590e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.369799337235972395e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.889423632307382885e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.041426959780781974e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.386600172895714791e-11+0.000000000000000000e+00j)
 (-4.350000000000000533e+00+0.000000000000000000e+00j)  (-2.183460911030242202e-01-5.019450370184465327e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.111154485551792026e-04-2.381083174699467550e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.541155157980883745e-05-1.705758263505576756e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.799084367061710645e-07+2.639930588764075723e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.609962727664034560e-09+2.740437890312666836e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.441030317740592218e-11+6.554237007415480194e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.254238247509895748e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.447227867477254641e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.029589155828879412e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.276425287405794152e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.430208874146728240e-11+0.000000000000000000e+00j)
 (-4.275000000000002132e+00+0.000000000000000000e+00j)  (-2.217826918712103024e-01-5.187899225057548969e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.735781460347070660e-04-2.494021345647973696e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.732087714154381932e-05-1.762604267410210632e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.057436225884126589e-07+4.665003026482470584e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.637190278098198464e-09+3.406559511016551165e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.930523421369327219e-11+3.739418765091992024e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.411710102176978182e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.526875086201672020e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.069774004175106865e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.595708393573963464e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.491794942768471357e-11+0.000000000000000000e+00j)
 (-4.199999999999999289e+00+0.000000000000000000e+00j)  (-2.253218884120171683e-01-5.364806866952790548e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.302485545149748988e-04-2.612430437313611326e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.943756251574163549e-05-1.814179592619261734e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.333172579984811928e-07+7.129463778252214797e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.496754563100061459e-09+4.167797319918416907e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.220795693608944165e-11+7.257691167369913382e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.578334632680196711e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.606336985585441901e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.104981420214657672e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.941623303960793911e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.584480195944184383e-11+0.000000000000000000e+00j)
 (-4.125000000000000888e+00+0.000000000000000000e+00j)  (-2.289679098005203695e-01-5.550737207285341701e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.804699792575118724e-04-2.736489075032119342e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.178122312524696417e-05-1.858495409247216566e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.624735762456498689e-07+1.012115479857139504e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.188393940566725263e-09+4.954047805250771707e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.945908865138060813e-11-2.051743273397100730e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.755603122874674867e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.683882501256134698e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.130782984126818775e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.271607019689408547e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.720938819266186330e-11+0.000000000000000000e+00j)
 (-4.050000000000002487e+00+0.000000000000000000e+00j)  (-2.327251831633384838e-01-5.746300818847860370e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.235164462814832236e-04-2.866360278647888706e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.437238238512240955e-05-1.893129013092577980e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.928842289972341691e-07+1.374309805312280834e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.505940686496311913e-10+5.744790705672382558e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.214487275155719709e-11-3.197483632070162683e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.945719954789085530e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.758675096820169689e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.144250263576701396e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.562153025310072232e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.905461374221193890e-11+0.000000000000000000e+00j)
 (-3.974999999999999645e+00+0.000000000000000000e+00j)  (-2.365983408355344375e-01-5.952159517875080935e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.585859579143627542e-04-3.002185822905350295e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.723206106171431877e-05-1.915151999332337721e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.239520011261771914e-07+1.810876068580195074e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.902146422230212178e-10+6.567391629318195166e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.868997703942798676e-11-1.738815724133495524e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.151700669831329229e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.830968338399671487e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.145050609584954434e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.795780216661462885e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.120839001786564101e-11+0.000000000000000000e+00j)
 (-3.900000000000001243e+00+0.000000000000000000e+00j)  (-2.405922270203577351e-01-6.169031462060452914e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.479323699204968211e-05-3.144079421245158691e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.038124123418145398e-05-1.921058052553144193e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.547784120019729084e-07+2.333157849489748516e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.337568106814714882e-10+7.434931311729181709e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.949068955270081454e-11+9.805620414718693294e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.377367378246165472e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.902178155881600978e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.135705359984691626e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.952692817751891691e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.329576658120440859e-11+0.000000000000000000e+00j)
 (-3.825000000000002842e+00+0.000000000000000000e+00j)  (-2.447119037146625598e-01-6.397696829141499841e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.161977597751384926e-06-3.292118520619832095e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.384019725531648614e-05-1.906688753556333337e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.842052562568675746e-07+2.951750088496014923e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.462007286537787492e-09+8.321241574646000805e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.122712357454612177e-11+2.590313333645969317e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.627205709400011590e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.974716717622266130e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.120932972167646700e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.016626067119037939e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.495845962889722677e-11+0.000000000000000000e+00j)
 (-3.750000000000000000e+00+0.000000000000000000e+00j)  (-2.489626556016597547e-01-6.639004149377593367e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.338336180493935802e-05-3.446334465088820003e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.762765946436454274e-05-1.867158066309730115e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.108649980603691316e-07+3.676379460048788458e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.609956541692784018e-09+9.196461936892817895e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.432350994440222343e-11+2.714708658222635367e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.906074343768656769e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.051536208165454090e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.106455813785869666e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.988321099219622772e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.612264818089444959e-11+0.000000000000000000e+00j)
 (-3.675000000000001599e+00+0.000000000000000000e+00j)  (-2.533499935369898926e-01-6.893877375156186316e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.000261653982156437e-04-3.606700749184801446e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.175979350953222936e-05-1.796778879620659108e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.332088266906619544e-07+4.516122249910421269e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.994887356895745711e-09+1.004807897892896562e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.462052974422677285e-11+2.839809417829030738e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.218798347690352202e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.135461292756663598e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.097727667216716256e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.893863062303138209e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.711444326988323481e-11+0.000000000000000000e+00j)
 (-3.600000000000003197e+00+0.000000000000000000e+00j)  (-2.578796561604582704e-01-7.163323782234946868e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.200665801756477939e-04-3.773119036108382035e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.624900800933303498e-05-1.688993622367448012e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.495144084229670180e-07+5.479989739381615862e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.651626536688184046e-09+1.086085692286442637e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.272282377048967899e-10+3.225330375922862231e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.569717078826199529e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.228505433468433140e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.098740081336734434e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.779872709762829072e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.851020175591135985e-11+0.000000000000000000e+00j)
 (-3.525000000000000355e+00+0.000000000000000000e+00j)  (-2.625576090498579762e-01-7.448442809925048813e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.549306190143035571e-04-3.945402561174637772e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.110260051135380476e-05-1.536307283001714843e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.578180803834967327e-07+6.578014350767879752e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.619095734690050057e-09+1.161257780490961695e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.776254731411385989e-10+2.141699328926905851e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.962278609276008601e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.331369232537793729e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.110918990431827627e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.696533664937875349e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.074693616640033840e-11+0.000000000000000000e+00j)
 (-3.450000000000001954e+00+0.000000000000000000e+00j)  (-2.673900406897886661e-01-7.750435962022855785e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.061792548316541351e-04-4.123256480574672561e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.632122021515623497e-05-1.330218763394873007e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.557023146360764895e-07+7.821977292215257148e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.956647938701929315e-09+1.229075641358454148e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.317558901003409910e-10-1.501402728454738087e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.398763800754040047e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.443201262998206397e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.132503871426019135e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.677485449453926651e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.373653380813894914e-11+0.000000000000000000e+00j)
 (-3.374999999999999112e+00+0.000000000000000000e+00j)  (-2.723833543505675414e-01-8.070617906683485998e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.755172311894289105e-04-4.306254663308735874e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.189708223803973600e-05-1.061145412008952839e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.400011190187500809e-07+9.224430058485837472e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.278508940017171645e-08+1.285920237102073428e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.796661702063381629e-10-7.123395247981985585e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.880187156513879502e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.561578249522739653e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.159113577292084105e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.728543763145673788e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.682708749048953747e-11+0.000000000000000000e+00j)
 (-3.300000000000000711e+00+0.000000000000000000e+00j)  (-2.775441547518923135e-01-8.410428931875524317e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.648012094157422825e-04-4.493812363354957040e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.781179832137022401e-05-7.183362315132637210e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.065823970212641669e-07+1.079601628536020854e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.626208320946984524e-08+1.318109312160937280e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.243227540735184148e-10-1.468801138867926451e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.040637503850929962e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.682643662138309298e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.185624074208442606e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.831515469442430723e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.919155744611916302e-11+0.000000000000000000e+00j)
 (-3.225000000000002309e+00+0.000000000000000000e+00j)  (-2.828792281124936636e-01-8.771448933720726870e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.176046743916165033e-03-4.685154151029202567e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.403360202873696247e-05-2.897760564370606676e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.502517062496027090e-07+1.254240707163521362e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.048925632640498126e-08+1.300736507101483118e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.586336193498775292e-10-2.533912092009822546e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.097618498090762395e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.801411631835454778e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.208446760297424308e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.960144115333922210e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.042157939790383100e-11+0.000000000000000000e+00j)
 (-3.149999999999999467e+00+0.000000000000000000e+00j)  (-2.883955138475624014e-01-9.155413138017857999e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.411433423281482696e-03-4.879276425408415191e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.051371526419890952e-05+2.379030314298380977e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.646785009169575474e-07+1.446124881099357553e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.547097195245137000e-08+1.204868183689828253e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.610671809582151472e-10-3.876914004414007531e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.158781424316587439e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.912287417788902387e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.226936593011700393e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.102421405329672956e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.103927301455403971e-11+0.000000000000000000e+00j)
 (-3.075000000000001066e+00+0.000000000000000000e+00j)  (-2.941000657540796537e-01-9.564229780620472909e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.673307326944416598e-03-5.074903770780397373e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.718167129713493609e-05+8.794737588476382581e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.423266225349594887e-07+1.653804905258420704e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.115693928900345549e-08+1.000733234339443418e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.273882014413590520e-10-5.283244738925447167e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.223914997320329147e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.009819475948915754e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.243250224769365721e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.284767314100664209e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.254491937818057900e-11+0.000000000000000000e+00j)
 (-3.000000000000002665e+00+0.000000000000000000e+00j)  (-2.999999999999997669e-01-9.999999999999983902e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.964179710487692042e-03-5.270438360388552887e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.393950872405803338e-05+1.651095048823499653e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.452760990226132364e-08+1.874070860226341545e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.744269958885891282e-08+6.528923204356680481e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.763608841826324150e-10-6.744644385596499356e-10j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.292812774756307140e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.089622634831992475e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.260959270075233164e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.587160909623742846e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.654565533108714209e-11+0.000000000000000000e+00j)
 (-2.924999999999999822e+00+0.000000000000000000e+00j)  (-3.061024265812022360e-01-1.046504022499836761e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.286720528799663678e-03-5.463901559404516807e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.006547955148325989e-04+2.570187093804728113e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.482396621451663866e-07+2.101413423717669838e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.408356770113316040e-08+1.207360507006151143e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.024465579296527864e-10-8.575682142105741612e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.365307980674788816e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.149356755869050205e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.283460501779049795e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.125667428453655174e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.337018956054496524e-11+0.000000000000000000e+00j)
 (-2.850000000000001421e+00+0.000000000000000000e+00j)  (-3.124143600986570846e-01-1.096190737188270092e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.643745017402178519e-03-5.652866852987495187e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.071524626718887231e-04+3.655157590859905162e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.359918014203284502e-07+2.327566697368850832e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.067096244131601608e-08-6.305766339382745898e-09j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.278733978608772865e-11-1.088003125607371354e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.441306311783467775e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.189615031968353077e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.313219163685665306e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.989663508765440873e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.177143774944975394e-11+0.000000000000000000e+00j)
 (-2.775000000000003020e+00+0.000000000000000000e+00j)  (-3.189426046979381146e-01-1.149342719632208132e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.038191061730578530e-03-5.834383247018956782e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.132055029179454184e-04+4.924925988122410040e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.988755934402766803e-07+2.540986445829603722e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.673825637560633512e-08-1.625809680377698624e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.199872507451818980e-10-1.317781832234602014e-09j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.520815911499631833e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.214536511720332575e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.352103023459885784e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.017509125078641989e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.000863006165069390e-11+0.000000000000000000e+00j)
 (-2.700000000000000178e+00+0.000000000000000000e+00j)  (-3.256936067551266523e-01-1.206272617611580111e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.473084474248425233e-03-6.004888388457365125e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.185247068037911734e-04+6.398184452476424449e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.246615827798163360e-06+2.726147003092752196e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.180427382806921603e-08-2.891876531900602508e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.097897374588175099e-10-1.485723956257614439e-09j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.603973392145610951e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.231900481504599840e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.402228674440849333e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.157718087274485150e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.689024966376310405e-11+0.000000000000000000e+00j)
 (-2.625000000000001776e+00+0.000000000000000000e+00j)  (-3.326732673267325247e-01-1.267326732673265954e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.951488552839035363e-03-6.160110870796895420e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.227477173476820783e-04+8.092324789608473356e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.787580584983150636e-06+2.862789567405892569e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.520702989379440248e-08-4.466818910039153345e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.093586492626810700e-09-1.568534100873075100e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.691064545627353072e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.252443168545930393e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.466596461151044229e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.304048741412473380e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.020718825086735708e-10+0.000000000000000000e+00j)
 (-2.549999999999998934e+00+0.000000000000000000e+00j)  (-3.398867044318561459e-01-1.332889036987671694e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.476433398664209432e-03-6.294961582913507353e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.254278604806809616e-04+1.002194261599470771e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.427481826629123116e-06+2.925289822863622406e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.590142355669222284e-08-6.385945293183603447e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.681930875665484868e-09-1.547560011800510828e-09j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.782538894085269467e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.288268899187749484e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.549170423150400646e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.441766068529611130e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.058689044291346513e-10+0.000000000000000000e+00j)
 (-2.475000000000000533e+00+0.000000000000000000e+00j)  (-3.473379528111568693e-01-1.403385667923865987e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.050819421912129160e-03-6.403414594631290889e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.260235803475127860e-04+1.219681176173679886e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.167719830363647666e-06+2.882115253386771828e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.243501190554846125e-08-8.657733494144992537e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.385605782716419167e-09-1.355538221562706290e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.879018933749238011e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.350590938152706702e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.654293227337642227e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.560940620159236259e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.090082203456709199e-10+0.000000000000000000e+00j)
 (-2.400000000000002132e+00+0.000000000000000000e+00j)  (-3.550295857988163828e-01-1.479289940828400207e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.677288258963110457e-03-6.478379034537242245e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.238898428767729271e-04+1.461921958450161337e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.003106768490317554e-06+2.695397592400608265e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.300820012289667684e-08-1.124828443039015037e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.158147235148275108e-09-9.061989213164750888e-10j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.981307529151040885e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.447527194306939958e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.785367360348286459e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.658113688879867865e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.124759218966988744e-10+0.000000000000000000e+00j)
 (-2.324999999999999289e+00+0.000000000000000000e+00j)  (-3.629622402185579966e-01-1.561127914918529758e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.358052971631120501e-03-6.511564817658336071e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.182734326004015432e-04+1.728056822559585390e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.918687066243507048e-06+2.321035449542752923e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.546789736941758501e-08-1.406276418134718095e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.920354274862576070e-09-1.474285476229747898e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.090399194616759595e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.582900597758870135e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.943141538328486406e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.735439130104946274e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.172232324808859096e-10+0.000000000000000000e+00j)
 (-2.250000000000000888e+00+0.000000000000000000e+00j)  (-3.711340206185566037e-01-1.649484536082473363e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.094677925574376445e-03-6.493347076101611132e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.083146894217937219e-04+2.015716752373678628e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.885742015559143262e-06+1.709934378914960449e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.410455376922063179e-09-1.690756039533548924e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.601513946487867409e-09+9.732742467091514761e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.207501152690739682e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.756569916014375513e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.124646661457405581e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.797304220138161050e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.235391168200147995e-10+0.000000000000000000e+00j)
 (-2.175000000000002487e+00+0.000000000000000000e+00j)  (-3.795397535172862491e-01-1.745010360999015298e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.887797217954947704e-03-6.412636938959992428e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.305908340293632245e-05+2.320518157437808651e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.857300125332872835e-06+8.108302297216236831e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.337507277173551917e-08-1.945344201767385348e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.072688673116578998e-09+2.554758121841331212e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.334066619563047317e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.965938792710774054e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.323832948401096290e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.845959369372484439e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.305838248519021850e-10+0.000000000000000000e+00j)
 (-2.099999999999999645e+00+0.000000000000000000e+00j)  (-3.881700554528651481e-01-1.848428835489834554e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.736759079488112464e-03-6.256770162738092139e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (7.148307773249361200e-05+2.635477113208397303e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.763434791726155169e-06-4.248351697283917255e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.828600340070308201e-08-2.122742793203453643e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.056700538428008643e-09+4.649545754691800101e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.471835743747748775e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.207694857081474560e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.533865030339582339e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.879608555143171481e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.368374140759214891e-10+0.000000000000000000e+00j)
 (-2.025000000000001243e+00+0.000000000000000000e+00j)  (-3.970101703222642664e-01-1.960544050974143415e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (9.639182559492658411e-03-6.011430358852504034e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.253973959908763537e-05+2.950361050944956998e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.506935549123750582e-06-2.035187345791726519e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.573392169899645091e-07-2.161929555141396862e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.196827380968011612e-09+7.113740361052682284e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.622871241981618101e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.478983971368527731e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.749797641785651817e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.895917824220330919e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.413479867423668334e-10+0.000000000000000000e+00j)
 (-1.950000000000002842e+00+0.000000000000000000e+00j)  (-4.060385216033312594e-01-2.082248828735029089e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.059041243180616244e-02-5.660630585554421619e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (5.230448714126440242e-06+3.251014581010334558e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.960762322862828573e-06-4.036637100842894274e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.383980200992618668e-07-1.988479550661567709e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.217346823703051338e-09+9.607474353206315273e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.789570171080672949e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.777872523047767776e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.970001197450974959e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.900050077656306792e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.448098583798364751e-10+0.000000000000000000e+00j)
 (-1.875000000000000000e+00+0.000000000000000000e+00j)  (-4.152249134948096665e-01-2.214532871972318129e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.158285929855654151e-02-5.186786281887949268e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.129008502316165372e-05+3.518722718768806362e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.969250281471574790e-06-6.409132842287157395e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.258726263243605095e-07-1.519248936566894383e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.047153082249495256e-09+1.168950266917106402e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.974634746607304742e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.103512461202803534e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.195345075164998270e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.911852502614278002e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.494488239262709408e-10+0.000000000000000000e+00j)
 (-1.800000000000001599e+00+0.000000000000000000e+00j)  (-4.245283018867922475e-01-2.358490566037733105e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.260521532720551043e-02-4.570924312758749102e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.756780121769480674e-05+3.729715697453103284e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.355019670303081135e-06-9.078755179976707282e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.093768680369229052e-07-6.782975078290209654e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.690998786943461013e-09+1.276218439792460511e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.180995411835798001e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.456527012397774214e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.426420987044616752e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.964485205679868170e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.573867559853730947e-10+0.000000000000000000e+00j)
 (-1.725000000000003197e+00+0.000000000000000000e+00j)  (-4.338940418173239388e-01-2.515327778651148538e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.364154342669196551e-02-3.793087538009878509e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.636555726365638088e-04+3.854978818735620757e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.933840388882450757e-06-1.189888533967308455e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.732823963087052038e-07+5.770272853687419474e-08j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.154938836421759221e-08+1.193800365623139253e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.411695503103373360e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.839797268603301775e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.660488480509623880e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.089889465431957544e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.688188307129188473e-10+0.000000000000000000e+00j)
 (-1.650000000000000355e+00+0.000000000000000000e+00j)  (-4.432505036937541276e-01-2.686366689053054646e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.467025110501241417e-02-2.833011766462403824e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.388689650094747991e-04+3.860605210330132027e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.540540288300162654e-06-1.463254821935637194e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.975063096106357040e-07+2.226388466284524257e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.782189369968798407e-08+8.203696664274366606e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.669761538119494353e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.259350961540606326e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.890464464646783623e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.299691723238196780e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.821107873256600770e-10+0.000000000000000000e+00j)
 (-1.575000000000001954e+00+0.000000000000000000e+00j)  (-4.525049380499189811e-01-2.873047225713767916e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.566298275142557345e-02-1.671171476580729249e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.214967359745887808e-04+3.709010968182399810e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.068810806472170111e-06-1.694152589659652999e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.595504596520546247e-07+4.154566738179226921e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.293487451821154049e-08+9.413082391580241730e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.958088356753793215e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.724775504783564608e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.107322351201766709e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.579753157747697541e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.955755018303944086e-10+0.000000000000000000e+00j)
 (-1.499999999999999112e+00+0.000000000000000000e+00j)  (-4.615384615384616751e-01-3.076923076923079869e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.658349961632038169e-02-2.903102678081089720e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.084854194040096666e-04+3.361407341154455880e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.474954706143969762e-06-1.839102331182568956e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (3.386988077891114006e-07+6.118621198739875852e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.481279021181829787e-08-9.571412542565861610e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.279360351716563525e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.248673588559668188e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.305028304820305609e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.900539021843472676e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.086815528898498202e-10+0.000000000000000000e+00j)
 (-1.425000000000000711e+00+0.000000000000000000e+00j)  (-4.702000412456175393e-01-3.299649412249946456e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.738667020709158684e-02+1.322412557628201667e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.951395315849985851e-04+2.781962693503544975e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.908321586530905072e-06-1.848050189161692597e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.235411862957474239e-07+7.731983908753847792e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.132130958891273136e-08-2.184783013555487824e-08j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.636012104797498489e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.845104916806069703e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.485166768369115335e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.228727904454419327e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.215376124354654945e-10+0.000000000000000000e+00j)
 (-1.350000000000002309e+00+0.000000000000000000e+00j)  (-4.782993799822849446e-01-3.542958370239142063e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.801777054974533152e-02+3.172524357338448679e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.749101427173874783e-04+1.944031347089928232e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.481080303394815092e-05-1.671176981112600430e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.780478376829220325e-07+8.496922909118478844e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.091804430977658476e-08-3.290526034503796381e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.030212238434512081e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.527486779315212821e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.658180410734839321e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.533096747991233167e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.335315491393315459e-10+0.000000000000000000e+00j)
 (-1.274999999999999467e+00+0.000000000000000000e+00j)  (-4.855986669840514636e-01-3.808616995953346684e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.841239836442055272e-02+5.254477088540402893e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.393825970140338839e-04+8.386000005201020829e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.048345781420555215e-05-1.270316406075053837e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.298756448044938461e-07+7.905733186213705422e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (6.122922267269950118e-09-3.833176286918597461e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.463841538888296801e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.306736498614577696e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.840052350002538095e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.788704165036600054e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.429525380648502136e-10+0.000000000000000000e+00j)
 (-1.200000000000001066e+00+0.000000000000000000e+00j)  (-4.918032786885245256e-01-4.098360655737701141e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.849743863609925459e-02+7.546974844815449064e-03j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.786124585470387598e-04-5.153833204125232909e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.496230508780801288e-05-6.348546422754892192e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.635896181811743221e-07+5.609559101735424942e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.629904177392039111e-08-3.360914475216497225e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.938434317041786301e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.019027971695579048e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.046263482084842826e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.983543373130278909e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.484145835286788796e-10+0.000000000000000000e+00j)
 (-1.125000000000002665e+00+0.000000000000000000e+00j)  (-4.965517241379309166e-01-4.413793103448264699e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.819367232115974911e-02+1.000748833220012346e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.819837936382206183e-04-2.059970194489258409e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.712495369381214108e-05+2.002531550622051027e-06j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.084939175735048519e-06+1.637046279063043881e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.274278429109006379e-08-1.679413259954836331e-08j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.455058924997096594e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.118196425355836843e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.286762997720190491e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.126333987804851198e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.510414848560692204e-10+0.000000000000000000e+00j)
 (-1.049999999999999822e+00+0.000000000000000000e+00j)  (-4.994054696789536618e-01-4.756242568370988022e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.742076897582851489e-02+1.256631209009016585e-02j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.397503954452907898e-04-3.688877846276319983e-04j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (2.592154194125480309e-05+1.139914618585927594e-05j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.096338107095297398e-06-3.396063183955363739e-07j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.743518244545823284e-08+8.912403409751371062e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.014124247331196524e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.228228610879863065e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.564876179824309920e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.249197976389047536e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.555339037306510451e-10+0.000000000000000000e+00j)
 (-9.750000000000014211e-01+0.000000000000000000e+00j)  (-4.998397949375200655e-01-5.126561999359172672e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.610549034621260034e-02+1.512093642330103807e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.453289572761424496e-04-5.243823331051648655e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.072851611923700105e-05+2.026548143449454143e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.381300563426054971e-07-8.226441965478396160e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.527092306071958719e-08+3.460677004839921736e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.615108555325524880e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.348808579395776991e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.880627581301615929e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.398682175060558124e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.685197612785528433e-10+0.000000000000000000e+00j)
 (-9.000000000000030198e-01+0.000000000000000000e+00j)  (-4.972375690607737098e-01-5.524861878453022346e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.419384965791803746e-02+1.753210852754028687e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.981971600669602113e-04-6.521915908391267462e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.176083379776259711e-05+2.660284777026371262e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.367847662595127427e-07-1.121151452745887503e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.352441209978174808e-09+4.834733763557646689e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.256212655691755391e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.479116157519606441e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.237060897858295148e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.616768916203143091e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.944626156889515469e-10+0.000000000000000000e+00j)
 (-8.250000000000001776e-01+0.000000000000000000e+00j)  (-4.908888062476757241e-01-5.950167348456675276e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.166755349545977455e-02+1.962372376785971595e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.068789459601863426e-04-7.299892943737765552e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.877673538990367111e-07+2.849023878563938363e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.691814135318751447e-07-1.098912542479111846e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.208539426553806140e-08+4.140720323852081519e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.933941967107893794e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.617586457349677945e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.646672686255271592e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.926768847642751130e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.328065827872431081e-10+0.000000000000000000e+00j)
 (-7.500000000000017764e-01+0.000000000000000000e+00j)  (-4.800000000000003708e-01-6.399999999999989031e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (8.564079493164657164e-03+2.118948064712734489e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.996491434318481232e-06-7.378903693422908527e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.088460561776235282e-05+2.484134578836177216e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.589369174984237579e-07-7.316782605294646640e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.980483978714721798e-08+1.589780878328478723e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.642626735301889222e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.761634748165136958e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.133409972568055903e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.338395426545425137e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.791526617538347487e-10+0.000000000000000000e+00j)
 (-6.749999999999989342e-01+0.000000000000000000e+00j)  (-4.637183340489476890e-01-6.869901245169607318e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (4.998001915954172931e-03+2.200971076069576163e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.190389606492705121e-04-6.647315248713003962e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.898872821426060583e-05+1.617001325650326547e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.268062779667075522e-07-1.587119304245183907e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.460919172322363731e-08-1.310210924296388893e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.037390248189566270e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.907454661908625495e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.726596242236564002e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.863505338687318211e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.284051028157865617e-10+0.000000000000000000e+00j)
 (-6.000000000000005329e-01+0.000000000000000000e+00j)  (-4.411764705882354476e-01-7.352941176470584317e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.178626893167083155e-03+2.188134038060699296e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.864022673645203798e-04-5.147844845999603215e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.144601981973928543e-05+4.906619998973393824e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.113280902062011821e-07+3.566385299562906752e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.232912175784164146e-08-2.720645852949075352e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.111619939079935440e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.050020639964013145e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.449250678180165187e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.517787021962036483e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.776550342015334032e-10+0.000000000000000000e+00j)
 (-5.250000000000021316e-01+0.000000000000000000e+00j)  (-4.115629593336609382e-01-7.839294463498271970e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.583942390785011652e-03+2.066169889966404036e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.767929123746259077e-04-3.121478253732828272e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.769667610715711545e-05-5.207901110437879337e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.646044195052739096e-07+5.736662777303282933e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.665563362224780098e-09-2.050480187876280484e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.185433096636542700e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.183427680426329218e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.308763812977764006e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.298900040884651742e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.281125101540122031e-10+0.000000000000000000e+00j)
 (-4.499999999999992895e-01+0.000000000000000000e+00j)  (-3.742203742203737971e-01-8.316008316008320911e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.894291489056407637e-03+1.832209400067649416e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.708218673877314752e-04-9.917856195273234499e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.793704477058422375e-06-1.073352035997836845e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.298271742505591594e-07+4.453723060380166098e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.440373852359335216e-08-4.494871436694354262e-09j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.256932303731495534e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.301650891480433034e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.029357469024231791e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.161222367651339434e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.841589108374304981e-10+0.000000000000000000e+00j)
 (-3.750000000000008882e-01+0.000000000000000000e+00j)  (-3.287671232876718252e-01-8.767123287671227949e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.317787033706171632e-03+1.499980919740055013e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.752636925248621375e-04+7.379062349363409222e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.651970494211850068e-06-1.044689292766387494e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.670776595811975445e-07+1.557512578522584345e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.456541189893837682e-09+5.240965532521713543e-09j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.323866806400678660e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.399663601139288714e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.137034088737275547e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.015039713567543205e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.480306082032596014e-10+0.000000000000000000e+00j)
 (-3.000000000000024869e-01+0.000000000000000000e+00j)  (-2.752293577981670403e-01-9.174311926605492884e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.459840208342399498e-03+1.102947218945576555e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.263900659702743068e-04+1.664994957832781396e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.139882476446213315e-06-6.190382962787681222e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.751228046325139153e-07-4.896499580137498994e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.733839624908516427e-11+4.751390133080998416e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.383719922060657763e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.474627198867115011e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.247733082641237001e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.755723755564202703e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.143523922713539165e-10+0.000000000000000000e+00j)
 (-2.249999999999996447e-01+0.000000000000000000e+00j)  (-2.141582391433667354e-01-9.518143961927425512e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.067800130637319531e-03+6.931196970594554092e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.960717461817549501e-05+1.677669974885624444e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.586166172681326801e-06-1.614261792471843560e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.086367118820378465e-08-7.992642243749785688e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.779559800536115962e-09+9.434491516880163319e-10j)  (7.401486830834377758e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.433871855553185210e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.526663252089898133e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.352088529521951274e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.030540742287035557e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.716289211784486489e-10+0.000000000000000000e+00j)
 (-1.500000000000012434e-01+0.000000000000000000e+00j)  (-1.466992665036686294e-01-9.779951100244494988e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.128348728909654486e-03+3.339429193149323020e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.391682433241037482e-05+1.042267848080183107e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.656474818411365643e-06+5.621872871885913950e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.261220452068028598e-09-3.176392370174563853e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.871169781115240093e-10-4.922881601227732853e-10j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.471835620883673127e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.558705132746668586e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.438563875515679124e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.064343319255914696e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.102771009128378779e-10+0.000000000000000000e+00j)
 (-7.500000000000284217e-02+0.000000000000000000e+00j)  (-7.458048477315380731e-02-9.944064636420132386e-01j)  (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.921869957532941528e-03+8.760417425964912809e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.322768977742032742e-05+2.978501332443827339e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.500750079626927264e-07+4.299001098508598717e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.102411554401995960e-09-8.675581927507712729e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.354202279316167389e-10+1.296114867623990618e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.495539313939612913e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.575226037462609833e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.495911473827363468e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.080628229820113688e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.291530757471790371e-10+0.000000000000000000e+00j)
 (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00-1.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.226221945070720858e-19-1.315396609644678491e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.454597518872224310e-14-2.392723589884799920e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.713032486990585227e-12-3.983242288238158705e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.247272422321483297e-12-9.970014865007225056e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.041403876247558385e-12+3.957267150556360487e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.503602324362451172e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.580204595367191034e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.516006442800820992e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.085147664557982930e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.339052934317705045e-10+0.000000000000000000e+00j)
 (7.499999999999840128e-02+0.000000000000000000e+00j)  (7.458048477314944968e-02-9.944064636420139047e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.921869957532727290e-03+8.760417425963705007e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.322768969437487946e-05+2.978501320694375491e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.500796173439626279e-07+4.299022214784840032e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.107247440166478689e-09-8.679320415726456129e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.361365534929056657e-10+7.745602388340170538e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.495539313939548031e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.575226050553514197e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.495900709991759404e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.080638576993704031e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.285620904827773317e-10+0.000000000000000000e+00j)
 (1.499999999999968026e-01+0.000000000000000000e+00j)  (1.466992665036644661e-01-9.779951100244507201e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.128348728909487085e-03+3.339429193149119190e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.391682438040875886e-05+1.042267846866248827e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.656482362940873728e-06+5.621898632305965271e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.262410489021330336e-09-3.176884810370953216e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.917755557764080237e-10-4.967254680079702935e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.471835620883493048e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.558705146974059078e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.438543349798152411e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.064353627374734238e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.101042448043663187e-10+0.000000000000000000e+00j)
 (2.249999999999996447e-01+0.000000000000000000e+00j)  (2.141582391433667354e-01-9.518143961927425512e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.067800130637319531e-03+6.931196970594554092e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.960717450381852548e-05+1.677669974731291788e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.586176865776242915e-06-1.614261247474966606e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.086536599951652271e-08-7.992963931386839191e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.785338351856641058e-09+9.427812475985955346e-10j)  (7.401486830834377758e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.433871855553176740e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.526663254382592281e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.352060382395190323e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.030538574322828427e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.729425189431637306e-10+0.000000000000000000e+00j)
 (2.999999999999980460e-01+0.000000000000000000e+00j)  (2.752293577981636541e-01-9.174311926605513978e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.459840208342423784e-03+1.102947218945549666e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.263900659120231598e-04+1.664994958721566969e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.139894813108700509e-06-6.190386609629071121e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.751249606798290822e-07-4.896555782489489176e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.156977855402776977e-11+4.751912098310011517e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.383719922060599488e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.474627186566360673e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.247700680598231115e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.755529947410333768e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.173717092590728624e-10+0.000000000000000000e+00j)
 (3.750000000000008882e-01+0.000000000000000000e+00j)  (3.287671232876718252e-01-8.767123287671227949e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.317787033706169897e-03+1.499980919740054319e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.752636925793944710e-04+7.379062358492432172e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.651959139551860313e-06-1.044690160224547308e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.670785662321513155e-07+1.557521408568212424e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.452057349202626420e-09+5.241038234202994547e-09j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.323866806400659009e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.399663584251989880e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.137001793248971884e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.014743408793810945e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.519439064272427081e-10+0.000000000000000000e+00j)
 (4.499999999999992895e-01+0.000000000000000000e+00j)  (3.742203742203737971e-01-8.316008316008320911e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.894291489056405903e-03+1.832209400067649763e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.708218674987213058e-04-9.917856195388608518e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.793696813922051389e-06-1.073353319407427097e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.298270497702162249e-07+4.453731160239692302e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.439818454935845961e-08-4.493298512375814883e-09j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.256932303731521115e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.301650884632192408e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.029329921238233493e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.160961151046753501e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.876544361959904000e-10+0.000000000000000000e+00j)
 (5.249999999999976907e-01+0.000000000000000000e+00j)  (4.115629593336589398e-01-7.839294463498299725e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.583942390785225890e-03+2.066169889966393974e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.767929124381949037e-04-3.121478254670723867e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.769667393654676465e-05-5.207915844666141460e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.646044927095067882e-07+5.736669492762804137e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.661376174472008286e-09-2.050105349741312325e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.185433096636790542e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.183427691742597066e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.308574196891949682e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.298759471140521228e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.301830027093897178e-10+0.000000000000000000e+00j)
 (6.000000000000005329e-01+0.000000000000000000e+00j)  (4.411764705882354476e-01-7.352941176470584317e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.178626893167086624e-03+2.188134038060699990e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.864022673296074436e-04-5.147844847036527668e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.144602346085915836e-05+4.906606232103611940e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.113281176167848311e-07+3.566401719786558661e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.233089459741686800e-08-2.720324313197630625e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.111619939079980163e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.050020665388741284e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.449166740726271493e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.517688151054818121e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.780609584167163756e-10+0.000000000000000000e+00j)
 (6.749999999999989342e-01+0.000000000000000000e+00j)  (4.637183340489476890e-01-6.869901245169607318e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.998001915954172931e-03+2.200971076069576163e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.190389605555306905e-04-6.647315249036352082e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.898873648454487404e-05+1.617000303616664418e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.268078396287974708e-07-1.587089674510700398e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.461120120030895127e-08-1.310100226471885269e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.037390248189526798e-05+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.907454688489949171e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.726613583689425256e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.863215290719505119e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.275662996564197403e-10+0.000000000000000000e+00j)
 (7.499999999999973355e-01+0.000000000000000000e+00j)  (4.799999999999995381e-01-6.400000000000016787e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.564079493164469814e-03+2.118948064712742468e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.996491364578106529e-06-7.378903692932331981e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.088461627232510023e-05+2.484134071047329760e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.589414964625903340e-07-7.316756853344489629e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.980922057781581354e-08+1.589917108009475443e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.642626735303146219e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.761634763245277659e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.133502104813428167e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.337700992656700174e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.777940401677471626e-10+0.000000000000000000e+00j)
 (8.250000000000001776e-01+0.000000000000000000e+00j)  (4.908888062476757241e-01-5.950167348456675276e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.166755349545977802e-02+1.962372376785971595e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.068789459565090270e-04-7.299892943016780865e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.877569450277542074e-07+2.849023914118677244e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.691883166538431777e-07-1.098913131252290312e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.209036548641670866e-08+4.141153910114797201e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.933941967107631213e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.617586456896970810e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.646800208110924525e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.925685400492036350e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.316425874762431165e-10+0.000000000000000000e+00j)
 (8.999999999999985789e-01+0.000000000000000000e+00j)  (4.972375690607734322e-01-5.524861878453046771e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.419384965791787960e-02+1.753210852754043952e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.981971600091446968e-04-6.521915908111300441e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.176082597192648929e-05+2.660285261253785016e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.367785815628708798e-07-1.121156559227330117e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.349958662097238076e-09+4.835387901334192884e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.256212655692067099e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.479116148015964112e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.237183086859559004e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.615592713406249172e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.939443010190220938e-10+0.000000000000000000e+00j)
 (9.749999999999969802e-01+0.000000000000000000e+00j)  (4.998397949375199545e-01-5.126561999359194877e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.610549034621249279e-02+1.512093642330115950e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.453289572249356894e-04-5.243823331408801114e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.072851241941779232e-05+2.026548893860146252e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.381278293436496453e-07-8.226522041842423970e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.527139101387898644e-08+3.461271368375056961e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.615108555323242973e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.348808572483536885e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.880711256828138016e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.397817454809067228e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.686711779560455960e-10+0.000000000000000000e+00j)
 (1.049999999999999822e+00+0.000000000000000000e+00j)  (4.994054696789536618e-01-4.756242568370988022e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.742076897582850448e-02+1.256631209009016585e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.397503954468357779e-04-3.688877846911778466e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.592154287608089251e-05+1.139915415355843197e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.096340712575662303e-06-3.396136229099999123e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.743678639915664100e-08+8.916436221267374689e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.014124247331319344e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.228228614938437949e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.564900042675815231e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.248888806518702517e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.560171342804523538e-10+0.000000000000000000e+00j)
 (1.124999999999998224e+00+0.000000000000000000e+00j)  (4.965517241379310831e-01-4.413793103448284127e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.819367232115973176e-02+1.000748833220027612e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.819837936895081516e-04-2.059970194866711469e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.712495876080494624e-05+2.002537916169092123e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.084944490985482608e-06+1.637009321958016277e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.274419153943638028e-08-1.679140051890922793e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.455058924997849606e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.118196439974117794e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.286718599599264006e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.126526197566398083e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.514523738428056292e-10+0.000000000000000000e+00j)
 (1.200000000000001066e+00+0.000000000000000000e+00j)  (4.918032786885245256e-01-4.098360655737701141e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.849743863609925112e-02+7.546974844815450799e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.786124586060265137e-04-5.153833202696666443e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.496231300231981868e-05-6.348543194464931364e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.635943334214985904e-07+5.609560227877019265e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.630010396613657964e-08-3.360705502776798872e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.938434317041857451e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.019027988641739048e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.046154183532752243e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.983965523892532200e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.485289054509893662e-10+0.000000000000000000e+00j)
 (1.274999999999999467e+00+0.000000000000000000e+00j)  (4.855986669840514636e-01-3.808616995953346684e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.841239836442054578e-02+5.254477088540403761e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.393825970384570557e-04+8.386000010087037550e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.048346685732799742e-05-1.270316474370434886e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.298778274909546259e-07+7.905750626845051753e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.123482734906837043e-09-3.833011961753886093e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.463841538888310354e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.306736594825017239e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.839890723139362746e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.789058841714077819e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.427722199464182329e-10+0.000000000000000000e+00j)
 (1.349999999999997868e+00+0.000000000000000000e+00j)  (4.782993799822854442e-01-3.542958370239157606e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.801777054974535927e-02+3.172524357338568808e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.749101426973495790e-04+1.944031347514309357e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.481081142929197182e-05-1.671177436828849943e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.780480352087821884e-07+8.496932732885985726e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.091824647584167708e-08-3.290340664766231312e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.030212238437580034e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.527486762170531167e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.657984443407500478e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.533223539502524457e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.332248308719793767e-10+0.000000000000000000e+00j)
 (1.425000000000000711e+00+0.000000000000000000e+00j)  (4.702000412456175393e-01-3.299649412249946456e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.738667020709158684e-02+1.322412557628202534e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.951395315455252777e-04+2.781962693566699752e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.908327830424599253e-06-1.848050958166121960e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.235410425065026219e-07+7.731979625593290819e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.132156496333271556e-08-2.184488134263882953e-08j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.636012104797224897e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.845104829808209310e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.484955918751765897e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.228673852737719017e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.213305987192463341e-10+0.000000000000000000e+00j)
 (1.499999999999999112e+00+0.000000000000000000e+00j)  (4.615384615384616751e-01-3.076923076923079869e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.658349961632037822e-02-2.903102678081071831e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.084854193808524635e-04+3.361407340879622556e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.474957800281533842e-06-1.839103290546158638e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.386974677355445173e-07+6.118615132322340508e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.481166721702963435e-08-9.567719679113745812e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.279360351716666016e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.248673525233622638e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.304820696904948150e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.900526067857814985e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.087124848884848628e-10+0.000000000000000000e+00j)
 (1.574999999999997513e+00+0.000000000000000000e+00j)  (4.525049380499195362e-01-2.873047225713779573e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.566298275142563937e-02-1.671171476580657475e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.214967359856371262e-04+3.709010967847590589e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.068811243604969628e-06-1.694153594604006304e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.595484856857136885e-07+4.154574564125020002e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.293204088460420137e-08+9.440499120591102883e-10j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.958088356755053600e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.724775541128322183e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.107133576296185862e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.580056927613465289e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.957958732808452154e-10+0.000000000000000000e+00j)
 (1.650000000000000355e+00+0.000000000000000000e+00j)  (4.432505036937541276e-01-2.686366689053054646e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.467025110501241417e-02-2.833011766462403824e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.388689650439133969e-04+3.860605210222005086e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.540544029910088121e-06-1.463255732653743720e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.975054145185429294e-07+2.226412560945505197e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.781883627961144849e-08+8.204366209697474554e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.669761538119811567e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.259351103902520091e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.890307373386375488e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.300471144972878041e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.823280920808667171e-10+0.000000000000000000e+00j)
 (1.724999999999998757e+00+0.000000000000000000e+00j)  (4.338940418173244939e-01-2.515327778651158530e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.364154342669203317e-02-3.793087538009826468e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.636555726670181805e-04+3.854978818933227445e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.933846707583463108e-06-1.189889237910924364e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.732837762606326726e-07+5.770535584425351806e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.154775835481281984e-08+1.193741660258842357e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.411695503103764265e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.839797451881967914e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.660373036923712803e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.091047851462948187e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.688424802865074910e-10+0.000000000000000000e+00j)
 (1.799999999999997158e+00+0.000000000000000000e+00j)  (4.245283018867928582e-01-2.358490566037741987e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.260521532720556420e-02-4.570924312758710938e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.756780122289432865e-05+3.729715697796794831e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.355027512199868759e-06-9.078759447336378138e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.093800775607041451e-07-6.782879540479133026e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.690801020329367013e-09+1.276200166178666538e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.180995411835034824e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.456527145977008754e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.426353782447439153e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.965684786479700689e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.571472992352628773e-10+0.000000000000000000e+00j)
 (1.875000000000000000e+00+0.000000000000000000e+00j)  (4.152249134948096665e-01-2.214532871972318129e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.158285929855653804e-02-5.186786281887950135e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.129008500293809836e-05+3.518722719009826673e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.969258468936036147e-06-6.409134116280573582e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.258758939460322869e-07-1.519264653217686254e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.047153971187578399e-09+1.169029092283634331e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.974634746607131524e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.103512488553042121e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.195328826206331921e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.912725065633964983e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.490081266913811323e-10+0.000000000000000000e+00j)
 (1.949999999999998401e+00+0.000000000000000000e+00j)  (4.060385216033317590e-01-2.082248828735036583e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.059041243180621969e-02-5.660630585554391261e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.230448741392060661e-06+3.251014581005993954e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.960769750087935144e-06-4.036635621500503262e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.383995941921144577e-07-1.988512882739835245e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.217849440714029889e-09+9.608513361242251178e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.789570171081202345e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.777872455548057375e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.970034805529263627e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.900419977831536773e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.442892627062831518e-10+0.000000000000000000e+00j)
 (2.024999999999996803e+00+0.000000000000000000e+00j)  (3.970101703222648215e-01-1.960544050974150354e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.639182559492720861e-03-6.011430358852495361e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.253973961233708736e-05+2.950361050750073284e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.506941341320540734e-06-2.035183724457584403e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.573385506272190953e-07-2.161963572999959457e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.197414364819360908e-09+7.114457612717169364e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.622871241981969196e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.478983876728658796e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.749876963376941651e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.895843143628729128e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.408733982604831920e-10+0.000000000000000000e+00j)
 (2.099999999999999645e+00+0.000000000000000000e+00j)  (3.881700554528651481e-01-1.848428835489834554e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.736759079488110730e-03-6.256770162738090404e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.148307772376003824e-05+2.635477113010350971e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.763438408778940454e-06-4.248302540636930077e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.828389451360848368e-08-2.122763819647371156e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.056916032896176297e-09+4.650302932763706775e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.471835743747787315e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.207694812917780731e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.533983877910703453e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.879280018303681934e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.365312458190090058e-10+0.000000000000000000e+00j)
 (2.174999999999998046e+00+0.000000000000000000e+00j)  (3.795397535172867487e-01-1.745010360999021126e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.887797217954994541e-03-6.412636938959985489e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.305908338157282337e-05+2.320518157403112826e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.857301401884046461e-06+8.108355091620566606e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.337283925715044998e-08-1.945349594961045748e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.072907378652313426e-09+2.556050834300822047e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.334066619562650906e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.965938837110175976e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.323983680513761472e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.845578394186324905e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.305334091516773017e-10+0.000000000000000000e+00j)
 (2.250000000000000888e+00+0.000000000000000000e+00j)  (3.711340206185566037e-01-1.649484536082473363e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.094677925574373843e-03-6.493347076101611132e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.083146894055642183e-04+2.015716752528208609e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.885741140100187885e-06+1.709939155063534647e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.411960518136144484e-09-1.690752488032878214e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.602368034517070177e-09+9.748174012384214661e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.207501152690773564e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.756570026993460237e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.124820148540676296e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.797000708546125805e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.237192985533878710e-10+0.000000000000000000e+00j)
 (2.324999999999999289e+00+0.000000000000000000e+00j)  (3.629622402185579966e-01-1.561127914918529758e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.358052971631122235e-03-6.511564817658336071e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.182734326014891064e-04+1.728056822785887928e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.918684510437978659e-06+2.321039037314391456e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.546867274078871083e-08-1.406272207705293648e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.921781722644330038e-09-1.463459139795555565e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.090399194616880720e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.582900713173760525e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.943326889791450635e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.735245420213536931e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.174686122013041563e-10+0.000000000000000000e+00j)
 (2.399999999999997691e+00+0.000000000000000000e+00j)  (3.550295857988168269e-01-1.479289940828404926e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.677288258963141682e-03-6.478379034537233572e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.238898428934891020e-04+1.461921958589194545e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.003103183729701154e-06+2.695399565435157743e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.300875189394045903e-08-1.124826932266397324e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.159513049450332405e-09-9.057631394357385498e-10j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.981307529151010815e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.447527256442562228e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.785552112388473671e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.657988942666562715e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.125979088774362664e-10+0.000000000000000000e+00j)
 (2.475000000000000533e+00+0.000000000000000000e+00j)  (3.473379528111568693e-01-1.403385667923865987e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.050819421912128293e-03-6.403414594631290889e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.260235803670148997e-04+1.219681176145279210e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.167715931065726000e-06+2.882115473166813840e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.243573288597797168e-08-8.657722196114218445e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.386583494012992171e-09-1.355305227483678315e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.879018933749200954e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.350590930993786461e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.654464456664876206e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.560819301303310713e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.089649854454582210e-10+0.000000000000000000e+00j)
 (2.549999999999998934e+00+0.000000000000000000e+00j)  (3.398867044318561459e-01-1.332889036987671694e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.476433398664209432e-03-6.294961582913507353e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.254278604894960131e-04+1.002194261452414738e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.427478279136704057e-06+2.925288422085853464e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.590224561298600999e-08-6.385898195962654895e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.682787232984823754e-09-1.547206014752755515e-09j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.782538894085275185e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.288268853121230020e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.549316556900860468e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.441599193063164968e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.057794364416031586e-10+0.000000000000000000e+00j)
 (2.624999999999997335e+00+0.000000000000000000e+00j)  (3.326732673267329687e-01-1.267326732673269840e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.951488552839066588e-03-6.160110870796904094e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.227477173415536798e-04+8.092324788239163959e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.787577917631207984e-06+2.862786895925801016e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.520754865709995576e-08-4.466724217488034459e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.094586052048036976e-09-1.568249736256494377e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.691064545627704168e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.252443132917431819e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.466708986442090758e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.303822254715394207e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.020508368881584709e-10+0.000000000000000000e+00j)
 (2.700000000000000178e+00+0.000000000000000000e+00j)  (3.256936067551266523e-01-1.206272617611580111e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.473084474248426100e-03-6.004888388457365993e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.185247067898154280e-04+6.398184452278995299e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.246614372611733012e-06+2.726143549152764445e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.180413157326369387e-08-2.891762884296563580e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.107484460535855150e-10-1.485761543055659033e-09j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.603973392145638056e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.231900488940606264e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.402303060318460803e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.157450561277809773e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.690006946941552759e-11+0.000000000000000000e+00j)
 (2.774999999999998579e+00+0.000000000000000000e+00j)  (3.189426046979385032e-01-1.149342719632211463e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.038191061730605852e-03-5.834383247018967190e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.132055029082717330e-04+4.924925989195606205e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.988754639623821293e-07+2.540982747268537918e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.673742951180725219e-08-1.625724911513408946e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.206077719364791540e-10-1.317985669662099677e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.520815911499679055e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.214536559921357596e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.352138725803940408e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.017237761645527809e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.988823465278859349e-11+0.000000000000000000e+00j)
 (2.849999999999996980e+00+0.000000000000000000e+00j)  (3.124143600986574176e-01-1.096190737188272729e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.643745017402194131e-03-5.652866852987502994e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.071524626743868198e-04+3.655157592353450575e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.359929053093444044e-07+2.327563257111569037e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.066976510632607813e-08-6.305560994097006915e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.243248549176637050e-11-1.088043606436085559e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.441306311783538291e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.189615091257160609e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.313218999551773069e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.987285614512990900e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.140235867536765285e-11+0.000000000000000000e+00j)
 (2.924999999999999822e+00+0.000000000000000000e+00j)  (3.061024265812022360e-01-1.046504022499836761e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.286720528799662377e-03-5.463901559404516807e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.006547955277867549e-04+2.570187094628356863e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.482417422539461706e-07+2.101410641415838402e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.408243865798606383e-08+1.206871925114385413e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.020520396478643837e-10-8.574302105571808061e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.365307980674858697e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.149356792319273970e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.283429756528863603e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.123831644441638657e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.281391745747440698e-11+0.000000000000000000e+00j)
 (2.999999999999998224e+00+0.000000000000000000e+00j)  (3.000000000000002109e-01-1.000000000000001166e-01j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.964179710487709389e-03-5.270438360388560693e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.393950873829313357e-05+1.651095048460397635e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.452491565635707926e-08+1.874068988061110178e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.744196802001750787e-08+6.527952905707291121e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.758677749490012792e-10-6.744054658737770536e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.292812774756787832e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.089622631987200558e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.260904770492443045e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.585842957414746557e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.600662254433377763e-11+0.000000000000000000e+00j)
 (3.074999999999996625e+00+0.000000000000000000e+00j)  (2.941000657540799867e-01-9.564229780620499277e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.673307326944428741e-03-5.074903770780405179e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.718167130333898487e-05+8.794737576771086899e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.423237137672006588e-07+1.653804031352466566e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.115671575979587008e-08+1.000619133829136863e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.270300297629120825e-10-5.284214318224580589e-10j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.223914997320365569e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.009819442827603999e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.243179462883140419e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.283817796746508297e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.216212588731153838e-11+0.000000000000000000e+00j)
 (3.149999999999999467e+00+0.000000000000000000e+00j)  (2.883955138475624014e-01-9.155413138017857999e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.411433423281482696e-03-4.879276425408415191e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.051371525967233834e-05+2.379030303731149446e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.646757508201294295e-07+1.446124939468527756e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.547118276590090095e-08+1.204762346569766092e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.609557033088831681e-10-3.877190385252819262e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.158781424316536829e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.912287380795482746e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.226856964224270999e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.101732331591591533e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.075314633975527663e-11+0.000000000000000000e+00j)
 (3.224999999999997868e+00+0.000000000000000000e+00j)  (2.828792281124940522e-01-8.771448933720751850e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.176046743916176092e-03-4.685154151029214710e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.403360201876113696e-05-2.897760566307786273e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.502494102009998883e-07+1.254241509316656181e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.048974984433895523e-08+1.300651663362728083e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.585754935132561805e-10-2.531897197469687853e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.097618498090960812e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.801411617266148743e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.208365037963809750e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.959716476996712406e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.010434881685890476e-11+0.000000000000000000e+00j)
 (3.300000000000000711e+00+0.000000000000000000e+00j)  (2.775441547518923135e-01-8.410428931875524317e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.648012094157411983e-04-4.493812363354956173e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.781179831468778457e-05-7.183362307937618330e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.065807398671746045e-07+1.079602909190342991e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.626272542550051906e-08+1.318047633724668321e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.241377280968692718e-10-1.465876363959318744e-10j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.040637503850911962e-06+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.682643680324635013e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.185546190138067953e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.831405053512969434e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.882153991792843916e-11+0.000000000000000000e+00j)
 (3.374999999999999112e+00+0.000000000000000000e+00j)  (2.723833543505675414e-01-8.070617906683485998e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.755172311894291274e-04-4.306254663308735874e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.189708224022768309e-05-1.061145411001445434e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.400001635905715677e-07+9.224444740207277666e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.278580288226510656e-08+1.285879723356811694e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.794595862448686131e-10-7.101596320787408743e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.880187156514067967e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.561578289813296981e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.159044587435292903e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.728762727262967090e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.649158495094251650e-11+0.000000000000000000e+00j)
 (3.449999999999997513e+00+0.000000000000000000e+00j)  (2.673900406897889992e-01-7.750435962022875214e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.061792548316644351e-04-4.123256480574683837e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.632122022484855516e-05-1.330218762890819455e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.557020105215041221e-07+7.821991161996309211e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.957392275344254355e-09+1.229055563384926758e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.316918816295558650e-10-1.475219591449287818e-11j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.398763800752066461e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.443201301949038711e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.132447848581495730e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.677939919825228167e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.351696404068397863e-11+0.000000000000000000e+00j)
 (3.525000000000000355e+00+0.000000000000000000e+00j)  (2.625576090498579762e-01-7.448442809925048813e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.549306190143032860e-04-3.945402561174637772e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.110260052178724490e-05-1.536307283371793025e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.578182889980081378e-07+6.578025322812496144e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.619820570037081797e-09+1.161259638054170425e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.775688554541183616e-10+2.194477454736543844e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.962278609275607319e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.331369249530876602e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.110878671813365547e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.697037072252187652e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.063255271607087279e-11+0.000000000000000000e+00j)
 (3.599999999999998757e+00+0.000000000000000000e+00j)  (2.578796561604585480e-01-7.163323782234962134e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.200665801756544617e-04-3.773119036108388540e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.624900801367046708e-05-1.688993623326191391e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.495149383891524207e-07+5.479996560738108809e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.652243440544561882e-09+1.086109460644354588e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.268576942425559695e-10+3.295792505631919244e-11j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.569717078828754392e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.228505423434466818e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.098716399912735957e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.780222164869985415e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.842565775932550193e-11+0.000000000000000000e+00j)
 (3.674999999999997158e+00+0.000000000000000000e+00j)  (2.533499935369901146e-01-6.893877375156200193e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.000261653982196282e-04-3.606700749184810553e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.175979350580752056e-05-1.796778880483497690e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.332094726422000372e-07+4.516124567250561471e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.995293726502441350e-09+1.004847150271838826e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.389434687948678383e-11+2.888772326734298122e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.218798347688482377e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.135461267882361609e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.097719557383298085e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.893928485843861710e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.700995048350591026e-11+0.000000000000000000e+00j)
 (3.750000000000000000e+00+0.000000000000000000e+00j)  (2.489626556016597547e-01-6.639004149377593367e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.338336180493869395e-05-3.446334465088819136e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.762765945652968449e-05-1.867158066518219482e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.108655762585437978e-07+3.676377731956790071e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.610101773667500190e-09+9.196873966748635504e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.361540898950582399e-11+2.720609873956318498e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.906074343768396306e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.051536188171234488e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.106460565816018241e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.988098396473030079e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.600674880683315339e-11+0.000000000000000000e+00j)
 (3.824999999999998401e+00+0.000000000000000000e+00j)  (2.447119037146628373e-01-6.397696829141515107e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.161977597747166067e-06-3.292118520619843371e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.384019724993430326e-05-1.906688753071603826e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.842056316776471627e-07+2.951745376790475823e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.461945996229299110e-09+8.321526468649290262e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.090178268804695416e-11+2.578739441281702198e-11j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.627205709398241291e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.974716716011095644e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.120946989783426138e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.016234777907358234e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.485801250148765247e-11+0.000000000000000000e+00j)
 (3.899999999999996803e+00+0.000000000000000000e+00j)  (2.405922270203579849e-01-6.169031462060466098e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.479323699204724266e-05-3.144079421245167798e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.038124123548218488e-05-1.921058051844816956e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.547785135238446732e-07+2.333151538627339148e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.336306042168173862e-10+7.435021766488712661e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.947862286610456947e-11+9.948001773020711320e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.377367378247388376e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.902178171734987786e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.135724933492509950e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.952321450459146538e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.322710959331360926e-11+0.000000000000000000e+00j)
 (3.974999999999999645e+00+0.000000000000000000e+00j)  (2.365983408355344375e-01-5.952159517875080935e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.585859579143627542e-04-3.002185822905350295e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.723206106870616240e-05-1.915151999000770739e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.239518237467973214e-07+1.810869568333555205e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.902697938454332924e-10+6.567344018418344133e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.860184456474376118e-11-1.685899996046874929e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.151700669830187852e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.830968358589323824e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.145072441815557643e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.795594187253322326e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.119264884031758387e-11+0.000000000000000000e+00j)
 (4.049999999999998046e+00+0.000000000000000000e+00j)  (2.327251831633387058e-01-5.746300818847872860e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.235164462814805131e-04-2.866360278647893042e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.437238239268457062e-05-1.893129013424782269e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.928838242400865221e-07+1.374304288634568346e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.505451486187504072e-10+5.744732807836588703e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.171578322992447259e-11-3.129896849377271961e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.945719954786375024e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.758675106008838422e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.144271721155198371e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.562198754707500333e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.913043933634264855e-11+0.000000000000000000e+00j)
 (4.125000000000000888e+00+0.000000000000000000e+00j)  (2.289679098005203695e-01-5.550737207285341701e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.804699792575123061e-04-2.736489075032118908e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.178122312812379299e-05-1.858495410030399831e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.624730337418556286e-07+1.012111696559550163e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.188324566641216968e-09+4.954063249286156733e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.873612698414051574e-11-1.997004801397850111e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.755603122874011005e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.683882492345512734e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.130802167106334750e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.271767805014693817e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.740309049695086222e-11+0.000000000000000000e+00j)
 (4.199999999999999289e+00+0.000000000000000000e+00j)  (2.253218884120171683e-01-5.364806866952790548e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.302485545149751157e-04-2.612430437313612193e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.943756251235590249e-05-1.814179593328905598e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.333166823931733752e-07+7.129445679272481057e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.496772531029322350e-09+4.167846697575165134e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.134991810937341793e-11+7.591920610136355408e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.578334632680391528e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.606336963890156736e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.104997141241672430e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.941674735413333174e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.613086541009366908e-11+0.000000000000000000e+00j)
 (4.274999999999997691e+00+0.000000000000000000e+00j)  (2.217826918712105244e-01-5.187899225057558683e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.735781460347038134e-04-2.494021345647981502e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.732087713488646223e-05-1.762604267609950149e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.057431103002977327e-07+4.665002141756741142e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.637305632313337325e-09+3.406517205069343582e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.839091829087042837e-11+3.751981940058854145e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.411710102178371551e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.526875065241913738e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.069785720751205732e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.595465910409705135e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.523162054010742151e-11+0.000000000000000000e+00j)
 (4.350000000000000533e+00+0.000000000000000000e+00j)  (2.183460911030242202e-01-5.019450370184465327e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.111154485551792026e-04-2.381083174699467550e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.541155157497150344e-05-1.705758263156279342e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.799080566706926111e-07+2.639940567338347092e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.610051723384859099e-09+2.740222094835579449e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.350613705368183701e-11+6.542036602442250433e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.254238247509549523e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.447227859626121870e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.029596861086378809e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.275907745770737962e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.459320293892979920e-11+0.000000000000000000e+00j)
 (4.424999999999998934e+00+0.000000000000000000e+00j)  (2.150080476176015609e-01-4.858938929211335800e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.434541087686969300e-04-2.273426343042297092e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.369114046427118217e-05-1.645267195933278873e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.558650815653407830e-07+9.787926738074031213e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.477381146398233799e-09+2.221959710078448359e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.543873351028919240e-11+8.722470646391638787e-11j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.104984671326365369e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.369799345464992504e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.889464312698217517e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.040914668428543611e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.412377358732485436e-11+0.000000000000000000e+00j)
 (4.499999999999997335e+00+0.000000000000000000e+00j)  (2.117647058823530493e-01-4.705882352941181956e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.711304552202322748e-04-2.170854134655894347e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.214247429151390359e-05-1.582458190716465535e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.335714632240951455e-07-3.841210183370193333e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.313097583350041692e-09+1.847610492508573380e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.701122323044119259e-12+9.307625366135287684e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.963396376627332009e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.297445499496304813e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.512981819303604298e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.929827275994270977e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.367903604985392304e-11+0.000000000000000000e+00j)
 (4.575000000000000178e+00+0.000000000000000000e+00j)  (2.086123856479238370e-01-4.559833566074838335e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.946287501802166609e-04-2.073165831861762277e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.074964543857272073e-05-1.518413799738708104e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.128907526726614715e-07-1.502192054042719835e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.159224744488041579e-09+1.584703881644456186e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.616907093019572925e-11+7.936971526729930806e-11j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.829134012772339617e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.233199358658317029e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.184769806397094174e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.924021149991304135e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.306024372301932029e-11+0.000000000000000000e+00j)
 (4.649999999999998579e+00+0.000000000000000000e+00j)  (2.055475743176042591e-01-4.420377942314071551e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.143859951674081311e-04-1.980159276774946710e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.497930833958441159e-06-1.454013699998139692e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.936443962996287637e-07-2.413605967482193840e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.038054398588941859e-09+1.404839743593444180e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.618559350818821252e-11+5.581774345110163210e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.701927783259773652e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.179852903368518614e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.905745033124964039e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.948230030888526511e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.214769968511131792e-11+0.000000000000000000e+00j)
 (4.724999999999996980e+00+0.000000000000000000e+00j)  (2.025669194287399721e-01-4.287130569920426237e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.307963264724943750e-04-1.891632956768568965e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.373695903587114999e-06-1.389965341015162511e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.756793027313221368e-07-3.143386402621681959e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.683591651109541367e-10+1.274406075935642537e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.554201406987178703e-11+3.246992921432184057e-11j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.581465551838576089e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.139378868459990452e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.662346168419562328e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.915551998114610606e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.103333157718557587e-11+0.000000000000000000e+00j)
 (4.799999999999999822e+00+0.000000000000000000e+00j)  (1.996672212978369554e-01-4.159733777038270019e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.442150373128300375e-04-1.807387689732888134e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.364313672172623188e-06-1.326825395481257663e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.589000647931213853e-07-3.708600795193008078e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.463184342739553003e-10+1.147490381634521889e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.963029921299478449e-11+8.546797024002651808e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.467317177584406670e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.112350275086799803e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.432896929208677543e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.772496070067306321e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.001851612692424081e-11+0.000000000000000000e+00j)
 (4.874999999999998224e+00+0.000000000000000000e+00j)  (1.968454258675079727e-01-4.037854889589908430e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.549622597549639475e-04-1.727227968853668099e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.458129299475977173e-06-1.265015078433973031e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.432703413891848300e-07-4.122660171364156779e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.340837939082973615e-10+9.965932109084854339e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.454497887569927039e-11-1.846680414364524674e-11j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.358895724000378839e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.097652503780532085e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.196134918590135893e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.516586178482042776e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.947399176835181120e-11+0.000000000000000000e+00j)
 (4.949999999999996625e+00+0.000000000000000000e+00j)  (1.940986177825704539e-01-3.921184197627688994e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.633263342796574012e-04-1.650963015237889592e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.644480257884083627e-06-1.204834194383409676e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.288070126270659425e-07-4.398765216848960825e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.929378410997382931e-10+8.372586992295123417e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.499354592259376809e-11-4.115398946004247236e-11j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.255453202537376742e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.092697136081432951e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.938281227530943121e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.189067415765194028e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.964721776341120254e-11+0.000000000000000000e+00j)
 (5.024999999999999467e+00+0.000000000000000000e+00j)  (1.914240137139592290e-01-3.809433108735507667e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.695668899479150319e-04-1.578407579429029917e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.913746533808579545e-06-1.146478281325629028e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.155573468707164697e-07-4.553477772032848704e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.190578709682481864e-10+7.043548688792628460e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.710282297966522749e-12-4.885292839321394133e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.156106049795060580e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094057629722763545e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.655034580012195449e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.852618837958127903e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.051665991947765671e-11+0.000000000000000000e+00j)
 (5.099999999999997868e+00+0.000000000000000000e+00j)  (1.888189559422436825e-01-3.702332469455759528e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.739176547457504156e-04-1.509382528205322014e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.257386341786051230e-06-1.090059953762307976e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.035501065712028072e-07-4.607854462865776725e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.345772773416384238e-10+6.153821840968430678e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.803483181145167463e-11-4.082306966709289314e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.059883403851925276e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.098220211107200299e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.348068678291611218e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.562217958465958544e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.176935769589889480e-11+0.000000000000000000e+00j)
 (5.175000000000000711e+00+0.000000000000000000e+00j)  (1.862809062071137667e-01-3.599631037818622897e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.765890139533986223e-04-1.443715249505919977e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.667924465718233311e-06-1.035632538357486826e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.275620824742954743e-08-4.583926677088687879e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.601768227477190346e-10+5.690250900463222124e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.310528227897462281e-11-2.469927530938783540e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.965788917177646196e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.102168647974829193e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.019295331372535856e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.341125614564508462e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.292115950723619696e-11+0.000000000000000000e+00j)
 (5.249999999999999112e+00+0.000000000000000000e+00j)  (1.838074398249453234e-01-3.501094091903721173e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.777703336666898922e-04-1.381239904813981586e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.138880644865020341e-06-9.832131908963529177e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.309863768777135274e-08-4.499661799665089113e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.136441205299654293e-10+5.600889758712802584e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.923332337475336428e-11-6.032812769006715384e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.872864644036586355e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.103702093983754824e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.667360209768946044e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.178833484420054974e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.351645322975557895e-11+0.000000000000000000e+00j)
 (5.324999999999997513e+00+0.000000000000000000e+00j)  (1.813962400732398728e-01-3.406502160999811540e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.776320659171334205e-04-1.321797554568294487e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.664638574005316222e-06-9.328025872844410669e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.449722620122875161e-08-4.367377489994971460e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.181007886341010245e-10+5.717462184014079433e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.643321587021934819e-11+1.277792343388441667e-11j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.780245077131921916e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.101527303301367627e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.288910670574597121e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.054189780765505332e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.329693326728015462e-11+0.000000000000000000e+00j)
 (5.400000000000000355e+00+0.000000000000000000e+00j)  (1.790450928381962792e-01-3.315649867374004939e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.763276505574618097e-04-1.265236178737908900e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.240272135409130252e-06-8.843981509555161587e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.690284968553705834e-08-4.196208182226214186e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.834021403000729580e-10+5.630773771379885769e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.440725736066918681e-11+2.668318034041128761e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.687192196838602591e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.095202112361435759e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.883881785225224472e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.961833232528391707e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.225184729949655902e-11+0.000000000000000000e+00j)
 (5.474999999999998757e+00+0.000000000000000000e+00j)  (1.767518815197434146e-01-3.228344867940519114e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.739952274611176452e-04-1.211410612338645288e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.861367572191376696e-06-8.379990799488607142e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.030216842000943318e-08-3.995803563934343397e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.807788748851521960e-10+4.909333601953833232e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.583648629319153958e-12+3.015804458523029397e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.593108070555306502e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.084983969093943487e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.461699696341887809e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.917609868419507719e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.053981961039891197e-11+0.000000000000000000e+00j)
 (5.549999999999997158e+00+0.000000000000000000e+00j)  (1.745145821869350800e-01-3.144406886251084610e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.707591715000998218e-04-1.160182414500331681e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.523886372848758821e-06-7.936047024510484125e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.469903587993645847e-08-3.779575807444387157e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.558557651970016800e-10+3.479088800157723860e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.530426766842316838e-12+2.484071941709473755e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.497527732390392236e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.071612893952848443e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.044734471782302976e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.939791406772233627e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.836759268988156590e-11+0.000000000000000000e+00j)
 (5.625000000000000000e+00+0.000000000000000000e+00j)  (1.723312589755864321e-01-3.063666826232647189e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.667314628065784395e-04-1.111419689020126103e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.224089107278543437e-06-7.512104090899462435e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.007182050787852872e-08-3.566582845331890566e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.692734112516194227e-10+1.660258577182358855e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.388951643437854928e-12+1.811007725905683318e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.400099245820641235e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.056052422037206248e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.665949003064463143e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.025692890453790946e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.594743621515330398e-11+0.000000000000000000e+00j)
 (5.699999999999998401e+00+0.000000000000000000e+00j)  (1.702000597193192577e-01-2.985965959988057944e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.620129058946033351e-04-1.064996873337537399e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.585048513103784231e-07-7.108050917859229702e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.631395804965813389e-08-3.379451261482046203e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.142623728424281753e-10-1.372364538305560073e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.958961253170802988e-12+1.397828950256599294e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.300559168245463759e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.039220512150957009e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.359300001780649403e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.147588053433064843e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.355936463141286122e-11+0.000000000000000000e+00j)
 (5.774999999999996803e+00+0.000000000000000000e+00j)  (1.681192118047343809e-01-2.911155182765964855e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.566942128809453409e-04-1.020794511021756159e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.239135005006099374e-07-6.723713646721901879e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.320210030442363870e-08-3.236936765948545787e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.023026210606792571e-10-1.609598631408167306e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.785097430205195124e-12+1.114577943906302428e-11j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.198711102433841874e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.021755889108001970e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.145313971708529698e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.268103081773038673e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.157978544021416121e-11+0.000000000000000000e+00j)
 (5.849999999999999645e+00+0.000000000000000000e+00j)  (1.660870182411810780e-01-2.839094328909078785e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.508569677089434269e-04-9.786990198390012937e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.173152075761817813e-07-6.358872870517841492e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.043734141898724244e-08-3.145367223575354163e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.535020121802446715e-10-2.521070875371943035e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.857102908599818409e-12+9.552841015708942269e-12j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.094414002144881067e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.003871757631041686e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.020106077869839522e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.355893582122708616e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.031112968208078794e-11+0.000000000000000000e+00j)
 (5.924999999999998046e+00+0.000000000000000000e+00j)  (1.641018539355018069e-01-2.769651543215221473e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.445744890543899016e-04-9.386024631964437351e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.358802786596360827e-07-6.013271216658833525e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.774218021203858409e-08-3.095879625634843407e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.025168432045561721e-10-2.735800854266718228e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.570079784567094792e-12+1.192381723442200237e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.987585665966404704e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.853345360571547255e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.957002175523976479e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.391437325494767331e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.971960313682592363e-11+0.000000000000000000e+00j)
 (5.999999999999996447e+00+0.000000000000000000e+00j)  (1.621621621621622544e-01-2.702702702702705628e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.379126084849810254e-04-9.004023279643027589e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.768943564077549540e-07-5.686589546234743206e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.494370169644249898e-08-3.069338543857630510e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.907183839571406218e-10-2.395155018628990190e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.887698962927860455e-12+1.737756005039560978e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.878224502593977865e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.655684511033549361e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.920156181318235740e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.367155600451328070e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.946742677682768801e-11+0.000000000000000000e+00j)
 (6.074999999999999289e+00+0.000000000000000000e+00j)  (1.602664512193111568e-01-2.638130884268496609e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.309303772544903292e-04-8.640013078317663542e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.772903520404908668e-08-5.378388636243041602e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.199721866987916477e-08-3.044401713583435252e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.372541120568530834e-10-1.917117649751487098e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.310526457035694278e-11+1.970348444220532574e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.766448335237528423e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.438469729252885730e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.879779551843698605e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.288142135131731282e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.926924735628361794e-11+0.000000000000000000e+00j)
 (6.149999999999997691e+00+0.000000000000000000e+00j)  (1.584132912615107969e-01-2.575825874170908567e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.236807109259024578e-04-8.293070897111844923e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.413616987222651033e-08-5.088040824655003057e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.896170153804024040e-08-3.003869128575800561e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.242798349320261634e-10-1.694814862405926777e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.162426247634586608e-11+1.495632194801633743e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.652543223711025774e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.195137672424632467e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.820610087619026668e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.174034091420021546e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.912298064217293688e-11+0.000000000000000000e+00j)
 (6.225000000000000533e+00+0.000000000000000000e+00j)  (1.566013113001367973e-01-2.515683715664848372e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.162109774909631917e-04-7.962321412568187581e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.910416801326556578e-07-4.814691781580610146e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.595619045442894630e-08-2.938100020770413217e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.167643577799547107e-10-1.833114086352334257e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.484072010843245734e-11+6.464716434803139481e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.537010034651186916e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.921832845279371473e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.742642135246634974e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.057082993815120907e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.917859603623104317e-11+0.000000000000000000e+00j)
 (6.299999999999998934e+00+0.000000000000000000e+00j)  (1.548291963627427270e-01-2.457606291472107241e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.085635327999499548e-04-7.646934991662135634e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.850572458593298521e-07-4.557280409145191562e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.311118358561161006e-08-2.845835662566066161e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.897998391356168792e-10-2.195276222502778932e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.338113010021778499e-11-3.770847854084416424e-13j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.420594231719953390e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.618867969798248384e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.656890139140093617e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.971250044484804975e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.944978787666316542e-11+0.000000000000000000e+00j)
 (6.374999999999997335e+00+0.000000000000000000e+00j)  (1.530956848030019524e-01-2.401500938086306366e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.007762068035605816e-04-7.346125592849828481e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.679144283468863945e-07-4.314614470994115483e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.052667821568359167e-08-2.732350309753130836e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.344009942682480434e-10-2.585251704672806627e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.091133909797364289e-11-4.523757779386280729e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.304286478885281818e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.291381431148368479e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.579299354643504964e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.934901764329466791e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.973182755260579598e-11+0.000000000000000000e+00j)
 (6.450000000000000178e+00+0.000000000000000000e+00j)  (1.513995657531835015e-01-2.347280089196643327e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.928827445232859469e-04-7.059148699529413677e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.409896781207783520e-07-4.085474215387153619e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.825426072363995627e-08-2.605953765085685533e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.117158482666379858e-11-2.810694103364840455e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.849111941986067974e-11-7.690269616020923242e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.189287685126000293e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.948978298670773635e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.525352537643861405e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.940743317414737907e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.979915310341494516e-11+0.000000000000000000e+00j)
 (6.524999999999998579e+00+0.000000000000000000e+00j)  (1.497396767114642924e-01-2.294860945769568172e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.849132059098445785e-04-6.785299295620490605e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.053415147364712027e-07-3.868707744318863058e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.630365655941575769e-08-2.475288251632859555e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.864275924772303773e-11-2.685241196042827087e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.539843365483143467e-11-9.862977501226516811e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.076940100544911239e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.604280335273633736e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.506705953189636290e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.963836581713608490e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.961086403634364251e-11+0.000000000000000000e+00j)
 (6.599999999999996980e+00+0.000000000000000000e+00j)  (1.481149012567325729e-01-2.244165170556555733e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.768943282905515409e-04-6.523909885443311164e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.617825241718912439e-07-3.663288720692461178e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.465222933247217245e-08-2.348320179458283127e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.413657360180812048e-10-2.119418868965921136e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.270608366635463218e-11-1.010218774029692797e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.968633581330919356e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.270598655173304681e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.529388622472215794e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.979363392949143360e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.931419685908602330e-11+0.000000000000000000e+00j)
 (6.674999999999999822e+00+0.000000000000000000e+00j)  (1.465241668838919431e-01-2.195118605002126591e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.688498540521283584e-04-6.274348557366972792e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.109520055430377147e-07-3.468327398984581324e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.324696527318490223e-08-2.231401952756584529e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.022046620788394889e-10-1.210274721285022842e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.223030740677128184e-11-9.779001653459370676e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.865701227892550005e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.959280932065222526e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.592322854723709535e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.973231387233884217e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.906803741278266083e-11+0.000000000000000000e+00j)
 (6.749999999999998224e+00+0.000000000000000000e+00j)  (1.449664429530201637e-01-2.147651006711411015e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.608008252560728758e-04-6.036017096539910039e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.533590069912258171e-07-3.283054368950082151e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.201418188339689791e-08-2.127590290744296309e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.197864482228740345e-10-1.747026627362151472e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.317950699931506511e-11-1.151036176914217716e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.769320167949784180e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.677493578647545481e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.686193016052443768e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.939802275724126650e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.885632217633409432e-11+0.000000000000000000e+00j)
 (6.824999999999996625e+00+0.000000000000000000e+00j)  (1.434407387460757966e-01-2.101695805803309447e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.527658467672760270e-04-5.808349162447242050e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.893929535531106875e-07-3.106813313705310318e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.088509753209586922e-08-2.036072481126362023e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.964283720591880341e-10+7.912117809945253450e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.277500358174808171e-11-1.566610579389034401e-11j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.680431074950835623e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.427133146820814535e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.794096950506948617e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.873742568190489488e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.846650994621852950e-11+0.000000000000000000e+00j)
 (6.899999999999999467e+00+0.000000000000000000e+00j)  (1.419461016251800378e-01-2.057189878625798052e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.447613202703097905e-04-5.590808553741906340e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.193312845705186401e-07-2.939085392660023216e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.815836612933854830e-09-1.953986764816591883e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.393388133083229269e-10+1.548938336625668920e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.481720008120630904e-12-2.026613538175103545e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.599684749266105159e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.205195828806358224e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.894700478109829714e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.765884066130470189e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.763856598870792416e-11+0.000000000000000000e+00j)
 (6.974999999999997868e+00+0.000000000000000000e+00j)  (1.404816152868166579e-01-2.014073337445401041e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.368016526443678645e-04-5.382887580427657588e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.433802345949788437e-07-2.779531884933483102e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.782109479040974390e-09-1.878616635493028053e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.901174159541842314e-11+1.977844667191793306e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.663259315839625290e-12-2.339792760525887231e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.527417382729246864e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.005407478523422418e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.966785470478087225e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.606888715872867395e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.624045657629239831e-11+0.000000000000000000e+00j)
 (7.050000000000000711e+00+0.000000000000000000e+00j)  (1.390463981066022148e-01-1.972289334845421516e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.288994428523395987e-04-5.184105553328801231e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.617585702999602150e-07-2.628015910023099419e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.763592578660250700e-09-1.807464035827463349e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.711353266567283926e-11+2.002058128531902845e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.719426999984308529e-12-2.382294787808543656e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.463650319831364010e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.820483187651218178e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.993495492798880459e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.394773174799300932e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.435909955984397417e-11+0.000000000000000000e+00j)
 (7.124999999999999112e+00+0.000000000000000000e+00j)  (1.376396015695744157e-01-1.931783881678238168e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.210656514264876030e-04-4.994007388029856904e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.747989478307148258e-07-2.484570022842699308e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.744809131563991794e-09-1.737057749790151871e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.899440520058071523e-11+1.662205321416817627e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094280743491278143e-11-2.058890577453398323e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.408107390985988481e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.644252172281917941e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.965347128595781911e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.140569783241753736e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.228358962117183433e-11+0.000000000000000000e+00j)
 (7.199999999999997513e+00+0.000000000000000000e+00j)  (1.362604087812264164e-01-1.892505677517034371e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.133097558682226097e-04-4.812162310359311313e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.830251411875735344e-07-2.349305071721113848e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.729598463677893064e-09-1.663112725739860138e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.441824389000252765e-10+1.098363660647669767e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.538910382921964229e-11-1.441103044409014722e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.360243986509950175e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.473056961973176881e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.881726397257594436e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.870219280418726248e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.039912372341713815e-11+0.000000000000000000e+00j)
 (7.275000000000000355e+00+0.000000000000000000e+00j)  (1.349080330547861306e-01-1.854405952643108438e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.056398941523627847e-04-4.638162646778559999e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.871712117040745639e-07-2.222284035985506837e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.744865763063372106e-09-1.582189984490924894e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.602386042386676654e-10+4.559924907939688811e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.608045311937327513e-11-8.337694211754561833e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.319285585526606719e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.306150037965657330e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.750539808559856569e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.623712134582238603e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.040050322175600909e-12+0.000000000000000000e+00j)
 (7.349999999999998757e+00+0.000000000000000000e+00j)  (1.335817165704939191e-01-1.817438320686992625e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.980629975806123798e-04-4.471622686650828828e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.881299830387675813e-07-2.103399757570403336e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.828829585708073650e-09-1.492678179937448786e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.491025559831417066e-10-1.540870462612090022e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.544029830229955380e-11-4.555989339678773012e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.284276537166641452e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.145105756342706992e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.585624199837156640e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.448948312120537279e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.389323564885578868e-12+0.000000000000000000e+00j)
 (7.424999999999997158e+00+0.000000000000000000e+00j)  (1.322807291028739174e-01-1.781558641116147770e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.905849139858835316e-04-4.312177610707110254e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.868427952253723304e-07-1.992296015788902786e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.022840881615901533e-09-1.394424459837603853e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.151653057013760433e-10-6.302675215936821003e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.608358634551107665e-11-1.361987185432766120e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.254139965331728508e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.992505315116370245e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.402238490942580294e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.380682569762329715e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.466920070638891439e-12+0.000000000000000000e+00j)
 (7.500000000000000000e+00+0.000000000000000000e+00j)  (1.310043668122270744e-01-1.746724890829694232e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.832105228138444480e-04-4.159482483797269110e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.841634325542037684e-07-1.888358008263359196e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.374307053179121171e-09-1.288743172668541913e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.797312752709875812e-11-8.936740285755328575e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.666212635354719777e-11+4.172858077783626493e-12j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.227746478070960035e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.850369295645265992e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.212334336739148672e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.410941801677585711e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.123881573831441579e-12+0.000000000000000000e+00j)
 (7.574999999999998401e+00+0.000000000000000000e+00j)  (1.297519510967894141e-01-1.712897044182038961e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.759438443114341915e-04-4.013211304722656431e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.807383361706497566e-07-1.790774509961388786e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.933587145628602815e-09-1.179690469203693813e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.948658549412042474e-11-9.414481844688548912e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.358953054670988312e-11+1.124087352817773303e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.203985222981602564e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.718956716008536110e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.022106450174967854e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.491787915315103072e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.005440198475703394e-11+0.000000000000000000e+00j)
 (7.649999999999996803e+00+0.000000000000000000e+00j)  (1.285228275022051170e-01-1.680036960813139843e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.687881450823908103e-04-3.873056092761148635e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.769379491775684323e-07-1.698649653060602606e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.732002751282602128e-09-1.074896936422089917e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.368032191929174949e-11-8.316828330315943877e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.376193688960258351e-12+1.584380853837528197e-11j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.181828792721707178e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.596461875841788131e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.833284167715648226e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.571204180549814981e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.093457407806160008e-11+0.000000000000000000e+00j)
 (7.724999999999999645e+00+0.000000000000000000e+00j)  (1.273163646851598330e-01-1.648108280714043541e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.617460411247239356e-04-3.738725976892172658e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.728544296583445140e-07-1.611128009126070457e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.754530678486809005e-09-9.840419797076936200e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.102600048741834677e-11-5.990839861943468874e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.719788713818187784e-12+1.598859022820365513e-11j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.160384916586958858e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.479737028243938371e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.647138810897382908e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.616518206874936105e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.159689581175683961e-11+0.000000000000000000e+00j)
 (7.799999999999998046e+00+0.000000000000000000e+00j)  (1.261319534282018540e-01-1.617076326002588396e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.548195973241476966e-04-3.609946248773534812e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.683581410749522638e-07-1.527496519153364803e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.930887645822379131e-09-9.154002548919606595e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.030431573790460262e-11-2.297125172284493003e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.301523210817524114e-12+1.325089302072165913e-11j)  (9.323858523566271576e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.138931570038621348e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.365639847185269176e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.468338746990985138e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.616102578744863330e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.208103261214594707e-11+0.000000000000000000e+00j)
 (7.874999999999996447e+00+0.000000000000000000e+00j)  (1.249690057029507334e-01-1.586908008926359373e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.480104199857320612e-04-3.486457350084915907e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.631872550202569934e-07-1.447239371126195497e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.153287818942160408e-09-8.725762945535864614e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.037732369616051276e-10+2.686356599900480652e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.381578749879827642e-11+8.889336672666333120e-12j)  (1.156482317317871525e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.116935645056810216e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.252307069986872052e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.305968326104631397e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.573157710418042097e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.251467982907974530e-11+0.000000000000000000e+00j)
 (7.949999999999999289e+00+0.000000000000000000e+00j)  (1.238269537790584601e-01-1.557571745648534539e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.413197373570249146e-04-3.368013788870317373e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.570382379852935183e-07-1.370042714083152539e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.310964790793858972e-09-8.531714353269888637e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.405853911212875170e-11+8.164197812032244790e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.811584234866080451e-11+1.817118543166714079e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.094057062529539570e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.139774194821263225e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.170704355010791422e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.499560439197204243e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.293690478476586260e-11+0.000000000000000000e+00j)
 (8.024999999999996803e+00+0.000000000000000000e+00j)  (1.227052493764394792e-01-1.529037375407346112e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.347484630661058062e-04-3.254383011203667024e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.496339910750900480e-07-1.295765372901444976e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.324416426942664089e-09-8.499141904944805737e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.991117128842944021e-11+1.298774400533491594e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.831003384400085755e-11-7.981878382596751403e-12j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.070140395133188133e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.029752438873765988e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.069451332033095023e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.411838633692686874e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.326414092748591018e-11+0.000000000000000000e+00j)
 (8.099999999999999645e+00+0.000000000000000000e+00j)  (1.216033628584296533e-01-1.501276084671970823e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.282972392157403334e-04-3.145344282747319161e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.407650177324668822e-07-1.224397466060701344e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.163069052936516987e-09-8.535711259851900667e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.295014338646364238e-12+1.611740519050237527e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.225348764915550512e-11-1.668298019934499471e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.045195937944834867e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.924753967940319180e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.000998130071952472e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.328682474955067311e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.342687930948225150e-11+0.000000000000000000e+00j)
 (8.174999999999998934e+00+0.000000000000000000e+00j)  (1.205207824636733288e-01-1.474260335947074653e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.219664590158985602e-04-3.040687649250546696e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.303120256558920415e-07-1.156019302682878128e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.839328400757832068e-09-8.558722741824427281e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.197036306129004101e-11+1.664290758497192194e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.378400292811118108e-12-1.967512269860236427e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.019372530916503759e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.826951445719205035e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.956341979834918344e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.268473929295694685e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.348175031157790058e-11+0.000000000000000000e+00j)
 (8.249999999999996447e+00+0.000000000000000000e+00j)  (1.194570135746606809e-01-1.447963800904978476e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.157562723037497430e-04-2.940213041070041688e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.182569917687061343e-07-1.090761168456654688e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.389695205773369940e-09-8.507597862710157030e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.282641688280436531e-10+1.397369589159489980e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.053384427993090777e-12-1.628371443591048524e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.992925070252774963e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.737168193262338951e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.923620740870454163e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.245783024760111518e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.355081415937805121e-11+0.000000000000000000e+00j)
 (8.324999999999999289e+00+0.000000000000000000e+00j)  (1.184115780209620550e-01-1.422361297549093809e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.096665801016355640e-04-2.843729566093355487e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.046819446351247247e-07-1.028763225763209621e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.624939137302970470e-10-8.341005875020105301e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.763722456408676964e-10+8.468266731329262154e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.653523594514695863e-12-9.906733705859286462e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.966179814070625456e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.654297539000793662e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.893646075732850963e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.267148666391258555e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.366018507200390715e-11+0.000000000000000000e+00j)
 (8.399999999999998579e+00+0.000000000000000000e+00j)  (1.173840134153158465e-01-1.397428731134712533e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.036970258105368297e-04-2.751055003855652748e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.897536226235442062e-07-9.701407527754360632e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.172261572570514136e-10-8.036059373260963880e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.949873495130164383e-10+1.557202029197314990e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.673414497028632407e-12-4.531188974224203152e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.939499999765721933e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.575304870535372790e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.862376682865602448e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.328148904939672365e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.368651544297775028e-11+0.000000000000000000e+00j)
 (8.474999999999996092e+00+0.000000000000000000e+00j)  (1.163738725208331853e-01-1.373143038593902659e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.978469903958921904e-04-2.662015479046986430e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.736983662402378199e-07-9.149616934246425863e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.794234812745863256e-10-7.597725061862099676e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.846463957310449548e-10-5.156343276068363872e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.501120731940951991e-12-2.407019749000788674e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.913253438029058141e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.495808355948280227e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.829916860461787118e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.414160839256427727e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.348043460296836709e-11+0.000000000000000000e+00j)
 (8.549999999999998934e+00+0.000000000000000000e+00j)  (1.153807226476839531e-01-1.349482136230221833e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.921155970659464521e-04-2.576445263639061986e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.567755699402681956e-07-8.632381494492248251e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.718594495437756247e-10-7.064655038267453782e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.522362819740918453e-10-1.073939369860831464e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.106377841771975385e-12-3.713184412177494335e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.887783416725348337e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.411100221029585510e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.797912045817180163e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.504909683026493128e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.300955235266343492e-11+0.000000000000000000e+00j)
 (8.624999999999998224e+00+0.000000000000000000e+00j)  (1.144041450777202318e-01-1.326424870466321772e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.865017279862109591e-04-2.494186640766438297e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.392557870012223597e-07-8.149282280336792309e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.363508685297918854e-10-6.496164131383337592e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.034445562728356636e-10-1.470555500301363972e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.824537487355122569e-12-6.443299366813945870e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.863384732727260861e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.317390288355739671e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.767329679832241318e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.580389409107555423e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.237479595733237878e-11+0.000000000000000000e+00j)
 (8.699999999999995737e+00+0.000000000000000000e+00j)  (1.134437345155822618e-01-1.303950971443474695e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.810040523295179518e-04-2.415089763456467517e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.214060657156162852e-07-7.699435618521368216e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.848582218877857831e-10-5.946661233766511619e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.445357731797464052e-11-1.647249896600557026e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.493709284289714443e-12-7.263650904362437629e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.840287416195604756e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.213026039351892159e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.737521215685719852e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.625662307041673740e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.170855379921730417e-11+0.000000000000000000e+00j)
 (8.774999999999998579e+00+0.000000000000000000e+00j)  (1.124990985649153563e-01-1.282041009286784966e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.756210622215778615e-04-2.339012455847655047e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.034832014890503202e-07-7.281576367210810845e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.049855590238974890e-09-5.447279594815693185e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.298701424437703828e-11-1.568380630428054056e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.101261218437768593e-11-4.469509472639992831e-12j)  (9.269910962613271197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.818650658191019218e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.099443231744061018e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.706461536951083352e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.633374264832088013e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.107200951110301949e-11+0.000000000000000000e+00j)
 (8.849999999999997868e+00+0.000000000000000000e+00j)  (1.115698572284030687e-01-1.260676352863311991e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.703511114685524879e-04-2.265819929126902232e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.857325435146696641e-07-6.894095925302333932e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.064464449957141741e-09-5.004056330531937285e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.551446718833818581e-11-1.293854773237119095e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.140472581291627664e-11-4.928178755154613671e-14j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.798567816014567282e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.981610994118647486e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.671726925707022524e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.603997278193099768e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.046375932867236511e-11+0.000000000000000000e+00j)
 (8.925000000000000711e+00+0.000000000000000000e+00j)  (1.106556424303946629e-01-1.239839130872769091e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.651924516593413611e-04-2.195384413027938659e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.683858609812345048e-07-6.535011689568277637e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.049224914884221698e-09-4.607294484518231133e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.817132986285865530e-11-9.604157676612468338e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.229827398247137008e-12+2.609596524387023745e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.780080315227944739e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.867759716575634499e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.631775415061498057e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.544431113600763780e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.920595911606552061e-12+0.000000000000000000e+00j)
 (8.999999999999998224e+00+0.000000000000000000e+00j)  (1.097560975609756240e-01-1.219512195121951609e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.601432613561346029e-04-2.127584729235337607e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.516519908289908929e-07-6.201909413303750059e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.007771584684825010e-09-4.245268822820141892e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.668486627330628655e-11-6.769320343742819921e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.568213055420228861e-12+2.856952531622826928e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.763194997727373472e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.768241178941249669e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.587057468362408825e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.465764366181292309e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.573749144634347542e-12+0.000000000000000000e+00j)
 (9.074999999999997513e+00+0.000000000000000000e+00j)  (1.088708770403917364e-01-1.199679085844537405e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.552016662678085416e-04-2.062305848515360522e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.356999620619584289e-07-5.891933171834896891e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.327780201555114320e-10-3.917798780960256395e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.967001339260673750e-11-4.661958636340254088e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.848609478101416889e-12+3.144015698697376437e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.747897659534133371e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.693522522526267325e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.540531273784700296e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.381047176158517301e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.556712968738823243e-12+0.000000000000000000e+00j)
 (9.150000000000000355e+00+0.000000000000000000e+00j)  (1.079996459028003120e-01-1.180323998937708382e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.503657508208983530e-04-1.999438474959315938e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.206394845631295424e-07-5.601866457727571523e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.218404385756669736e-10-3.641076223677102082e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.203462900616245136e-11-3.010233139570690660e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.306808611188025945e-12+5.388825038232082442e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.734156424964539456e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.651638311224995132e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.497393864456366445e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.303922535426449866e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.835445825133036001e-12+0.000000000000000000e+00j)
 (9.224999999999997868e+00+0.000000000000000000e+00j)  (1.071420793983783731e-01-1.161431754995971739e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.456335636052904060e-04-1.938878689579399278e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.065035331414769953e-07-5.328306568858352467e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.922326635099653160e-10-3.435922473093293912e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.538895227255974276e-11-1.498108814521845266e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.692082527490444671e-12+8.645052822612291684e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.721912295357282949e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.645873998444394749e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.463975807057321197e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.248141659553762886e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.018040469480268366e-11+0.000000000000000000e+00j)
 (9.299999999999997158e+00+0.000000000000000000e+00j)  (1.062978626128700949e-01-1.142987770030861640e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.410031202587130318e-04-1.880527666822484167e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.932365245849058220e-07-5.067931171059428359e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.785628215962478219e-10-3.306897973323214737e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.942556744450715697e-11+2.029643941007388852e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.893702127903554698e-12+1.069554473927002090e-11j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.711059438626604954e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.673662400202284608e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.445680603104916832e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.226014288757211661e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.032756469378434794e-11+0.000000000000000000e+00j)
 (9.375000000000000000e+00+0.000000000000000000e+00j)  (1.054666901037089044e-01-1.124978027772895184e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.364724073389582132e-04-1.824291457552363422e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.806939726340967595e-07-4.817851390967189572e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.124080477379875444e-10-3.232620449112168115e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.006555456214606633e-10+2.334850231009530664e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.600789000854920159e-12+1.044640514113440516e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.701422456028589493e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.727209320378928549e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.444210918992143169e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.243535679642256087e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.014800075465444313e-11+0.000000000000000000e+00j)
 (9.449999999999997513e+00+0.000000000000000000e+00j)  (1.046482655518950478e-01-1.107389053459206969e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.320393897777347928e-04-1.770080815785680212e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.686612612781796331e-07-4.575986982453634847e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.028420784699651107e-10-3.178021288906385246e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.385010766459299769e-11+4.659983544656270234e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.440050658151812834e-12+8.107196611854211141e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.692739976877150760e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.795442513758192367e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.455464774460616956e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.294845136618202183e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.711827900993963960e-12+0.000000000000000000e+00j)
 (9.524999999999996803e+00+0.000000000000000000e+00j)  (1.038423014288537422e-01-1.090207889016837559e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.277020229318808776e-04-1.717811037458010946e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.568931377215399416e-07-4.341326347279471124e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.360893670725389932e-10-3.116652676002402293e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.829459808394924213e-11+6.446818360492580533e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.801712878348062732e-12+4.272149743328888914e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.684662555165438984e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.866319280391685758e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.469988104326321923e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.362790151557495792e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.234217515384945447e-12+0.000000000000000000e+00j)
 (9.599999999999999645e+00+0.000000000000000000e+00j)  (1.030485186775440126e-01-1.073422069557750103e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.234582684611158060e-04-1.667401779633013417e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.451636603964945733e-07-4.113941729920922360e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.926543588643921712e-10-3.042490749569028289e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.093747266346378453e-11+7.179912528810694836e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.100676348084489702e-12-2.244821828382133229e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.676768578367591628e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.928708855901706979e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.476255217007287876e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.426406527972666593e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.918889943735924948e-12+0.000000000000000000e+00j)
 (9.674999999999997158e+00+0.000000000000000000e+00j)  (1.022666464071243370e-01-1.057019601107228590e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.193061117347653514e-04-1.618776837824110863e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.333088783360578468e-07-3.894738693369088489e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.651882221562530480e-10-2.963038644542730213e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.058533692721129173e-11+7.202936930166099490e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.269239634999674382e-12-4.249319566818975805e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.668596557747265546e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.973575251857195629e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.464851343371851361e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.468813277023389324e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.798764932329025384e-12+0.000000000000000000e+00j)
 (9.749999999999996447e+00+0.000000000000000000e+00j)  (1.014964216005205255e-01-1.040988939492518660e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.152435776519461593e-04-1.571863875154761109e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.212480759140142963e-07-3.685048414721564230e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.629329623314748587e-10-2.881802608932704944e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.937366440584394902e-11+7.474064891995074494e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.893933062607017420e-12-6.926487056987245745e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.659687779990054617e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.994545713107873031e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.431307035624577216e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.480691617780477249e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.743341916729731593e-12+0.000000000000000000e+00j)
 (9.824999999999999289e+00+0.000000000000000000e+00j)  (1.007375888342764148e-01-1.025318970323424277e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.112687419496487435e-04-1.526594115192460646e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.089809535018241562e-07-3.486230064680089501e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.003907886144521393e-10-2.784214526581141306e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.087798266757378814e-11+8.750395105681625214e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.362509252845333678e-12-7.869379518457966533e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.649631119948768822e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.988065106462029503e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.376678588825844388e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.459464919215127753e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.619891894872196537e-12+0.000000000000000000e+00j)
 (9.899999999999996803e+00+0.000000000000000000e+00j)  (9.998990001010001072e-02-1.009998990001010483e-02j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.073797362520777990e-04-1.482902024165815209e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.965696857769500556e-07-3.299410412586183951e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.078126346002322491e-09-2.637640452886426628e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.509366783810435319e-11+1.106036147578072398e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.880721245540296443e-12-6.644807854279741014e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.638101964907497985e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.953320311896048250e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.306359622249139228e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.406783199442659261e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.412556124441725421e-12+0.000000000000000000e+00j)
 (9.974999999999999645e+00+0.000000000000000000e+00j)  (9.925311409754915271e-02-9.950186876947283640e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.035747468384715314e-04-1.440725012589335024e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.841196822969305089e-07-3.125381405507047646e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.269114640186396016e-09-2.407429143952711223e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.428448145202267265e-11+1.372458747054906353e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.364415250216650115e-12-2.901507766598125530e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.624889021584506503e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.892057131380479609e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.228209269974348815e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.326931783771372535e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.207899437389423836e-12+0.000000000000000000e+00j)
 (1.004999999999999893e+01+0.000000000000000000e+00j)  (9.852699688733121408e-02-9.803681282321514978e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.998520086539842507e-04-1.400003179970683896e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.717682536629584094e-07-2.964572021304603426e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.421883443562706475e-09-2.079645133361529214e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.327453974900182883e-11+1.566280047947738387e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.003747265651966629e-11+2.418245728700544816e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.609905438564091242e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.808327565832504356e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.150877310536824988e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.227236923910347219e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.101491931141834573e-12+0.000000000000000000e+00j)
 (1.012500000000000178e+01+0.000000000000000000e+00j)  (9.781132075471696274e-02-9.660377358490563129e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.962097968669360485e-04-1.360679113388976540e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.596794300891160177e-07-2.816983261141935974e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.480089384958703478e-09-1.674962440080653508e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.172311382628459666e-11+1.585818787097935200e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.401596726133266533e-12+6.903013881064551303e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.593183540139449793e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.708112191958841139e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.082551433622208714e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.119503734338987542e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.126011825731971911e-12+0.000000000000000000e+00j)
 (1.019999999999999574e+01+0.000000000000000000e+00j)  (9.710586443259715261e-02-9.520182787509528372e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.926464181657951342e-04-1.322697737901918778e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.480347458571349078e-07-2.682048962265838596e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.405876018286310653e-09-1.244900733155629369e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.096954611567867377e-10+1.388602726164149936e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.165906755357840607e-12+8.636557682936757161e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.574855080105841533e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.598703841258658405e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.029844640397656764e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.020116026508312498e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.258959325373430237e-12+0.000000000000000000e+00j)
 (1.027499999999999858e+01+0.000000000000000000e+00j)  (9.641041279373217809e-02-9.383008544402160478e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.891602033234531378e-04-1.286006208718600094e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.370113287445469614e-07-2.558494460263394492e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.193979579051998117e-09-8.550311963516614508e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.462103406596103842e-10+1.011874118545532080e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.808561148327215566e-13+7.895076515733213871e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.555120924160727078e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.487772034583922744e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.967120661856554206e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.461368060906829900e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.467915498553674252e-12+0.000000000000000000e+00j)
 (1.035000000000000142e+01+0.000000000000000000e+00j)  (9.572475664177204635e-02-9.248768757659134310e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.857495017964471676e-04-1.250553832696764953e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.267481548510874407e-07-2.444311602232993236e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.733904120685259943e-10-5.653448835506115250e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.655521783749556886e-10+5.376051014485000177e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.455352906139181522e-12+6.242260962047841035e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.534215234072034123e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.382178667139648783e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.839555321701603705e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.069906733580759741e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.722000061101188137e-12+0.000000000000000000e+00j)
 (1.042499999999999538e+01+0.000000000000000000e+00j)  (9.504869251064174129e-02-9.117380576560363270e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.824126785762377769e-04-1.216292007998200330e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.173098937762039557e-07-2.336924754505468583e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.996283993597085085e-10-4.133740398670217168e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.668821228309066154e-10+4.416453931408276522e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.596933552241678980e-12+4.565375712288219982e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.512369591515689521e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.286831164328687440e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.899675758042316208e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.978379076208747224e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.968371721506842395e-12+0.000000000000000000e+00j)
 (1.049999999999999822e+01+0.000000000000000000e+00j)  (9.438202247191013194e-02-8.988764044943824486e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.791481132331345521e-04-1.183174172988394441e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.086598986098207480e-07-2.233545105774701115e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.390222801989589606e-10-4.025629876993755753e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.514265335667356327e-10-4.035196859362907488e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.142091564051321367e-12+2.859129635699123145e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.489782296450734614e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.203992550453220387e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.012279640353301653e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.030713678187356252e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.122443973893729461e-12+0.000000000000000000e+00j)
 (1.057500000000000107e+01+0.000000000000000000e+00j)  (9.372455394978090881e-02-8.862841981066751917e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.759542009802338147e-04-1.151155756814335653e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.006516794065352478e-07-2.131653274648294849e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.531338490985369188e-10-5.013888290343445157e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.223958722015506539e-10-7.420900252730804715e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.994736041669664527e-12+1.320711729478227922e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.466597436037444501e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.133355844009936608e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.048447543233060689e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.071248589630764002e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.094702519755701427e-12+0.000000000000000000e+00j)
 (1.064999999999999503e+01+0.000000000000000000e+00j)  (9.307609954335910318e-02-8.739539863226210292e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.728293554440586753e-04-1.120194124265098132e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.930448528458949655e-07-2.029510907086683791e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.515209304664972422e-10-6.578927187197343175e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.650398826389001548e-11-9.245259648948269343e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.522581809804153717e-12+3.761041412220090749e-13j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.442897051212731669e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.072830945081390496e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.095356722204030495e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.023034215325436142e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.832206452130641923e-12+0.000000000000000000e+00j)
 (1.072499999999999787e+01+0.000000000000000000e+00j)  (9.243647685586700580e-02-8.618785720826761462e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.697720125384806706e-04-1.090248507989740700e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.855463401604676098e-07-1.926569340671748228e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.646690181362588757e-10-8.239491465455494925e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.228368839064069939e-11-9.522911624698447016e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.389748217717310799e-12-2.771503232891471164e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.418707504116059529e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.019628724251083982e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.147721270235283165e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.897857477517657208e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.345065818259211198e-12+0.000000000000000000e+00j)
 (1.080000000000000071e+01+0.000000000000000000e+00j)  (9.180550833049982984e-02-8.500510030601834618e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.667806344751416681e-04-1.061279923950175850e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.778695949238999123e-07-1.823642858583008206e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.208735010273166107e-10-9.744416793995010332e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.573695475790368291e-11-8.741266823706982201e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.386217391040758114e-12-1.464149267489477881e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.394018066048681906e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.971144160852179542e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.197543471840196379e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.760988563039751132e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.707522497565988421e-12+0.000000000000000000e+00j)
 (1.087499999999999467e+01+0.000000000000000000e+00j)  (9.118302109262418909e-02-8.384645617712573398e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.638537127584421295e-04-1.033251071677843895e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.697973206934610166e-07-1.722771981926272880e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.464476585433490329e-10-1.110146583134260136e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.531996771592873906e-12-7.491912855692237813e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.478904744462101918e-12-3.133356384768475360e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.368806677021768167e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.925373152049751275e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.235518284049785992e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.683720731473833678e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.039320743779581970e-12+0.000000000000000000e+00j)
 (1.094999999999999751e+01+0.000000000000000000e+00j)  (9.056884679803976768e-02-8.271127561464820463e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.609897692309928405e-04-1.006126227585216090e-04j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.612311369518723943e-07-1.626797125682597259e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.503287767100375355e-10-1.245416872905108295e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.818988792164963687e-13-6.232305742347613392e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.411697954042660381e-13-4.092989878430833614e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.343066107477935887e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.880923914482422752e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.253723603563476293e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.708852913950384605e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.474469038539428198e-12+0.000000000000000000e+00j)
 (1.102500000000000036e+01+0.000000000000000000e+00j)  (8.996282148703853287e-02-8.159893105400320076e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.581873548669767955e-04-9.798711440736150959e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.522155609184218953e-07-1.538746327260084380e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.224248363818433379e-10-1.390473576480473963e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.497926901195011703e-12-5.328994584861810145e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.988782327936727114e-12-3.490377848546654052e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.316824306865683777e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.836867508235699646e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.248065018159204215e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.838009187821878430e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.117697024428983625e-12+0.000000000000000000e+00j)
 (1.109999999999999432e+01+0.000000000000000000e+00j)  (8.936478544400616730e-02-8.050881571532091802e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.554450468336656755e-04-9.544529670318676435e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.429308121585652026e-07-1.461186739838361182e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.443923507655142745e-10-1.538878161538452167e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.418412453595469973e-12-5.026201732915869254e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.324947686014641873e-12-1.823833652480133451e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.290155359927226433e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.792643175191100129e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.219283338978166565e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.034270597501402064e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.997406928575986839e-12+0.000000000000000000e+00j)
 (1.117499999999999716e+01+0.000000000000000000e+00j)  (8.877458306232594021e-02-7.944034278507917241e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.527614450229788999e-04-9.298401791005485751e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.336571872841181993e-07-1.395695477596941058e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.055210334485186964e-10-1.666772063716922744e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.976191376033701530e-12-5.231363864884726248e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.525022700375871802e-12-1.474934095417885555e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.263180932198801179e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.748083301826786283e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.172277816398657049e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.233800771575145569e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.052949508374876633e-12+0.000000000000000000e+00j)
 (1.125000000000000000e+01+0.000000000000000000e+00j)  (8.819206271435570121e-02-7.839294463498285015e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.501351694942904544e-04-9.060025675584390114e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.247214315176543583e-07-1.342566628786390558e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.138347948819550500e-10-1.743759693124699630e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.272598745741698738e-11-5.506450555782592978e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.137836578481742470e-12+1.050598124808039890e-12j)  (4.661929261783135788e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.236064817378489442e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.703488697533698176e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.114393272845378474e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.366430963960340051e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.178774598531681070e-12+0.000000000000000000e+00j)
 (1.132500000000000284e+01+0.000000000000000000e+00j)  (8.761707662625899118e-02-7.736607207616686376e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.475648599366829366e-04-8.829112073669535279e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.164395922755904811e-07-1.300792256490042992e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.043521744130208780e-10-1.747839682555300970e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.390181298455822063e-11-5.433864498735738731e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.562150401213967694e-12+1.795806493621410568e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.209004232402806715e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.659646879991544798e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.053695821388491089e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.379942366849217540e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.283245332793115774e-12+0.000000000000000000e+00j)
 (1.139999999999999680e+01+0.000000000000000000e+00j)  (8.704948075748322744e-02-7.635919364691512792e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.450491774937567662e-04-8.605384454806553956e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.090689891563359089e-07-1.268272547251345792e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.145804205300080912e-10-1.674525840131963312e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.493968642451105880e-11-4.936746547178968426e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.039631736603931214e-12+2.137107204860449027e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.182220848368580418e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.617732874920635456e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.978422939368592180e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.254071511224578889e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.314138103579859680e-12+0.000000000000000000e+00j)
 (1.147499999999999964e+01+0.000000000000000000e+00j)  (8.648913468468683030e-02-7.537179493218896034e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.425868084657198735e-04-8.388578737285188247e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.027761727586305842e-07-1.242167543414167340e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.857388612849657400e-10-1.536483305564869431e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.393807524920291233e-11-4.193165011324490989e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.889893503694717457e-12+2.299574149622360584e-12j)  (5.782411586589357623e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.155952939347250784e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.579107204281844726e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.532351643428686733e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.994528326961218704e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.251178206028750190e-12+0.000000000000000000e+00j)
 (1.155000000000000249e+01+0.000000000000000000e+00j)  (8.593590148992763522e-02-7.440337791335723504e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.401764688786590377e-04-8.178442829777516352e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.976225036602938064e-07-1.219303956313897251e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.967917225536582084e-10-1.357899160690405901e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.111812449147355156e-11-3.367230221652227628e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.101742564981796852e-12+2.869703472189944035e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.130448396523083866e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.545082166637610230e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.237930866735500192e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.613568008365744113e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.093465786075559722e-12+0.000000000000000000e+00j)
 (1.162499999999999645e+01+0.000000000000000000e+00j)  (8.538964765293244330e-02-7.345346034660857511e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.378169088187733806e-04-7.974735976087737324e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.935659669269139875e-07-1.196565717691671966e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.393027861858435965e-10-1.168741666105426502e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.739273996578623958e-11-2.513059849027980498e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.990979692102565695e-12+4.192693028701971010e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.105957340158526131e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.516741367090277774e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.096117883967231096e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.116491753226643437e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.863559972921642163e-12+0.000000000000000000e+00j)
 (1.169999999999999929e+01+0.000000000000000000e+00j)  (8.485024294727683269e-02-7.252157516861268589e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.355069156361477672e-04-7.777227939550923771e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.904755144880569448e-07-1.171211993263842419e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.185246113071837112e-10-9.996072756024536152e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.374889617323466059e-11-1.601461704026648433e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.152929106491436134e-13+5.769956252665127102e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.082722910455466177e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.494861378630259351e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.069270835117960246e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.508157222919377299e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.625347992376154693e-12+0.000000000000000000e+00j)
 (1.177500000000000213e+01+0.000000000000000000e+00j)  (8.431756034031354097e-02-7.160726992807943565e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.332453154127051932e-04-7.585698087902314644e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.881521664551439919e-07-1.141094203222228288e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.530908416436119291e-10-8.758785300741523429e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.087592777396751463e-11-4.872660321003468132e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.419945096826134467e-12+6.686922464716009746e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.060969464071081382e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.479915610986437779e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.100788284773872265e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.813253621347416334e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.487987189797618871e-12+0.000000000000000000e+00j)
 (1.184999999999999609e+01+0.000000000000000000e+00j)  (8.379147589669257157e-02-7.071010624193469450e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.310309723469211304e-04-7.399934451413487909e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.863514242843568766e-07-1.104784686624737146e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.720024551232624229e-10-8.118251645312553037e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.770693083288054044e-11+1.068553545550363522e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.110520305291059081e-12+6.434452723509283888e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.040888585900544810e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.472087777287013095e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.142045277671465222e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.089909809044669460e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.561917484183779970e-12+0.000000000000000000e+00j)
 (1.192499999999999893e+01+0.000000000000000000e+00j)  (8.327186868532575337e-02-6.982965927490630137e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.288627859517725094e-04-7.219732835971347023e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.848051305601925598e-07-1.061653961641667827e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.090454613875835757e-10-8.061837655015654336e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.070829358793015094e-11+3.177138382685772857e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.696829114994933180e-12+4.950237790360180586e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.022624626542190137e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.471234674125710145e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.168371407241507056e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.421463799030434600e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.875493551538681620e-12+0.000000000000000000e+00j)
 (1.200000000000000178e+01+0.000000000000000000e+00j)  (8.275862068965517127e-02-6.896551724137930071e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.267396862659276105e-04-7.044896078730382926e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.832448375631996331e-07-1.011916300675848697e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.950813368345617420e-10-8.398766398209254509e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.598715405102961137e-11+5.623416523450201005e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.680600187816893070e-12+2.197426768793710327e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.006262351587597916e-07+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.476812241388430228e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.177955355313907912e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.888790195080457940e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.334968655208894091e-12+0.000000000000000000e+00j)
 (1.207499999999999574e+01+0.000000000000000000e+00j)  (8.225161672108957656e-02-6.811728092843860605e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.246606276702345970e-04-6.875233527986525394e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.814291593422263219e-07-9.566197201780932192e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.480476745256400447e-10-8.775229872846560452e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.212612825226687126e-11+7.976488047719461838e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.261136250924479866e-12-1.664189655736528244e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.918192498014706997e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.487852111755034396e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.180066669525499603e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.541874956120281102e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.774850704010182066e-12+0.000000000000000000e+00j)
 (1.214999999999999858e+01+0.000000000000000000e+00j)  (8.175074433548085162e-02-6.728456323907889072e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.226245823007104138e-04-6.710560800449100790e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.791737222523174410e-07-8.975275213394871504e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.631786611961201643e-10-8.759855111837560963e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.034527021780336785e-11+9.860460523707715269e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.632596411195348322e-12-5.723552898719717313e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.792439693349325740e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.503080320258387155e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.182578224198836905e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.389648348378039130e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.039236837703429072e-12+0.000000000000000000e+00j)
 (1.222500000000000142e+01+0.000000000000000000e+00j)  (8.125589375251845992e-02-6.646698875461632371e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.206305342799475022e-04-6.550699816852471565e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.763769632537202654e-07-8.368538138089674393e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.100944312633732788e-10-7.998092166505556461e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.271230147739020331e-11+1.103640859418230569e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.818923083222490941e-12-8.457767705775271339e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.684206942523327711e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.521193437119680983e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.185414237181558969e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.404625829536721423e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.041621391435827977e-12+0.000000000000000000e+00j)
 (1.229999999999999538e+01+0.000000000000000000e+00j)  (8.076695777792373965e-02-6.566419331538519283e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.186774758949739973e-04-6.395479055129256495e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.730321380980919027e-07-7.768739087908148238e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.415767038202377950e-10-6.363145019794923561e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.838645217429311471e-11+1.131051624569809149e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.030317456777556389e-12-8.622398787609582651e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.591779188282140803e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.541200205661400461e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.181102575967657657e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.526159991505838044e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.796353065248055115e-12+0.000000000000000000e+00j)
 (1.237499999999999822e+01+0.000000000000000000e+00j)  (8.028383172833250536e-02-6.487582361885456915e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.167644064228935447e-04-6.244733912161675436e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.692183205602986326e-07-7.195015888572568672e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.104395904293850564e-10-4.012559745393351315e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.943141683155884796e-11+1.055229433584657758e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.156148636614213982e-12-5.960503000851766630e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.512997682398186985e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.562669453141460091e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.159691810672447208e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.668048187259669307e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.415590549095625467e-12+0.000000000000000000e+00j)
 (1.245000000000000107e+01+0.000000000000000000e+00j)  (7.980641335876026421e-02-6.410153683434559845e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.148903337000735207e-04-6.098307047262331061e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.650706076451950148e-07-6.659634504656432969e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.851243615260929374e-10-1.327400029979462725e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.623314595509534840e-11+8.832010034978641925e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.897306905109636461e-12-1.356215063325635736e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.445387862810105682e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.585745201495016077e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.113988043199296623e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.745582200982321121e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.056482246723536528e-12+0.000000000000000000e+00j)
 (1.252499999999999503e+01+0.000000000000000000e+00j)  (7.933460279254639369e-02-6.334100023357000855e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.130542779476199629e-04-5.956048595118109524e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.607381948661899825e-07-6.166758616181679085e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.575449836588784542e-10+1.212772199432886439e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.576649364714903750e-11+6.416501520970343728e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.367956773332418260e-12+3.299486100287141411e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.386302105386506997e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.610897989772252766e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.041894398631717583e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.714013950380097693e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.826446177073415741e-12+0.000000000000000000e+00j)
 (1.259999999999999787e+01+0.000000000000000000e+00j)  (7.886830245368053882e-02-6.259389083625441393e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.112552769517140760e-04-5.817816174540286264e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.563435065600251984e-07-5.713563317442655837e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.431630359292222226e-10+3.156207333936029032e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.066941504440094986e-10+3.602484969484572790e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.200390198055179444e-12+5.721663537637803221e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.333081975768061521e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.638521772090071571e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.945094900139712339e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.595693784206450442e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.719257935855183692e-12+0.000000000000000000e+00j)
 (1.267500000000000071e+01+0.000000000000000000e+00j)  (7.840741700141889980e-02-6.185989507015298046e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094923915244527796e-04-5.683474670338103729e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.519545058347298111e-07-5.293226837383603896e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.759971672865130849e-10+4.177711336029934670e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.081688637874430329e-10+6.609356102362051591e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.321299845202190796e-12+4.603416885792240398e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.283237902736607819e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.668567158165683237e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.826426586216015552e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.475033335756403753e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.655678339786078250e-12+0.000000000000000000e+00j)
 (1.274999999999999467e+01+0.000000000000000000e+00j)  (7.795185326709977436e-02-6.113870844478416430e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.077647102633808181e-04-5.552895816224569995e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.475777479249301818e-07-4.898810788121643689e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.953073666960502681e-13+4.141379712053592476e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.969806932534995386e-11-2.042772108049830299e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.554786847076351331e-12+8.069614986563247476e-13j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.234630484404043559e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.700364342642446672e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.689672719953369511e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.448243237375928449e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.574057698407516232e-12+0.000000000000000000e+00j)
 (1.282499999999999751e+01+0.000000000000000000e+00j)  (7.750152019307399165e-02-6.043003523826433535e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.060713529449533281e-04-5.425957643292685285e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.431737681318584272e-07-4.526791179633266541e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.373106479812730882e-10+3.122451893462055007e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.305273099212688830e-11-4.039644133177617052e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.450054093932571592e-12-3.105598748445873133e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.185626203212021355e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.732668286110425044e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.543205165487154973e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.549903272087806309e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.467174835861062365e-12+0.000000000000000000e+00j)
 (1.290000000000000036e+01+0.000000000000000000e+00j)  (7.705632877366944133e-02-5.973358819664297166e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.044114723098868935e-04-5.302543871788668710e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.386893810754579675e-07-4.179046299748589141e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.998037489076476282e-10+1.392048186949574175e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.334026572846954630e-11-5.013639293956796756e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.229576475857493553e-12-4.835142217042837553e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.135198659142640734e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.763857307188374508e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.404270764325303690e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.728564886807118170e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.352995733897128281e-12+0.000000000000000000e+00j)
 (1.297499999999999432e+01+0.000000000000000000e+00j)  (7.661619199811046943e-02-5.904908824517187543e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.027842543731180254e-04-5.182543313662968441e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.340949361224630608e-07-3.862603501699126832e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.648924542396176974e-10-6.286084220560407576e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.691001637640238457e-11-5.069829639420449041e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.830002791148731316e-12-3.892509455449812446e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.082955666716557118e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.792196757232541814e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.298110472925044467e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.900209915083182431e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.232848814039825371e-12+0.000000000000000000e+00j)
 (1.304999999999999716e+01+0.000000000000000000e+00j)  (7.618102479531824178e-02-5.837626421097185173e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.011889176081179830e-04-5.065849328833178767e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.294126504513416348e-07-3.587341162516968845e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.332009387397180753e-10-2.451770147291247829e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.770344382605180834e-11-4.713712059691021882e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.108153187648067815e-12-1.471321532667567154e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.029088123253816799e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.816110142069451924e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.248891331196007179e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.013129496614512947e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.080594434731135280e-12+0.000000000000000000e+00j)
 (1.312500000000000000e+01+0.000000000000000000e+00j)  (7.575074398052124292e-02-5.771485255658761332e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.962471138690086412e-05-4.952359351784236976e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.247271520255900544e-07-3.362622873939119236e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.301997259736737535e-10-3.650112087835645042e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.509657703529369826e-11-4.561211980165097537e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.393633173016378063e-12+7.093224634435867539e-13j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.974252144606950123e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.834418132165005814e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.266547514007261411e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.068540074437160878e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.862827999110105371e-12+0.000000000000000000e+00j)
 (1.320000000000000284e+01+0.000000000000000000e+00j)  (7.532526820360646580e-02-5.706459712394428702e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.809091395147410378e-05-4.841974487801507495e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.201775776897966397e-07-3.193990165421737643e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.000211497582603718e-10-3.992462538548636267e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.439466658922915457e-11-4.990634938461883960e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.467275859485375719e-13+1.443357714787212265e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.919407156133577904e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.846500134768768923e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.338864405929816528e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.099204168058086465e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.567919494479466367e-12+0.000000000000000000e+00j)
 (1.327499999999999680e+01+0.000000000000000000e+00j)  (7.490451789914694125e-02-5.642524888824630540e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.658683005318766904e-05-4.734599175038217732e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.159356385881938502e-07-3.080649401126401951e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.128799506280293990e-11-3.519891620182796173e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.961749847540813739e-11-5.908143657244242618e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.888201662158631106e-13+6.110646502402251666e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.865637915978072997e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.852340053853730591e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.434936520480470587e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.132553397058358899e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.232298854676509408e-12+0.000000000000000000e+00j)
 (1.334999999999999964e+01+0.000000000000000000e+00j)  (7.448841523804210218e-02-5.579656572137985972e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.511178833567178459e-05-4.630140916351397929e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.121743714961680561e-07-3.014120168338574468e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.112441829496410222e-11-2.519418828890142749e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.757287275400774459e-11-6.777425268101953130e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.167145960988305743e-13-7.829915630539211863e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.813988194517862729e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.852456928017656580e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.516969387331864185e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.167001221075300054e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.954172226137157232e-12+0.000000000000000000e+00j)
 (1.342500000000000249e+01+0.000000000000000000e+00j)  (7.407688408071205766e-02-5.517831216440376857e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.366513860559575616e-05-4.528510092340298733e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.090319451282067800e-07-2.978355934800951381e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.419293447107407333e-11-1.413038406808171677e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.198553563437351452e-13-6.997663962123009364e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.524528997436012425e-13-1.364923041343659850e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.765328788476885364e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.847763338916763712e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.552551796789089958e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.175206407626540442e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.857833392376404465e-12+0.000000000000000000e+00j)
 (1.349999999999999645e+01+0.000000000000000000e+00j)  (7.366984993178719854e-02-5.457025920873128516e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.224624927640677821e-05-4.429619863312840252e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.065771695287175484e-07-2.951612017004714449e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.498730349701743964e-10-6.108120532618682417e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.496571473311947398e-11-6.398123896597504303e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.912226300131929357e-12-5.621191088796009281e-13j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.720273356979488237e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.839399477435010276e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.522738049590084316e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.123741311898640428e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.985583064618063629e-12+0.000000000000000000e+00j)
 (1.357499999999999929e+01+0.000000000000000000e+00j)  (7.326723989623848410e-02-5.397218408562687655e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.085450536335535135e-05-4.333386150632627219e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.047861494221035902e-07-2.909951863826888031e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.678996829895862919e-10-3.729975044124448015e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.433398894776243645e-11-5.370911537581084886e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.116007407291284990e-12+9.850230174711013289e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.679143538065822358e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.828558722488243641e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.426217975102592378e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.991400201991885358e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.231408363417714384e-12+0.000000000000000000e+00j)
 (1.365000000000000213e+01+0.000000000000000000e+00j)  (7.286898263689625677e-02-5.338387006366025755e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.948930735921087375e-05-4.239727664176309375e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.035384782235338582e-07-2.831646409889812688e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.814060033073013498e-10-7.276205489735438856e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.788176028369053470e-11-4.476349289355860805e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.223895420122214125e-12+2.223014182027535262e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.641972881509671637e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.816294498501504840e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.280587337110775354e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.780208210943581304e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.424080967566835083e-12+0.000000000000000000e+00j)
 (1.372499999999999609e+01+0.000000000000000000e+00j)  (7.247500833330586256e-02-5.280510625377477646e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.815007110699488667e-05-4.148565923498622761e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.026354815703911827e-07-2.701281405204057470e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.628210838698680913e-10-1.490565815391153366e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.973323994672150338e-11-3.949985081860888556e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.123239088136371943e-13+2.643686582904901500e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.608531494429094489e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.803314900462031121e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.118876341941031441e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.521380831731131604e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.442858145609070910e-12+0.000000000000000000e+00j)
 (1.379999999999999893e+01+0.000000000000000000e+00j)  (7.208524864187214332e-02-5.223568742164648795e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.683622845251582267e-05-4.059825216401618283e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.018354669364355755e-07-2.512456718995329192e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.041308217856254082e-10-2.389731508070228146e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.328366820807029541e-11-3.616433177811808142e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.324092873553333718e-12+2.359140854185998450e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.578353048268565390e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.789818739364495602e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.978087400221622676e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.273579427071068931e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.262750521560228075e-12+0.000000000000000000e+00j)
 (1.387500000000000178e+01+0.000000000000000000e+00j)  (7.169963665724667090e-02-5.167541380702462932e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.554722811591915211e-05-3.973432457927226894e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.008957448003579810e-07-2.268487129557411850e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.151875620607649285e-10-3.218089880167652018e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.887829785560435264e-11-3.177954329987272768e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.160384344942802534e-12+1.657475815344384661e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.550752464937452105e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.775452818516008962e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.881096820819049333e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.103161871598217640e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.942776196379842146e-12+0.000000000000000000e+00j)
 (1.394999999999999574e+01+0.000000000000000000e+00j)  (7.131810687491214884e-02-5.112409094975782498e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.428253604356405982e-05-3.889316955059743397e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.961051123850783245e-08-1.981207804207670646e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.124727920670717313e-10-3.916303635034321038e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.488082336132592791e-11-2.467257000054793703e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.546131640240228754e-12+8.467193469489924544e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.524832018038039712e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.759436500507020601e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.821892644177533551e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.045605049130381766e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.586308443745915395e-12+0.000000000000000000e+00j)
 (1.402499999999999858e+01+0.000000000000000000e+00j)  (7.094059515492175116e-02-5.058152952222586159e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.304163465233416501e-05-3.807410132353004618e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.783726006575754471e-08-1.668519714170124697e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.073212566021297000e-10-4.548977091822999989e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.943110221302874788e-11-1.468501822740591837e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.651658553350336747e-12+2.405179783679994138e-13j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.499480839749667309e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.740819303185792302e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.766063204404359513e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.078994757462746671e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.292789703258922761e-12+0.000000000000000000e+00j)
 (1.410000000000000142e+01+0.000000000000000000e+00j)  (7.056703868675241742e-02-5.004754516790950458e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.182402086412796538e-05-3.727645304550276516e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.550987186744188336e-08-1.351454441400303878e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.006846264422943442e-10-5.220182160646965632e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.103454617471789454e-11-2.492131606180272999e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.901903428655683461e-12-1.643170462118099758e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.473375818729906714e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.718765804930972354e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.667310637750444505e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.143152494944361358e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.119925211534294987e-12+0.000000000000000000e+00j)
 (1.417499999999999538e+01+0.000000000000000000e+00j)  (7.019737595523217744e-02-4.952195834584283141e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.062920343594147659e-05-3.649957572863108735e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.264058887397009371e-08-1.051306598580540112e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.849028586121704017e-10-5.995017359720745552e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.859853002673509467e-11+1.067521057509815584e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.470548229105324214e-12-8.672376146300348931e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.444992213011896477e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.692750345490368795e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.488184349248778997e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.184113027575753105e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.072861794573434793e-12+0.000000000000000000e+00j)
 (1.424999999999999822e+01+0.000000000000000000e+00j)  (6.983154670750384152e-02-4.900459418070445688e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.945670050259097123e-05-3.574283872913232052e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.931374400392489858e-08-7.870403177261506225e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.489911528001361085e-10-6.861222042447889649e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.156214892438350038e-11+2.317730556568477721e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.849763981993877731e-12-2.303967311453938017e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.412632798772296587e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.662599692107517908e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.213216058074384601e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.179551901599891891e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.118525298653021750e-12+0.000000000000000000e+00j)
 (1.432500000000000107e+01+0.000000000000000000e+00j)  (6.946949192098905712e-02-4.849528231831697588e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.830603824967288437e-05-3.500563138015966297e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.567235500366869007e-08-5.730256456815410444e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.840785337636501233e-10-7.731491470688231515e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.991765431140712267e-11+3.308692257678911776e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.313477325812709197e-12-4.169328221976608163e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.374485768069579068e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.628408350675108147e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.851822267656125627e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.134455957015251061e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.207969210593381870e-12+0.000000000000000000e+00j)
 (1.439999999999999503e+01+0.000000000000000000e+00j)  (6.911115377231717705e-02-4.799385678633139030e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.717675123479569193e-05-3.428736492192408484e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.189738347470409910e-08-4.172756209433269036e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.869566100493014167e-10-8.472410967052457368e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.449018889770078267e-11+3.804804748727911348e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.746902263392017610e-12-5.662418125925626159e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.328721528626250938e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.590415860953610101e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.435600629662837978e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.066045278901140446e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.298256227485712037e-12+0.000000000000000000e+00j)
 (1.447499999999999787e+01+0.000000000000000000e+00j)  (6.875647560718560480e-02-4.750015585988643686e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.606838427912480125e-05-3.358747373269685811e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.818059695224114344e-08-3.205465704547173923e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.611176839802124334e-10-8.939462152226577812e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.129185725795864974e-12+3.576074379956480356e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.495905164923349933e-13-6.315590200487016587e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.273633615206710544e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.548944082663152202e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.014969968739589573e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.998239110625110837e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.371717326742860833e-12+0.000000000000000000e+00j)
 (1.455000000000000071e+01+0.000000000000000000e+00j)  (6.840540191111998958e-02-4.701402193204123198e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.498049531912243213e-05-3.290541508986389322e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.469512809040509298e-08-2.766729048587272424e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.641130178118861715e-11-9.002700071779100521e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.544402735342117748e-11+2.593542180558557263e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.561066326444368432e-12-6.161433752292359890e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.207817664032156305e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.504448226091260467e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.654555434495381772e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.966106385309844453e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.442490746599165894e-12+0.000000000000000000e+00j)
 (1.462499999999999467e+01+0.000000000000000000e+00j)  (6.805787828110233806e-02-4.653530138878795089e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.391265832133984439e-05-3.224066713732968303e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.157064238425400619e-08-2.742103912128117875e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.311485696024484375e-10-8.568441004883467276e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.140445777186018778e-11+1.190815445568118797e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.740290103315162833e-12-5.174799616966296590e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.130367165390276059e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.457669879624329510e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.420242662389397795e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.009987738817855779e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.539583017364795263e-12+0.000000000000000000e+00j)
 (1.469999999999999751e+01+0.000000000000000000e+00j)  (6.771385139803769160e-02-4.606384448846103340e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.286446535376168174e-05-3.159272521048962030e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.887987704860776244e-08-2.989697386026699429e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.600252211089381163e-10-7.613179210455159197e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.960114221564389731e-11-9.085153616523291976e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.481096163530762087e-12-3.167345003115451953e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.041051014562477676e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.409827165797705982e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.353482508847003510e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.146909878068080581e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.673696736224990470e-12+0.000000000000000000e+00j)
 (1.477500000000000036e+01+0.000000000000000000e+00j)  (6.737326900003134944e-02-4.559950524536809068e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.183552709193041102e-05-3.096109704467481737e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.663927245214203087e-08-3.366416052678249136e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.466750886376344952e-10-6.224455870348086118e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.346725585590831094e-11-8.930557838723679046e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.040072863910891787e-12-4.226585455734783174e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.940432019854384482e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.362752779314157889e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.447004618901303155e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.344326045034204632e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.816953261047257257e-12+0.000000000000000000e+00j)
 (1.484999999999999432e+01+0.000000000000000000e+00j)  (6.703607985644802203e-02-4.514214131747342970e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.082547131998239180e-05-3.034529764468952648e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.482054458928173009e-08-3.747406642462588143e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.725504919499546635e-10-4.615207026289251987e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.948982337056048246e-12-1.238297118051003945e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.113902144824435172e-12+2.093973301032426518e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.829891626133530507e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.318896069269775929e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.647439061691957867e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.530491832321759645e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.914860287066225261e-12+0.000000000000000000e+00j)
 (1.492499999999999716e+01+0.000000000000000000e+00j)  (6.670223374272715722e-02-4.469161389797466147e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.983393933294258565e-05-2.974484474143592868e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.336628098298828294e-08-4.035408363465465277e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.315110717751051779e-10-3.085156356695869686e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.590966719336582893e-12-1.341428557159808085e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.311803099320693711e-12+3.531854830664074916e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.711543966062618517e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.281136718657742056e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.884840599571980668e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.631778778575910088e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.915144273637233128e-12+0.000000000000000000e+00j)
 (1.500000000000000000e+01+0.000000000000000000e+00j)  (6.637168141592920956e-02-4.424778761061946841e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.886058056265258697e-05-2.915925578167860645e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.220340421105886647e-08-4.162070670127658957e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.335522530558454050e-10-1.939476559556318968e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.051232888545153373e-12-1.332191591706397015e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.533424400331355345e-12+3.871739213762259610e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.588046999587457843e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.252409032202063732e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.101850420957590378e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.602756538681496571e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.789005008835731428e-12+0.000000000000000000e+00j)
 (1.507499999999999396e+01+0.000000000000000000e+00j)  (6.604437459098765062e-02-4.381053040861538315e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.790504619205806687e-05-2.858804721552772989e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.125227479335889086e-08-4.085776381164227277e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.031020433189659831e-10-1.399110811265371094e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.459123678271412008e-12-1.207969001873434416e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.171700357042722309e-12+3.588942761412848226e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.462341988625744540e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.235196977997533280e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.264814865285461125e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.435756540603835966e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.538169916452101358e-12+0.000000000000000000e+00j)
 (1.514999999999999680e+01+0.000000000000000000e+00j)  (6.572026591764362768e-02-4.337971347699250829e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.696698286030165921e-05-2.803073642662339823e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.043278959967372854e-08-3.789338536095490556e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.739987673612448336e-11-1.534103657013401920e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.150799002150451056e-11-9.333172194664075126e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.179054619381163223e-13+2.959045633250815506e-12j)  (4.634955481306635598e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.337367273693996611e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.231016772264908156e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.359764016990985649e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.158518753399226935e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.194934724225044352e-12+0.000000000000000000e+00j)
 (1.522499999999999964e+01+0.000000000000000000e+00j)  (6.539930895804081656e-02-4.295521113828625406e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.604602764040633223e-05-2.748684607117843335e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.966988842684484491e-08-3.278188294567094388e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.268076720825437586e-10-2.241863791467097232e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.472788333783924134e-11-4.660850446360327488e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.123038391386769618e-13+2.092512207938553307e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.215794370691208028e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.240036694791698273e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.383636665277080301e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.832555308040482817e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.823930428057881451e-12+0.000000000000000000e+00j)
 (1.530000000000000249e+01+0.000000000000000000e+00j)  (6.508145816495809755e-02-4.253690076141051872e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.514180522011388545e-05-2.695591003757350865e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.889972459433650567e-08-2.577629113579931694e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.744763471843455158e-10-3.283743348324302693e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.581539722187870651e-11+2.375349296637545516e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.672323895669820309e-14+1.375420218023397497e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.099824982300531072e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.260965611126890944e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.338662966976755471e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.553905686981872809e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.525428659089164879e-12+0.000000000000000000e+00j)
 (1.537499999999999645e+01+0.000000000000000000e+00j)  (6.476666886065952922e-02-4.212466267359970748e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.425392770402327096e-05-2.643747990769183088e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.807571509544802861e-08-1.727332260990174905e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.654031341901474762e-10-4.370489182348410362e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.237127203374115035e-11+1.086368666754172422e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.156203196098927567e-13+1.316718519923614214e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.991071492194395013e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.291255757965554162e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.231939793982621309e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.435397661561038879e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.414692070046702814e-12+0.000000000000000000e+00j)
 (1.544999999999999929e+01+0.000000000000000000e+00j)  (6.445489721634110880e-02-4.171838007530168958e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.338199686806919315e-05-2.593113080574333202e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.717196939030583119e-08-7.725719572534455156e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.089093189383464708e-10-5.256185467180530176e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.811779552498527417e-12+1.724547873762208004e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.630514766042127807e-13+1.931045646586137814e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.890526328116313222e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.327543305235591096e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.077254428713977302e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.544911379943299674e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.543399393951315587e-12+0.000000000000000000e+00j)
 (1.552500000000000213e+01+0.000000000000000000e+00j)  (6.414610023215515378e-02-4.131793895790992523e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.252560825030467173e-05-2.543646582283492060e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.618147169831652046e-08+2.457577417100702372e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.244688953655503867e-11-5.795152337574410801e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.090486704046063740e-11+1.686319143546437453e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.796860597680517690e-13+2.643927557230354456e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.798610840026828338e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.366166218873420375e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.895058316575484539e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.846973448447815864e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.842700964542585747e-12+0.000000000000000000e+00j)
 (1.559999999999999609e+01+0.000000000000000000e+00j)  (6.384023571779344486e-02-4.092322802422657634e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.168435628498332858e-05-2.495311864051454019e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.510869217905074952e-08+1.298239713693140585e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.532073550672508767e-11-5.947051597320450300e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.335161983780210239e-11+7.689307163008798529e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.102828885131346426e-13+2.867995298571679620e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.715283527033977945e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.403604074995859929e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.708839059346234345e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.232266420459909404e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.187509352973026511e-12+0.000000000000000000e+00j)
 (1.567499999999999893e+01+0.000000000000000000e+00j)  (6.353726227361050638e-02-4.053413861155375809e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.085783976187940912e-05-2.448075434949508630e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.395989515871535057e-08+2.367673262010030275e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.691220520709252335e-10-5.748622891543570099e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.910666023012160874e-11-7.731177488416560088e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.612675161849413951e-12+2.425906324620595526e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.640181141705819540e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.436761879201260431e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.539134029565858228e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.589622947781816548e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.476695688310618273e-12+0.000000000000000000e+00j)
 (1.575000000000000178e+01+0.000000000000000000e+00j)  (6.323713927227102294e-02-4.015056461731492804e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.004566708690209381e-05-2.401906866237617089e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.273631028937108765e-08+3.443615405411795581e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.488737857952693253e-10-5.276657868981585858e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.612514971543682787e-11-2.412055647516555118e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.215332770404873967e-12+1.458269355861367725e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.572764921755263232e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.463110775205126818e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.397903119207216436e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.840950944202558819e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.657327179277649945e-12+0.000000000000000000e+00j)
 (1.582499999999999574e+01+0.000000000000000000e+00j)  (6.293982684090294877e-02-3.977240242711088149e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.924746099246436612e-05-2.356778577153405857e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.143348949767585764e-08+4.514830468968237393e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.093758333931536595e-10-4.616271680062214903e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.607767683039369257e-11-3.680381616271652461e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.125658321982888093e-12+2.926531344506740629e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.512448041077916490e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.480752524657994833e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.285872809962939800e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.942299843003548504e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.721612693295128284e-12+0.000000000000000000e+00j)
 (1.589999999999999858e+01+0.000000000000000000e+00j)  (6.264528584374139120e-02-3.939955084512037319e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.846286243825846033e-05-2.312665509818082244e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.004586052979027495e-08+5.564691626341408445e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.487385461030748759e-10-3.841909495390572606e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.440658599062415234e-12-4.353274916690512510e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.282999000934165716e-12-5.226268167004735804e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.458688247105355414e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.488475304914610358e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.194441084675862120e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.877845468200903646e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.694290560973902989e-12+0.000000000000000000e+00j)
 (1.597500000000000142e+01+0.000000000000000000e+00j)  (6.235347786524719771e-02-3.903191102675881551e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.769153348044375393e-05-2.269544719303652659e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.857221709149512862e-08+6.571782731144408294e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.666627509450247964e-10-3.013852594002046264e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.140527940818562233e-11-4.441619779534143759e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.291992744896685939e-13-4.433827982511720385e-13j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.411039271309698965e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.485829973138000910e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.111824883026779239e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.658508914322152113e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.611921313118986939e-12+0.000000000000000000e+00j)
 (1.604999999999999361e+01+0.000000000000000000e+00j)  (6.206436519368531413e-02-3.866938641351110994e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.693315892704568261e-05-2.227394910191272503e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.701813723045202091e-08+7.513857828441276564e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.635540439157207218e-10-2.183383184952161699e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.326506462949474846e-11-4.107194400685844311e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.096753500750615382e-13+5.376082606613633666e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.369163331983796433e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.473207761714771623e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.030709930386038978e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.323466825276752721e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.498944550594980184e-12+0.000000000000000000e+00j)
 (1.612499999999999645e+01+0.000000000000000000e+00j)  (6.177791080514816180e-02-3.831188266985933490e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.618744667685069511e-05-2.186195957513463215e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.539458191747268951e-08+8.371205645727639789e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.403067832583591075e-10-1.396326714399574743e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.255428238687956190e-11-3.548179860212696664e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.378916864678822240e-14+1.721679042536147029e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.332812921040438810e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.451869275635781243e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.953342426787190019e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.936548639873380060e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.354440084217660535e-12+0.000000000000000000e+00j)
 (1.619999999999999929e+01+0.000000000000000000e+00j)  (6.149407834801093320e-02-3.795930762222897090e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.545412676381613368e-05-2.145928454052625810e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.371538981647659726e-08+9.126841789936519474e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.979628302076432876e-10-6.954878086923832811e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.982473386110833313e-11-2.883583340522082422e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.250323477377174560e-12+2.230280003759280686e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.301792332876787190e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.423872872089752756e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.891034948999184396e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.570645215518156358e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.162138666053462625e-12+0.000000000000000000e+00j)
 (1.627499999999999503e+01+0.000000000000000000e+00j)  (6.121283212780414401e-02-3.761157119987967260e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.473294928005559409e-05-2.106573324757136668e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.199718240883946448e-08+9.764535943296515311e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.375399025718737944e-10-1.300719362579623576e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.555437605989576660e-11-2.127959772206079082e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.736376551666405959e-12+1.631164458686105102e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.275908582148425343e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.391872699957617359e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.857909188843100583e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.281770593572045056e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.919891858382613440e-12+0.000000000000000000e+00j)
 (1.634999999999999787e+01+0.000000000000000000e+00j)  (6.093413709249131949e-02-3.726858537767053538e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.402368149987831376e-05-2.068111541353960317e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.026259561053904010e-08+1.026835464247921870e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.613383351145979741e-10+2.323696056287372559e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.948886428352071607e-11-1.284988203229788994e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.623480621850907436e-12+6.722868018736738227e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.254918950953101224e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.358787784474825403e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.861869716398747067e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.088519071045966208e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.669858455301707517e-12+0.000000000000000000e+00j)
 (1.642500000000000071e+01+0.000000000000000000e+00j)  (6.065795881813922791e-02-3.693026412063270952e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.332610464706242939e-05-2.030523956068656122e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.854396450136473668e-08+1.062665536401829100e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.571472544888899489e-11+3.120585860633298693e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.133145949705368402e-11-4.279494368635606204e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.389349736206838157e-12-1.924299780798425488e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.238480206033173041e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.327373151884386328e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.897779972632906467e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.976957078921491100e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.501814429350368972e-12+0.000000000000000000e+00j)
 (1.649999999999999289e+01+0.000000000000000000e+00j)  (6.038426349496799767e-02-3.659652333028364651e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.264001080627249348e-05-1.993791253401062103e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.688305001944371692e-08+1.083976846369114237e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.115274134599806826e-12+5.284344555893819263e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.167110683529255275e-11+3.541260358646186130e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.892596996491240921e-12-3.539700020032679010e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.226103841384801241e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.299755184011309418e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.947185994109261104e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.927280234627602963e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.494963456191320946e-12+0.000000000000000000e+00j)
 (1.657499999999999574e+01+0.000000000000000000e+00j)  (6.011301791377002268e-02-3.626728079262144227e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.196520043812720424e-05-1.957893995628564191e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.532458070903247217e-08+1.092716994223112755e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.089316776587604684e-11-5.302521615682466931e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.166151886654066736e-11+1.068599759263192639e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.070147003062414443e-13-3.953455550153293627e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.217122642329994477e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.277031661589597239e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.985508536485283100e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.934592624435584921e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.627937101494119367e-12+0.000000000000000000e+00j)
 (1.664999999999999858e+01+0.000000000000000000e+00j)  (5.984418945268624862e-02-3.594245612773949022e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.130148078647773038e-05-1.922812717314325187e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.390534031497511814e-08+1.092965460771547589e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.007100228921115314e-10-1.326684463284837484e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.177408503093820151e-11+1.828981982770185381e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.488274789439505686e-12-2.862442793516587913e-12j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.210675192318871165e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.259064951258396896e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.993504172161748786e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.006674223131914456e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.787395366345951788e-12+0.000000000000000000e+00j)
 (1.672499999999999432e+01+0.000000000000000000e+00j)  (5.957774606432884174e-02-3.562197074100380365e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.064866518861795334e-05-1.888528015516297714e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.264303429111263176e-08+1.090468601940164356e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.912520593691984481e-11-2.150104038965923840e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.115586102427334634e-11+2.746891002601918339e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.392052084311500118e-12-8.489161166868449072e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.205714733085901175e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.244572357413280888e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.967474091507210583e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.145096862189762482e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.866288445948501077e-12+0.000000000000000000e+00j)
 (1.679999999999999716e+01+0.000000000000000000e+00j)  (5.931365626323967244e-02-3.530574777573790377e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.000657300822234811e-05-1.855020591780807032e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.152890282555622090e-08+1.091623637558897123e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.975035654010403029e-11-2.794431140793607365e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.815997543559500701e-11+3.828734252711771258e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.949766976770727657e-12+1.008382841587392851e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.201045743295022449e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.231520014254533570e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.922798804704438390e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.328253044959060922e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.827494474233925194e-12+0.000000000000000000e+00j)
 (1.687500000000000000e+01+0.000000000000000000e+00j)  (5.905188911367488525e-02-3.499371206736289798e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.937502973083261726e-05-1.822271227100794789e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.052616161253469472e-08+1.102210793027577559e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.326786498743086178e-11-3.100573000082040084e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.131358778484358963e-11+4.954099159463386756e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.823755407705168893e-12+1.985396773832912131e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.195386149176125524e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.217701052555126715e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.887685851790245931e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.511692986340898608e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.709838646994286693e-12+0.000000000000000000e+00j)
 (1.694999999999999218e+01+0.000000000000000000e+00j)  (5.879241421770538267e-02-3.468579009894124862e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.875386677024624052e-05-1.790260701089023092e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.957442595796504449e-08+1.126189028158621341e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094540016069465114e-10-3.008196966266903661e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.006133837147512360e-11+5.913486605169259548e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.304078945342961532e-13+2.159866660819115536e-12j)  (4.628187472612855270e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.187447348682527511e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.201305961622843550e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.888896951121300605e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.645333398484571475e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.595214271664402106e-12+0.000000000000000000e+00j)
 (1.702499999999999503e+01+0.000000000000000000e+00j)  (5.853520170362365438e-02-3.438190995807557330e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.814292071486483065e-05-1.758969688564338330e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.859888956336463529e-08+1.164807165273355398e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.684151879195334851e-10-2.576686301727474149e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.519069017996813387e-11+6.476459883796930570e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.833050118987396895e-13+2.102143642386885161e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.176020746863704683e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.181312890738044559e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.937415027484838320e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.695212490461865450e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.547732005911911570e-12+0.000000000000000000e+00j)
 (1.709999999999999787e+01+0.000000000000000000e+00j)  (5.828022221464845137e-02-3.408200129511605118e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.754203199786350580e-05-1.728378672266773843e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.752222349133610363e-08+1.216177833781920098e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.966986574851276485e-10-1.967930673598720530e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.210165639154356972e-12+6.481548962068280736e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.960123929269958361e-14+2.254826798731023925e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.160059649113162022e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.157611962430697094e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.023574968497653960e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.658080270675942849e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.564142827806850437e-12+0.000000000000000000e+00j)
 (1.717500000000000071e+01+0.000000000000000000e+00j)  (5.802744689791772270e-02-3.378599528263040441e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.695104318219061636e-05-1.698467899987978172e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.627704946898956649e-08+1.275347048647203965e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.930042376092458333e-10-1.389207094728281341e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.645097052730249200e-11+5.906608955725439552e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.491283245353748129e-13+2.566245503108007280e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.138748753007154958e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.130879416178787656e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.123651997076574970e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.562140291542709383e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.587868991561617336e-12+0.000000000000000000e+00j)
 (1.724999999999999645e+01+0.000000000000000000e+00j)  (5.777684739376179324e-02-3.349382457609379783e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.636979713028609792e-05-1.669217396321905260e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.481727300724940508e-08+1.334817310660951595e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.690600151030547081e-10-1.006868932670703825e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.821502485515839790e-11+4.867785295127849479e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.860655170686276442e-12+2.575787335956399341e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.111558432802683888e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.102297010535825026e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.210770204350850960e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.452065597704440490e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.564326567940214897e-12+0.000000000000000000e+00j)
 (1.732499999999999929e+01+0.000000000000000000e+00j)  (5.752839582524815754e-02-3.320542327575652045e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.579813528302632207e-05-1.640607024174314549e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.312694238721036240e-08+1.385458653520319671e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.441380003778191278e-10-8.663025861871341329e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.513759473293564872e-11+3.559759240360320981e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.070110100607892314e-12+1.846869984021864032e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.078285351245618232e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.073248177895824027e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.262545344440108155e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.363837471777804529e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.478630000609197833e-12+0.000000000000000000e+00j)
 (1.740000000000000213e+01+0.000000000000000000e+00j)  (5.728206478799050677e-02-3.292072688964971499e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.523589617759109688e-05-1.612616584944725115e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.122534478405251419e-08+1.417717699473035856e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.347289497090685176e-10-8.696390929956833528e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.685135710451126105e-11+2.194430944741186365e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.743765560512332823e-12+4.229479537144290530e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.039082629601413143e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.045102546944779814e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.263708175912273562e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.304925366317577753e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.363928069550937723e-12+0.000000000000000000e+00j)
 (1.747499999999999432e+01+0.000000000000000000e+00j)  (5.703782734021352330e-02-3.263967229769014575e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.468291426354611278e-05-1.585225946739059343e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.916721615528784215e-08+1.422973759954296925e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.453582298750483733e-10-8.366864890631562647e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.380418194879296352e-11+9.605127995095306819e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.517625987112967051e-12-1.134897980197968217e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.994480651670712729e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.019129308450581114e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.205966103170769778e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.255299179652130652e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.287686773942079694e-12+0.000000000000000000e+00j)
 (1.754999999999999716e+01+0.000000000000000000e+00j)  (5.679565699306640680e-02-3.236219771684695993e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.413901904434650893e-05-1.558415191479428023e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.703766489763564069e-08+1.394833684485379101e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.668241878310749713e-10-6.125799820736197679e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.694619410588933679e-11-8.871231491291991773e-15j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.605245937470357317e-12-2.227517005141999923e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.945394124919563254e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.964913396086134466e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.087352075315666033e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.186643580233943446e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.310580119932762357e-12+0.000000000000000000e+00j)
 (1.762500000000000000e+01+0.000000000000000000e+00j)  (5.655552770117823480e-02-3.208824266733517096e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.360403454351910506e-05-1.532164772445573071e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.494240594418475015e-08+1.330155588909568461e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.824755923104826706e-10-1.474246347079594194e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.736152202271347657e-11-5.877546456998644000e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.510653911914061955e-12-2.694095783532025500e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.893105050705470379e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.782185042131149720e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.911681679331049710e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.082496093388480843e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.435363579167829769e-12+0.000000000000000000e+00j)
 (1.769999999999999574e+01+0.000000000000000000e+00j)  (5.631741385344746220e-02-3.181774793980083563e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.307777905982002682e-05-1.506455676393268038e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.299468077832192124e-08+1.229635099012883266e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.769233302337050360e-10+4.959619228543914396e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.320732299426624070e-12-6.999164958349537946e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.279560732713712038e-13-2.744635441563433577e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.839208761753131139e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.650770733413553432e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.687650119171378187e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.947474841819582523e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.604811523030675779e-12+0.000000000000000000e+00j)
 (1.777499999999999858e+01+0.000000000000000000e+00j)  (5.608129026405927336e-02-3.155065556346513429e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.256006517063044728e-05-1.481269590242830330e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.130082806720629512e-08+1.097845652827218369e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.414177623606714284e-10+1.185064165544617612e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.105550497490336744e-12-2.497042058761347609e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.450559045175119654e-13-2.544035826138754412e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.785514060182666566e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.573354511658607415e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.427082947254336485e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.804163721549838478e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.750516324729859065e-12+0.000000000000000000e+00j)
 (1.785000000000000142e+01+0.000000000000000000e+00j)  (5.584713216372438893e-02-3.128690877519573876e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.205070000003337352e-05-1.456589076988902676e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.946995848256348764e-09+9.427162114288177950e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.511949314212409798e-11+1.765196229322336390e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.086330107746295469e-11+7.311852071481725171e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.101839731922385883e-12-2.068412434267678930e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.733898523819150795e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.545224491999318072e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.142556005080961234e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.680264056332780353e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.830915969919918651e-12+0.000000000000000000e+00j)
 (1.792499999999999361e+01+0.000000000000000000e+00j)  (5.561491519113265225e-02-3.102645198947429506e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.154948585496730630e-05-1.432397763042458368e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.989412499270705719e-09+7.745762114865721653e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.527918265052771159e-11+2.094905573609127794e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.114439842000535417e-11+1.993451109821739576e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.586700700166172926e-12-1.334582280393213004e-12j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.686132846384857019e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.553157770926214724e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.845452820652381676e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.592436899932672462e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.837136652283362863e-12+0.000000000000000000e+00j)
 (1.799999999999999645e+01+0.000000000000000000e+00j)  (5.538461538461539324e-02-3.076923076923077788e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.105622137564063915e-05-1.408680529575899806e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.449299006042495917e-09+6.050224952168015721e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.167312459605186200e-10+2.080149320535674325e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.218100789615061669e-12+3.134094571719113796e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.687585763445608460e-12-5.296202301568357368e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.643698880560948310e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.576505441792081011e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.545797754837756614e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.539170989564195754e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.783241812722220778e-12+0.000000000000000000e+00j)
 (1.807499999999999929e+01+0.000000000000000000e+00j)  (5.515620917401097695e-02-3.051519179751644491e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.057070330544103207e-05-1.385423689942972986e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.311478789850935139e-09+4.458347946160499928e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.130902740523146768e-10+1.705254909736930647e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.058847915956985835e-12+3.797330407292604585e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.464705519864682991e-12+1.518688663218817831e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.607631016927831513e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.590333611722023423e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.254226617743940854e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.510646720874979106e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.697015172360894588e-12+0.000000000000000000e+00j)
 (1.814999999999999503e+01+0.000000000000000000e+00j)  (5.492967337272735423e-02-3.026428284998753174e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.009272889174991697e-05-1.362615129970763221e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.524832581912342453e-09+3.079720030436845786e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.902695121130129816e-10+1.037340231121252780e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.251964836705475729e-11+3.818342730619473163e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.028281357456038736e-12+6.226463785582792717e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.578408067829176583e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.569626955024288453e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.984499080392993115e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.505739166049304806e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.613922089847129256e-12+0.000000000000000000e+00j)
 (1.822499999999999787e+01+0.000000000000000000e+00j)  (5.470498516999631328e-02-3.001645276817356631e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.962209883896248766e-05-1.340244388150675783e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.004112684329056961e-09+2.005016614825740431e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.404055498126417241e-10+1.936246647057462368e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.618870932566625239e-11+3.204295429475517343e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.731683589991901527e-13+8.086160450274811782e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.555913719705536817e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.493390925348066348e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.753572012502045571e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.536726134903822428e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.565749429562634675e-12+0.000000000000000000e+00j)
 (1.830000000000000071e+01+0.000000000000000000e+00j)  (5.448212212331418614e-02-2.977165143350501975e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.915862066741617131e-05-1.318302654603557811e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.635124467059489115e-09+1.293652205084864362e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.625084325179550089e-10-7.065251706633133728e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.670487518920201100e-11+2.051090389312537989e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.875532438567798534e-15+6.545171837067943855e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.539470427839191565e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.347867911975358068e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.577254033890258990e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.613714388247146653e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.562739185438574612e-12+0.000000000000000000e+00j)
 (1.837499999999999289e+01+0.000000000000000000e+00j)  (5.426106215106355629e-02-2.952982974207541723e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.870211225818207586e-05-1.296782669024682943e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.028619459948241266e-08+9.617147598245362653e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.601215059925111943e-10-1.574075431024664936e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.214441610972153086e-11+5.164018818212370535e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.481863561796747942e-13+3.324290446567879431e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.527937803362266473e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.128571551767675169e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.463318085889649787e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.723103486162219185e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.588631385859763490e-12+0.000000000000000000e+00j)
 (1.844999999999999574e+01+0.000000000000000000e+00j)  (5.404178352531104068e-02-2.929093958011439076e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.825240525283873190e-05-1.275678501554486236e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.082655867685012125e-08+9.749283177404391366e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.383481002808438334e-10-2.356899156638581678e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.118765617499222077e-11-1.170324724808493094e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.003424103942627334e-15+2.261624097015875515e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.519855463298729161e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.841136939071767231e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.407841781404103830e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.823752228023265683e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.621546080609771730e-12+0.000000000000000000e+00j)
 (1.852499999999999858e+01+0.000000000000000000e+00j)  (5.382426486477651789e-02-2.905493380014926956e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.780934784663459705e-05-1.254985212387917020e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.114813996533846874e-08+1.251272025313836239e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.019208455693057312e-10-3.029612862330363586e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.353435297024735007e-11-2.729959767979987059e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.200224388245273816e-14+4.974614050257732858e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.513604418951564030e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.501050271100205932e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.398848598414840614e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.864828768368969427e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.658877892761587701e-12+0.000000000000000000e+00j)
 (1.859999999999999432e+01+0.000000000000000000e+00j)  (5.360848512796866777e-02-2.882176619783263088e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.737280643842289023e-05-1.234698408752169531e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.118440630212664983e-08+1.674375590242852124e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.546910336275859600e-10-3.579597057198891366e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.008791479371337678e-11-3.879989322783550085e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.724043171373264538e-13+7.924779456929297211e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.507561320047783123e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.132276278666752292e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.424254017278487171e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.808878321238667306e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.715880620136424671e-12+0.000000000000000000e+00j)
 (1.867499999999999716e+01+0.000000000000000000e+00j)  (5.339442360648238850e-02-2.859139148941494245e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.694266567126914391e-05-1.214813747120989294e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.092072805566871422e-08+2.114398481369500395e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.001385753957255359e-10-3.999406509588624584e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.303878546354337265e-11-4.379483505397577494e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.074442081008240920e-12+6.038560768697431934e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.500225577172753966e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.764753520267904835e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.477768748258268681e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.647148087322169367e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.796955393066019574e-12+0.000000000000000000e+00j)
 (1.875000000000000000e+01+0.000000000000000000e+00j)  (5.318205991845417757e-02-2.836376528984222573e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.651882665206185097e-05-1.195326452969486003e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.039403138727740173e-08+2.450769357803933752e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.418392873327997893e-10-4.290239212723796838e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.124548720238866232e-12-4.106962441072742401e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.500987738045604531e-12-1.275682270126303099e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.490308461322238533e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.430728644153910147e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.559857410512304004e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.404694023734344179e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.872657533983048757e-12+0.000000000000000000e+00j)
 (1.882499999999999218e+01+0.000000000000000000e+00j)  (5.297137400217022396e-02-2.813884409145830066e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.610120352378008284e-05-1.176230938013079264e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.682894784527777854e-09+2.591639826943209286e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.277508320969255604e-11-4.468482173926390217e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.744358163953546209e-11-3.166954764780478660e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.352098983757647183e-12-9.699879919152427626e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.476782810222944127e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.160031277957268017e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.674672673277355380e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.135800601396643765e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.890909391602487367e-12+0.000000000000000000e+00j)
 (1.889999999999999503e+01+0.000000000000000000e+00j)  (5.276234610982385997e-02-2.791658524329305047e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.568971895670297931e-05-1.157520579810693601e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.891018345240920636e-09+2.486642531560156424e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.386438895073203632e-11-4.559207041650360839e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.439804756976940018e-11-1.898661705564737292e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.168876343347603828e-13-1.523073628315794243e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.458899202339587462e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.974825507215827570e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.825005794593220318e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.907400294560814653e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.809732920422379316e-12+0.000000000000000000e+00j)
 (1.897499999999999787e+01+0.000000000000000000e+00j)  (5.255495680141808457e-02-2.769694693091862610e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.528429939156640531e-05-1.139187693762319329e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.127729633162673187e-09+2.131127365781327933e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.630738643751221951e-11-4.574047430027043084e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.535644136829463660e-11-6.958268980474680556e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.111956421673375810e-13-1.764785230965593121e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.436177846191223497e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.885144039574810836e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.007682175726579495e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.767536388065528576e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.622810022128147480e-12+0.000000000000000000e+00j)
 (1.905000000000000071e+01+0.000000000000000000e+00j)  (5.234918693880916130e-02-2.747988815685520250e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.488487091676652023e-05-1.121223682599916012e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.489697620336638151e-09+1.561687048807205248e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.942556493669102575e-11-4.493718248381191854e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.284123694724122379e-11+2.301810801579958915e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.889413020791696635e-13-1.852905229887313142e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.408385117711448198e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.887028237520568264e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.211876810614949367e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.715187050510140458e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.366332786173245180e-12+0.000000000000000000e+00j)
 (1.912499999999999645e+01+0.000000000000000000e+00j)  (5.214501767988754394e-02-2.726536872150983268e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.449135646567987582e-05-1.103619306477913366e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.047777025864184660e-09+8.450197987924764501e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.645738635752530835e-10-4.275273272014040398e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.920655015739004580e-11+9.126294602718144685e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.074003371548847183e-12-1.797781622684253115e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.375501082678451593e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.964386643562181035e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.421124806665501561e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.708895242377897599e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.108300133012207006e-12+0.000000000000000000e+00j)
 (1.919999999999999929e+01+0.000000000000000000e+00j)  (5.194243047289255621e-02-2.705334920463153825e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.410367462258097202e-05-1.086364991006399889e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.840968244122838387e-09+6.413812618826079016e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.269936996805522821e-10-3.878951150227010708e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.510844220939535878e-11+1.481120663761494007e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.832982132254559508e-12-1.450910832974215779e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.337681232687775187e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.093801778015978057e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.617322821162677960e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.707896819145865866e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.920421272668753344e-12+0.000000000000000000e+00j)
 (1.927500000000000213e+01+0.000000000000000000e+00j)  (5.174140705085723824e-02-2.684379094726704537e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.372173984532884510e-05-1.069451090746386713e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.876489031985869285e-09-6.940399465824994721e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.790125347622882195e-10-3.293453604386244773e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.926104251749134709e-12+1.993309429693924624e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.478037292871783054e-12-7.044997031048422258e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.295213415344649653e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.250043065985692224e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.784335973318238978e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.698664349771049534e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.837225636565352292e-12+0.000000000000000000e+00j)
 (1.934999999999999432e+01+0.000000000000000000e+00j)  (5.154192942617984857e-02-2.663665603420148006e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.334546351727015948e-05-1.052868052967896856e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.132982185002761568e-09-1.347845652661112525e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.119358584215903683e-10-2.549455879471173046e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.997846384217787849e-12+2.398029260214641907e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.750740327878845244e-12+3.889042324246739250e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.248470294034719292e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.410221474866965920e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.910165800830746027e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.693994022749831682e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.836198748449695790e-12+0.000000000000000000e+00j)
 (1.942499999999999716e+01+0.000000000000000000e+00j)  (5.134397988531857332e-02-2.643190727686928199e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.297475507870538500e-05-1.036606470965658049e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.564258137785317879e-09-1.827528456918062929e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.182478500795180089e-10-1.725028091204709059e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.712717646664316403e-12+2.587738949003533399e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.433908740959269478e-12+1.601802883488659868e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.197858759432012065e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.555828670872722307e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.988003870066299099e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.718555454729105964e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.868100587027433920e-12+0.000000000000000000e+00j)
 (1.950000000000000000e+01+0.000000000000000000e+00j)  (5.114754098360655560e-02-2.622950819672131145e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.260952261702686986e-05-1.020657060375109801e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.103007041862142138e-09-2.081377946310236667e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.944008593981200618e-10-9.412594884232368127e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.549550040662411908e-11+2.444336522109794182e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.470827876560674427e-12+2.551456542046831422e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.143770022257966910e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.673086318695978887e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.016546415202093774e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.792441550682268980e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.898127761873216848e-12+0.000000000000000000e+00j)
 (1.957499999999999574e+01+0.000000000000000000e+00j)  (5.095259554018374826e-02-2.602942300903385124e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.224967264796890928e-05-1.005010618399804686e-05j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.665867280419497059e-09-2.082419305485454555e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.435770454628588581e-10-3.377439280001206464e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.478567397301122882e-11+1.879248642134083447e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.016253249036087522e-13+2.834984227571065275e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.086536498587137769e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.752458876578312700e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.999228585300197861e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.920307776549590411e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.916766465679079760e-12+0.000000000000000000e+00j)
 (1.964999999999999858e+01+0.000000000000000000e+00j)  (5.075912663304252281e-02-2.583161660714632362e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.189510924126852273e-05-9.896580253301448524e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.161798410665395346e-09-1.834814747394260364e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.764816843380429546e-10-2.871975032333409709e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.129432007938130058e-11+9.016904003159495075e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.160899136807942186e-12+2.300346183957469586e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.026402623146025723e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.787983208067851108e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.942032295422387239e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.090061376268041452e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.928469047126094266e-12+0.000000000000000000e+00j)
 (1.972500000000000142e+01+0.000000000000000000e+00j)  (5.056711759418446722e-02-2.563605454711506346e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.154573295364617157e-05-9.745903227317421466e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.504485549758792843e-09-1.377251729138135734e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.089749987325211031e-10-6.022522465070078312e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.281390843251008686e-11-3.266185744951867183e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.817900063071230205e-12+1.213247244929060064e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.963515378952204378e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.776674859363650293e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.850774140885069262e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.278585123988292579e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.939115623352634489e-12+0.000000000000000000e+00j)
 (1.979999999999999361e+01+0.000000000000000000e+00j)  (5.037655200488501406e-02-2.544270303277021503e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.120144011105309233e-05-9.597988662931741327e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.627006605683038088e-09-7.801874262027065253e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.749804019586376225e-11-3.901199547425185268e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.832388594874204698e-11-1.517410514875764972e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.708379390964963748e-12+1.048560125025914041e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.897936661888250094e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.718035938193913237e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.729949478825295570e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.459590765565362016e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.953637102367109080e-12+0.000000000000000000e+00j)
 (1.987499999999999645e+01+0.000000000000000000e+00j)  (5.018741369106333172e-02-2.525152890116394780e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.086212282601666124e-05-9.452755208626229758e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.494673180663182493e-09-1.355651288862313906e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.424288404976644942e-11-8.971637870326318380e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.860896799409729375e-11-2.354055850742533818e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.072423851394085079e-12-5.717517159108073030e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.829674820491353366e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.613677859131387665e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.584403526722141165e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.611285020299828240e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.981580825419249502e-12+0.000000000000000000e+00j)
 (1.994999999999999929e+01+0.000000000000000000e+00j)  (4.999968671875489740e-02-2.506249960839844210e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.052766985353223546e-05-9.310128532568600270e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.111547919541742223e-09+4.591870846012677029e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.350757093304983041e-11-1.414033704725572894e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.137825323756117498e-12-2.601034104359234617e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.424253417025873006e-13-6.775844298682073681e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.758728628344169520e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.467108522953479291e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.422469448026746381e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.722726237101571959e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.038121869478760126e-12+0.000000000000000000e+00j)
 (2.002499999999999503e+01+0.000000000000000000e+00j)  (4.981335538968379578e-02-2.487558321582213072e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.019796813666806505e-05-9.170042864337942358e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.518196005893529700e-09+9.183886529377813215e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.027487158783878310e-11-1.776548071586033177e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.602637524900675551e-12-2.188677342255629118e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.297649959027542295e-13-3.900155767171769274e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.685135011800412325e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.283657449241004781e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.257329535481792751e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.796657977698628889e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.131590489484569147e-12+0.000000000000000000e+00j)
 (2.009999999999999787e+01+0.000000000000000000e+00j)  (4.962840423693242603e-02-2.469074837658329774e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.987290478153663368e-05-9.032441973947987222e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.781505111836085234e-09+1.181527158941417387e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.319159835609898682e-10-1.874809632108622211e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.320662184108310324e-11-1.254619209685231956e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.487511820030401584e-13-3.485597454030329319e-14j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.609012426457405404e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.070377837048002947e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.104350579187176592e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.846368702489028483e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.247275521769735645e-12+0.000000000000000000e+00j)
 (2.017500000000000071e+01+0.000000000000000000e+00j)  (4.944481802070616050e-02-2.450796432253093873e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.955236924192162931e-05-8.897279577443100148e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.980115786991815578e-09+1.219380891387513396e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.827134042179241013e-10-1.683800587802907024e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.462955693040349026e-11-1.066623437254734403e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.844943360012013974e-13+1.505447095476303321e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.530594068290908681e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.835762052091153338e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.975392047219996024e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.886920444194406616e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.348204612241413433e-12+0.000000000000000000e+00j)
 (2.024999999999999289e+01+0.000000000000000000e+00j)  (4.926258172419037407e-02-2.432720085145204450e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.923625560958882273e-05-8.764519212368338552e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.190239427162080695e-09+1.032015013419431911e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.189906390850792727e-10-1.258861623060825326e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.938275935495609316e-12+8.984006234761415477e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.919299501756009095e-13+1.859342446182043306e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.450247895949211263e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.589305814575983843e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.873808728726713907e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.926094633932418361e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.395904084930917832e-12+0.000000000000000000e+00j)
 (2.032499999999999574e+01+0.000000000000000000e+00j)  (4.908168054949749171e-02-2.414842831463591497e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.892446498784551247e-05-8.634133561842281235e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.476249307213467171e-09+6.407334826349912983e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.323016464185584002e-10-7.050239900540594599e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.013248047402994002e-12+1.488501581562513957e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.588668881065151240e-13+2.956606665601949867e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.368482938881176577e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.341175424310554478e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.793425190699937504e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.962239555848766001e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.374062655387765794e-12+0.000000000000000000e+00j)
 (2.039999999999999858e+01+0.000000000000000000e+00j)  (4.890209991370217391e-02-2.397161760475597075e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.861690789438693357e-05-8.506103093484595031e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.888273401635489062e-09+7.842759520851335783e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.200337089697331808e-10-1.435924777410126721e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.408736007063560477e-12+1.541526351959409874e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.198171016846014241e-13+6.661569156309123396e-13j)  (2.317477740653317799e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.285943467034842527e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.102203836513081777e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.721547657075338640e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.990234949203849386e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.299394296986224406e-12+0.000000000000000000e+00j)
 (2.047499999999999432e+01+0.000000000000000000e+00j)  (4.872382544496187129e-02-2.379674014405953018e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.831350648945905478e-05-8.380413826509153431e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.465465908783777389e-09-6.167603018143243491e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.847266824041983188e-10+3.097641776747070169e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.859489760929808573e-11+1.081753239746263480e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.113280002610114622e-13+1.264139101594831069e-12j)  (2.317477740653317799e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.203394295622670983e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.884098864675779723e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.643724070964074745e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.008639986092497242e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.212952922320477904e-12+0.000000000000000000e+00j)
 (2.054999999999999716e+01+0.000000000000000000e+00j)  (4.854684297872089577e-02-2.362376787285689131e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.801419623268905717e-05-8.257054130675533707e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.240482220770267884e-09-1.401898101774368694e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.334400003322632850e-10+5.590959297111746540e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.440673148264243213e-11+2.535515102329729641e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.332700642191306761e-13+1.868186654505799839e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.121701215823547055e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.699332304513504719e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.548426192626309450e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.020667521575544316e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.154247647058755658e-12+0.000000000000000000e+00j)
 (2.062500000000000000e+01+0.000000000000000000e+00j)  (4.837113855399611390e-02-2.345267323830114905e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.771892645668580372e-05-8.136010702193041111e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.240256205671897250e-09-2.225424314696341836e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.719669592343658391e-11+5.443859761199230268e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.581667430804438695e-11-7.237747384053656626e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.119658920933791430e-12+2.182570182398151694e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.041809366014413201e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.560062609096053484e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.431087029461572973e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.029024777665562586e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.135856215248181957e-12+0.000000000000000000e+00j)
 (2.069999999999999218e+01+0.000000000000000000e+00j)  (4.819669840974180608e-02-2.328342918345015222e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.742765940585014073e-05-8.017264173114056205e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.481028994566218167e-09-3.023678078427569126e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.957108484677703172e-11+2.623991488668547207e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.310879905317103696e-11-1.637907896766146841e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.371143247324836699e-12+1.901442699090424411e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.964719236099868497e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.475844143540960666e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.297082422826446497e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.031368642378719914e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.142656350054206577e-12+0.000000000000000000e+00j)
 (2.077499999999999503e+01+0.000000000000000000e+00j)  (4.802350898129193607e-02-2.311600913660262057e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.714036754522858763e-05-7.900785061235502833e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.959689240061111058e-09-3.722404262477864856e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.581813529607672759e-12-2.170108785602385834e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.734835005898403379e-11-2.359397390562074650e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.472271383350564880e-12+8.293254947644110914e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.891456658165568061e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.450680657309957449e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.162754230685099186e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.021913151998781739e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.152581848970151211e-12+0.000000000000000000e+00j)
 (2.084999999999999787e+01+0.000000000000000000e+00j)  (4.785155689687817238e-02-2.295038700090080205e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.685702932603600522e-05-7.786530841436301877e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.646116993892032818e-09-4.244945406133166313e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.158409083619005757e-12-7.561282413303254946e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.497024973235176540e-12-2.837240958905855856e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.859065285171972605e-12-8.789747205073623139e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.823032404311433726e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.480706217029640643e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.053096895857850449e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.997216928888448537e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.151226340514298476e-12+0.000000000000000000e+00j)
 (2.092500000000000071e+01+0.000000000000000000e+00j)  (4.768082897422129540e-02-2.278653714419177738e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.657762397381493877e-05-7.674444771237038404e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.481083416884132283e-09-4.525152729640107978e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.917688498334598401e-11-1.188721671186861388e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.544854371689324433e-13-3.025208191118411071e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.182479245801917388e-12-2.627558318355300959e-12j)  (2.317477740653317799e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.760390613580577867e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.553795332586951192e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.994485556548010775e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.959518898938364238e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.128938360175620336e-12+0.000000000000000000e+00j)
 (2.099999999999999645e+01+0.000000000000000000e+00j)  (4.751131221719458175e-02-2.262443438914028219e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.630212611642267071e-05-7.564456775396756759e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.381812008044300837e-09-4.520542409227657293e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.899701569911533914e-11-1.384222474222302951e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.812681882240346656e-12-2.842524006393487462e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.643609629318832244e-12-3.699325783378712086e-12j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.704351908924220638e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.651542829279753264e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.003027308738940688e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.914061655385378067e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.073229297911913449e-12+0.000000000000000000e+00j)
 (2.107499999999999929e+01+0.000000000000000000e+00j)  (4.734299381255713257e-02-2.246405400358583021e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.603050112214534630e-05-7.456486290737205513e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.253898520681093307e-09-4.220946877806362662e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.408463121484575690e-10-1.301860733160147562e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.865217595680135595e-11-2.232260867705049469e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.120147442302490339e-13-3.750275271658256311e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.655562708703368432e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.752937425779348681e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.075552994041338343e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.863252386776958465e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.971602375086971456e-12+0.000000000000000000e+00j)
 (2.115000000000000213e+01+0.000000000000000000e+00j)  (4.717586112675585530e-02-2.230537169113751966e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.576270187884180515e-05-7.350446605370894061e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.005573263821769644e-09-3.649977486296306283e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.808625955006972989e-10-9.987998206816854662e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.404210921331309187e-11-1.259805750827317323e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.459125689593827177e-12-2.972834425026205324e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.614462815005711862e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.838474240394455002e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.191969952034561419e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.803378523560616708e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.827079051762781443e-12+0.000000000000000000e+00j)
 (2.122499999999999432e+01+0.000000000000000000e+00j)  (4.700990170279389230e-02-2.214836358199947976e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.549866746949376427e-05-7.246249970498358580e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.559792014753400617e-09-2.859972264792615954e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.024205770418648525e-10-5.878290815172610918e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.424057091080534896e-11-1.475727868923382989e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.124411855285842936e-12-1.827794446571007967e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.581277885597341295e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.893564184540403557e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.326687150354579218e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.726446290923996205e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.677206597512280900e-12+0.000000000000000000e+00j)
 (2.129999999999999716e+01+0.000000000000000000e+00j)  (4.684510325716423340e-02-2.199300622402076879e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.523832385172338356e-05-7.143812648269456678e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.861705111027263391e-09-1.923665635885697365e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.068234907813833456e-10-1.757837229453152156e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.920295838724889199e-11+7.965125639367725673e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.151798340069898327e-12-7.271334679513661413e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.556034870833596137e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.910534446848382755e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.458678217830114447e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.624718904114481588e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.596676415299513384e-12+0.000000000000000000e+00j)
 (2.137500000000000000e+01+0.000000000000000000e+00j)  (4.668145367684695124e-02-2.183927657396348733e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.498158628258167344e-05-7.043059098078044796e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.882128917480756740e-09-9.258487407751292741e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.999269617432416310e-10+1.790302737923057445e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.086624866224337136e-11+1.319472842685974129e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.738017494273673654e-12+6.162090930921907405e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.538591728386337232e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.888968655258590400e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.574770296566938639e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.494377956179970469e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.649600711979294617e-12+0.000000000000000000e+00j)
 (2.144999999999999574e+01+0.000000000000000000e+00j)  (4.651894101636838696e-02-2.168715198898293547e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.472836290577287084e-05-6.943924703961871191e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.619296678543314014e-09+4.396408033098578749e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.874785255451974075e-10+4.726418220325781602e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.294596622048467313e-12+1.351849396541050279e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.160735808464910550e-12+4.162705834307353003e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.528670870986094089e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.834541363302218179e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.667796687541064667e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.337319644890442612e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.815552814664479310e-12+0.000000000000000000e+00j)
 (2.152499999999999858e+01+0.000000000000000000e+00j)  (4.635755349492073213e-02-2.153661021831393321e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.447855871760943491e-05-6.846356788209635312e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.100206717418812490e-09+8.992173528053709560e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.718459054700201164e-10+7.301131141344692211e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.946927540031183799e-12+1.036339887776706960e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.076015614193179407e-13+4.084115925524885822e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.525888521750976722e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.756852985175734096e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.733599823197695968e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.162189758685269321e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.003877641160735854e-12+0.000000000000000000e+00j)
 (2.160000000000000142e+01+0.000000000000000000e+00j)  (4.619727949354093810e-02-2.138762939515783962e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.423207912543714695e-05-6.750314064807412735e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.380424457258873906e-09+1.566010534626037288e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.516266019572650971e-10+9.674277548875389443e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.132424489214537586e-12+6.196803493968111743e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.160552568944408574e-13+2.794584018813929581e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.529776656104715625e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.666987999088985329e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.769939932489335585e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.985191302966048714e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.130979550501166454e-12+0.000000000000000000e+00j)
 (2.167499999999999361e+01+0.000000000000000000e+00j)  (4.603810755234711422e-02-2.124018802876453775e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.398883252560560136e-05-6.655765037951674542e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.539605227862384384e-09+1.994402765889632616e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.242365962381239226e-10+1.163789218759940467e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.365144035695724755e-12+2.804296761965942859e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.903152199061772028e-13+2.500536583367040249e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.539797745014192830e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.575479543055050436e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.777961615904024500e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.829156001871789331e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.162373436035663093e-12+0.000000000000000000e+00j)
 (2.174999999999999645e+01+0.000000000000000000e+00j)  (4.588002636783125587e-02-2.109426499670402893e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.374873169180016325e-05-6.562686028913485649e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.670914192058259379e-09+2.168186786819255322e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.988194638669530700e-11+1.264278367401372379e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.252962234712889106e-12+3.227049406909359507e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.370766376945366527e-13+3.479156253641028980e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.555354037819730014e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.491035119634498944e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.764672141389466299e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.718213926072227831e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.116982026816449942e-12+0.000000000000000000e+00j)
 (2.182499999999999929e+01+0.000000000000000000e+00j)  (4.572302479020699806e-02-2.094983953732279698e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.351169415311521257e-05-6.471059464539599049e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.865519494814509040e-09+2.108929784364942682e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.405038734413754074e-11+1.215205292590870033e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.050084727218021690e-11-2.281826802276156236e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.628207068699454529e-13+4.486580977262193280e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.575793210334060017e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.419927505023854926e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.744133837082266964e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.667870702871134617e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.049208383898729644e-12+0.000000000000000000e+00j)
 (2.189999999999999503e+01+0.000000000000000000e+00j)  (4.556709182081106202e-02-2.080689124237948637e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.327764202238945631e-05-6.380872812660218373e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.196286161206312135e-09+1.871781178014404438e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.631890662147409806e-11+1.009816714969030958e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.155442437380606218e-11-5.976078559145176060e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.492789538383097627e-14+4.337089417207809816e-13j)  (2.317477740653317799e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.600411985209534310e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.365693860697782823e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.735567844403226008e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.677092995876829491e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.012175854925589172e-12+0.000000000000000000e+00j)
 (2.197499999999999787e+01+0.000000000000000000e+00j)  (4.541221660955697265e-02-2.066540004985528006e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.304650181997032563e-05-6.292118203454918034e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.705522723551487365e-09+1.533938540304987788e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.584996610368938904e-11+7.117529569034119475e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.125911088851823124e-11-1.081073588586130642e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.006027342276627061e-13+2.676338143378322187e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.628459583511176942e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.328918106102261567e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.757736006532249225e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.730652255622280251e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.020360096544905500e-12+0.000000000000000000e+00j)
 (2.205000000000000071e+01+0.000000000000000000e+00j)  (4.525838845244020692e-02-2.052534623693433227e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.281820471238734527e-05-6.204792462241400419e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.399736629912136492e-09+1.179368011180379557e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.633324307947278846e-11+4.383988330944557651e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.736502181251267054e-12-1.589571749084234909e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.795605302378839623e-13-7.810606667776396678e-15j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.659143642119707895e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.307249905468125642e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.821180858157928723e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.808545136034842550e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.046586431280577235e-12+0.000000000000000000e+00j)
 (2.212499999999999289e+01+0.000000000000000000e+00j)  (4.510559678909312892e-02-2.038671041314944667e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.259268731377947164e-05-6.118897110086347258e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.251492042811911319e-09+8.838087086466325464e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.342255611485570526e-11+3.127963193893118279e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.905424902472623529e-12-1.990290533722432691e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.608371618042578032e-13-2.765088086162344735e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.691641873389901024e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.296019242480720038e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.922639713318573966e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.892038342676603885e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.052891539112670826e-12+0.000000000000000000e+00j)
 (2.219999999999999574e+01+0.000000000000000000e+00j)  (4.495383120038879549e-02-2.024947351368865025e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.236989289571290196e-05-6.034437913915198746e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.206639384045540603e-09+7.027285473914974827e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.606207871309300169e-11+4.106497795787222397e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.471411231047634354e-12-2.170127125457135105e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.039427099749996738e-13-3.908084084443703327e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.725122234379408846e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.289562219112916256e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.045726209919501325e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.963950746581961387e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.016450374371401875e-12+0.000000000000000000e+00j)
 (2.227499999999999858e+01+0.000000000000000000e+00j)  (4.480308140609266798e-02-2.011361679285866410e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.214977263540514267e-05-5.951423759532520927e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.194917641237347279e-09+6.633873326979983759e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.108969123298673246e-10+7.295557972004327473e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.160018989004973336e-12-2.082099409992863070e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.509992086831664787e-13-2.982755677672963399e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.758772036975253521e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.282868341788187908e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.167377961370410580e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.008720851974991247e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.933513044042919526e-12+0.000000000000000000e+00j)
 (2.234999999999999432e+01+0.000000000000000000e+00j)  (4.465333726256063424e-02-1.997912181770051393e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.193228647778373505e-05-5.869864891208122905e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.142288002242934927e-09+7.614498830231548614e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.174339787629310234e-10+1.194046600885210930e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.499480122577392095e-11-1.748377488699843524e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.514009157428523847e-13-1.066802154308173863e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.791832635933449806e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.272859729201592622e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.265689403855947647e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.016210129213715656e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.812460641945765706e-12+0.000000000000000000e+00j)
 (2.242499999999999716e+01+0.000000000000000000e+00j)  (4.450458876048271617e-02-1.984597046175372390e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.171740330098000983e-05-5.789770799808424851e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.983467392731517734e-09+9.623501049393838359e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.014448019106479830e-10+1.690419609413203564e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.913936023960749856e-11-1.227236234647994277e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.370444875944270686e-13+4.434354184593546201e-14j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.823632603594894228e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.258782180133942568e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.325426220488030334e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.987176788850557682e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.668852674377832984e-12+0.000000000000000000e+00j)
 (2.250000000000000000e+01+0.000000000000000000e+00j)  (4.435682602267126962e-02-1.971414489896500862e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.150510029961542329e-05-5.711148156497769955e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.673020896793493164e-09+1.207232722368357366e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.534556480672585528e-11+2.110943362349575901e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.096055342813210317e-11-5.938155915652531401e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.138946797676463412e-13+1.468855623976787389e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.853610611725816810e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.241669073880625973e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.340255000432199245e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.934701012919372659e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.525673214822543565e-12+0.000000000000000000e+00j)
 (2.257499999999999218e+01+0.000000000000000000e+00j)  (4.421003930189265629e-02-1.958362759773761650e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.129536173443093454e-05-5.633999145450062003e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.193411333205300852e-09+1.422732488519092589e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.603263713647090916e-11+2.386848630354880833e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.001959844986261527e-11+4.156596381175808110e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.851403190949769215e-13+2.826375444524215319e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.881320919493482773e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.223268650568010327e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.312378156146940144e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.877447714912983645e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.412791320407782064e-12+0.000000000000000000e+00j)
 (2.264999999999999503e+01+0.000000000000000000e+00j)  (4.406421897874121529e-02-1.945440131511753630e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.108817734233602235e-05-5.558320384510998925e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.558665655509879916e-09+1.533278954706125994e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.840190800743559191e-11+2.500375689432841891e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.653860259984628306e-11+5.300952814292474491e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.548706997774795837e-13+4.469292640269267648e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.906419277797418555e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.204960629276534083e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.250487257487280491e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.827627706037163810e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.356805617786730250e-12+0.000000000000000000e+00j)
 (2.272499999999999787e+01+0.000000000000000000e+00j)  (4.391935555955506221e-02-1.932644909111333811e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.088354071287437720e-05-5.484102426911800314e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.812790754255993903e-09+1.474054506575815050e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.174775700919042645e-11+2.476156913395919121e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.180283102910839354e-11+7.505620347362573675e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.381301802370878152e-15+5.175935333985556349e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.928633483209653284e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.187037823768075403e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.166664136308518476e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.784169953130547293e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.363074663670542793e-12+0.000000000000000000e+00j)
 (2.279999999999999361e+01+0.000000000000000000e+00j)  (4.377543967437218242e-02-1.919975424314569789e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.068144784229688802e-05-5.411329697316472489e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.022920999260492806e-09+1.202296313474769422e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.415296403416573881e-10+2.356751320383762319e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.696754056778559540e-12+7.000045171993682631e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.872915811965700946e-13+4.025772261373681933e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.947728060829775661e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.168462242147909919e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.072824329887410377e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.738578729486860328e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.410067329960071958e-12+0.000000000000000000e+00j)
 (2.287499999999999645e+01+0.000000000000000000e+00j)  (4.363246207492624262e-02-1.907430036062350044e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.048189594403167823e-05-5.339980669071523232e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.683507179465994139e-10+7.047337599131990834e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.888180460119701275e-10+2.172037113420182326e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.548940890945799454e-12+5.058195338499946381e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.665544555674656438e-13+1.260291491489776715e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.963474162181565871e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.146991363453351761e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.977627091944771876e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.686868270633194593e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.465687548641495175e-12+0.000000000000000000e+00j)
 (2.294999999999999929e+01+0.000000000000000000e+00j)  (4.349041363268130178e-02-1.895007129964326829e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.028488248479275502e-05-5.270028119356796940e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.724529280304484933e-10-2.152051214052319527e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.359181970765061522e-10+1.918332202797034686e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.364522527850070682e-12+3.347510158555334222e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.720761261105402863e-13-2.381519347985226390e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.975632827315072900e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.119486110824668785e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.884955840262838408e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.634709321423329296e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.506908673096870194e-12+0.000000000000000000e+00j)
 (2.302500000000000213e+01+0.000000000000000000e+00j)  (4.334928533690419333e-02-1.882705117780855090e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.009040435271605674e-05-5.201439365869857356e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.345077584019305821e-10-8.657538367505354014e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.832119453893638165e-10+1.560913087092315393e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.102765073499663440e-12+2.843684457788456382e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.486676810892389969e-13-6.053997297393504725e-13j)  (1.445602896647339406e-19+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.983953647325776453e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.082250575254467721e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.794556889374555004e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.591794816845929609e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.528964033972729089e-12+0.000000000000000000e+00j)
 (2.309999999999999432e+01+0.000000000000000000e+00j)  (4.320906829277418315e-02-1.870522436916631677e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.989845704388092641e-05-5.134176463484738924e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.076510293210414399e-09-1.824942976064142861e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.271598833879992006e-10+1.059131521956211027e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.583943658194172318e-12+3.439911562296207541e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.341485759620964788e-13-8.143501034346200217e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.988184648310349108e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.031354351767700006e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.704403201093231133e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.563024887250878819e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.545591601824487392e-12+0.000000000000000000e+00j)
 (2.317499999999999716e+01+0.000000000000000000e+00j)  (4.306975371952856402e-02-1.858457549925720187e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.970903376721683692e-05-5.068196409294473569e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.086655018834830901e-09-2.802618639970427597e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.606900164076177327e-10+3.985421844495247333e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.249063479866637988e-12+4.314450882212155205e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.453280583112989298e-13-6.483001393367529879e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.988085954278625280e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.962963804743650406e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.613605062299055301e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.546143729576536847e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.580968794430469940e-12+0.000000000000000000e+00j)
 (2.325000000000000000e+01+0.000000000000000000e+00j)  (4.293133294864396460e-02-1.846508944027697337e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.952212441167461046e-05-5.003451462061598714e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.825426510261288735e-10-3.728845653004772722e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.756908067080938856e-10-3.879893729921196984e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.393991934564238696e-12+4.633821489130745168e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.253295956100654933e-12-4.677844794587463677e-14j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.983440697871906342e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.873699956257376300e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.524618671219685552e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.536036235217275137e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.651773060244758389e-12+0.000000000000000000e+00j)
 (2.332499999999999574e+01+0.000000000000000000e+00j)  (4.279379742205212389e-02-1.834675130634603850e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.933771439132357141e-05-4.939889715107330070e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.047535981040254692e-10-4.550811193053680386e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.663443916504430380e-10-1.220473697135826916e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.852848319304855938e-12+4.183223428507436416e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.152992667227015537e-12+7.336038116429025546e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.974060502408955891e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.760979502350386230e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.443834961648671149e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.528232465831629668e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.749333675969278852e-12+0.000000000000000000e+00j)
 (2.339999999999999858e+01+0.000000000000000000e+00j)  (4.265713869038938871e-02-1.822954644888435732e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.915578347286223191e-05-4.877456053773954363e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.575398042206116393e-12-5.239927104917083360e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.317587273939257370e-10-1.993983142321788707e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.304392072921043256e-12+3.551954815237333283e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.482675750898926404e-13+1.263618241926966649e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.959786936728749792e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.623279501011709748e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.380128213649539286e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.518773974834899952e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.840575909653624945e-12+0.000000000000000000e+00j)
 (2.347500000000000142e+01+0.000000000000000000e+00j)  (4.252134841127969828e-02-1.811346045208933088e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.897630477203779276e-05-4.816093569146488635e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.637941926996468512e-10-5.792210622617314095e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.765249258613150589e-10-2.613514381908406977e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.695162958974662063e-12+3.683029114311261193e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.334921461107716237e-13+1.267517063186980118e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.940492230699061042e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.460345088655388192e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.341746740856534418e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.504682905587727887e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.887928936568873124e-12+0.000000000000000000e+00j)
 (2.354999999999999361e+01+0.000000000000000000e+00j)  (4.238641834764963340e-02-1.799847912851365063e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.879924414969579892e-05-4.755745394995284227e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.163637195606636002e-09-6.222380832077650585e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.087870438048253483e-10-3.022929450111161032e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.294885499352668806e-12+5.173537737529125494e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.936553306810406013e-13+7.962112161164589727e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.916081510726422208e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.273459994205912324e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.332959724575876160e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.487211667537729205e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.870204265780546494e-12+0.000000000000000000e+00j)
 (2.362499999999999645e+01+0.000000000000000000e+00j)  (4.225234036607516952e-02-1.788458851474081712e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.862456022122080282e-05-4.696356811040764917e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.770885492846960084e-09-6.554383603829108571e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.371270277334567245e-10-3.211149763278580699e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.229913730848096983e-12+8.010418877322988386e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.077718068234513515e-13+1.356324692695700051e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.886496055274845393e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.065895377420707630e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.352296871946327081e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.473417684004242839e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.791806919059897334e-12+0.000000000000000000e+00j)
 (2.369999999999999929e+01+0.000000000000000000e+00j)  (4.211910643515967556e-02-1.777177486715597957e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.845220511130320193e-05-4.637877348287241245e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.378613119328309657e-09-6.812021503643463706e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.848792719083209208e-11-3.196894037222400932e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.804237720022657914e-12+1.180336786305925568e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.957665415246158830e-13-3.871778836763029050e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.851714791401175721e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.843506821975593503e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.393247941070840318e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.471581418931087736e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.677713235839399153e-12+0.000000000000000000e+00j)
 (2.377499999999999503e+01+0.000000000000000000e+00j)  (4.198670862394193043e-02-1.766002465780943569e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.828212595429871693e-05-4.580262571725134605e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.991699834073640957e-09-7.012466972626108841e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.111387252384683614e-12-3.011382823160439310e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.439092066544074463e-12+1.588990831149433208e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.652235722013076649e-14-5.507353317025728737e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.811751329446032806e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.615261516270987424e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.446690364809996642e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.483874525213544596e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.557831182102960852e-12+0.000000000000000000e+00j)
 (2.384999999999999787e+01+0.000000000000000000e+00j)  (4.185513910033388657e-02-1.754932457037060387e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.811426698335890620e-05-4.523475222009780778e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.621388765867768113e-09-7.163295241754010183e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.973703702442691366e-11-2.694891543797167247e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.842478397621473578e-12+1.913185527737495360e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.876729684221696029e-13-3.220195820699531681e-13j)  (2.317477740653317799e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.766646665905022141e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.393375564835155843e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.503677987245627757e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.504608080439359739e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.451243085017842168e-12+0.000000000000000000e+00j)
 (2.392500000000000071e+01+0.000000000000000000e+00j)  (4.172439012958759075e-02-1.743966149617036214e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.794857189986282271e-05-4.467485483067076502e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.280483178959142700e-09-7.261868307060107445e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.199022533605779731e-11-2.302050214660218351e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.386894888515814239e-12+2.011585309034343651e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.310945566985764683e-13+1.308291720029713995e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.716461859367842416e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.192747851504825064e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.557704445187211464e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.525383871330600958e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.363582921466406000e-12+0.000000000000000000e+00j)
 (2.399999999999999289e+01+0.000000000000000000e+00j)  (4.159445407279030449e-02-1.733102253032929715e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.778498611077283264e-05-4.412270307579053803e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.979203193023960431e-09-7.295740874905997691e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.800660475268846761e-11-1.899271222460622858e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.059962336292345462e-11+1.812111292150330701e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.085980477799709827e-13+5.293534768441328839e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.661277983203596825e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.029424947756588979e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.606036601074448452e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.539613426832538128e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.297950056648651548e-12+0.000000000000000000e+00j)
 (2.407499999999999574e+01+0.000000000000000000e+00j)  (4.146532338538747031e-02-1.722339496796987477e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.762345841462048979e-05-4.357811949745994681e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.720964666140665169e-09-7.243987574299846181e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.031735931391856950e-11-1.548689669657621758e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.507943994853538563e-11+1.388628016459266615e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.330480222438453005e-13+6.404142576258353440e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.601210340093388195e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.917956813967156749e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.649709340485296526e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.541900501876704879e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.262791350971430618e-12+0.000000000000000000e+00j)
 (2.414999999999999858e+01+0.000000000000000000e+00j)  (4.133699061573287148e-02-1.711676630051050477e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.746394183748167442e-05-4.304096059854038974e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.498148854808003015e-09-7.080383875391606226e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.385394434580603650e-11-1.289812595716193752e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.732905555300588946e-11+9.042287444432708524e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.357101055534191166e-13+3.927600115592241156e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.536439889258860861e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.867972832103452433e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.691814945198499191e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.526529771324602350e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.265261629932203274e-12+0.000000000000000000e+00j)
 (2.422499999999999432e+01+0.000000000000000000e+00j)  (4.120944840366547873e-02-1.701112421203942017e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.730639354832413061e-05-4.251109804847834490e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.289236986742585474e-09-6.779003207874903409e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.415502500818445745e-11-1.132183701731860556e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.816393373670817961e-11+4.664639443594963094e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.600849700128970825e-13-9.786273915951242528e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.467258719536937307e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.881213555811829419e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.734423637958659216e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.490668726789002217e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.300393886540450999e-12+0.000000000000000000e+00j)
 (2.429999999999999716e+01+0.000000000000000000e+00j)  (4.108268947911208196e-02-1.690645657576628951e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.715077404007045962e-05-4.198840436450869785e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.059043328962830969e-09-6.321370717703363181e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.578053415997970567e-11-1.061302388012575553e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.849916561753978056e-11+5.634139344469998207e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.999587402889648173e-13-5.816902787356127499e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.394120855383873227e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.950747826350967609e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.775653215861759426e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.440865881252975693e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.352529456461197409e-12+0.000000000000000000e+00j)
 (2.437500000000000000e+01+0.000000000000000000e+00j)  (4.095670666071569294e-02-1.680275145055002686e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.699704594416379401e-05-4.147274543090492515e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.762841418314982659e-09-5.703108210778615447e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.167639561532772208e-11-1.050520780945525206e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.825860338525523589e-11-3.997668444865496656e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.527951239625960626e-13-7.943565919469511539e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.317686861421622481e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.063062949964013174e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.808890712231776580e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.395104802803508650e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.405838123213343720e-12+0.000000000000000000e+00j)
 (2.444999999999999218e+01+0.000000000000000000e+00j)  (4.083149285448876148e-02-1.669999707750051843e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.684517287775904302e-05-4.096397974218797004e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.353673739139568521e-09-4.937823373654139564e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.341727331666780438e-11-1.070343302316935444e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.649758244267812990e-11-9.122232239804314832e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.478387588998738609e-13-6.055733830410102573e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.238851308977776984e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.201853000786608010e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.824954157273144799e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.373840509551105664e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.450125007246522767e-12+0.000000000000000000e+00j)
 (2.452499999999999503e+01+0.000000000000000000e+00j)  (4.070704105249071947e-02-1.659818187665269146e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.669511860275464026e-05-4.046196226682574700e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.790885325544954907e-09-4.056783791813511865e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.171244035490678241e-11-1.090584125364851732e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.235850412362874604e-11-1.382821828881841446e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.124882913923916314e-12-8.937079402498483823e-14j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.158745480959159225e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.351622775414426284e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.815850516836657325e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.384002717558851430e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.479282525177849463e-12+0.000000000000000000e+00j)
 (2.459999999999999787e+01+0.000000000000000000e+00j)  (4.058334433152963050e-02-1.649729444371123401e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.654684657872584699e-05-3.996655013643096600e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.004734636024021901e-08-3.104292834073867652e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.643810050208467578e-11-1.077465196276028330e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.912475610837621583e-12-1.645934091340840198e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.151688283967196355e-12+5.493687335272811221e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.078712309905523487e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.499982873696445485e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.777713586897963394e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.412412056971898506e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.488887850591381531e-12+0.000000000000000000e+00j)
 (2.467499999999999361e+01+0.000000000000000000e+00j)  (4.046039585188709181e-02-1.639732354686407496e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.640031982294764821e-05-3.947760804785105772e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.011317404274838983e-08-2.130238287437454754e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.059673300522095273e-10-9.937751568176191549e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.509676624304342878e-12-1.549205770602336929e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.408011072193367751e-13+1.099418131647399403e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.000255073193815956e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.638501374661259429e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.711366864215060822e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.437392654778728010e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.477484561919420275e-12+0.000000000000000000e+00j)
 (2.474999999999999645e+01+0.000000000000000000e+00j)  (4.033818885606602067e-02-1.629825812366304111e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.625550092710584198e-05-3.899501267874637051e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.995107355869734646e-09-1.182377955040806365e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.265074952130145620e-10-8.087931040273456747e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.535340648139353391e-12-1.045189491593314994e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.995866404315911154e-13+1.398267771406135091e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.924964874213874039e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.762479269420839023e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.620842195657473628e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.446196416816504849e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.450129600626584036e-12+0.000000000000000000e+00j)
 (2.482499999999999929e+01+0.000000000000000000e+00j)  (4.021671666756104768e-02-1.620008727797021255e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.611235213146183136e-05-3.851865662618439587e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.712529803364181291e-09-3.008403748401541532e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.425103847799471225e-10-5.141924803282515759e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.657142631000117431e-12-2.619161906066067434e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.843476070867166929e-13+1.354761628383147202e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.854434093906284194e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.870123116818016625e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.511539519564325653e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.443926529493061053e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.419264953285818860e-12+0.000000000000000000e+00j)
 (2.490000000000000213e+01+0.000000000000000000e+00j)  (4.009597268965073291e-02-1.610280027696816586e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.597083546788642639e-05-3.804845269386303958e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.292413685809639777e-09+4.840625484060019363e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.483444076037746059e-10-1.335196013881443409e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.625176330058812612e-12+5.128994734025346500e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.767300457449603248e-13+1.023965420790483429e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.790163949674910396e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.961517949967073614e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.389499835745881744e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.449912899428077920e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.398648125495036932e-12+0.000000000000000000e+00j)
 (2.497499999999999432e+01+0.000000000000000000e+00j)  (3.997595040421128565e-02-1.600638654823274961e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.583091306979567416e-05-3.758433868192453848e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.765336052191623129e-09+1.151452182724458915e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.402114282781899876e-10+2.828099010628141358e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.196277577519867949e-13+9.614923457156493587e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.474123679122981763e-13+6.404702050542388482e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.733474318356578449e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.037667045702333566e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.261754681234441782e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.483239856345183292e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.391928078762354686e-12+0.000000000000000000e+00j)
 (2.504999999999999716e+01+0.000000000000000000e+00j)  (3.985664337055143391e-02-1.591083567686684200e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.569254774534567073e-05-3.712628168749202274e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.163334009608219605e-09+1.688735514868286872e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.171599864233978677e-10+6.726540888166327991e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.328505484073928189e-12+8.987242748259342950e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.145865047670768158e-13+4.566171225496391793e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.685423188372688533e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.099740223311347816e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.136451521850065952e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.546364739565246104e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.386186007544965678e-12+0.000000000000000000e+00j)
 (2.512500000000000000e+01+0.000000000000000000e+00j)  (3.973804522426788860e-02-1.581613740269368533e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.555570381247189460e-05-3.667428012603085552e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.518781527024641630e-09+2.091131465338298473e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.099546296664377661e-11+9.771640064732517042e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.635282928726649343e-11+3.473511813696002641e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.471341003596051150e-13+4.998914410021241087e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.646741574263404668e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.148609878993048732e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.021791974638255683e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.621562358989394064e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.359496287551508442e-12+0.000000000000000000e+00j)
 (2.519999999999999574e+01+0.000000000000000000e+00j)  (3.962014967612101368e-02-1.572228161750834248e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.542034805608863461e-05-3.622836186769910216e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.862854352279592180e-09+2.361911819057598924e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.566339237389247031e-11+1.150338918552969142e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.946035343666891688e-11-5.060600715199717663e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.791355071179949914e-13+5.612132694274747122e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.617787815961633321e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.184729793697450166e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.924390984259123694e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.682988358218928501e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.297588052057044513e-12+0.000000000000000000e+00j)
 (2.527499999999999858e+01+0.000000000000000000e+00j)  (3.950295051093023063e-02-1.562925836238585053e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.528645057546576823e-05-3.578857806763657154e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.222923797397319448e-09+2.512144318078115520e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.341049876511509147e-11+1.164613491974007605e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.787142564914161859e-11-1.407116368651384531e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.889540952965694576e-13+4.584441983681945064e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.598523614950796890e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.208353748282946556e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.848613310700058410e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.711572759995512590e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.207350430072028111e-12+0.000000000000000000e+00j)
 (2.535000000000000142e+01+0.000000000000000000e+00j)  (3.938644158648897664e-02-1.553705782504495939e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.515398530334802110e-05-3.535499381805873974e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.619695870223440042e-09+2.558685921163335650e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.000675741670805679e-11+1.015269903245667294e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.219049183552514056e-11-2.115216512911619728e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.961237806620823512e-13+2.320504529072149818e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.588513501886511436e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.219974445052583156e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.797415362538216110e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.702502750975288309e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.118291914073109680e-12+0.000000000000000000e+00j)
 (2.542499999999999361e+01+0.000000000000000000e+00j)  (3.927061683249847418e-02-1.544567033726587440e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.502293009039418740e-05-3.492767780462408681e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.065785607806499642e-09+2.520421063841509106e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.802810910023898442e-11+7.237633111743697203e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.101133694830824790e-12-2.461674956383753029e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.869016527704402289e-13+2.793805017952366017e-14j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.586949434443539339e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.220750929373227605e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.773248085146700174e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.664098184640574827e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.065830891658275734e-12+0.000000000000000000e+00j)
 (2.549999999999999645e+01+0.000000000000000000e+00j)  (3.915547024952015925e-02-1.535508637236084961e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.489326639357666993e-05-3.450669321502386934e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.566874878640851877e-09+2.414218263596978833e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.227414783373318998e-10+3.371695490472481450e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.121758525264061210e-12-2.393181246361421612e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.652388381727740733e-13-1.234762258227143843e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.592701737841283933e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.212670502616274924e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.777200622486510914e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.610904004847204859e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.061403028371166943e-12+0.000000000000000000e+00j)
 (2.557499999999999929e+01+0.000000000000000000e+00j)  (3.904099590794644914e-02-1.526529654269655808e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.476497871126778062e-05-3.409209136134947604e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.125078223484267049e-09+2.252536309804244876e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.320879232447654342e-10-8.022646898565757451e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.031033242275460524e-11-1.989075214575637753e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.522813779323308797e-13-3.060022782532050797e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.604395389991549689e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.198288183590106283e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.806571472066007017e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.555192859440777353e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.081760468493152034e-12+0.000000000000000000e+00j)
 (2.564999999999999503e+01+0.000000000000000000e+00j)  (3.892718794698921819e-02-1.517629159726675619e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.463805393531618211e-05-3.368390839980918920e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.742865187143228561e-09+2.043748052049151265e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.273500625915509791e-10-4.641081213956734917e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.314418558262224097e-11-1.436802330292849310e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.549759792764954507e-13-5.394452500869440060e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.620506556632073566e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.180065772901721461e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.853172519200376939e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.501612536673677942e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094197049531938796e-12+0.000000000000000000e+00j)
 (2.572499999999999787e+01+0.000000000000000000e+00j)  (3.881404057368585681e-02-1.508806241931423368e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.451248075534048452e-05-3.328216471034705789e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.425687640754678871e-09+1.794848615611275506e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.124847054657084404e-10-7.691328105062818047e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.267464342492644652e-11-9.662357512340929912e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.225799655449662763e-13-7.211447077269272329e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.639469706445281663e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.159524098896343561e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.904300326870679792e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.447681782781715145e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.083860819820557360e-12+0.000000000000000000e+00j)
 (2.580000000000000071e+01+0.000000000000000000e+00j)  (3.870154806192247637e-02-1.500060002400095856e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.438824919377761075e-05-3.288686616408210697e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.182177479285050642e-09+1.515207181096794170e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.233373485268909488e-11-9.778585560700226907e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.039665890315542062e-11-7.563897660160167747e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.295420494625900854e-13-7.552492262641074639e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.659782839209654657e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.136544866099889164e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.946032281824406370e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.388491602555015255e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.059420234346794855e-12+0.000000000000000000e+00j)
 (2.587499999999999289e+01+0.000000000000000000e+00j)  (3.858970475147392026e-02-1.491389555612519183e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.426535030863075789e-05-3.249800653655508564e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.021792521441050186e-09+1.219711819213715570e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.096850774124801028e-11-1.094413707848629198e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.661000245351197797e-12-8.457217382490157085e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.285920001933891119e-14-6.502404797502301064e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.680098929492458302e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.109139243494577179e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.967072278963679316e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.321592501990766750e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.041470329417157789e-12+0.000000000000000000e+00j)
 (2.594999999999999574e+01+0.000000000000000000e+00j)  (3.847850504706018526e-02-1.482794028788446405e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.414377608625891751e-05-3.211557042106043135e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.950714575008033008e-09+9.298954693472355355e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.128735674542113427e-11-1.131384257905986390e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.500079909825539283e-12-1.100987994582453071e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.066737404526213415e-14-4.651404458131771976e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.699295375376689768e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.073827311548540830e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.961663820424791866e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.249533181772875412e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.044514943638791449e-12+0.000000000000000000e+00j)
 (2.602499999999999858e+01+0.000000000000000000e+00j)  (3.836794341741908698e-02-1.474272561668360688e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.402351954450792440e-05-3.173953591913460996e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.967493024885948119e-09+6.723114798493910940e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.566559213081198960e-11-1.103363169060124467e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.349416376865160901e-11-1.283360163499855685e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156216020090738370e-13-2.406395635085982971e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.716518106407783750e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.026534160380881593e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.930900836008787101e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.179764991366851285e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.067144682693042540e-12+0.000000000000000000e+00j)
 (2.609999999999999432e+01+0.000000000000000000e+00j)  (3.825801439439469737e-02-1.465824306298648023e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.390457505044171895e-05-3.136987611336988085e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.060125759106917899e-09+4.744552291576273706e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.647105937578546468e-11-1.031272375629654488e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.946940339596733918e-11-1.177634480364543366e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.653144008621500381e-14-2.876350263677099905e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.731200785436296745e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.963734854306675965e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.882245227119142965e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.122238712178660543e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.098660700827261681e-12+0.000000000000000000e+00j)
 (2.617499999999999716e+01+0.000000000000000000e+00j)  (3.814871257204122124e-02-1.457448426821059476e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.378693880823675867e-05-3.100655806325196495e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.205743757330638879e-09+3.595050967998369109e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.561154083932161712e-11-9.498488405608299392e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.517500978798624090e-11-6.964609339778060020e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.805760204402619168e-13+7.475535467127549985e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.743061159282396122e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.883534039332236049e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.827298386328819311e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.085039369906595586e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.131095597762670699e-12+0.000000000000000000e+00j)
 (2.625000000000000000e+01+0.000000000000000000e+00j)  (3.804003260574223555e-02-1.449144099266371031e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.367060939311802018e-05-3.064953811206012534e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.373031125260323903e-09+3.415272151122066466e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.327527074664282838e-11-9.084362369525553870e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.832902374639349670e-11+9.392591407007766781e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.947429034076814537e-13+3.315234138600786050e-15j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.752076689788411389e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.786416099728774341e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.778232150977191764e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.069757130245454333e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.162379304359825601e-12+0.000000000000000000e+00j)
 (2.632499999999999218e+01+0.000000000000000000e+00j)  (3.793196921134465993e-02-1.440910511352124163e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.355558812118267268e-05-3.029875290503447940e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.526595161963362556e-09+4.223965359423517414e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.661695236636642408e-11-9.601390734760780181e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.744027263669255911e-11+1.007650505931768656e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.787895750114719607e-13-1.845955946760254868e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.758441695549115621e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.675501661979341387e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.743947556860947388e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.070002265221682889e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.190393459014441561e-12+0.000000000000000000e+00j)
 (2.639999999999999503e+01+0.000000000000000000e+00j)  (3.782451716430741684e-02-1.432746862284372093e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.344187899467722469e-05-2.995410675576320814e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.632160909808740662e-09+5.909500046383504664e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.932106434682246056e-11-1.139854672198942941e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.232826287945898986e-11+1.799415168869131637e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.044031307993027507e-13-3.329923185370741515e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.762509575459755004e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.556287507773931449e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.727622513526106229e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.074762865880019636e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.207272911093287714e-12+0.000000000000000000e+00j)
 (2.647499999999999787e+01+0.000000000000000000e+00j)  (3.771767129886446912e-02-1.424652362563341539e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.332948799358435108e-05-2.961545759845112314e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.661600584082081677e-09+8.243376789857149314e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.297782490858933355e-11-1.438782736550913503e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.434892439412760121e-11+2.250237204978139889e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.938936825745899799e-13-3.324110128897811696e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.764726239411742924e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.436017551513471620e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.726874331862367793e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.074067290165019682e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.201378881014082916e-12+0.000000000000000000e+00j)
 (2.654999999999999361e+01+0.000000000000000000e+00j)  (3.761142650720178393e-02-1.416626233792911286e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.321842162063520400e-05-2.928260512243486286e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.597003642717256847e-09+1.091299872170219784e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.048618796871248931e-11-1.792007003043657617e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.005641286165738467e-12+2.269851977637772663e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.127677466915816869e-13-2.348157747342627127e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.765563350348082921e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.322953565447774420e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.736111865805014809e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.063282533985945613e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.165780390791380261e-12+0.000000000000000000e+00j)
 (2.662499999999999645e+01+0.000000000000000000e+00j)  (3.750577773864812586e-02-1.408667708493826706e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.310868482170563208e-05-2.895528507540281473e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.433044703640049867e-09+1.356895092758779469e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.000774980544903666e-11-2.095647114025508153e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.256739395067912971e-13+1.953555544763551655e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.076633803291520002e-13-2.258529973626736149e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.765460635076323084e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.225772808377639522e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.749356447165763653e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.044549257642752151e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.106876964031638489e-12+0.000000000000000000e+00j)
 (2.669999999999999929e+01+0.000000000000000000e+00j)  (3.740071999887938786e-02-1.400776029920576277e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.300027861970686796e-05-2.863317273508502731e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.177033873587731103e-09+1.587801652189340230e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.323474497666814547e-11-2.251847153640775295e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.243293054038923558e-12+1.528760373752491210e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.316983940154264097e-13-4.662829975713380694e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.764784277970128555e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.153099090530953668e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.762172477386173123e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.025563319489746190e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.047114810206306638e-12+0.000000000000000000e+00j)
 (2.677500000000000213e+01+0.000000000000000000e+00j)  (3.729624834913606440e-02-1.392950451881832521e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.289319792748584652e-05-2.831589642445091711e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.846572921247714071e-09+1.756908883639774049e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.901226385398153292e-11-2.215939251738833602e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.810663817395834882e-12+1.212892077357833585e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.395050550405304962e-13-9.263698758943437487e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.763803721806682002e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.112938318983039513e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.772530573916565871e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.016289562087569578e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.016040414458965857e-12+0.000000000000000000e+00j)
 (2.684999999999999432e+01+0.000000000000000000e+00j)  (3.719235790545385306e-02-1.385190238564389499e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.278742999348075940e-05-2.800305946863610095e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.465627259707312573e-09+1.846010581405463423e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.069164494015365297e-10-2.015122159387639197e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.802546371531045755e-12+1.086618040386245916e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.953102642969057996e-13-1.372005732364879610e-12j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.762684001164326702e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.111779833074170061e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.780989346683863911e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.024540972951953786e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.028673237839094118e-12+0.000000000000000000e+00j)
 (2.692499999999999716e+01+0.000000000000000000e+00j)  (3.708904383790675996e-02-1.377494664360511207e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.268295379657609427e-05-2.769426703041261193e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.060442965824905705e-09+1.846249943615608164e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.309051326790339328e-10-1.728601477632792807e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.838376772485965862e-12+1.069962829144823479e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.977798455389798484e-13-1.545305360564037449e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.761487438836008229e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.153415694571149873e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.790320153841319307e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.052321050779552926e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.070012857421071294e-12+0.000000000000000000e+00j)
 (2.700000000000000000e+01+0.000000000000000000e+00j)  (3.698630136986301442e-02-1.369863013698630148e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.257974050202150678e-05-2.738915332337091450e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.656469343926745611e-09+1.757036127982350243e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.410580080411794960e-10-1.445459578216183335e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.281107818576858753e-12+1.001015654847767855e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.918894815541589911e-13-1.368897583674308018e-12j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.760178625533511324e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.237895083907880966e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.804390263469186370e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.095032194481898498e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.106355281365026215e-12+0.000000000000000000e+00j)
 (2.707499999999999574e+01+0.000000000000000000e+00j)  (3.688412577725292546e-02-1.362294580877301342e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.247775488187231213e-05-2.708740483141958486e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.276444939104488346e-09+1.584551272711502126e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.421908422911765295e-10-1.226342891123967151e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.012319019371058989e-11+7.520252059672665939e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.206268749369161040e-12-9.548075845979081779e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.758629742956891946e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.361120468893855927e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.826401403988055697e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.143683686242021804e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.108218952246860941e-12+0.000000000000000000e+00j)
 (2.714999999999999858e+01+0.000000000000000000e+00j)  (3.678251238784890215e-02-1.354788669902353641e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.237695743403820098e-05-2.678877612512342685e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.390167064686246780e-10+1.340371320473691886e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.407296370519147652e-10-1.086193204139353477e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.166871441831355377e-11+3.147977379891023825e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.406632504363906295e-12-4.399034882139501359e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.756627521949480592e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.515306683119336170e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.857233564515889719e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.188137468304254438e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.063038451928513433e-12+0.000000000000000000e+00j)
 (2.722500000000000142e+01+0.000000000000000000e+00j)  (3.668145658055731173e-02-1.347344594327173949e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.227730682524970939e-05-2.649309637508034590e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.574350123884541967e-10+1.039862004444926761e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.416643022305912980e-10-1.000285560894559863e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.058867596858988155e-11-1.833977840680815397e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.399117483613943008e-12+1.092728144630164771e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.753885963824204951e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.690129396734064056e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.894805544159310702e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.219660733352863534e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.763406873887478941e-13+0.000000000000000000e+00j)
 (2.729999999999999361e+01+0.000000000000000000e+00j)  (3.658095378472176612e-02-1.339961677096035680e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.217876224757297219e-05-2.620026646428658174e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.386658579913598617e-10+6.998728108669817415e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.468415360581532415e-10-9.250284093590944741e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.826351602704616862e-12-5.404518222307915112e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.154723512361569183e-12+6.181159623787403783e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.750068716784648582e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.874189571761825413e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.934637122619756421e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.232413504084189893e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.667686725409704540e-13+0.000000000000000000e+00j)
 (2.737499999999999645e+01+0.000000000000000000e+00j)  (3.648099947943779509e-02-1.332639250390421984e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.208128532552197630e-05-2.591024840081095097e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.836776905145242747e-10+3.359371994651573376e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.549387311869476598e-10-8.211343627394574721e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.865733139828076975e-12-5.913644325796105506e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.997997221821165992e-13+9.415087638593679255e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.744821706767726581e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.056453846496176222e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.970943738792790314e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.224104723860632847e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.586443601081877512e-13+0.000000000000000000e+00j)
 (2.744999999999999929e+01+0.000000000000000000e+00j)  (3.638158919287875354e-02-1.325376655478278931e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.198484134036825651e-05-2.562305012192210818e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.892268436502925578e-10-4.012988028133352566e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.626472043343533993e-10-6.694663251951197905e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.887058818756901953e-12-3.157891160463734021e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.009444922536600028e-13+9.790382605480315126e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.737811961397512095e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.227454793932571266e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.997546031613483086e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.195868375970705924e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.749693971822359588e-13+0.000000000000000000e+00j)
 (2.752499999999999503e+01+0.000000000000000000e+00j)  (3.628271850163248408e-02-1.318173242566121443e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.188939972238972207e-05-2.533870931897040191e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.506957526503801245e-10-4.213428680005533228e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.662729416537955391e-10-4.764028591026901757e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.399061437241692760e-12+1.251255780986430944e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.509210635530915790e-13+8.126049526530887375e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.728764964251053887e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.380137913801447605e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.008483833799428610e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.151216286681636266e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.328130092333358558e-13+0.000000000000000000e+00j)
 (2.759999999999999787e+01+0.000000000000000000e+00j)  (3.618438303004877649e-02-1.311028370653941674e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.179493394256627797e-05-2.505727936914342959e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.651176921431432752e-10-8.049722656901722277e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.631949118367768693e-10-2.706326295209232067e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.196072371646444209e-13+4.599635935713530655e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-3.307105982006838084e-13+6.297851684101314826e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.717492173445012368e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.510301138967684942e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.998648421628537280e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.094258859106967705e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.394719157574239174e-13+0.000000000000000000e+00j)
 (2.767500000000000071e+01+0.000000000000000000e+00j)  (3.608657844959736044e-02-1.303941407392858465e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.170142104638382430e-05-2.477881905028904502e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.335098865077784695e-10-1.190376810563635942e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.529571028264337736e-10-9.377251997935249954e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.827188564548034079e-12+4.571264590742607247e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.691030301296152869e-13+5.096379307786464504e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.703902873634721841e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.616611275296247124e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.964614656803974372e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.028196635010763200e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.873599165277593571e-13+0.000000000000000000e+00j)
 (2.774999999999999289e+01+0.000000000000000000e+00j)  (3.598930047823620942e-02-1.296911728945449342e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.160884107640901448e-05-2.450338606909105357e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.617193024049081573e-10-1.575690421397432076e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.377947125097664694e-10+1.399249925623940839e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.011727140382489584e-11+6.003494568525900203e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.505263672052478597e-13+3.644925381699556062e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.687999158480191989e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.700231606549348192e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.905511258064405584e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.555524321257957020e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.536117593266310001e-13+0.000000000000000000e+00j)
 (2.782499999999999574e+01+0.000000000000000000e+00j)  (3.589254487978980890e-02-1.289938719848690444e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.151717654173710581e-05-2.423103327342830693e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.591679096794631070e-10-1.954264872936849564e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.222699151039660217e-10+3.061751790172349723e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.119702276072606338e-11-5.868023896997422932e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.035828156479930408e-13+1.037575349896920365e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.669857689140825581e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.764166792629138228e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.823657665148637457e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.807406479071229005e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.088195211315174108e-13+0.000000000000000000e+00j)
 (2.789999999999999858e+01+0.000000000000000000e+00j)  (3.579630746333765240e-02-1.283021772879485746e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.142641196898504065e-05-2.396180616725010669e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.354725182367991436e-10-2.312203572679448024e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.118514626538713438e-10-3.481277004856070990e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.264772888924345423e-12-1.232933676728751196e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.147759470175966384e-13-2.277656934337748052e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.649605229580504579e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.812498407783797258e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.724840819584034128e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.134364114343795720e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.294492142214368835e-13+0.000000000000000000e+00j)
 (2.797499999999999432e+01+0.000000000000000000e+00j)  (3.570058408261224392e-02-1.276160288922690168e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.133653347843466883e-05-2.369574092602636602e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.195873248257129549e-09-2.628237044507981787e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.107835645211013164e-10-1.400532188603783530e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.180237306534258384e-12-1.656386558065441446e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.738032118009613503e-13-5.117690558060768533e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.627395815447511324e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.849699316826304221e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.618183705183237206e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.689263111959161682e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.092477683395363945e-13+0.000000000000000000e+00j)
 (2.804999999999999716e+01+0.000000000000000000e+00j)  (3.560537063540672453e-02-1.269353676841594898e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.124752831243349843e-05-2.343286304230023180e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.637138024843174606e-09-2.876332338256700950e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.201127696087544486e-10-2.223391571629683998e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.306132484059956520e-12-1.743787362373487851e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.572104974904551032e-13-6.890312763388347074e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.603395659002971691e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.880153428091381781e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.515352675645000926e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.613142707255352972e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.672307104550790274e-13+0.000000000000000000e+00j)
 (2.812500000000000000e+01+0.000000000000000000e+00j)  (3.551066306299197062e-02-1.262601353350825727e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.115938429963802010e-05-2.317318740456889184e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.145514376308957191e-09-3.030215595804288625e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.368961415426025925e-10-2.222964729128174935e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.239863458204588716e-11-1.493380182284968289e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.227321925778469343e-13-7.738539288691643998e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.577778281143173982e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.907895700378950312e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.428601316682674970e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.925103292355026449e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.444436169156158952e-13+0.000000000000000000e+00j)
 (2.819999999999999218e+01+0.000000000000000000e+00j)  (3.541645734954285835e-02-1.255902742891591055e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.107208932642220005e-05-2.291672061163984088e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.697362303406130193e-09-3.068182741728116631e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.551776081034103620e-10-1.085010692835837544e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.773865091052260159e-11-9.792274097056458585e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.680310642412514701e-14-7.780734454082403552e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.550728273034110447e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.936483810713163393e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.367530543041692117e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.500552309737071236e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.748522589319522562e-13+0.000000000000000000e+00j)
 (2.827499999999999503e+01+0.000000000000000000e+00j)  (3.532274952157350711e-02-1.249257277509231235e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.098563094811895428e-05-2.266346564533939651e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.261899550682039715e-09-2.976658035993763591e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.683703131446220117e-10+1.101663478728428279e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.056647539486530300e-11-3.114772901359328481e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.377233647407110025e-13-6.864865985286715618e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.522449028580780799e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.968867785240205788e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.335837337482505688e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.172168301286424494e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.488828698880092311e-13+0.000000000000000000e+00j)
 (2.834999999999999787e+01+0.000000000000000000e+00j)  (3.522953564738155741e-02-1.242664396733035624e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.089999626806556146e-05-2.241342806725475347e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.804738326686100681e-09-2.751829826672076481e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.717909170764115732e-10+3.909121297857096849e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.067527084354864583e-11+3.972703743635648506e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.819898470322737053e-13-5.041368683420851710e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.493168757239733453e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.007158224914526764e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.330405765056653149e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.829527024741211134e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.250870128525812339e-13+0.000000000000000000e+00j)
 (2.842499999999999361e+01+0.000000000000000000e+00j)  (3.513681183650103901e-02-1.236123547458260362e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.081517214307242436e-05-2.216662221442921530e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.291001184345413905e-09-2.399772621027821918e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.640144910533144776e-10+6.771386182801566813e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.821292747502625832e-11+1.049704449487035014e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.968708305027363533e-13-2.880987056984654264e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.463140184117512492e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.052295688395509130e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.343610605073405850e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.044781950001425263e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.677071119628125045e-13+0.000000000000000000e+00j)
 (2.849999999999999645e+01+0.000000000000000000e+00j)  (3.504457423916385039e-02-1.229634183830310631e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.073114567825462525e-05-2.192307579163452187e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.687641517789125623e-09-1.936053053584750025e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.465798295665607888e-10+9.195793213950536101e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.353770876094812129e-11+1.558256326933689218e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.777584697076162459e-13-1.284110054483795969e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.432631842405399647e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.103742519272013288e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.366813261089155592e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.106441534944868368e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.622132233950729546e-13+0.000000000000000000e+00j)
 (2.857499999999999929e+01+0.000000000000000000e+00j)  (3.495281904576968968e-02-1.223195767131047759e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.064790489997401021e-05-2.168283175957427718e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.965530137217309534e-09-1.385530037269500418e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.226278298569277863e-10+1.087712861880933576e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.335540395567137372e-12+1.839638628019481178e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.340230165545926189e-14-1.095608473788307798e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.401911663929632904e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.159373858302554214e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.392593442308360478e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.173165663185119631e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.121961128088771047e-13+0.000000000000000000e+00j)
 (2.865000000000000213e+01+0.000000000000000000e+00j)  (3.486154248636414571e-02-1.216807765667160405e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.056543947073445287e-05-2.144594716245582879e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.102178887491428456e-09-7.821436944743548128e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.551442392084555837e-11+1.168906519798652458e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.743064605086819633e-13+1.843140783354295867e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.061450557728996748e-14-2.655170052724478597e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.371225744404689795e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.215682601857548140e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.415273355210375986e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.246728754263967227e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.311287140611326363e-13+0.000000000000000000e+00j)
 (2.872499999999999432e+01+0.000000000000000000e+00j)  (3.477074083012496319e-02-1.210469654660573406e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.048374132887342997e-05-2.121248913975528686e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.085395949873484573e-09-1.676800782447422085e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.820012291949407266e-11+1.160504959856610224e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.788284682088418986e-12+1.595044005301358141e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-5.726523347180514728e-14-5.357453500325799865e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.340776271182124378e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.268267635547891306e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.430667783496653924e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.322435770495467524e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.361072675699782060e-13+0.000000000000000000e+00j)
 (2.879999999999999716e+01+0.000000000000000000e+00j)  (3.468041038485621813e-02-1.204180916140841148e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.040280517022115741e-05-2.098252864204472481e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.917125587677719337e-09+4.115500985679377963e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.356211191392199613e-11+1.063954236752920056e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-8.493780073764943237e-12+1.195367319111578510e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.781116259996437963e-13-7.725576325582592821e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.310702757244860093e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.312452574363485952e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.435770534246687186e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.389539956769419351e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.460779799664984731e-13+0.000000000000000000e+00j)
 (2.887500000000000000e+01+0.000000000000000000e+00j)  (3.459054749649040361e-02-1.197941038839494664e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.032262871091623493e-05-2.075613242629628438e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.615957195209723649e-09+9.104000667724402851e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.496139807447159026e-11+8.881391648678061708e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.032807141364421297e-11+7.494542482155458748e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.678022950678263222e-13-8.254730796814328910e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.281070313178911796e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.343866028423332923e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.428482368103609475e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.434646392121779994e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.814497187761258115e-13+0.000000000000000000e+00j)
 (2.894999999999999574e+01+0.000000000000000000e+00j)  (3.450114854859805819e-02-1.191749518086289124e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.024321267631810011e-05-2.053335400047751461e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.216780685639030568e-09+1.292097618055783378e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.595127336878337548e-11+6.599765630400794776e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.066404705420555940e-11+3.071873751032535126e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.639356440625843437e-13-6.303193595631595755e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.251867996035500531e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.358889093455031437e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.407449213831379499e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.446161421698988973e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.584034539362190133e-13+0.000000000000000000e+00j)
 (2.902499999999999858e+01+0.000000000000000000e+00j)  (3.441220996190500619e-02-1.185605855707321573e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.016456047130089694e-05-2.031422445761732643e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.766786347614655599e-09+1.535263075130482446e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.866420906665118284e-11+4.294897171675782808e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-9.579526129004372723e-12-1.175953771995701635e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.220128364377130734e-12-2.225822555578323751e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.223019242167900062e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.354958358909462056e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.372382312594575058e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.417859738549200118e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.793133333283826574e-13+0.000000000000000000e+00j)
 (2.910000000000000142e+01+0.000000000000000000e+00j)  (3.432372819381700885e-02-1.179509559924983358e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.008667752455494604e-05-2.009874444074125188e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.318081110268364237e-09+1.638741983049763839e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.194959016422661581e-11+2.570452420908643364e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-6.861618376188092953e-12-4.793999015740724614e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.230726820771478288e-12+2.959804880069512454e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.194404730828374864e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.330740706419032348e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.325144339467539739e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.350591029744208282e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.333861428006693735e-13+0.000000000000000000e+00j)
 (2.917499999999999361e+01+0.000000000000000000e+00j)  (3.423569973795168725e-02-1.173460145259698235e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.000957036079322762e-05-1.988687851590957724e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.918237087392299996e-09+1.622573518614713263e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.112532054867189409e-11+1.866114406757949411e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-2.697468041880587262e-12-6.831799776012712116e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.465783332704516919e-13+7.693316797342988385e-13j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.165895625501125772e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.286178039835203283e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.271182247527373610e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.252182648735399511e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.061197161204785229e-13+0.000000000000000000e+00j)
 (2.924999999999999645e+01+0.000000000000000000e+00j)  (3.414812112367749536e-02-1.167457132433418832e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.933245510768176883e-06-1.967855286209605972e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.600894037046243815e-09+1.524189953623864275e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.000075924352288607e-11+2.250358734367503244e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.867860554478648656e-12-6.496968406266472144e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.252826627337248232e-13+1.007163061023622024e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.137392410117532833e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.222390197054315392e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.220065235765733115e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.136243914328342198e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.825448524687199207e-13+0.000000000000000000e+00j)
 (2.932499999999999929e+01+0.000000000000000000e+00j)  (3.406098891565985387e-02-1.161500048274845915e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.857708391337421635e-06-1.947365658668384724e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.378968775392530420e-09+1.390108115338113228e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.372373932154143070e-11+3.437326989139523161e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.337912131680447383e-12-3.926617058986485325e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.332096310830887798e-13+8.821138465899187085e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.108862349777887302e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.141460552017380104e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.183682894168080018e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.020581205615679303e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.465226556663843246e-13+0.000000000000000000e+00j)
 (2.939999999999999503e+01+0.000000000000000000e+00j)  (3.397429971341407728e-02-1.155588425626329465e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.782962275366450833e-06-1.927204645864548491e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.242814932869318600e-09+1.264840239279565993e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.037495043443112983e-11+4.987986314981314127e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.656750841927313747e-12-2.616932348780861269e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.698855748363251707e-13+4.490641310120574062e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.080367868481063530e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.046192524646631650e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.171831927885745266e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.252164731238885703e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.841330022010278527e-13+0.000000000000000000e+00j)
 (2.947499999999999787e+01+0.000000000000000000e+00j)  (3.388805015086506639e-02-1.149721803252419473e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.709007447064013814e-06-1.907355457194429464e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.164500271070148254e-09+1.180109210996879164e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.067379649863858958e-11+6.517979554775492323e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.779880167524858778e-12+2.993805643534359359e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-4.395402473060051282e-13-5.880662009774084459e-14j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.052079334036518722e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.939953359516460574e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.187618274917772144e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.689101773904128282e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.899280600443932007e-13+0.000000000000000000e+00j)
 (2.955000000000000071e+01+0.000000000000000000e+00j)  (3.380223689591371067e-02-1.143899725750040881e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.635840622554545169e-06-1.887799829613369663e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.107294591320837912e-09+1.147918047771325105e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.678342266846456445e-11+7.795279477603755734e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.576075862657508315e-12+4.744705102243171532e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.084537283167126009e-13-3.840530690864944062e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.024268722431108063e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.826661161515244496e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.226612390875180780e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.633202014438772374e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.701691750059999325e-13+0.000000000000000000e+00j)
 (2.962499999999999289e+01+0.000000000000000000e+00j)  (3.371685665000979243e-02-1.138121743460246459e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.563454704854838369e-06-1.868519164128124364e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.037299494500026716e-09+1.159957348818365027e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.129330855705026377e-11+8.749458424287259320e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.286468600147176625e-12+4.723785214799825112e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.136291908324847915e-13-4.054675772015653347e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.997284669272244381e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.710835295283620864e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.280518693604703178e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.077924666000416328e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.394012809839333678e-13+0.000000000000000000e+00j)
 (2.969999999999999574e+01+0.000000000000000000e+00j)  (3.363190614773126086e-02-1.132387412381524218e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.491838916325112888e-06-1.849495683334216696e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.933107711743199276e-09+1.193443210125354048e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.653248622363013338e-11+9.457588825930985419e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-7.685253964812204788e-14+3.446599561236856860e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.220807521657050943e-13-1.744049330302286786e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.971513397345207289e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.597507458609334065e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.341719547301057113e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.901140445593765804e-12+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.119575586063235440e-13+0.000000000000000000e+00j)
 (2.977499999999999858e+01+0.000000000000000000e+00j)  (3.354738215636995230e-02-1.126696294084633112e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.420979297515476997e-06-1.830713467527597701e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.790172108276169792e-09+1.220891006614380835e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.391061547639032963e-11+1.011917514110236919e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.070915898014927004e-13+1.823754023388686983e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.193416133386963806e-13+1.591374011041595769e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.947332775511667737e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.491790487484079054e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.405290902011701534e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.092158877500150554e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.952262535316026830e-13+0.000000000000000000e+00j)
 (2.984999999999999432e+01+0.000000000000000000e+00j)  (3.346328147552332655e-02-1.121047955628922581e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.350859493030251818e-06-1.812159242111692887e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.618850816567288533e-09+1.219873549365926295e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.329226687478538913e-11+1.099617090457542405e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.913137352669456422e-13+6.813209652479217821e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.316115105824383619e-13+4.480800062485092157e-13j)  (2.314093736306427635e-18+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.925067531894010555e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.398069131183870761e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.468215925579770391e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.195315466999475363e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.901410718459439849e-13+0.000000000000000000e+00j)
 (2.992499999999999716e+01+0.000000000000000000e+00j)  (3.337960093669239264e-02-1.115441969480113595e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.281461696684925196e-06-1.793822846155576188e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.437726060520699011e-09+1.179162786697365506e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.272357898072220688e-11+1.231287050228311812e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.687943971231808434e-12+4.796313061042531326e-13j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.593105053312573782e-13+6.253295126817501633e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.904952384928711567e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.319036924355464444e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.527447903630097562e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.284369179111661135e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.948610980249454726e-13+0.000000000000000000e+00j)
 (3.000000000000000000e+01+0.000000000000000000e+00j)  (3.329633740288568539e-02-1.109877913429522774e-03j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.212767626873665568e-06-1.775697384376456632e-06j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.265527930710607242e-09+1.099547787629933645e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.881013313693151603e-11+1.413938783551680568e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.419945707928771241e-12+1.332709630177526683e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.874670725157407586e-13+7.207015927024260998e-13j)  (7.228014483236697029e-20+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.887107326421996436e-08+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.254984658993486424e-09+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.578544121319639137e-10+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.350145065233211372e-11+0.000000000000000000e+00j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.046347298608787825e-13+0.000000000000000000e+00j)


==> supplementary_data/noneq_sym/Vbias=0.8Gamma/gf_reta.dat <==
# omega/Gamma; G^R_n * Gamma^{n+1} for n=0, 2, ...; \Delta G^R_n * Gamma^{n+1} for n=0, 2, ...
 (-5.000000000000000000e+00+0.000000000000000000e+00j)  (-1.923076923076922906e-01-3.846153846153846367e-02j)  (-5.758372585980489492e-04-1.558426280086399295e-03j)  (2.836571684945951006e-06-9.776858640267469542e-06j)  (1.157481674884544883e-07-9.939020452349860568e-08j)  (1.082014829834644195e-09+8.042544389028746998e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.387826873629731984e-06+0.000000000000000000e+00j)  (3.057456163331807542e-07+0.000000000000000000e+00j)  (8.550522944651120185e-09+0.000000000000000000e+00j)  (5.352819089945357698e-10+0.000000000000000000e+00j)
 (-4.989989989989989994e+00+0.000000000000000000e+00j)  (-1.926637054318544040e-01-3.861003846066651118e-02j)  (-5.752333728442308308e-04-1.567734663001432499e-03j)  (2.905090462460760788e-06-9.847467920279069238e-06j)  (1.176845776672744890e-07-9.966759681978628601e-08j)  (1.115534386344825034e-09+8.280987186382574835e-10j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.390920604808665833e-06+0.000000000000000000e+00j)  (3.070156287019543897e-07+0.000000000000000000e+00j)  (8.550733302938017446e-09+0.000000000000000000e+00j)  (5.346374401414499498e-10+0.000000000000000000e+00j)
 (-4.979979979979979987e+00+0.000000000000000000e+00j)  (-1.930209790611739917e-01-3.875938855921865628e-02j)  (-5.745970189348001671e-04-1.577104829493411855e-03j)  (2.974679438456697538e-06-9.918463919593710035e-06j)  (1.196389610478576470e-07-9.992240743629665931e-08j)  (1.148721224226667726e-09+8.540323803168257364e-10j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.394043380966295967e-06+0.000000000000000000e+00j)  (3.082883000667709625e-07+0.000000000000000000e+00j)  (8.548763336134860601e-09+0.000000000000000000e+00j)  (5.339694509687559845e-10+0.000000000000000000e+00j)
 (-4.969969969969969981e+00+0.000000000000000000e+00j)  (-1.933795195223434737e-01-3.890959516673134222e-02j)  (-5.739276838413053146e-04-1.586537184607337940e-03j)  (3.045354612899223084e-06-9.989845263155269634e-06j)  (1.216107550770242007e-07-1.001545214744370458e-07j)  (1.181439987857777538e-09+8.820385783097515114e-10j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.397195599359994258e-06+0.000000000000000000e+00j)  (3.095632928128756069e-07+0.000000000000000000e+00j)  (8.544601100807205837e-09+0.000000000000000000e+00j)  (5.332831991416263337e-10+0.000000000000000000e+00j)
 (-4.959959959959959086e+00+0.000000000000000000e+00j)  (-1.937393331811090857e-01-3.906066475235681068e-02j)  (-5.732248473912430033e-04-1.596032135187099195e-03j)  (3.117132236119800342e-06-1.006161043655290128e-05j)  (1.235994021857049820e-07-1.003638549098506553e-07j)  (1.213556252512001046e-09+9.120899473293223696e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.400377651599121967e-06+0.000000000000000000e+00j)  (3.108402717940141638e-07+0.000000000000000000e+00j)  (8.538241599289138528e-09+0.000000000000000000e+00j)  (5.325839064880942609e-10+0.000000000000000000e+00j)
 (-4.949949949949949968e+00+0.000000000000000000e+00j)  (-1.941004264425332249e-01-3.921260384551884803e-02j)  (-5.724879821742447084e-04-1.605590089856282409e-03j)  (3.190028812454706626e-06-1.013375777825282177e-05j)  (1.256043508929389467e-07-1.005503545206847821e-07j)  (1.244937411160191415e-09+9.441486074436375079e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.403589923747320410e-06+0.000000000000000000e+00j)  (3.121189053437457330e-07+0.000000000000000000e+00j)  (8.529686876955062860e-09+0.000000000000000000e+00j)  (5.318767300986660409e-10+0.000000000000000000e+00j)
 (-4.939939939939939961e+00+0.000000000000000000e+00j)  (-1.944628057512582942e-01-3.936541903657690689e-02j)  (-5.717165534473766858e-04-1.615211458998885635e-03j)  (3.264061103503171714e-06-1.020628547155593179e-05j)  (1.276250569177602225e-07-1.007139978734928670e-07j)  (1.275453570606058232e-09+9.781662482014549779e-10j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.406832796425391788e-06+0.000000000000000000e+00j)  (3.133988662530088502e-07+0.000000000000000000e+00j)  (8.518946091569695555e-09+0.000000000000000000e+00j)  (5.311667324078522965e-10+0.000000000000000000e+00j)
 (-4.929929929929929955e+00+0.000000000000000000e+00j)  (-1.948264775917724068e-01-3.951911697749860286e-02j)  (-5.709100190393846461e-04-1.624896654738645051e-03j)  (3.339246130990900207e-06-1.027919153633004426e-05j)  (1.296609843200310243e-07-1.008547933668793003e-07j)  (1.304978449574216325e-09+1.014084294376731487e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.410106644939655174e-06+0.000000000000000000e+00j)  (3.146798327068812699e-07+0.000000000000000000e+00j)  (8.506035555160654888e-09+0.000000000000000000e+00j)  (5.304588506241791081e-10+0.000000000000000000e+00j)
 (-4.919919919919919948e+00+0.000000000000000000e+00j)  (-1.951914484886758672e-01-3.967370438254063519e-02j)  (-5.700678292540819082e-04-1.634646090917968482e-03j)  (3.415601179220025809e-06-1.035247382054866886e-05j)  (1.317116066914207479e-07-1.009727803290498103e-07j)  (1.333390270792647732e-09+1.051834155135853122e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.413411839409548850e-06+0.000000000000000000e+00j)  (3.159614891737263845e-07+0.000000000000000000e+00j)  (8.490978748989091397e-09+0.000000000000000000e+00j)  (5.297578659022955817e-10+0.000000000000000000e+00j)
 (-4.909909909909909054e+00+0.000000000000000000e+00j)  (-1.955577250069501782e-01-3.982918802893847809e-02j)  (-5.691894267725018880e-04-1.644460183075922843e-03j)  (3.493143797095272161e-06-1.042612999167614665e-05j)  (1.337764084171373004e-07-1.010680291614135513e-07j)  (1.360572638611049767e-09+1.091337557602796841e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.416748744901323869e-06+0.000000000000000000e+00j)  (3.172435272405671341e-07+0.000000000000000000e+00j)  (8.473806312306548082e-09+0.000000000000000000e+00j)  (5.290683726708423189e-10+0.000000000000000000e+00j)
 (-4.899899899899899935e+00+0.000000000000000000e+00j)  (-1.959253137522273813e-01-3.998557475760473184e-02j)  (-5.682742465543582158e-04-1.654339348425697262e-03j)  (3.571891799723746513e-06-1.050015752795366301e-05j)  (1.358548860278799088e-07-1.011406415167466772e-07j)  (1.386415393284224663e-09+1.132506964847011162e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.420117721594724046e-06+0.000000000000000000e+00j)  (3.185256463884887654e-07+0.000000000000000000e+00j)  (8.454556005685082667e-09+0.000000000000000000e+00j)  (5.283947485416787569e-10+0.000000000000000000e+00j)
 (-4.889889889889889929e+00+0.000000000000000000e+00j)  (-1.962942213710618944e-01-4.014287147383641119e-02j)  (-5.673217157382696215e-04-1.664284005830916945e-03j)  (3.651863269583147653e-06-1.057455370961328155e-05j)  (1.379465496597003244e-07-1.011907504967191676e-07j)  (1.410815432759855239e-09+1.175246077264124900e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.423519124933731352e-06+0.000000000000000000e+00j)  (3.198075547029769132e-07+0.000000000000000000e+00j)  (8.433272649796336752e-09+0.000000000000000000e+00j)  (5.277411252293184812e-10+0.000000000000000000e+00j)
 (-4.879879879879879923e+00+0.000000000000000000e+00j)  (-1.966644545512034881e-01-4.030108514803124042e-02j)  (-5.663312535409207845e-04-1.674294575781585170e-03j)  (3.733076557264885280e-06-1.064931561007558957e-05j)  (1.400509246369642534e-07-1.012185208503015354e-07j)  (1.433677492661582394e-09+1.219450415173702397e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.426953305810445333e-06+0.000000000000000000e+00j)  (3.210889695141092852e-07+0.000000000000000000e+00j)  (8.410008040573954934e-09+0.000000000000000000e+00j)  (5.271113609040755414e-10+0.000000000000000000e+00j)
 (-4.869869869869869916e+00+0.000000000000000000e+00j)  (-1.970360200218712055e-01-4.046022281641301760e-02j)  (-5.653022711552971660e-04-1.684371480368932611e-03j)  (3.815550281798437718e-06-1.072444008716305598e-05j)  (1.421675531908272315e-07-1.012241491517935632e-07j)  (1.454914875178601112e-09+1.265007979244837098e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.430420610752157325e-06+0.000000000000000000e+00j)  (3.223696179625644109e-07+0.000000000000000000e+00j)  (8.384820841753757338e-09+0.000000000000000000e+00j)  (5.265090143879991854e-10+0.000000000000000000e+00j)
 (-4.859859859859859021e+00+0.000000000000000000e+00j)  (-1.974089245540299187e-01-4.062029158176641563e-02j)  (-5.642341716477397963e-04-1.694515143259792871e-03j)  (3.899303330573212704e-06-1.079992377438014053e-05j)  (1.442959963221445193e-07-1.012078639346299395e-07j)  (1.474450117774167739e-09+1.311799984108225468e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.433921382124306322e-06+0.000000000000000000e+00j)  (3.236492374878996610e-07+0.000000000000000000e+00j)  (8.357776455811946518e-09+0.000000000000000000e+00j)  (5.259373215795025163e-10+0.000000000000000000e+00j)
 (-4.849849849849849903e+00+0.000000000000000000e+00j)  (-1.977831749606673295e-01-4.078129861418094970e-02j)  (-5.631263498538973192e-04-1.704725989669917665e-03j)  (3.984354858873470394e-06-1.087576307229075083e-05j)  (1.464358358140990213e-07-1.011699257554791987e-07j)  (1.492215593023134872e-09+1.359701659248653776e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.437455958345760660e-06+0.000000000000000000e+00j)  (3.249275762362839502e-07+0.000000000000000000e+00j)  (8.328946874342378700e-09+0.000000000000000000e+00j)  (5.253991744612532459e-10+0.000000000000000000e+00j)
 (-4.839839839839839897e+00+0.000000000000000000e+00j)  (-1.981587780970728296e-01-4.094325115180470764e-02j)  (-5.619781922734235066e-04-1.715004446336636278e-03j)  (4.070724289049959021e-06-1.095195414003363018e-05j)  (1.485866763957186737e-07-1.011106271617012050e-07j)  (1.508154031490398901e-09+1.408583110036905396e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.441024674119100651e-06+0.000000000000000000e+00j)  (3.262043933858230278e-07+0.000000000000000000e+00j)  (8.298410508905920552e-09+0.000000000000000000e+00j)  (5.248971030068510777e-10+0.000000000000000000e+00j)
 (-4.829829829829829890e+00+0.000000000000000000e+00j)  (-1.985357408611179431e-01-4.110615650160763523e-02j)  (-5.607890769638151094e-04-1.725350941490660667e-03j)  (4.158431309355254761e-06-1.102849288701247646e-05j)  (1.507481480533818710e-07-1.010302925347969880e-07j)  (1.522218960365590733e-09+1.458310230580293973e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.444627860673169647e-06+0.000000000000000000e+00j)  (3.274794593881926730e-07+0.000000000000000000e+00j)  (8.266252003368686721e-09+0.000000000000000000e+00j)  (5.244332602561922727e-10+0.000000000000000000e+00j)
 (-4.819819819819819884e+00+0.000000000000000000e+00j)  (-1.989140701935380173e-01-4.127002204015461917e-02j)  (-5.595583734327297647e-04-1.735765904827320716e-03j)  (4.247495872473624241e-06-1.110537496478558985e-05j)  (1.529199084830472786e-07-1.009292777823852907e-07j)  (1.534375051575860858e-09+1.508745658993623413e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.448265846027908416e-06+0.000000000000000000e+00j)  (3.287525561262498735e-07+0.000000000000000000e+00j)  (8.232562028705758988e-09+0.000000000000000000e+00j)  (5.240094107782897830e-10+0.000000000000000000e+00j)
 (-4.809809809809808989e+00+0.000000000000000000e+00j)  (-1.992937730782155525e-01-4.143485521438863145e-02j)  (-5.582854425291656000e-04-1.746249767476437719e-03j)  (4.337938193779569693e-06-1.118259575918860359e-05j)  (1.551016456718017001e-07-1.008079698520058166e-07j)  (1.544598374282072080e-09+1.559749764746162262e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.451938955258556156e-06+0.000000000000000000e+00j)  (3.300234769882103070e-07+0.000000000000000000e+00j)  (8.197437061186074333e-09+0.000000000000000000e+00j)  (5.236269226849817504e-10+0.000000000000000000e+00j)
 (-4.799799799799799871e+00+0.000000000000000000e+00j)  (-1.996748565424647792e-01-4.160066354242383801e-02j)  (-5.569696363334849685e-04-1.756802961972068859e-03j)  (4.429778749361952657e-06-1.126015038270653051e-05j)  (1.572930805932067695e-07-1.006667860414143809e-07j)  (1.552876548022526574e-09+1.611181656962936034e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.455647510793899055e-06+0.000000000000000000e+00j)  (3.312920268597807282e-07+0.000000000000000000e+00j)  (8.160979144784949062e-09+0.000000000000000000e+00j)  (5.232867633010412515e-10+0.000000000000000000e+00j)
 (-4.789789789789789864e+00+0.000000000000000000e+00j)  (-2.000573276573177073e-01-4.176745461434908796e-02j)  (-5.556102980461655487e-04-1.767425922220805566e-03j)  (4.523038273855053466e-06-1.133803366711918935e-05j)  (1.594939699970516196e-07-1.005061730818845468e-07j)  (1.559208794257470719e-09+1.662900201980552432e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.459391832714843049e-06+0.000000000000000000e+00j)  (3.325580220364312902e-07+0.000000000000000000e+00j)  (8.123295638573709299e-09+0.000000000000000000e+00j)  (5.229894985369175874e-10+0.000000000000000000e+00j)
 (-4.779779779779779858e+00+0.000000000000000000e+00j)  (-2.004411935378117848e-01-4.193523609304167232e-02j)  (-5.542067618748832900e-04-1.778119083469596566e-03j)  (4.617737758117750943e-06-1.141624015643140875e-05j)  (1.617041092707695945e-07-1.003266059735772266e-07j)  (1.563605885669569528e-09+1.714765038105732714e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.463172239075396323e-06+0.000000000000000000e+00j)  (3.338212900589994199e-07+0.000000000000000000e+00j)  (8.084498949733382345e-09+0.000000000000000000e+00j)  (5.227352959516437141e-10+0.000000000000000000e+00j)
 (-4.769769769769769852e+00+0.000000000000000000e+00j)  (-2.008264613432787504e-01-4.210401571499169937e-02j)  (-5.527583529207752682e-04-1.788882882272431647e-03j)  (4.713898446803317112e-06-1.149476410009124265e-05j)  (1.639233353463771061e-07-1.001285865550890691e-07j)  (1.566089994244949118e-09+1.766637575419063413e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.466989046238096266e-06+0.000000000000000000e+00j)  (3.350816694765544734e-07+0.000000000000000000e+00j)  (8.044706252716823509e-09+0.000000000000000000e+00j)  (5.225239314364516623e-10+0.000000000000000000e+00j)
 (-4.759759759759758957e+00+0.000000000000000000e+00j)  (-2.012131382776349009e-01-4.227380129113717661e-02j)  (-5.512643870628527835e-04-1.799717756456413941e-03j)  (4.811541835867639396e-06-1.157359944650962620e-05j)  (1.661515296245645643e-07-9.991264179255009147e-08j)  (1.566694440854733609e-09+1.818381968623090836e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.470842569226810127e-06+0.000000000000000000e+00j)  (3.363390095414348530e-07+0.000000000000000000e+00j)  (8.004039194950380984e-09+0.000000000000000000e+00j)  (5.223547993960224335e-10+0.000000000000000000e+00j)
 (-4.749749749749749839e+00+0.000000000000000000e+00j)  (-2.016012315896728857e-01-4.244460070770984805e-02j)  (-5.497241708412358221e-04-1.810624145086547204e-03j)  (4.910689670054962548e-06-1.165273983686654554e-05j)  (1.683886208850243978e-07-9.967932177741062599e-08j)  (1.565463350740510409e-09+1.869866051358747821e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.474733122088356886e-06+0.000000000000000000e+00j)  (3.375931698418288845e-07+0.000000000000000000e+00j)  (7.962623589329297991e-09+0.000000000000000000e+00j)  (5.222269262551693590e-10+0.000000000000000000e+00j)
 (-4.739739739739738944e+00+0.000000000000000000e+00j)  (-2.019907485733548058e-01-4.261642192709217541e-02j)  (-5.481370013387590464e-04-1.821602488429929605e-03j)  (5.011363940411910482e-06-1.173217859920839558e-05j)  (1.706345881510030848e-07-9.942919742621771108e-08j)  (1.562451220921555895e-09+1.920962221102902159e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.478661018276752313e-06+0.000000000000000000e+00j)  (3.388440198784099090e-07+0.000000000000000000e+00j)  (7.920589093614107734e-09+0.000000000000000000e+00j)  (5.221389870752114322e-10+0.000000000000000000e+00j)
 (-4.729729729729729826e+00+0.000000000000000000e+00j)  (-2.023816965681065616e-01-4.278927298868538676e-02j)  (-5.465021660612904035e-04-1.832653227918763783e-03j)  (5.113586881866201092e-06-1.181190874281058776e-05j)  (1.728894634748079111e-07-9.916285787940909756e-08j)  (1.557722407054061034e-09+1.971548264713913284e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.482626571050240844e-06+0.000000000000000000e+00j)  (3.400914385920028661e-07+0.000000000000000000e+00j)  (7.878068876687274249e-09+0.000000000000000000e+00j)  (5.220893250270497317e-10+0.000000000000000000e+00j)
 (-4.719719719719719819e+00+0.000000000000000000e+00j)  (-2.027740829591136440e-01-4.296316200978887029e-02j)  (-5.448189428161949888e-04-1.843776806112422135e-03j)  (5.217380970915993726e-06-1.189192295279715949e-05j)  (1.751533346107874386e-07-9.888090760076870967e-08j)  (1.551350538624876494e-09+2.021508115876793624e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.486630093880643729e-06+0.000000000000000000e+00j)  (3.413353138498870804e-07+0.000000000000000000e+00j)  (7.835199271494132874e-09+0.000000000000000000e+00j)  (5.220759734378131437e-10+0.000000000000000000e+00j)
 (-4.709709709709708925e+00+0.000000000000000000e+00j)  (-2.031679151776185632e-01-4.313809718649116998e-02j)  (-5.430865995895893744e-04-1.854973666658474079e-03j)  (5.322768923467195548e-06-1.197221358499002445e-05j)  (1.774263475425233899e-07-9.858396318293767872e-08j)  (1.543417872525859957e-09+2.070732537108088573e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.490671900882436493e-06+0.000000000000000000e+00j)  (3.425755418989557617e-07+0.000000000000000000e+00j)  (7.792119414355714141e-09+0.000000000000000000e+00j)  (5.220966801047909445e-10+0.000000000000000000e+00j)
 (-4.699699699699699806e+00+0.000000000000000000e+00j)  (-2.035632007012188049e-01-4.331408679457243727e-02j)  (-5.413043944215578532e-04-1.866244254252708706e-03j)  (5.429773692855802227e-06-1.205277266096058234e-05j)  (1.797087088317471633e-07-9.827264986863768050e-08j)  (1.534014595980415259e-09+2.119119720560842530e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.494752307249518931e-06+0.000000000000000000e+00j)  (3.438120267946257981e-07+0.000000000000000000e+00j)  (7.748970870230581476e-09+0.000000000000000000e+00j)  (5.221489335547132375e-10+0.000000000000000000e+00j)
 (-4.689689689689688912e+00+0.000000000000000000e+00j)  (-2.039599470541668402e-01-4.349113919041892873e-02j)  (-5.394715752801990463e-04-1.877589014597965669e-03j)  (5.538418468084574400e-06-1.213359186324746575e-05j)  (1.820006877578125507e-07-9.794759780087107297e-08j)  (1.523238090459989944e-09+2.166575803601784769e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.498871629713331821e-06+0.000000000000000000e+00j)  (3.450446798142972453e-07+0.000000000000000000e+00j)  (7.705897243409862799e-09+0.000000000000000000e+00j)  (5.222299909176141201e-10+0.000000000000000000e+00j)
 (-4.679679679679679793e+00+0.000000000000000000e+00j)  (-2.043581618076711348e-01-4.366926281194941084e-02j)  (-5.375873799334333078e-04-1.889008394361815953e-03j)  (5.648726672308510571e-06-1.221466253071345114e-05j)  (1.843026182182969308e-07-9.760943801906796704e-08j)  (1.511192168608812676e-09+2.213015296950257073e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.503030187007655030e-06+0.000000000000000000e+00j)  (3.462734188651752820e-07+0.000000000000000000e+00j)  (7.663043773076071370e-09+0.000000000000000000e+00j)  (5.223369070825421116e-10+0.000000000000000000e+00j)
 (-4.669669669669669787e+00+0.000000000000000000e+00j)  (-2.047578525801984350e-01-4.384846617955374948e-02j)  (-5.356510358195831377e-04-1.900502841133246265e-03j)  (5.760721961588117955e-06-1.229597565399225185e-05j)  (1.866149003635078571e-07-9.725879822109682076e-08j)  (1.497986296263079413e-09+2.258361425036931221e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.507228300348663224e-06+0.000000000000000000e+00j)  (3.474981678958227096e-07+0.000000000000000000e+00j)  (7.620556913129470844e-09+0.000000000000000000e+00j)  (5.224665648062337243e-10+0.000000000000000000e+00j)
 (-4.659659659659658892e+00+0.000000000000000000e+00j)  (-2.051590270377772751e-01-4.402875789704393389e-02j)  (-5.336617599158049226e-04-1.912072803377930924e-03j)  (5.874428223933364690e-06-1.237752187098879281e-05j)  (1.889380019401919580e-07-9.689629831410909765e-08j)  (1.483734811424093919e-09+2.302546380102548557e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.511466293928076074e-06+0.000000000000000000e+00j)  (3.487188563215530242e-07+0.000000000000000000e+00j)  (7.578583895722970935e-09+0.000000000000000000e+00j)  (5.226157054551907666e-10+0.000000000000000000e+00j)
 (-4.649649649649649774e+00+0.000000000000000000e+00j)  (-2.055616928943024835e-01-4.421014665261747967e-02j)  (-5.316187586049270089e-04-1.923718730392089951e-03j)  (5.989869578654013196e-06-1.245929146239176886e-05j)  (1.912724593224863189e-07-9.652254577930522580e-08j)  (1.468556151495743921e-09+2.345511493353831834e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.515744495417719267e-06+0.000000000000000000e+00j)  (3.499354184732640130e-07+0.000000000000000000e+00j)  (7.537272278021332060e-09+0.000000000000000000e+00j)  (5.227809600753247871e-10+0.000000000000000000e+00j)
 (-4.639639639639638879e+00+0.000000000000000000e+00j)  (-2.059658579118416599e-01-4.439264121983384215e-02j)  (-5.295212275403082380e-04-1.935441072255656954e-03j)  (6.107070376020958612e-06-1.254127434713919452e-05j)  (1.936188782111295951e-07-9.613813087788878795e-08j)  (1.452572099261602882e-09+2.387207328180901172e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.520063236482088702e-06+0.000000000000000000e+00j)  (3.511477930796854242e-07+0.000000000000000000e+00j)  (7.496769471852781040e-09+0.000000000000000000e+00j)  (5.229588805006876645e-10+0.000000000000000000e+00j)
 (-4.629629629629629761e+00+0.000000000000000000e+00j)  (-2.063715299009416526e-01-4.457625045860339613e-02j)  (-5.273683515090476278e-04-1.947240279783238716e-03j)  (6.226055197250483301e-06-1.262346007781058200e-05j)  (1.959779339850437359e-07-9.574362172686730979e-08j)  (1.435907056966388713e-09+2.427593701960698290e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.524422853300147992e-06+0.000000000000000000e+00j)  (3.523559227925578136e-07+0.000000000000000000e+00j)  (7.457222256131334754e-09+0.000000000000000000e+00j)  (5.231459702329975832e-10+0.000000000000000000e+00j)
 (-4.619619619619618867e+00+0.000000000000000000e+00j)  (-2.067787167209374499e-01-4.476098331618993259e-02j)  (-5.251593042928620440e-04-1.959116804474344675e-03j)  (6.346848854801377373e-06-1.270583783587269942e-05j)  (1.983503716924626115e-07-9.533955927437687503e-08j)  (1.418687356510173194e-09+2.466639644279998880e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.528823687105804508e-06+0.000000000000000000e+00j)  (3.535597537641443692e-07+0.000000000000000000e+00j)  (7.418776272217085193e-09+0.000000000000000000e+00j)  (5.233387148455850645e-10+0.000000000000000000e+00j)
 (-4.609609609609608860e+00+0.000000000000000000e+00j)  (-2.071874262802610722e-01-4.494684882822602007e-02j)  (-5.228932485275343501e-04-1.971071098461730977e-03j)  (6.469476392990425858e-06-1.278839642676408617e-05j)  (2.007370056718767224e-07-9.492645220508560006e-08j)  (1.401040612208842704e-09+2.504323300467216952e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.533266084718501415e-06+0.000000000000000000e+00j)  (3.547592352860310216e-07+0.000000000000000000e+00j)  (7.381575502740991870e-09+0.000000000000000000e+00j)  (5.235336116887736999e-10+0.000000000000000000e+00j)
 (-4.599599599599599742e+00+0.000000000000000000e+00j)  (-2.075976665367524621e-01-4.513385611974226469e-02j)  (-5.205693355598651822e-04-1.983103614458379526e-03j)  (6.593963088899878305e-06-1.287112427473495870e-05j)  (2.031387187961585730e-07-9.450477180632078642e-08j)  (1.383095120855095979e-09+2.540631790093540536e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.537750399096491750e-06+0.000000000000000000e+00j)  (3.559543194976610309e-07+0.000000000000000000e+00j)  (7.345761734863404822e-09+0.000000000000000000e+00j)  (5.237271986973129028e-10+0.000000000000000000e+00j)
 (-4.589589589589588847e+00+0.000000000000000000e+00j)  (-2.080094454979708463e-01-4.532201440621001082e-02j)  (-5.181867053030566423e-04-1.995214805702929649e-03j)  (6.720334453576416289e-06-1.295400941743367721e-05j)  (2.055564613359118487e-07-9.407494682558066292e-08j)  (1.364979311997338227e-09+2.575561030559694788e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.542276989888347932e-06+0.000000000000000000e+00j)  (3.571449611725739934e-07+0.000000000000000000e+00j)  (7.311474009437058572e-09+0.000000000000000000e+00j)  (5.239160821242304163e-10+0.000000000000000000e+00j)
 (-4.579579579579579729e+00+0.000000000000000000e+00j)  (-2.084227712215074302e-01-4.551133299459802356e-02j)  (-5.157444860896848345e-04-2.007405125903332765e-03j)  (6.848616233486666881e-06-1.303703950017075210e-05j)  (2.079912494409070951e-07-9.363735834992804609e-08j)  (1.346821249478722869e-09+2.609115536016171784e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.546846223987851137e-06+0.000000000000000000e+00j)  (3.583311175895335369e-07+0.000000000000000000e+00j)  (7.278848058123565169e-09+0.000000000000000000e+00j)  (5.240969630486374087e-10+0.000000000000000000e+00j)
 (-4.569569569569568834e+00+0.000000000000000000e+00j)  (-2.088376518152992856e-01-4.570182128444338215e-02j)  (-5.132417945229077530e-04-2.019675029178815036e-03j)  (6.978834412211339691e-06-1.312020176983079631e-05j)  (2.104441632409740284e-07-9.319233473694899737e-08j)  (1.328748183419422322e-09+2.641308201659758679e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.551458476100323033e-06+0.000000000000000000e+00j)  (3.595127484951482868e-07+0.000000000000000000e+00j)  (7.248015731139595318e-09+0.000000000000000000e+00j)  (5.242666625275750595e-10+0.000000000000000000e+00j)
 (-4.559559559559558828e+00+0.000000000000000000e+00j)  (-2.092540954379434881e-01-4.589348876893645235e-02j)  (-5.106777353253656639e-04-2.032024970000163421e-03j)  (7.111015212346733672e-06-1.320348306840134271e-05j)  (2.129163445697589116e-07-9.274014662640850771e-08j)  (1.310886150032558679e-09+2.672160082917360915e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.556114129294125757e-06+0.000000000000000000e+00j)  (3.606898161632644922e-07+0.000000000000000000e+00j)  (7.219104418967986165e-09+0.000000000000000000e+00j)  (5.244221452833031310e-10+0.000000000000000000e+00j)
 (-4.549549549549549710e+00+0.000000000000000000e+00j)  (-2.096721102990132535e-01-4.608634503602073579e-02j)  (-5.080514011860199838e-04-2.044455403128170746e-03j)  (7.245185097577058285e-06-1.328686982606824822e-05j)  (2.154089943171216691e-07-9.228100206087752673e-08j)  (1.293359614993709508e-09+2.701700178181493326e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.560813575577116961e-06+0.000000000000000000e+00j)  (3.618622855563844071e-07+0.000000000000000000e+00j)  (7.192236472059892893e-09+0.000000000000000000e+00j)  (5.245605418380516961e-10+0.000000000000000000e+00j)
 (-4.539539539539538815e+00+0.000000000000000000e+00j)  (-2.100917046593743231e-01-4.628039976950715229e-02j)  (-5.053618726048976972e-04-2.056966783549924512e-03j)  (7.381370774884673645e-06-1.337034805386562813e-05j)  (2.179233694173843791e-07-9.181504174251226631e-08j)  (1.276291154603891764e-09+2.729965222628510781e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.565557216445468931e-06+0.000000000000000000e+00j)  (3.630301245922227409e-07+0.000000000000000000e+00j)  (7.167528623227351882e-09+0.000000000000000000e+00j)  (5.246791690275715547e-10+0.000000000000000000e+00j)
 (-4.529529529529529697e+00+0.000000000000000000e+00j)  (-2.105128868315020441e-01-4.647566275020344195e-02j)  (-5.026082177354981254e-04-2.069559566413384406e-03j)  (7.519599196855035731e-06-1.345390333584100120e-05j)  (2.204607794826023920e-07-9.134233445247018284e-08j)  (1.259801167726981475e-09+2.756999499266640423e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.570345463449694962e-06+0.000000000000000000e+00j)  (3.641933045185002090e-07+0.000000000000000000e+00j)  (7.145091418077251238e-09+0.000000000000000000e+00j)  (5.247755488432726471e-10+0.000000000000000000e+00j)
 (-4.519519519519518802e+00+0.000000000000000000e+00j)  (-2.109356651798002802e-01-4.667214385705880514e-02j)  (-4.997894922252800074e-04-2.082234206959872064e-03j)  (7.659897564035776321e-06-1.353752082071902860e-05j)  (2.230225830911842291e-07-9.086287265831119748e-08j)  (1.244007610505235954e-09+2.782854671764363922e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.575178738752276353e-06+0.000000000000000000e+00j)  (3.653518003973347818e-07+0.000000000000000000e+00j)  (7.125028659423726408e-09+0.000000000000000000e+00j)  (5.248474255704242759e-10+0.000000000000000000e+00j)
 (-4.509509509509508796e+00+0.000000000000000000e+00j)  (-2.113600481209199633e-01-4.686985306832387038e-02j)  (-4.969047390536313882e-04-2.094991160454264065e-03j)  (7.802293327308330864e-06-1.362118521305169163e-05j)  (2.256101837437143784e-07-9.037656833390828622e-08j)  (1.229025745181647841e-09+2.807589641863659292e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.580057475667063355e-06+0.000000000000000000e+00j)  (3.665055916995528231e-07+0.000000000000000000e+00j)  (7.107436872113873631e-09+0.000000000000000000e+00j)  (5.248927812066699959e-10+0.000000000000000000e+00j)
 (-4.499499499499499677e+00+0.000000000000000000e+00j)  (-2.117860441240792813e-01-4.706880046272640672e-02j)  (-4.939529883678787274e-04-2.107830882113123205e-03j)  (7.946814190221737872e-06-1.370488076382931773e-05j)  (2.282250254988203283e-07-8.988324901564844554e-08j)  (1.214967894024937510e-09+2.831270432329774397e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.584982119214262813e-06+0.000000000000000000e+00j)  (3.676546630083565234e-07+0.000000000000000000e+00j)  (7.092404795082263103e-09+0.000000000000000000e+00j)  (5.249098491615737157e-10+0.000000000000000000e+00j)
 (-4.489489489489488783e+00+0.000000000000000000e+00j)  (-2.122136617113841162e-01-4.726899622066282891e-02j)  (-4.909332573168716241e-04-2.120753827030623200e-03j)  (8.093488111246283575e-06-1.378859126055482316e-05j)  (2.308685883032629565e-07-8.938265411791969435e-08j)  (1.201943189355273543e-09+2.853970094507548288e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.589953126644093624e-06+0.000000000000000000e+00j)  (3.687990048301727635e-07+0.000000000000000000e+00j)  (7.080012907674619289e-09+0.000000000000000000e+00j)  (5.248971262536215115e-10+0.000000000000000000e+00j)
 (-4.479479479479479664e+00+0.000000000000000000e+00j)  (-2.126429094581495927e-01-4.747045062540591193e-02j)  (-4.878445498823705132e-04-2.133760450101871743e-03j)  (8.242343305903102841e-06-1.387230001677736724e-05j)  (2.335423830314338169e-07-8.887443153019281615e-08j)  (1.190057311037466400e-09+2.875768637688326760e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.594970967971190410e-06+0.000000000000000000e+00j)  (3.699386145096458451e-07+0.000000000000000000e+00j)  (7.070332997344500478e-09+0.000000000000000000e+00j)  (5.248533830366479238e-10+0.000000000000000000e+00j)
 (-4.469469469469468770e+00+0.000000000000000000e+00j)  (-2.130737959932218484e-01-4.767317406432892285e-02j)  (-4.846858567082293671e-04-2.146851205943946760e-03j)  (8.393408248717244027e-06-1.395598986107742076e-05j)  (2.362479462506679939e-07-8.835813451760617638e-08j)  (1.179412203507330420e-09+2.896752975720214235e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.600036126472675197e-06+0.000000000000000000e+00j)  (3.710734972442237191e-07+0.000000000000000000e+00j)  (7.063427775691832764e-09+0.000000000000000000e+00j)  (5.247776725025105384e-10+0.000000000000000000e+00j)
 (-4.459459459459458763e+00+0.000000000000000000e+00j)  (-2.135063299993005814e-01-4.787717703014619103e-02j)  (-4.814561549271395373e-04-2.160026548814729559e-03j)  (8.546711674954733659e-06-1.403964312551753444e-05j)  (2.389868347300286346e-07-8.783321894623322387e-08j)  (1.170105765427542837e-09+2.917016884676820538e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.605149099198681965e-06+0.000000000000000000e+00j)  (3.722036671929828237e-07+0.000000000000000000e+00j)  (7.059350549473472034e-09+0.000000000000000000e+00j)  (5.246693372213651459e-10+0.000000000000000000e+00j)
 (-4.449449449449449645e+00+0.000000000000000000e+00j)  (-2.139405202132624029e-01-4.808247012217078953e-02j)  (-4.781544079852189082e-04-2.173286932528397351e-03j)  (8.702282582097675833e-06-1.412324163356224806e-05j)  (2.417606197115415945e-07-8.729904085396164292e-08j)  (1.162231506388668136e-09+2.936660963975564240e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.610310397449581777e-06+0.000000000000000000e+00j)  (3.733291486727344794e-07+0.000000000000000000e+00j)  (7.058144952686010251e-09+0.000000000000000000e+00j)  (5.245280149945348128e-10+0.000000000000000000e+00j)
 (-4.439439439439438750e+00+0.000000000000000000e+00j)  (-2.143763754264844390e-01-4.828906404758917525e-02j)  (-4.747795654644100397e-04-2.186632810369152843e-03j)  (8.860150231012292019e-06-1.420676668748248018e-05j)  (2.445708809643654217e-07-8.675485438714621368e-08j)  (1.155878166646262442e-09+2.955792592189051542e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.615520547239439408e-06+0.000000000000000000e+00j)  (3.744499774336881653e-07+0.000000000000000000e+00j)  (7.059844745065642817e-09+0.000000000000000000e+00j)  (5.243536431077338320e-10+0.000000000000000000e+00j)
 (-4.429429429429429632e+00+0.000000000000000000e+00j)  (-2.148139044851682389e-01-4.849696962275323875e-02j)  (-4.713305629022782853e-04-2.200064635001456638e-03j)  (9.020344146774541012e-06-1.429019905526121867e-05j)  (2.474192006440238042e-07-8.619981012290677352e-08j)  (1.151129297661018314e-09+2.974525867928825020e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.620780089747589046e-06+0.000000000000000000e+00j)  (3.755662020057009629e-07+0.000000000000000000e+00j)  (7.064473681439513843e-09+0.000000000000000000e+00j)  (5.241464612837356550e-10+0.000000000000000000e+00j)
 (-4.419419419419418738e+00+0.000000000000000000e+00j)  (-2.152531162906646811e-01-4.870619777449015225e-02j)  (-4.678063216098059252e-04-2.213582858377912549e-03j)  (9.182894119108544884e-06-1.437351895701887078e-05j)  (2.503071569806269070e-07-8.563295379604221049e-08j)  (1.148062803135522335e-09+2.992981525666576267e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.626089581749918277e-06+0.000000000000000000e+00j)  (3.766778851051425831e-07+0.000000000000000000e+00j)  (7.072045455265802821e-09+0.000000000000000000e+00j)  (5.239070134431779926e-10+0.000000000000000000e+00j)
 (-4.409409409409408731e+00+0.000000000000000000e+00j)  (-2.156940197997982978e-01-4.891675954142985644e-02j)  (-4.642057484867413686e-04-2.227187931643977072e-03j)  (9.347830202405674326e-06-1.445670605098266551e-05j)  (2.532363178219182520e-07-8.505322544885383264e-08j)  (1.146750442248755730e-09+3.011286816191133287e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.631449596011437146e-06+0.000000000000000000e+00j)  (3.777851050914189174e-07+0.000000000000000000e+00j)  (7.082563718495435415e-09+0.000000000000000000e+00j)  (5.236361483894699136e-10+0.000000000000000000e+00j)
 (-4.399399399399399613e+00+0.000000000000000000e+00j)  (-2.161366240251932358e-01-4.912866607535109481e-02j)  (-4.605277358345451146e-04-2.240880305039920622e-03j)  (9.515182715289722593e-06-1.453973941902603255e-05j)  (2.562082340591383999e-07-8.445945902094993010e-08j)  (1.147257298821968450e-09+3.029575341611582049e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.636860721682106185e-06+0.000000000000000000e+00j)  (3.788879574616006372e-07+0.000000000000000000e+00j)  (7.096022178579817183e-09+0.000000000000000000e+00j)  (5.233350195382610807e-10+0.000000000000000000e+00j)
 (-4.389389389389388718e+00+0.000000000000000000e+00j)  (-2.165809380355979696e-01-4.934192864254557942e-02j)  (-4.567711611674988019e-04-2.254660427799557842e-03j)  (9.684982239695721597e-06-1.462259755180244226e-05j)  (2.592244329658499094e-07-8.385038239497877799e-08j)  (1.149641222131544172e-09+3.047986835391699800e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.642323564653778638e-06+0.000000000000000000e+00j)  (3.799865563703144969e-07+0.000000000000000000e+00j)  (7.112404772104863553e-09+0.000000000000000000e+00j)  (5.230050838129429445e-10+0.000000000000000000e+00j)
 (-4.379379379379379600e+00+0.000000000000000000e+00j)  (-2.170269709562112070e-01-4.955655862520114141e-02j)  (-4.529348870208209409e-04-2.268528748045629036e-03j)  (9.857259619437388966e-06-1.470525833351177052e-05j)  (2.622864114821430176e-07-8.322461791239317867e-08j)  (1.153952246952950785e-09+3.066666878843607580e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.647838747883970544e-06+0.000000000000000000e+00j)  (3.810810361619763845e-07+0.000000000000000000e+00j)  (7.131685913184182538e-09+0.000000000000000000e+00j)  (5.226480998249125034e-10+0.000000000000000000e+00j)
 (-4.369369369369368705e+00+0.000000000000000000e+00j)  (-2.174747319690077951e-01-4.977256752280385249e-02j)  (-4.490177607572535395e-04-2.282485712682599897e-03j)  (1.003204595823635004e-05-1.478769902632080479e-05j)  (2.653956294789194235e-07-8.258068337153435775e-08j)  (1.160232002116768682e-09+3.085766546773734555e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.653406911714359104e-06+0.000000000000000000e+00j)  (3.821715529012948361e-07+0.000000000000000000e+00j)  (7.153830813442457275e-09+0.000000000000000000e+00j)  (5.222661254498971267e-10+0.000000000000000000e+00j)
 (-4.359359359359358699e+00+0.000000000000000000e+00j)  (-2.179242303130640990e-01-4.998996695355936715e-02j)  (-4.450186143706637049e-04-2.296531767285395469e-03j)  (1.020937261719157441e-05-1.486989625447859129e-05j)  (2.685535030391735873e-07-8.191699351778703792e-08j)  (1.168513118315190228e-09+3.105441976554241134e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.659028714140167112e-06+0.000000000000000000e+00j)  (3.832582858881495987e-07+0.000000000000000000e+00j)  (7.178795869207613986e-09+0.000000000000000000e+00j)  (5.218615148996520545e-10+0.000000000000000000e+00j)
 (-4.349349349349349581e+00+0.000000000000000000e+00j)  (-2.183754752848841574e-01-5.020876865583412396e-02j)  (-4.409362642879089485e-04-2.310667355985307394e-03j)  (1.038927121167276742e-05-1.495182598815968135e-05j)  (2.717613977954002324e-07-8.123186203294668130e-08j)  (1.178818647070377374e-09+3.125853856712140436e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.664704831059145318e-06+0.000000000000000000e+00j)  (3.843414391419258674e-07+0.000000000000000000e+00j)  (7.206529110444726932e-09+0.000000000000000000e+00j)  (5.214369153709000519e-10+0.000000000000000000e+00j)
 (-4.339339339339338686e+00+0.000000000000000000e+00j)  (-2.188284762387251170e-01-5.042898448961623953e-02j)  (-4.367695111682461779e-04-2.324892921352060462e-03j)  (1.057177360761724712e-05-1.503346352706303416e-05j)  (2.750206223640962290e-07-8.052350402770611782e-08j)  (1.191161503625845415e-09+3.147166833163842741e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.670435956501117519e-06+0.000000000000000000e+00j)  (3.854212428407596344e-07+0.000000000000000000e+00j)  (7.236970705036080190e-09+0.000000000000000000e+00j)  (5.209952633309138849e-10+0.000000000000000000e+00j)
 (-4.329329329329329568e+00+0.000000000000000000e+00j)  (-2.192832425869228608e-01-5.065062643799675413e-02j)  (-4.325171397002698995e-04-2.339208904272552843e-03j)  (1.075691191722455882e-05-1.511478348381442813e-05j)  (2.783324219200212724e-07-7.979003903742843808e-08j)  (1.205543947002937877e-09+3.169548833389646397e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.676222802799680057e-06+0.000000000000000000e+00j)  (3.864979547008011954e-07+0.000000000000000000e+00j)  (7.270053511262791560e-09+0.000000000000000000e+00j)  (5.205397804711141994e-10+0.000000000000000000e+00j)
 (-4.319319319319318673e+00+0.000000000000000000e+00j)  (-2.197397838002172199e-01-5.087370660867138877e-02j)  (-4.281779183972755096e-04-2.353615743825950360e-03j)  (1.094471849403277421e-05-1.519575976719301987e-05j)  (2.816979719544130474e-07-7.902949451784900212e-08j)  (1.221957110573981595e-09+3.193170311090248844e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.682066100765370303e-06+0.000000000000000000e+00j)  (3.875718612805599140e-07+0.000000000000000000e+00j)  (7.305703670792590114e-09+0.000000000000000000e+00j)  (5.200739693272984150e-10+0.000000000000000000e+00j)
 (-4.309309309309308667e+00+0.000000000000000000e+00j)  (-2.201981094080771584e-01-5.109823723546320917e-02j)  (-4.237505993893901993e-04-2.368113877154790457e-03j)  (1.113522592737441170e-05-1.527636556522999432e-05j)  (2.851183722619553931e-07-7.823980983242045081e-08j)  (1.240380596213184109e-09+3.218203416120815177e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.687966599799013211e-06+0.000000000000000000e+00j)  (3.886432791960177186e-07+0.000000000000000000e+00j)  (7.343841234119745376e-09+0.000000000000000000e+00j)  (5.196016085277199230e-10+0.000000000000000000e+00j)
 (-4.299299299299299548e+00+0.000000000000000000e+00j)  (-2.206582289990252355e-01-5.132423067986640469e-02j)  (-4.192339182144428776e-04-2.382703739332793676e-03j)  (1.132846703620511528e-05-1.535657332820568446e-05j)  (2.885946412022171179e-07-7.741884071922700645e-08j)  (1.260782144415382662e-09+3.244821096693876870e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.693925067986128437e-06+0.000000000000000000e+00j)  (3.897125562317708935e-07+0.000000000000000000e+00j)  (7.384380810256046915e-09+0.000000000000000000e+00j)  (5.191267475889494015e-10+0.000000000000000000e+00j)
 (-4.289289289289288654e+00+0.000000000000000000e+00j)  (-2.211201522209617354e-01-5.155169943261161958e-02j)  (-4.146265936062374854e-04-2.397385763228334406e-03j)  (1.152447486230440757e-05-1.543635475157988384e-05j)  (2.921277102807064678e-07-7.656436421981099901e-08j)  (1.283117391727395034e-09+3.273196142905308945e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.699942292163169373e-06+0.000000000000000000e+00j)  (3.907800723349842780e-07+0.000000000000000000e+00j)  (7.427232232494311036e-09+0.000000000000000000e+00j)  (5.186537011359861640e-10+0.000000000000000000e+00j)
 (-4.279279279279279535e+00+0.000000000000000000e+00j)  (-2.215838887814882419e-01-5.178065611525304451e-02j)  (-4.099273272802918776e-04-2.412160379364095258e-03j)  (1.172328266285073792e-05-1.551568075889726139e-05j)  (2.957184190946048313e-07-7.567408404782577662e-08j)  (1.307329725444958017e-09+3.303500182511265738e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.706019077940190597e-06+0.000000000000000000e+00j)  (3.918462404783326582e-07+0.000000000000000000e+00j)  (7.472301232275838804e-09+0.000000000000000000e+00j)  (5.181870423775914912e-10+0.000000000000000000e+00j)
 (-4.269269269269268641e+00+0.000000000000000000e+00j)  (-2.220494484482307129e-01-5.201111348177785143e-02j)  (-4.051348037181945103e-04-2.427028015772958805e-03j)  (1.192492390237133379e-05-1.559452148468520725e-05j)  (2.993675106863418308e-07-7.474563637023262484e-08j)  (1.333350243833119582e-09+3.335902641511857654e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.712156249689699011e-06+0.000000000000000000e+00j)  (3.929115073799579133e-07+0.000000000000000000e+00j)  (7.519490113542151090e-09+0.000000000000000000e+00j)  (5.177315956233663098e-10+0.000000000000000000e+00j)
 (-4.259259259259258634e+00+0.000000000000000000e+00j)  (-2.225168410491615567e-01-5.224308442023792992e-02j)  (-4.002476899490604000e-04-2.441989097849320972e-03j)  (1.212943224407131079e-05-1.567284625738943237e-05j)  (3.030756273467958329e-07-7.377659596864513298e-08j)  (1.361097828172231770e-09+3.370569683416253961e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.718354650518762322e-06+0.000000000000000000e+00j)  (3.939763540684901252e-07+0.000000000000000000e+00j)  (7.568698420429453278e-09+0.000000000000000000e+00j)  (5.172924275860712320e-10+0.000000000000000000e+00j)
 (-4.249249249249249516e+00+0.000000000000000000e+00j)  (-2.229860764729210132e-01-5.247658195440473711e-02j)  (-3.952646353292152241e-04-2.457044048196619680e-03j)  (1.233684154055507054e-05-1.575062358237270277e-05j)  (3.068433069069427820e-07-7.276448274370414288e-08j)  (1.390479330772421105e-09+3.407663142056539050e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.724615142189270624e-06+0.000000000000000000e+00j)  (3.950412962826135076e-07+0.000000000000000000e+00j)  (7.619823591742685838e-09+0.000000000000000000e+00j)  (5.168748371745149612e-10+0.000000000000000000e+00j)
 (-4.239239239239238621e+00+0.000000000000000000e+00j)  (-2.234571646691377311e-01-5.271161924544712912e-02j)  (-3.901842713197851780e-04-2.472193286470249565e-03j)  (1.254718582393888503e-05-1.582782112500084510e-05j)  (3.106709795536135540e-07-7.170676852068340849e-08j)  (1.421389880800134363e-09+3.447339463424865104e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.730938605020675210e-06+0.000000000000000000e+00j)  (3.961068846956869439e-07+0.000000000000000000e+00j)  (7.672761596302393863e-09+0.000000000000000000e+00j)  (5.164843434500849876e-10+0.000000000000000000e+00j)
 (-4.229229229229229503e+00+0.000000000000000000e+00j)  (-2.239301156487480959e-01-5.294820959363297913e-02j)  (-3.850052112619481524e-04-2.487437229216471653e-03j)  (1.276049929537278061e-05-1.590440569385430296e-05j)  (3.145589652013112335e-07-7.060088410996888542e-08j)  (1.453713307386346250e-09+3.489748672245147619e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.737325937755953862e-06+0.000000000000000000e+00j)  (3.971737049570150321e-07+0.000000000000000000e+00j)  (7.727407543954340741e-09+0.000000000000000000e+00j)  (5.161266713970792156e-10+0.000000000000000000e+00j)
 (-4.219219219219218608e+00+0.000000000000000000e+00j)  (-2.244049394843145029e-01-5.318636644005461656e-02j)  (-3.797260501501757766e-04-2.502776289706544303e-03j)  (1.297681631397630054e-05-1.598034322408113750e-05j)  (3.185074714471265070e-07-6.944422657242145999e-08j)  (1.487322677107893822e-09+3.535033378813150199e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.743778057392561291e-06+0.000000000000000000e+00j)  (3.982423775427047473e-07+0.000000000000000000e+00j)  (7.783656267767499614e-09+0.000000000000000000e+00j)  (5.158077351446714510e-10+0.000000000000000000e+00j)
 (-4.209209209209208602e+00+0.000000000000000000e+00j)  (-2.248816463103424368e-01-5.342610336837862184e-02j)  (-3.743453644036338359e-04-2.518210877766627939e-03j)  (1.319617138520864436e-05-1.605559876092768807e-05j)  (3.225165921311902936e-07-6.823416663600437048e-08j)  (1.522080940610203311e-09+3.583327841092447266e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.750295898993143105e-06+0.000000000000000000e+00j)  (3.993135574106435109e-07+0.000000000000000000e+00j)  (7.841402873679581016e-09+0.000000000000000000e+00j)  (5.155336182799701192e-10+0.000000000000000000e+00j)
 (-4.199199199199199484e+00+0.000000000000000000e+00j)  (-2.253602463235961917e-01-5.366743410662040692e-02j)  (-3.688617116349991428e-04-2.533741399602947898e-03j)  (1.341859914867633000e-05-1.613013644346314587e-05j)  (3.265863065193074911e-07-6.696805620726394535e-08j)  (1.557841680956511653e-09+3.634757096122710277e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.756880415462291593e-06+0.000000000000000000e+00j)  (4.003879334552090784e-07+0.000000000000000000e+00j)  (7.900543254577895337e-09+0.000000000000000000e+00j)  (5.153105509082773187e-10+0.000000000000000000e+00j)
 (-4.189189189189188589e+00+0.000000000000000000e+00j)  (-2.258407497834133970e-01-5.391037252894385207e-02j)  (-3.632736304177138571e-04-2.549368257622072753e-03j)  (1.364413436540250877e-05-1.620391948852542338e-05j)  (3.307164791185937963e-07-6.564323591908084815e-08j)  (1.594449954281226697e-09+3.689436173531849178e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.763532577296614468e-06+0.000000000000000000e+00j)  (4.014662277593521524e-07+0.000000000000000000e+00j)  (7.960974566508693924e-09+0.000000000000000000e+00j)  (5.151448831507817897e-10+0.000000000000000000e+00j)
 (-4.179179179179179471e+00+0.000000000000000000e+00j)  (-2.263231670120170735e-01-5.415493265748624885e-02j)  (-3.575796400509949108e-04-2.565091850246982441e-03j)  (1.387281190456701017e-05-1.627691017491494701e-05j)  (3.349068601306249387e-07-6.425704265470924391e-08j)  (1.631743211570671249e-09+3.747469402377448086e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.770253372298163713e-06+0.000000000000000000e+00j)  (4.025491946427482965e-07+0.000000000000000000e+00j)  (8.022595665376104146e-09+0.000000000000000000e+00j)  (5.150430548223633499e-10+0.000000000000000000e+00j)
 (-4.169169169169168576e+00+0.000000000000000000e+00j)  (-2.268075083948270787e-01-5.440112866420942356e-02j)  (-3.517782403226614213e-04-2.580912571727605673e-03j)  (1.410466672973519044e-05-1.634906982784708272e-05j)  (3.391570865403669899e-07-6.280681698730742213e-08j)  (1.669552288928175919e-09+3.808949820719006676e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.777043805291827700e-06+0.000000000000000000e+00j)  (4.036376195067688260e-07+0.000000000000000000e+00j)  (8.085307503125116167e-09+0.000000000000000000e+00j)  (5.150115611038893646e-10+0.000000000000000000e+00j)
 (-4.159159159159158570e+00+0.000000000000000000e+00j)  (-2.272937843807691649e-01-5.464897487277699251e-02j)  (-3.458679112702774724e-04-2.596830811947143693e-03j)  (1.433973388459339464e-05-1.642035880369717090e-05j)  (3.434666838323774005e-07-6.128991047440064716e-08j)  (1.707702452536005645e-09+3.873958695312371324e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.783904897781109070e-06+0.000000000000000000e+00j)  (4.047323174784984799e-07+0.000000000000000000e+00j)  (8.149013482977920061e-09+0.000000000000000000e+00j)  (5.150569141140775561e-10+0.000000000000000000e+00j)
 (-4.149149149149149451e+00+0.000000000000000000e+00j)  (-2.277820054825819840e-01-5.489848576045822798e-02j)  (-3.398471129399870073e-04-2.612846956222453915e-03j)  (1.457804847820777793e-05-1.649073647505108604e-05j)  (3.478350683194953478e-07-5.970369274746821881e-08j)  (1.746014483744505964e-09+3.942565156659657239e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.790837687609622835e-06+0.000000000000000000e+00j)  (4.058341318575668392e-07+0.000000000000000000e+00j)  (8.213619773837070856e-09+0.000000000000000000e+00j)  (5.151856003949757438e-10+0.000000000000000000e+00j)
 (-4.139139139139138557e+00+0.000000000000000000e+00j)  (-2.282721822771223152e-01-5.514967596005929812e-02j)  (-3.337142851435854303e-04-2.628961385100425478e-03j)  (1.481964566982616621e-05-1.656016121608364555e-05j)  (3.522615500627003072e-07-5.804555833872766215e-08j)  (1.784305789292705440e-09+4.014825952425845112e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.797843228591260622e-06+0.000000000000000000e+00j)  (4.069439323714032339e-07+0.000000000000000000e+00j)  (8.279035584440346204e-09+0.000000000000000000e+00j)  (5.154040344505907551e-10+0.000000000000000000e+00j)
 (-4.129129129129129439e+00+0.000000000000000000e+00j)  (-2.287643254056679065e-01-5.540256026188175587e-02j)  (-3.274678472133153045e-04-2.645174474148151867e-03j)  (1.506456065324157214e-05-1.662859038828080899e-05j)  (3.567453363548046155e-07-5.631293318951149669e-08j)  (1.822391521616913000e-09+4.090785320006502396e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.804922590114746988e-06+0.000000000000000000e+00j)  (4.080626132458899770e-07+0.000000000000000000e+00j)  (8.345173398297667561e-09+0.000000000000000000e+00j)  (5.157185086170665478e-10+0.000000000000000000e+00j)
 (-4.119119119119118544e+00+0.000000000000000000e+00j)  (-2.292584455742178451e-01-5.565715361570926917e-02j)  (-3.211061977550689782e-04-2.661486593738458806e-03j)  (1.531282864073863886e-05-1.669598032652918118e-05j)  (3.612855357346439876e-07-5.450328078786328701e-08j)  (1.860085694513909265e-09+4.170474976856501736e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.812076856750928895e-06+0.000000000000000000e+00j)  (4.091910911002700269e-07+0.000000000000000000e+00j)  (8.411949170815732759e-09+0.000000000000000000e+00j)  (5.161351396917517650e-10+0.000000000000000000e+00j)
 (-4.109109109109108537e+00+0.000000000000000000e+00j)  (-2.297545535537905692e-01-5.591347113282260639e-02j)  (-3.146277143992389793e-04-2.677898108829687186e-03j)  (1.556448484664719426e-05-1.676228632559127120e-05j)  (3.658811624934943366e-07-5.261410788694831100e-08j)  (1.897202280070563724e-09+4.253914225134227372e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.819307127819343451e-06+0.000000000000000000e+00j)  (4.103303026761812990e-07+0.000000000000000000e+00j)  (8.479282490363729754e-09+0.000000000000000000e+00j)  (5.166598129023448837e-10+0.000000000000000000e+00j)
 (-4.099099099099099419e+00+0.000000000000000000e+00j)  (-2.302526601807190210e-01-5.617152808804354303e-02j)  (-3.080307535500482509e-04-2.694409378740243201e-03j)  (1.581956447052204693e-05-1.682746262697517038e-05j)  (3.705311416299666524e-07-5.064296976027570910e-08j)  (1.933556273732930675e-09+4.341110165342146640e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.826614516953620972e-06+0.000000000000000000e+00j)  (4.114812024126176961e-07+0.000000000000000000e+00j)  (8.547096705322337901e-09+0.000000000000000000e+00j)  (5.172981239506634741e-10+0.000000000000000000e+00j)
 (-4.089089089089088525e+00+0.000000000000000000e+00j)  (-2.307527763569433565e-01-5.643133992180818237e-02j)  (-3.013136501324772520e-04-2.711020756917341921e-03j)  (1.607810267997932714e-05-1.689146240623271402e-05j)  (3.752343142062052321e-07-4.858747495475636985e-08j)  (1.968964715614568938e-09+4.432058011978493316e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.834000151655400163e-06+0.000000000000000000e+00j)  (4.126447598795607853e-07+0.000000000000000000e+00j)  (8.615319019418450837e-09+0.000000000000000000e+00j)  (5.180553200120407563e-10+0.000000000000000000e+00j)
 (-4.079079079079078518e+00+0.000000000000000000e+00j)  (-2.312549130502999928e-01-5.669292224226986365e-02j)  (-2.944747173375229050e-04-2.727732590700215377e-03j)  (1.634013459321103325e-05-1.695423776068142021e-05j)  (3.799894430538736192e-07-4.644528950808137719e-08j)  (2.003247657588502993e-09+4.526741502830275483e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.841465172828924595e-06+0.000000000000000000e+00j)  (4.138219570842552549e-07+0.000000000000000000e+00j)  (8.683880557853857582e-09+0.000000000000000000e+00j)  (5.189362407044923256e-10+0.000000000000000000e+00j)
 (-4.069069069069068512e+00+0.000000000000000000e+00j)  (-2.317590812948081003e-01-5.695629082743254579e-02j)  (-2.875122463655784585e-04-2.744545221077438618e-03j)  (1.660569526121026212e-05-1.701573969758557833e-05j)  (3.847952187761899395e-07-4.421414060269798841e-08j)  (2.036229067327167581e-09+4.625133392416301831e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.849010734306680746e-06+0.000000000000000000e+00j)  (4.150137856654111111e-07+0.000000000000000000e+00j)  (8.752716406925698340e-09+0.000000000000000000e+00j)  (5.199452601543385921e-10+0.000000000000000000e+00j)
 (-4.059059059059058505e+00+0.000000000000000000e+00j)  (-2.322652921909524881e-01-5.722146162731481245e-02j)  (-2.804245061676678761e-04-2.761458982438404122e-03j)  (1.687481964973691211e-05-1.707591812279994951e-05j)  (3.896502659899505468e-07-4.189181963458341315e-08j)  (2.067737662176385867e-09+4.727196019314358288e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.856638002380888627e-06+0.000000000000000000e+00j)  (4.162212439912774833e-07+0.000000000000000000e+00j)  (8.821765629964782373e-09+0.000000000000000000e+00j)  (5.210862313707037923e-10+0.000000000000000000e+00j)
 (-4.049049049049049387e+00+0.000000000000000000e+00j)  (-2.327735569059631582e-01-5.748845076614516464e-02j)  (-2.732097431851081867e-04-2.778474202318895105e-03j)  (1.714754262105549682e-05-1.713472182989084818e-05j)  (3.945531497497701496e-07-3.947618468128230553e-08j)  (2.097607667531172672e-09+4.832881936610466059e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.864348155297407422e-06+0.000000000000000000e+00j)  (4.174453341784004224e-07+0.000000000000000000e+00j)  (8.890971262532338777e-09+0.000000000000000000e+00j)  (5.223624341942406089e-10+0.000000000000000000e+00j)
 (-4.039039039039038492e+00+0.000000000000000000e+00j)  (-2.332838866740906125e-01-5.775727454458898236e-02j)  (-2.658661810867835539e-04-2.795591201140157529e-03j)  (1.742389891548277970e-05-1.719209848975158592e-05j)  (3.995023820970580202e-07-3.696516235960746634e-08j)  (2.125679496144903963e-09+4.942134594564876187e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.872142382781490430e-06+0.000000000000000000e+00j)  (4.186870590484202922e-07+0.000000000000000000e+00j)  (8.960280289886771225e-09+0.000000000000000000e+00j)  (5.237765281005590921e-10+0.000000000000000000e+00j)
 (-4.029029029029028486e+00+0.000000000000000000e+00j)  (-2.337962927968780802e-01-5.802794944200775906e-02j)  (-2.583920205051735432e-04-2.812810291942425753e-03j)  (1.770392313278152646e-05-1.724799464071689894e-05j)  (4.044964286752714096e-07-3.435674906975440457e-08j)  (2.151800346518275683e-09+5.054889064714493211e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.880021885518452434e-06+0.000000000000000000e+00j)  (4.199474190410771866e-07+0.000000000000000000e+00j)  (9.029643609769851065e-09+0.000000000000000000e+00j)  (5.253305111122201051e-10+0.000000000000000000e+00j)
 (-4.019019019019018479e+00+0.000000000000000000e+00j)  (-2.343107866434290809e-01-5.830049211875110160e-02j)  (-2.507854387698633838e-04-2.830131780111157149e-03j)  (1.798764971344087702e-05-1.730235567918518891e-05j)  (4.095337153547771210e-07-3.164901162806865167e-08j)  (2.175824720096201492e-09+5.171072795062658676e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.887987874668483508e-06+0.000000000000000000e+00j)  (4.212274091010636751e-07+0.000000000000000000e+00j)  (9.099015983567565212e-09+0.000000000000000000e+00j)  (5.270256860039857107e-10+0.000000000000000000e+00j)
 (-4.009009009009008473e+00+0.000000000000000000e+00j)  (-2.348273796506707978e-01-5.857491941848193273e-02j)  (-2.430445896397786664e-04-2.847555963097721243e-03j)  (1.827511291989284103e-05-1.735512585076158049e-05j)  (4.146126348115817638e-07-2.884008729672337071e-08j)  (2.197614858439384355e-09+5.290606386660319944e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.896041571346882290e-06+0.000000000000000000e+00j)  (4.225280155573688136e-07+0.000000000000000000e+00j)  (9.168355978877025648e-09+0.000000000000000000e+00j)  (5.288626348729594551e-10+0.000000000000000000e+00j)
 (-3.998998998998999355e+00+0.000000000000000000e+00j)  (-2.353460833236132865e-01-5.885124837053558322e-02j)  (-2.351676030329173227e-04-2.865083130132793036e-03j)  (1.856634681769566764e-05-1.740624824190931388e-05j)  (4.197315530063976225e-07-2.592818322352429313e-08j)  (2.217041102761913845e-09+5.413404382753590385e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.904184206116719240e-06+0.000000000000000000e+00j)  (4.238502130131009051e-07+0.000000000000000000e+00j)  (9.237625906442297278e-09+0.000000000000000000e+00j)  (5.308412029913749898e-10+0.000000000000000000e+00j)
 (-3.988988988988988904e+00+0.000000000000000000e+00j)  (-2.358669092356033559e-01-5.912949619231310655e-02j)  (-2.271525847550773095e-04-2.882713561933383795e-03j)  (1.886138525675123208e-05-1.745566477212093102e-05j)  (4.248888155131342314e-07-2.291157530990716096e-08j)  (2.233982179234170924e-09+5.539376062702575849e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.912417018486099295e-06+0.000000000000000000e+00j)  (4.251949612634541474e-07+0.000000000000000000e+00j)  (9.306791754337100699e-09+0.000000000000000000e+00j)  (5.329604926684963391e-10+0.000000000000000000e+00j)
 (-3.978978978978978454e+00+0.000000000000000000e+00j)  (-2.363898690285741455e-01-5.940968029170959341e-02j)  (-2.189976162258715903e-04-2.900447530402868769e-03j)  (1.916026185259773364e-05-1.750331618660243846e-05j)  (4.300827536489153600e-07-1.978860653001174185e-08j)  (2.248325414202119548e-09+5.668426234001723196e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.920741256383583353e-06+0.000000000000000000e+00j)  (4.265632022596845233e-07+0.000000000000000000e+00j)  (9.375823122134395884e-09+0.000000000000000000e+00j)  (5.352188676254773115e-10+0.000000000000000000e+00j)
 (-3.968968968968968891e+00+0.000000000000000000e+00j)  (-2.369149744132892366e-01-5.969181826957780518e-02j)  (-2.107007542035952731e-04-2.918285298323847459e-03j)  (1.946300996782681945e-05-1.754914204945143955e-05j)  (4.353116903610882803e-07-1.655768472685564498e-08j)  (2.259966883975763131e-09+5.800456016936161164e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.929158175652458569e-06+0.000000000000000000e+00j)  (4.279558571354584964e-07+0.000000000000000000e+00j)  (9.444693157649185784e-09+0.000000000000000000e+00j)  (5.376139681402452498e-10+0.000000000000000000e+00j)
 (-3.958958958958958885e+00+0.000000000000000000e+00j)  (-2.374422371695813494e-01-5.997592792222800062e-02j)  (-2.022600305080291590e-04-2.936227119044296577e-03j)  (1.976966269368806846e-05-1.759308073732099929e-05j)  (4.405739458305051083e-07-1.321727991568264963e-08j)  (2.268811504082034795e-09+5.935363617591186013e-09j)  (1.034389230519697081e-17+0.000000000000000000e+00j)  (1.937669039528723174e-06+0.000000000000000000e+00j)  (4.293738233119899058e-07+0.000000000000000000e+00j)  (9.513378498637094643e-09+0.000000000000000000e+00j)  (5.401427369569635814e-10+0.000000000000000000e+00j)
 (-3.948948948948948434e+00+0.000000000000000000e+00j)  (-2.379716691465855183e-01-6.026202724396424737e-02j)  (-1.936734517413976533e-04-2.954273236155759326e-03j)  (2.008025283193702463e-05-1.763506943355364648e-05j)  (4.458678427537871286e-07-9.765921127138660240e-09j)  (2.274773062876561502e-09+6.073045086095312611e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.946275118131708601e-06+0.000000000000000000e+00j)  (4.308179716969160385e-07+0.000000000000000000e+00j)  (9.581859221611283806e-09+0.000000000000000000e+00j)  (5.428014556858079968e-10+0.000000000000000000e+00j)
 (-3.938938938938938872e+00+0.000000000000000000e+00j)  (-2.385032822629662153e-01-6.055013442965775927e-02j)  (-1.849389990080312985e-04-2.972423883164758418e-03j)  (2.039481287697209532e-05-1.767504412274152815e-05j)  (4.511917112720228493e-07-6.202192824980759504e-09j)  (2.277774204182256381e-09+6.213395058031700557e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.954977687937876781e-06+0.000000000000000000e+00j)  (4.322891439913838023e-07+0.000000000000000000e+00j)  (9.650118799675426112e-09+0.000000000000000000e+00j)  (5.455857911526904906e-10+0.000000000000000000e+00j)
 (-3.928928928928928421e+00+0.000000000000000000e+00j)  (-2.390370885071385898e-01-6.084026787735833525e-02j)  (-1.760546276315875765e-04-2.990679283155984764e-03j)  (2.071337499833867925e-05-1.771293958570164756e-05j)  (4.565438935166391409e-07-2.524730935307407566e-09j)  (2.277746363206906273e-09+6.356307477882645817e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.963778031265422622e-06+0.000000000000000000e+00j)  (4.337881501180065998e-07+0.000000000000000000e+00j)  (9.718144070980978139e-09+0.000000000000000000e+00j)  (5.484908509044394857e-10+0.000000000000000000e+00j)
 (-3.918918918918918859e+00+0.000000000000000000e+00j)  (-2.395730999374832693e-01-6.113244619094400367e-02j)  (-1.670182668712765753e-04-3.009039648448105786e-03j)  (2.103597102363508612e-05-1.774868939480418606e-05j)  (4.619227477474775735e-07+1.267781474850227571e-09j)  (2.274629659408530880e-09+6.501676304136835594e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.972677435755160120e-06+0.000000000000000000e+00j)  (4.353157657819020955e-07+0.000000000000000000e+00j)  (9.785925219103405433e-09+0.000000000000000000e+00j)  (5.515112468409996979e-10+0.000000000000000000e+00j)
 (-3.908908908908908852e+00+0.000000000000000000e+00j)  (-2.401113286825539428e-01-6.142668818280958010e-02j)  (-1.578278196360894195e-04-3.027505180241649510e-03j)  (2.136263242189449221e-05-1.778222590962377840e-05j)  (4.673266520623080294e-07+5.176618830632785948e-09j)  (2.268372749279428641e-09+6.649396196268154236e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.981677193835602426e-06+0.000000000000000000e+00j)  (4.368727301751131799e-07+0.000000000000000000e+00j)  (9.853455766284173152e-09+0.000000000000000000e+00j)  (5.546411657401818697e-10+0.000000000000000000e+00j)
 (-3.898898898898898402e+00+0.000000000000000000e+00j)  (-2.406517869412789778e-01-6.172301287659505420e-02j)  (-1.484811621972659571e-04-3.046076068258164304e-03j)  (2.169339028748628302e-05-1.781348027284441668e-05j)  (4.727540076600606132e-07+9.203017954879149346e-09j)  (2.258932641250970003e-09+6.799363184156904021e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.990778602209701800e-06+0.000000000000000000e+00j)  (4.384597438337391796e-07+0.000000000000000000e+00j)  (9.920732580125398349e-09+0.000000000000000000e+00j)  (5.578744452673844871e-10+0.000000000000000000e+00j)
 (-3.888888888888888840e+00+0.000000000000000000e+00j)  (-2.411944869831546545e-01-6.202143950995406274e-02j)  (-1.389761438995689563e-04-3.064752490372130937e-03j)  (2.202827532459380178e-05-1.784238240636904163e-05j)  (4.782032416445091014e-07+1.334818320657238868e-08j)  (2.246274474118556875e-09+6.951475320687609089e-09j)  (1.864771704713254315e-17+0.000000000000000000e+00j)  (1.999982961303022053e-06+0.000000000000000000e+00j)  (4.400774666556564145e-07+0.000000000000000000e+00j)  (9.987755893936281162e-09+0.000000000000000000e+00j)  (5.612046539278370700e-10+0.000000000000000000e+00j)
 (-3.878878878878878389e+00+0.000000000000000000e+00j)  (-2.417394411484319883e-01-6.232198753736351016e-02j)  (-1.293105868708197838e-04-3.083534612233323688e-03j)  (2.236731783231376940e-05-1.786886100754947010e-05j)  (4.836728093577876314e-07+1.761329181321702998e-08j)  (2.230371259608862116e-09+7.105633318204881070e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.009291574753234749e-06+0.000000000000000000e+00j)  (4.417265160851638557e-07+0.000000000000000000e+00j)  (1.005452934053710117e-08+0.000000000000000000e+00j)  (5.646251733247094053e-10+0.000000000000000000e+00j)
 (-3.868868868868868827e+00+0.000000000000000000e+00j)  (-2.422866618482945877e-01-6.262467663297446863e-02j)  (-1.194822857296422769e-04-3.102422586881444996e-03j)  (2.271054769042292912e-05-1.789284354547211151e-05j)  (4.891611962367028987e-07+2.199949935820518518e-08j)  (2.211203588992163599e-09+7.261741169256016211e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.018705748835126559e-06+0.000000000000000000e+00j)  (4.434074654698910384e-07+0.000000000000000000e+00j)  (1.012105999891944838e-08+0.000000000000000000e+00j)  (5.681292810341170891e-10+0.000000000000000000e+00j)
 (-3.858858858858858820e+00+0.000000000000000000e+00j)  (-2.428361615650292960e-01-6.292952669350564132e-02j)  (-1.094890072924957036e-04-3.121416554351040453e-03j)  (2.305799434584859261e-05-1.791425625720389754e-05j)  (4.946669191875830321e-07+2.650794538534152641e-08j)  (2.188759303027498808e-09+7.419706751630392437e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.028226791938774878e-06+0.000000000000000000e+00j)  (4.451208425936228597e-07+0.000000000000000000e+00j)  (1.018735845275057053e-08+0.000000000000000000e+00j)  (5.717102323980820793e-10+0.000000000000000000e+00j)
 (-3.848848848848848370e+00+0.000000000000000000e+00j)  (-2.433879528521876723e-01-6.323655784117958312e-02j)  (-9.932849027830917038e-05-3.140516641268289652e-03j)  (2.340968679987298409e-05-1.793302414391191238e-05j)  (5.001885274780924851e-07+3.113975908310054843e-08j)  (2.163033124057491270e-09+7.579442417128404106e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.037856013994235416e-06+0.000000000000000000e+00j)  (4.468671283876123765e-07+0.000000000000000000e+00j)  (1.025343885930205891e-08+0.000000000000000000e+00j)  (5.753613395669642694e-10+0.000000000000000000e+00j)
 (-3.838838838838838807e+00+0.000000000000000000e+00j)  (-2.439420483347389812e-01-6.354579042670253919e-02j)  (-8.899844501285538649e-05-3.159722960437851870e-03j)  (2.376565359609884701e-05-1.794907096675563867e-05j)  (5.057246031468491224e-07+3.589606501237935691e-08j)  (2.134026248752350212e-09+7.740865562811125790e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.047594725912406018e-06+0.000000000000000000e+00j)  (4.486467558215961427e-07+0.000000000000000000e+00j)  (1.031931902698483228e-08+0.000000000000000000e+00j)  (5.790760461925614789e-10+0.000000000000000000e+00j)
 (-3.828828828828828357e+00+0.000000000000000000e+00j)  (-2.444984607092139939e-01-6.385724503228884519e-02j)  (-7.849655313097582507e-05-3.179035610420724144e-03j)  (2.412592280918731769e-05-1.796231924245150676e-05j)  (5.112737609341286657e-07+4.077798884240512889e-08j)  (2.101745899883432097e-09+7.903899182722786210e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.057444239008285733e-06+0.000000000000000000e+00j)  (4.504601089751269271e-07+0.000000000000000000e+00j)  (1.038502049929050065e-08+0.000000000000000000e+00j)  (5.828479962780805594e-10+0.000000000000000000e+00j)
 (-3.818818818818818794e+00+0.000000000000000000e+00j)  (-2.450572027438387424e-01-6.417094247473000002e-02j)  (-6.782046727813130689e-05-3.198454675102131196e-03j)  (2.449052203437805078e-05-1.797269023838952276e-05j)  (5.168346477388103786e-07+4.578666306044216024e-08j)  (2.066204835578884454e-09+8.068472397289252923e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.067405864413021722e-06+0.000000000000000000e+00j)  (4.523075222877308611e-07+0.000000000000000000e+00j)  (1.045056864256861373e-08+0.000000000000000000e+00j)  (5.866710958285446533e-10+0.000000000000000000e+00j)
 (-3.808808808808808788e+00+0.000000000000000000e+00j)  (-2.456182872786592530e-01-6.448690380851000714e-02j)  (-5.696781081046211102e-05-3.217980223250009250e-03j)  (2.485947837778684658e-05-1.798010396720543398e-05j)  (5.224059416087979665e-07+5.092323262187558884e-08j)  (2.027420814783524379e-09+8.234520956822312007e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.077480912476587976e-06+0.000000000000000000e+00j)  (4.541892799869219715e-07+0.000000000000000000e+00j)  (1.051599273474661729e-08+0.000000000000000000e+00j)  (5.905395661118452412e-10+0.000000000000000000e+00j)
 (-3.798798798798798337e+00+0.000000000000000000e+00j)  (-2.461817272256553724e-01-6.480515032896699834e-02j)  (-4.593617749431323511e-05-3.237612308062968319e-03j)  (2.523281844746376467e-05-1.798447918066717037e-05j)  (5.279863502738717977e-07+5.618886050845446542e-08j)  (1.985416018110908087e-09+8.401987714840079220e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.087670692161188598e-06+0.000000000000000000e+00j)  (4.561056156908828480e-07+0.000000000000000000e+00j)  (1.058132605179556869e-08+0.000000000000000000e+00j)  (5.944479875302232453e-10+0.000000000000000000e+00j)
 (-3.788788788788788775e+00+0.000000000000000000e+00j)  (-2.467475355688437400e-01-6.512570357550194478e-02j)  (-3.472313120404591825e-05-3.257350966708634585e-03j)  (2.561056834518871206e-05-1.798573336277898668e-05j)  (5.335746092317929710e-07+6.158473316327535749e-08j)  (1.940216423922126011e-09+8.570823066291448022e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.097976510416011963e-06+0.000000000000000000e+00j)  (4.580567121832195239e-07+0.000000000000000000e+00j)  (1.064660594849601055e-08+0.000000000000000000e+00j)  (5.983913333140099630e-10+0.000000000000000000e+00j)
 (-3.778778778778778324e+00+0.000000000000000000e+00j)  (-2.473157253643705755e-01-6.544858533483609297e-02j)  (-2.332620561970566962e-05-3.277196219850788631e-03j)  (2.599275365896703614e-05-1.798378272196478491e-05j)  (5.391694794000893349e-07+6.711206577215355047e-08j)  (1.891851140248892802e-09+8.740985345286097650e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.108399671548501457e-06+0.000000000000000000e+00j)  (4.600427013556380982e-07+0.000000000000000000e+00j)  (1.071187392985170066e-08+0.000000000000000000e+00j)  (6.023649924757648855e-10+0.000000000000000000e+00j)
 (-3.768768768768768762e+00+0.000000000000000000e+00j)  (-2.478863097405917815e-01-6.577381764431637634e-02j)  (-1.174290392350730051e-05-3.297148071166303932e-03j)  (2.637939945617201031e-05-1.797854218221691479e-05j)  (5.447697443476905059e-07+7.277210736207005908e-08j)  (1.840351694106706937e-09+8.912441176605764621e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.118941476572250219e-06+0.000000000000000000e+00j)  (4.620636643145013742e-07+0.000000000000000000e+00j)  (1.077717570936091108e-08+0.000000000000000000e+00j)  (6.063647817019966505e-10+0.000000000000000000e+00j)
 (-3.758758758758758756e+00+0.000000000000000000e+00j)  (-2.484593018981421653e-01-6.610142279527138343e-02j)  (2.930150431379452951e-08-3.317206506851239859e-03j)  (2.677053027727680041e-05-1.796992537309172194e-05j)  (5.503742071219995172e-07+7.856614568810195848e-08j)  (1.785751280741630777e-09+9.085165775143177795e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.129603222548936165e-06+0.000000000000000000e+00j)  (4.641196316471245833e-07+0.000000000000000000e+00j)  (1.084256125026776314e-08+0.000000000000000000e+00j)  (6.103869461061993210e-10+0.000000000000000000e+00j)
 (-3.748748748748748305e+00+0.000000000000000000e+00j)  (-2.490347151099918388e-01-6.643142333641705033e-02j)  (1.199296939007643828e-05-3.337371495115455146e-03j)  (2.716617013009676494e-05-1.795784461842156671e-05j)  (5.559816866891355314e-07+8.449551188165825522e-08j)  (1.728083976401388423e-09+9.259143187470876957e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.140386201918279960e-06+0.000000000000000000e+00j)  (4.662105838427053377e-07+0.000000000000000000e+00j)  (1.090808478592337587e-08+0.000000000000000000e+00j)  (6.144281490159552824e-10+0.000000000000000000e+00j)
 (-3.738738738738738743e+00+0.000000000000000000e+00j)  (-2.496125627214894893e-01-6.676384207731404785e-02j)  (2.415068987176361467e-05-3.357642985666044969e-03j)  (2.756634248445810102e-05-1.794221092364978423e-05j)  (5.615910140064286232e-07+9.056158483374030070e-08j)  (1.667383919276138562e-09+9.434366470035170225e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.151291701806445582e-06+0.000000000000000000e+00j)  (4.683364518635859436e-07+0.000000000000000000e+00j)  (1.097380481543094697e-08+0.000000000000000000e+00j)  (6.184854512142168688e-10+0.000000000000000000e+00j)
 (-3.728728728728728292e+00+0.000000000000000000e+00j)  (-2.501928581503932159e-01-6.709870209187727974e-02j)  (3.650508480476611170e-05-3.378020909179527478e-03j)  (2.797107026719465790e-05-1.792293396165476135e-05j)  (5.672010277480170886e-07+9.676579528793572660e-08j)  (1.603684464263900167e-09+9.610837798951532439e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.162321003349813690e-06+0.000000000000000000e+00j)  (4.704971178620962721e-07+0.000000000000000000e+00j)  (1.103978407092357304e-08+0.000000000000000000e+00j)  (6.225562802961615151e-10+0.000000000000000000e+00j)
 (-3.718718718718718730e+00+0.000000000000000000e+00j)  (-2.507756148868866553e-01-6.743602672193803327e-02j)  (4.905880806703111831e-05-3.398505176761414115e-03j)  (2.838037585735852467e-05-1.789992205698279104e-05j)  (5.728105697063696315e-07+1.031096296196897334e-07j)  (1.537017318141264145e-09+9.788568507062372714e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.173475380970792164e-06+0.000000000000000000e+00j)  (4.726924160382369817e-07+0.000000000000000000e+00j)  (1.110608945303737731e-08+0.000000000000000000e+00j)  (6.266383910320009576e-10+0.000000000000000000e+00j)
 (-3.708708708708708723e+00+0.000000000000000000e+00j)  (-2.513608464935817022e-01-6.777583958086048910e-02j)  (6.181454586524571984e-05-3.419095679394633467e-03j)  (2.879428108152773546e-05-1.787308216837508708e-05j)  (5.784184798941795974e-07+1.095946332793000635e-07j)  (1.467411662529956878e-09+9.967579044790536580e-09j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.184756101665691374e-06+0.000000000000000000e+00j)  (4.749221336342853514e-07+0.000000000000000000e+00j)  (1.117279193147925490e-08+0.000000000000000000e+00j)  (6.307298178391997992e-10+0.000000000000000000e+00j)
 (-3.698698698698698273e+00+0.000000000000000000e+00j)  (-2.519485666055060191e-01-6.811816455721259045e-02j)  (7.477501704035052321e-05-3.439792287375254345e-03j)  (2.921280720907430624e-05-1.784231986951240773e-05j)  (5.840235913728566649e-07+1.162224138781916458e-07j)  (1.394893272694408927e-09+1.014789886233670331e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.196164424292390639e-06+0.000000000000000000e+00j)  (4.771860120617378354e-07+0.000000000000000000e+00j)  (1.123996640798660346e-08+0.000000000000000000e+00j)  (6.348288206585819563e-10+0.000000000000000000e+00j)
 (-3.688688688688688710e+00+0.000000000000000000e+00j)  (-2.525387889300749200e-01-6.846302581849249280e-02j)  (8.794297337293491279e-05-3.460594849735443464e-03j)  (2.963597494725388326e-05-1.780753932789825325e-05j)  (5.896247248357207614e-07+1.229946438995601595e-07j)  (1.319483640676470745e-09+1.032956621190230634e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.207701598841252929e-06+0.000000000000000000e+00j)  (4.794837481571359868e-07+0.000000000000000000e+00j)  (1.130769153947175388e-08+0.000000000000000000e+00j)  (6.389338256931937567e-10+0.000000000000000000e+00j)
 (-3.678678678678678260e+00+0.000000000000000000e+00j)  (-2.531315272470484046e-01-6.881044781491195417e-02j)  (1.013211998884624727e-04-3.481503193654241889e-03j)  (3.006380443596694924e-05-1.776864328180673895e-05j)  (5.952206829754144401e-07+1.299130630168250094e-07j)  (1.241199111525716422e-09+1.051262786985357967e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.219368865695843402e-06+0.000000000000000000e+00j)  (4.818149955632075180e-07+0.000000000000000000e+00j)  (1.137604951973622467e-08+0.000000000000000000e+00j)  (6.430433626020133116e-10+0.000000000000000000e+00j)
 (-3.668668668668668698e+00+0.000000000000000000e+00j)  (-2.537267954084710953e-01-6.916045528323673530e-02j)  (1.149125151618395654e-04-3.502517123855014049e-03j)  (3.049631524202932995e-05-1.772553301524658819e-05j)  (6.008102446669153380e-07+1.369794800054543556e-07j)  (1.160050041430977495e-09+1.069713877997808931e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.231167454914113949e-06+0.000000000000000000e+00j)  (4.841793662319560169e-07+0.000000000000000000e+00j)  (1.144512581876982459e-08+0.000000000000000000e+00j)  (6.471559998377752340e-10+0.000000000000000000e+00j)
 (-3.658658658658658691e+00+0.000000000000000000e+00j)  (-2.543246073385950212e-01-6.951307325068575849e-02j)  (1.287197716212858133e-04-3.523636421989563214e-03j)  (3.093352635279189474e-05-1.767810833089266995e-05j)  (6.063921589984633389e-07+1.441957742362567362e-07j)  (1.076039986372363747e-09+1.088316162026305218e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.243098585487508560e-06+0.000000000000000000e+00j)  (4.865764320471588581e-07+0.000000000000000000e+00j)  (1.151500887940734070e-08+0.000000000000000000e+00j)  (6.512702798764149485e-10+0.000000000000000000e+00j)
 (-3.648648648648648241e+00+0.000000000000000000e+00j)  (-2.549249770337859156e-01-6.986832703888946894e-02j)  (1.427458558515033585e-04-3.544860846009201434e-03j)  (3.137545616893571131e-05-1.762626752095107065e-05j)  (6.119651391846416306e-07+1.515638967413835730e-07j)  (9.891649295155626714e-10+1.107076629681377336e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.255163464627742097e-06+0.000000000000000000e+00j)  (4.890057265635000139e-07+0.000000000000000000e+00j)  (1.158578977187849571e-08+0.000000000000000000e+00j)  (6.553846561014454971e-10+0.000000000000000000e+00j)
 (-3.638638638638638678e+00+0.000000000000000000e+00j)  (-2.555279185624097504e-01-7.022624226790849522e-02j)  (1.569936888955445788e-04-3.566190129521586930e-03j)  (3.182212249626915836e-05-1.756990733594361264e-05j)  (6.175278563959211490e-07+1.590858708465968618e-07j)  (8.994125549702035139e-10+1.126002936965552676e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.267363287036781143e-06+0.000000000000000000e+00j)  (4.914667468602461794e-07+0.000000000000000000e+00j)  (1.165756180762671957e-08+0.000000000000000000e+00j)  (6.594974330791104247e-10+0.000000000000000000e+00j)
 (-3.628628628628628228e+00+0.000000000000000000e+00j)  (-2.561334460647024525e-01-7.058684486031388539e-02j)  (1.714662265558142577e-04-3.587623981133989011e-03j)  (3.227354253635086770e-05-1.750892295140451426e-05j)  (6.230789335402857215e-07+1.667637923672914690e-07j)  (8.067615747438439803e-10+1.145103341615202511e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.279699234212578521e-06+0.000000000000000000e+00j)  (4.939589555070281304e-07+0.000000000000000000e+00j)  (1.173042011464616057e-08+0.000000000000000000e+00j)  (6.636067118881036193e-10+0.000000000000000000e+00j)
 (-3.618618618618618665e+00+0.000000000000000000e+00j)  (-2.567415737526185238e-01-7.095016104532943235e-02j)  (1.861664596935599979e-04-3.609162083782239353e-03j)  (3.272973287575233143e-05-1.744320793249271536e-05j)  (6.286169390326957237e-07+1.745998293685072723e-07j)  (7.111811147898054681e-10+1.164386633860552700e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.292172473749184801e-06+0.000000000000000000e+00j)  (4.964817826403223006e-07+0.000000000000000000e+00j)  (1.180446117745464395e-08+0.000000000000000000e+00j)  (6.677103420526232830e-10+0.000000000000000000e+00j)
 (-3.608608608608608659e+00+0.000000000000000000e+00j)  (-2.573523159096602897e-01-7.131621736303761505e-02j)  (2.010974145264977247e-04-3.630804094044994077e-03j)  (3.319070947378333742e-05-1.737265419654142684e-05j)  (6.341403805878704467e-07+1.825962214928316252e-07j)  (6.126301649896270453e-10+1.183862062324555447e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.304784158670478529e-06+0.000000000000000000e+00j)  (4.990346281483546927e-07+0.000000000000000000e+00j)  (1.187978234569088410e-08+0.000000000000000000e+00j)  (6.718058814718151085e-10+0.000000000000000000e+00j)
 (-3.598598598598598208e+00+0.000000000000000000e+00j)  (-2.579656868906867184e-01-7.168504066864980762e-02j)  (2.162621529251021577e-04-3.652549641443778895e-03j)  (3.365648764850675742e-05-1.729715197358444714e-05j)  (6.396476990719249604e-07+1.907552788637424116e-07j)  (5.110570967781690444e-10+1.203539255826163028e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.317535426776753158e-06+0.000000000000000000e+00j)  (5.016168639626069570e-07+0.000000000000000000e+00j)  (1.195648131618400132e-08+0.000000000000000000e+00j)  (6.758905655455036563e-10+0.000000000000000000e+00j)
 (-3.588588588588588202e+00+0.000000000000000000e+00j)  (-2.585817011217001471e-01-7.205665813684196397e-02j)  (2.316637727065412296e-04-3.674398327727399632e-03j)  (3.412708206084690113e-05-1.721658976489683697e-05j)  (6.451372624469869485e-07+1.990793805751173527e-07j)  (4.063992509481766443e-10+1.223428141875809148e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.330427400026145825e-06+0.000000000000000000e+00j)  (5.042278364544001893e-07+0.000000000000000000e+00j)  (1.203465559411726946e-08+0.000000000000000000e+00j)  (6.799612864716823503e-10+0.000000000000000000e+00j)
 (-3.578578578578578195e+00+0.000000000000000000e+00j)  (-2.592003730996109701e-01-7.243109726615702681e-02j)  (2.473054079266879439e-04-3.696349726141912040e-03j)  (3.460250669662659012e-05-1.713085429961968686e-05j)  (6.506073598420934505e-07+2.075709727813321260e-07j)  (2.985825970122315047e-10+1.243538862653395225e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.343461183931811203e-06+0.000000000000000000e+00j)  (5.068668689336660537e-07+0.000000000000000000e+00j)  (1.211440193963100819e-08+0.000000000000000000e+00j)  (6.840145834406787792e-10+0.000000000000000000e+00j)
 (-3.568568568568568633e+00+0.000000000000000000e+00j)  (-2.598217173919800116e-01-7.280838588347489371e-02j)  (2.631902291694148961e-04-3.718403380684360670e-03j)  (3.508277484636322657e-05-1.703983048952382450e-05j)  (6.560561957818217611e-07+2.162325664056613255e-07j)  (1.875214643834680663e-10+1.263881689239278329e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.356637867018671839e-06+0.000000000000000000e+00j)  (5.095332642481945423e-07+0.000000000000000000e+00j)  (1.219581580684334098e-08+0.000000000000000000e+00j)  (6.880466441826562842e-10+0.000000000000000000e+00j)
 (-3.558558558558558627e+00+0.000000000000000000e+00j)  (-2.604457486367361962e-01-7.318855214855118918e-02j)  (2.793214438334644108e-04-3.740558805341413946e-03j)  (3.556789908263451435e-05-1.694340138201472947e-05j)  (6.614818846017824682e-07+2.250667344877998165e-07j)  (7.311834461480519794e-11+1.284466934831919698e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.369958520293992066e-06+0.000000000000000000e+00j)  (5.122263074801420809e-07+0.000000000000000000e+00j)  (1.227899078272969041e-08+0.000000000000000000e+00j)  (6.920533180460442009e-10+0.000000000000000000e+00j)
 (-3.548548548548548176e+00+0.000000000000000000e+00j)  (-2.610724815418709599e-01-7.357162455862598094e-02j)  (2.957022964162679506e-04-3.762815483311684594e-03j)  (3.605789123487512240e-05-1.684144811145754089e-05j)  (6.668824450781072128e-07+2.340761091943449164e-07j)  (-4.473623695843101202e-11+1.305304867631650066e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.383424196779888240e-06+0.000000000000000000e+00j)  (5.149452687367679211e-07+0.000000000000000000e+00j)  (1.236401803369474715e-08+0.000000000000000000e+00j)  (6.960301405037222091e-10+0.000000000000000000e+00j)
 (-3.538538538538538170e+00+0.000000000000000000e+00j)  (-2.617019308851060155e-01-7.395763195310352256e-02j)  (3.123360687948238679e-04-3.785172866211642187e-03j)  (3.655276236142125006e-05-1.673384984893500004e-05j)  (6.722557952944512631e-07+2.432633785185338179e-07j)  (-1.661637825800418158e-10+1.326405624002554292e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.397035931081977211e-06+0.000000000000000000e+00j)  (5.176894060314550331e-07+0.000000000000000000e+00j)  (1.245098576782308170e-08+0.000000000000000000e+00j)  (6.999723687090779726e-10+0.000000000000000000e+00j)
 (-3.528528528528528163e+00+0.000000000000000000e+00j)  (-2.623341115135359169e-01-7.434660351830423008e-02j)  (3.292260805031195872e-04-3.807630373265590961e-03j)  (3.705252271867003544e-05-1.662048375054618217e-05j)  (6.775997477676057295e-07+2.526312826980220622e-07j)  (-2.912978194064301076e-10+1.347779122448756825e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.410794739019369885e-06+0.000000000000000000e+00j)  (5.204579682504970013e-07+0.000000000000000000e+00j)  (1.253997872083818670e-08+0.000000000000000000e+00j)  (7.038750274634789215e-10+0.000000000000000000e+00j)
 (-3.518518518518518601e+00+0.000000000000000000e+00j)  (-2.629690383432438106e-01-7.473856879229033578e-02j)  (3.463756890057053577e-04-3.830187390478180694e-03j)  (3.755718172718992305e-05-1.650122490437728055e-05j)  (6.829120048487113253e-07+2.621826103811742237e-07j)  (-4.202838361729049296e-10+1.369434978859407675e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.424701617310392354e-06+0.000000000000000000e+00j)  (5.232501982009403627e-07+0.000000000000000000e+00j)  (1.263107767360475172e-08+0.000000000000000000e+00j)  (7.077329647179839055e-10+0.000000000000000000e+00j)
 (-3.508508508508508594e+00+0.000000000000000000e+00j)  (-2.636067263588883769e-01-7.513355766976589911e-02j)  (3.637882899678851326e-04-3.852843269790517944e-03j)  (3.806674793465396675e-05-1.637594627626647988e-05j)  (6.881901544137062436e-07+2.719201945738802053e-07j)  (-5.532791627312642082e-10+1.391382423393737750e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.438757543304470747e-06+0.000000000000000000e+00j)  (5.260653357329784425e-07+0.000000000000000000e+00j)  (1.272435900864816729e-08+0.000000000000000000e+00j)  (7.115409155206623719e-10+0.000000000000000000e+00j)
 (-3.498498498498498144e+00+0.000000000000000000e+00j)  (-2.642471906132630166e-01-7.553160040705286793e-02j)  (3.814673175211829833e-04-3.875597328218087848e-03j)  (3.858122897546064424e-05-1.624451865451128198e-05j)  (6.934316658526164702e-07+2.818469083997803403e-07j)  (-6.904527960086323690e-10+1.413630219298012217e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.452963474798209034e-06+0.000000000000000000e+00j)  (5.289026209307278552e-07+0.000000000000000000e+00j)  (1.281989431261011304e-08+0.000000000000000000e+00j)  (7.152935731436320879e-10+0.000000000000000000e+00j)
 (-3.488488488488488137e+00+0.000000000000000000e+00j)  (-2.648904462268243942e-01-7.593272762714421698e-02j)  (3.994162445248571622e-04-3.898448846972205149e-03j)  (3.910063152691071022e-05-1.610681059366423761e-05j)  (6.986338863633642876e-07+2.919656607072641129e-07j)  (-8.319851757645238016e-10+1.436186583874887219e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.467320349902915618e-06+0.000000000000000000e+00j)  (5.317612973633296326e-07+0.000000000000000000e+00j)  (1.291775003079053435e-08+0.000000000000000000e+00j)  (7.189856659831402844e-10+0.000000000000000000e+00j)
 (-3.478478478478478131e+00+0.000000000000000000e+00j)  (-2.655365083871911724e-01-7.633697032483569012e-02j)  (4.176385828225001292e-04-3.921397070562719807e-03j)  (3.962496126183414117e-05-1.596268835756091420e-05j)  (7.037940375517612959e-07+3.022793915565796242e-07j)  (-9.780679131995202476e-10+1.459059111763286034e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.481829087001029839e-06+0.000000000000000000e+00j)  (5.346406153884639036e-07+0.000000000000000000e+00j)  (1.301798717902534538e-08+0.000000000000000000e+00j)  (7.226120387261329010e-10+0.000000000000000000e+00j)
 (-3.468468468468468568e+00+0.000000000000000000e+00j)  (-2.661853923486103835e-01-7.674435987193702069e-02j)  (4.361378834935006506e-04-3.944441205882687554e-03j)  (4.015422279754740143e-05-1.581201586176256028e-05j)  (7.089092123355924024e-07+3.127910676198634651e-07j)  (-1.128903475039080118e-09+1.482254700640601023e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.496490584764081618e-06+0.000000000000000000e+00j)  (5.375398354985106713e-07+0.000000000000000000e+00j)  (1.312066111703358607e-08+0.000000000000000000e+00j)  (7.261677362182671885e-10+0.000000000000000000e+00j)
 (-3.458458458458458562e+00+0.000000000000000000e+00j)  (-2.668371134313916038e-01-7.715492802256446181e-02j)  (4.549177370996072573e-04-3.967580421275110347e-03j)  (4.068841964104389275e-05-1.565465461555106907e-05j)  (7.139763721464772088e-07+3.235036775256723024e-07j)  (-1.284704825186347256e-09+1.505779479428723162e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.511305722234952751e-06+0.000000000000000000e+00j)  (5.404582316993289818e-07+0.000000000000000000e+00j)  (1.322582138618928637e-08+0.000000000000000000e+00j)  (7.296480884518885005e-10+0.000000000000000000e+00j)
 (-3.448448448448448111e+00+0.000000000000000000e+00j)  (-2.674916870213071562e-01-7.756870691851550093e-02j)  (4.739817739254440225e-04-3.990813845580309938e-03j)  (4.122755413032098488e-05-1.549046366367854980e-05j)  (7.189923444200273207e-07+3.344202271782864353e-07j)  (-1.445695025485931333e-09+1.529638739071639435e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.526275359033931650e-06+0.000000000000000000e+00j)  (5.433950949108732380e-07+0.000000000000000000e+00j)  (1.333351161329551583e-08+0.000000000000000000e+00j)  (7.330487951171126192e-10+0.000000000000000000e+00j)
 (-3.438438438438438105e+00+0.000000000000000000e+00j)  (-2.681491285689570625e-01-7.798572909472727133e-02j)  (4.933336642134572266e-04-4.014140567164693925e-03j)  (4.177162737176019796e-05-1.531929952801912092e-05j)  (7.239538203610863942e-07+3.455437350800172490e-07j)  (-1.612106796581894435e-09+1.553836865959935073e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.541400335599343127e-06+0.000000000000000000e+00j)  (5.463497363771071817e-07+0.000000000000000000e+00j)  (1.344376948057932334e-08+0.000000000000000000e+00j)  (7.363660082231507193e-10+0.000000000000000000e+00j)
 (-3.428428428428428099e+00+0.000000000000000000e+00j)  (-2.688094535890990788e-01-7.840602748482045081e-02j)  (5.129771183924071703e-04-4.037559632930113294e-03j)  (4.232063917348458148e-05-1.514101614933109035e-05j)  (7.288573529679439419e-07+3.568772276821740806e-07j)  (-1.784182039343366374e-09+1.578377278099768400e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.556681473547495036e-06+0.000000000000000000e+00j)  (5.493214910736219931e-07+0.000000000000000000e+00j)  (1.355662676065640524e-08+0.000000000000000000e+00j)  (7.395964113969512451e-10+0.000000000000000000e+00j)
 (-3.418418418418418536e+00+0.000000000000000000e+00j)  (-2.694726776599406515e-01-7.882963542672935531e-02j)  (5.329158872992648946e-04-4.061070047303379053e-03j)  (4.287458797461366866e-05-1.495546482929276635e-05j)  (7.336993552967456598e-07+3.684237347880915826e-07j)  (-1.962171316930275407e-09+1.603262364166226626e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.572119576096488676e-06+0.000000000000000000e+00j)  (5.523097210986202520e-07+0.000000000000000000e+00j)  (1.367210941378246193e-08+0.000000000000000000e+00j)  (7.427372945994365553e-10+0.000000000000000000e+00j)
 (-3.408408408408408530e+00+0.000000000000000000e+00j)  (-2.701388164223930133e-01-7.925658666842015643e-02j)  (5.531537623944716856e-04-4.084670771206434098e-03j)  (4.343347077036873523e-05-1.476249417301966264e-05j)  (7.384760989446758476e-07+3.801862850279667932e-07j)  (-2.146333297283916257e-09+1.628493425634920971e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.587715428595481816e-06+0.000000000000000000e+00j)  (5.553138190343586712e-07+0.000000000000000000e+00j)  (1.379023774328041674e-08+0.000000000000000000e+00j)  (7.457866231609139645e-10+0.000000000000000000e+00j)
 (-3.398398398398398079e+00+0.000000000000000000e+00j)  (-2.708078855792858120e-01-7.968691537369854139e-02j)  (5.736945759695305600e-04-4.108360721005482018e-03j)  (4.399728303295986112e-05-1.456195003224969736e-05j)  (7.431837127291449468e-07+3.921679014226558416e-07j)  (-2.336934155726141033e-09+1.654070622252160816e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.603469799131714858e-06+0.000000000000000000e+00j)  (5.583332112639395943e-07+0.000000000000000000e+00j)  (1.391102660370997106e-08+0.000000000000000000e+00j)  (7.487431002230854383e-10+0.000000000000000000e+00j)
 (-3.388388388388388073e+00+0.000000000000000000e+00j)  (-2.714799008945406045e-01-8.012065612810816140e-02j)  (5.945422013472212181e-04-4.132138767440482301e-03j)  (4.456601862822394969e-05-1.435367544938877424e-05j)  (7.478181815384326408e-07+4.043715970497139354e-07j)  (-2.534246937432333800e-09+1.679992921176448906e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.619383439233355064e-06+0.000000000000000000e+00j)  (5.613673612292397389e-07+0.000000000000000000e+00j)  (1.403448565509554037e-08+0.000000000000000000e+00j)  (7.516062218797441269e-10+0.000000000000000000e+00j)
 (-3.378378378378378066e+00+0.000000000000000000e+00j)  (-2.721548781923031624e-01-8.055784394492175593e-02j)  (6.157005530736547492e-04-4.156003734533144506e-03j)  (4.513966972797041089e-05-1.413751060263429965e-05j)  (7.523753453281672649e-07+4.168003708215414300e-07j)  (-2.738550879857546688e-09+1.706258050199902317e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.635457084659267104e-06+0.000000000000000000e+00j)  (5.644157726148185305e-07+0.000000000000000000e+00j)  (1.416061965544337012e-08+0.000000000000000000e+00j)  (7.543763245265839609e-10+0.000000000000000000e+00j)
 (-3.368368368368368504e+00+0.000000000000000000e+00j)  (-2.728328333560313124e-01-8.099851427122593817e-02j)  (6.371735871019851847e-04-4.179954398474009479e-03j)  (4.571822671800620386e-05-1.391329275236069566e-05j)  (7.568508982380790240e-07+4.294572033821589789e-07j)  (-2.950130695712334361e-09+1.732862455529584631e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.651691456287329548e-06+0.000000000000000000e+00j)  (5.674779924427341342e-07+0.000000000000000000e+00j)  (1.428942878285275515e-08+0.000000000000000000e+00j)  (7.570546241574499710e-10+0.000000000000000000e+00j)
 (-3.358358358358358497e+00+0.000000000000000000e+00j)  (-2.735137823275387015e-01-8.144270299410168168e-02j)  (6.589653009672854535e-04-4.203989486488134489e-03j)  (4.630167810182017450e-05-1.368085618899187776e-05j)  (7.612403878028303014e-07+4.423450531252946373e-07j)  (-3.169275817833402249e-09+1.759801264673131115e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.668087261092158218e-06+0.000000000000000000e+00j)  (5.705536140633587701e-07+0.000000000000000000e+00j)  (1.442090897779310032e-08+0.000000000000000000e+00j)  (7.596432475742250010e-10+0.000000000000000000e+00j)
 (-3.348348348348348047e+00+0.000000000000000000e+00j)  (-2.741977411059925429e-01-8.189044644690182673e-02j)  (6.810797339521072226e-04-4.228107675678984163e-03j)  (4.689001039993619514e-05-1.344003218256015149e-05j)  (7.655392142316612534e-07+4.554668523333410852e-07j)  (-3.396279608251887676e-09+1.787068255024410653e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.684645193192223567e-06+0.000000000000000000e+00j)  (5.736422800275148651e-07+0.000000000000000000e+00j)  (1.455505229560424850e-08+0.000000000000000000e+00j)  (7.621452557042126217e-10+0.000000000000000000e+00j)
 (-3.338338338338338041e+00+0.000000000000000000e+00j)  (-2.748847257468631233e-01-8.234178141562709108e-02j)  (7.035209672424404519e-04-4.252307591849848085e-03j)  (4.748320804490506025e-05-1.319064893416615083e-05j)  (7.697426297321082219e-07+4.688255034332125020e-07j)  (-3.631438534888038428e-09+1.814655828776621724e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.701365935019741664e-06+0.000000000000000000e+00j)  (5.767436848249750293e-07+0.000000000000000000e+00j)  (1.469184725899350822e-08+0.000000000000000000e+00j)  (7.645646594373487190e-10+0.000000000000000000e+00j)
 (-3.328328328328328034e+00+0.000000000000000000e+00j)  (-2.755747523608249039e-01-8.279674514540273644e-02j)  (7.262931240737093485e-04-4.276587808303368779e-03j)  (4.808125327197173687e-05-1.293253152955504266e-05j)  (7.738457378542984835e-07+4.824238753621742705e-07j)  (-3.875051320581986350e-09+1.842554994801078977e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.718250158561945502e-06+0.000000000000000000e+00j)  (5.798575774764428021e-07+0.000000000000000000e+00j)  (1.483127920025082788e-08+0.000000000000000000e+00j)  (7.669064285993651689e-10+0.000000000000000000e+00j)
 (-3.318318318318318472e+00+0.000000000000000000e+00j)  (-2.762678371126063848e-01-8.325537534705694520e-02j)  (7.494003698659088431e-04-4.300946844617957107e-03j)  (4.868412600542608773e-05-1.266550189502141119e-05j)  (7.778434928344153298e-07+4.962648000341139538e-07j)  (-4.127418070533463756e-09+1.870755358112355427e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.735298526676317945e-06+0.000000000000000000e+00j)  (5.829837639649431511e-07+0.000000000000000000e+00j)  (1.497333058309941032e-08+0.000000000000000000e+00j)  (7.691764948612171098e-10+0.000000000000000000e+00j)
 (-3.308308308308308465e+00+0.000000000000000000e+00j)  (-2.769639962197884553e-01-8.371771020380291972e-02j)  (7.728469123478913473e-04-4.325383165400935488e-03j)  (4.929180374067292705e-05-1.238937875586492952e-05j)  (7.817306989166982740e-07+5.103510688934786988e-07j)  (-4.388839385648606344e-09+1.899245117496258007e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.752511694519541395e-06+0.000000000000000000e+00j)  (5.861221094944809311e-07+0.000000000000000000e+00j)  (1.511798129453908837e-08+0.000000000000000000e+00j)  (7.713817495429945168e-10+0.000000000000000000e+00j)
 (-3.298298298298298015e+00+0.000000000000000000e+00j)  (-2.776632459515482876e-01-8.418378837802632797e-02j)  (7.966370016700777008e-04-4.349895179018705565e-03j)  (4.990426142205926785e-05-1.210397759760147684e-05j)  (7.855020096370196194e-07+5.246854295429009077e-07j)  (-4.659615470682247369e-09+1.928011071800612893e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.769890311039520492e-06+0.000000000000000000e+00j)  (5.892725405656148640e-07+0.000000000000000000e+00j)  (1.526520889770113285e-08+0.000000000000000000e+00j)  (7.735300373982628098e-10+0.000000000000000000e+00j)
 (-3.288288288288288008e+00+0.000000000000000000e+00j)  (-2.783656026273480522e-01-8.465364901817983012e-02j)  (8.207749305051543999e-04-4.374481236302590718e-03j)  (5.052147131651507861e-05-1.180911063015882880e-05j)  (7.891519270517266059e-07+5.392705824276082559e-07j)  (-4.940045247370252473e-09+1.957038635280998791e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.787435020552249142e-06+0.000000000000000000e+00j)  (5.924350468564503709e-07+0.000000000000000000e+00j)  (1.541498883763043705e-08+0.000000000000000000e+00j)  (7.756301475548953492e-10+0.000000000000000000e+00j)
 (-3.278278278278278002e+00+0.000000000000000000e+00j)  (-2.790710826155661795e-01-8.512733176578646255e-02j)  (8.452650341363364362e-04-4.399139629231168733e-03j)  (5.114340288306474738e-05-1.150458675526564844e-05j)  (7.926748008993033619e-07+5.541091775588196727e-07j)  (-5.230425483928390565e-09+1.986311862259399375e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.805146464407000635e-06+0.000000000000000000e+00j)  (5.956096829018774130e-07+0.000000000000000000e+00j)  (1.556729459299847295e-08+0.000000000000000000e+00j)  (7.776918028388370073e-10+0.000000000000000000e+00j)
 (-3.268268268268268439e+00+0.000000000000000000e+00j)  (-2.797797023320700571e-01-8.560487676255375267e-02j)  (8.701116905321675974e-04-4.423868589587267967e-03j)  (5.177002263829152419e-05-1.119021153724135511e-05j)  (7.960648276841966694e-07+5.692038112569112822e-07j)  (-5.531049953223983822e-09+2.015813481186218775e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.823025282707841643e-06+0.000000000000000000e+00j)  (5.987965695626827527e-07+0.000000000000000000e+00j)  (1.572209776802530844e-08+0.000000000000000000e+00j)  (7.797256487118246153e-10+0.000000000000000000e+00j)
 (-3.258258258258258433e+00+0.000000000000000000e+00j)  (-2.804914782387272765e-01-8.608632465760017449e-02j)  (8.953193204081852244e-04-4.448666287591028674e-03j)  (5.240129401783339726e-05-1.086578717741288343e-05j)  (7.993160496749772635e-07+5.845570228940890537e-07j)  (-5.842208632625795652e-09+2.045524938011360890e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.841072116124510311e-06+0.000000000000000000e+00j)  (6.019958952794971051e-07+0.000000000000000000e+00j)  (1.587936812033162233e-08+0.000000000000000000e+00j)  (7.817432430095197352e-10+0.000000000000000000e+00j)
 (-3.248248248248247982e+00+0.000000000000000000e+00j)  (-2.812064268418548174e-01-8.657171661479598490e-02j)  (9.208923872738181355e-04-4.473530830507043213e-03j)  (5.303717723400743904e-05-1.053111249235363610e-05j)  (8.024223538117595509e-07+6.001712916160763164e-07j)  (-6.164186958880745731e-09+2.075426448561762047e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.859287607773986445e-06+0.000000000000000000e+00j)  (6.052079171077872375e-07+0.000000000000000000e+00j)  (1.603907352198246126e-08+0.000000000000000000e+00j)  (7.837570475724260941e-10+0.000000000000000000e+00j)
 (-3.238238238238237976e+00+0.000000000000000000e+00j)  (-2.819245646906027858e-01-8.706109432022017536e-02j)  (9.468353974649789360e-04-4.498460261226553542e-03j)  (5.367762912967199117e-05-1.018598289614953453e-05j)  (8.053774705202140297e-07+6.160490330217789114e-07j)  (-6.497265151351941870e-09+2.105497059403485931e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.877672405168864649e-06+0.000000000000000000e+00j)  (6.084329615315451468e-07+0.000000000000000000e+00j)  (1.620117985265124212e-08+0.000000000000000000e+00j)  (7.857804227133712596e-10+0.000000000000000000e+00j)
 (-3.228228228228227970e+00+0.000000000000000000e+00j)  (-2.826459083752725920e-01-8.755449998973560688e-02j)  (9.731529001609960042e-04-4.523452556823551532e-03j)  (5.432260302844595031e-05-9.830190386904999632e-06j)  (8.081749724320450366e-07+6.321925957800442763e-07j)  (-6.841717616546496099e-09+2.135714716443668432e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.896227162204065447e-06+0.000000000000000000e+00j)  (6.116714250554784394e-07+0.000000000000000000e+00j)  (1.636565082554446258e-08+0.000000000000000000e+00j)  (7.878276252673470752e-10+0.000000000000000000e+00j)
 (-3.218218218218218407e+00+0.000000000000000000e+00j)  (-2.833704745255652968e-01-8.805197637668421562e-02j)  (9.998494873853956341e-04-4.548505627084310256e-03j)  (5.497204858139476797e-05-9.463523537665364120e-06j)  (8.108082730146500447e-07+6.486042581632146845e-07j)  (-7.197812446026220966e-09+2.166056340301984881e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.914952541245296234e-06+0.000000000000000000e+00j)  (6.149237745778131420e-07+0.000000000000000000e+00j)  (1.653244774845484815e-08+0.000000000000000000e+00j)  (7.899138107177043230e-10+0.000000000000000000e+00j)
 (-3.208208208208208401e+00+0.000000000000000000e+00j)  (-2.840982798087599570e-01-8.855356677970394053e-02j)  (1.026929793990071600e-03-4.573617313010934320e-03j)  (5.562591161035849996e-05-9.085767491960112084e-06j)  (8.132706251142109249e-07+6.652862244771221293e-07j)  (-7.565811018552454142e-09+2.196497907273349668e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.933849215238823574e-06+0.000000000000000000e+00j)  (6.181905475467298874e-07+0.000000000000000000e+00j)  (1.670152922404258195e-08+0.000000000000000000e+00j)  (7.920550395968242942e-10+0.000000000000000000e+00j)
 (-3.198198198198197950e+00+0.000000000000000000e+00j)  (-2.848293409278186417e-01-8.905931505067006537e-02j)  (1.054398497622304701e-03-4.598785385297642948e-03j)  (5.628413394802527745e-05-8.696703964138549682e-06j)  (8.155551194193801018e-07+6.822406213685875278e-07j)  (-7.945967715651656887e-09+2.227014534504417839e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.952917869892052802e-06+0.000000000000000000e+00j)  (6.214723519065915104e-07+0.000000000000000000e+00j)  (1.687285079511156477e-08+0.000000000000000000e+00j)  (7.942682880202600650e-10+0.000000000000000000e+00j)
 (-3.188188188188187944e+00+0.000000000000000000e+00j)  (-2.855636746194162856e-01-8.956926560276198823e-02j)  (1.082260318673100531e-03-4.624007542779642703e-03j)  (5.694665327494172392e-05-8.296111244676215827e-06j)  (8.176546828545426980e-07+6.994694939921208136e-07j)  (-8.338529757787188377e-09+2.257580567845376060e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.972159205895395387e-06+0.000000000000000000e+00j)  (6.247698658408276786e-07+0.000000000000000000e+00j)  (1.704636454221691747e-08+0.000000000000000000e+00j)  (7.965714618394617683e-10+0.000000000000000000e+00j)
 (-3.178178178178177937e+00+0.000000000000000000e+00j)  (-2.863012976518929942e-01-9.008346341865861029e-02j)  (1.110520020207444915e-03-4.649281410854877797e-03j)  (5.761340295359887909e-05-7.883764210627399203e-06j)  (8.195620769130527347e-07+7.169748020184534028e-07j)  (-8.743737165953705255e-09+2.288169670700550870e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.991573941194372563e-06+0.000000000000000000e+00j)  (6.280838373213955268e-07+0.000000000000000000e+00j)  (1.722201864240119509e-08+0.000000000000000000e+00j)  (7.989834135015918698e-10+0.000000000000000000e+00j)
 (-3.168168168168168375e+00+0.000000000000000000e+00j)  (-2.870422268231264673e-01-9.060195405886362074e-02j)  (1.139182407874512462e-03-4.674604539877161812e-03j)  (5.828431185979734454e-05-7.459434341364123427e-06j)  (8.212698959434966966e-07+7.347584154693236620e-07j)  (-9.161822850904929165e-09+2.318754912111979289e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.011162813288417430e-06+0.000000000000000000e+00j)  (6.314150834752398818e-07+0.000000000000000000e+00j)  (1.739975689914050035e-08+0.000000000000000000e+00j)  (8.015239602930615090e-10+0.000000000000000000e+00j)
 (-3.158158158158157924e+00+0.000000000000000000e+00j)  (-2.877864789583224336e-01-9.112478367016296765e-02j)  (1.168252329797916890e-03-4.699974403521715166e-03j)  (5.895930421143428472e-05-7.022889739768956278e-06j)  (8.227705654024044286e-07+7.528221103635191893e-07j)  (-9.593012829418009511e-09+2.349308852261054273e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.030926581578392459e-06+0.000000000000000000e+00j)  (6.347644897802469198e-07+0.000000000000000000e+00j)  (1.757951825466920829e-08+0.000000000000000000e+00j)  (8.042139022340416017e-10+0.000000000000000000e+00j)
 (-3.148148148148147918e+00+0.000000000000000000e+00j)  (-2.885340709077194310e-01-9.165199899421674901e-02j)  (1.197734676444402440e-03-4.725388397121117745e-03j)  (5.963829939493885438e-05-6.573895159019063938e-06j)  (8.240563400895973385e-07+7.711675641614934956e-07j)  (-1.003752656411512155e-08+2.379803623580645243e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.050866029745495928e-06+0.000000000000000000e+00j)  (6.381330091053314788e-07+0.000000000000000000e+00j)  (1.776123629673651795e-08+0.000000000000000000e+00j)  (8.070750374970427658e-10+0.000000000000000000e+00j)
 (-3.138138138138137911e+00+0.000000000000000000e+00j)  (-2.892850195442068784e-01-9.218364737628793881e-02j)  (1.227634380471290558e-03-4.750843835973341152e-03j)  (6.032121178952043792e-05-6.112212035075144780e-06j)  (8.251193023823509655e-07+7.897963509965864999e-07j)  (-1.049557742041864019e-08+2.410211005721197852e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.070981968138821639e-06+0.000000000000000000e+00j)  (6.415216606093411321e-07+0.000000000000000000e+00j)  (1.794483877245356653e-08+0.000000000000000000e+00j)  (8.101301728641757427e-10+0.000000000000000000e+00j)
 (-3.128128128128127905e+00+0.000000000000000000e+00j)  (-2.900393417608527202e-01-9.271977677410940533e-02j)  (1.257956416550597796e-03-4.776337953619532589e-03j)  (6.100795058944322733e-05-5.637598525028592100e-06j)  (8.259513604863741180e-07+8.087099366828963052e-07j)  (-1.096737323143266613e-08+2.440502492726379241e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.091275236207105810e-06+0.000000000000000000e+00j)  (6.449315285151572620e-07+0.000000000000000000e+00j)  (1.813024712227376556e-08+0.000000000000000000e+00j)  (8.134031264302761017e-10+0.000000000000000000e+00j)
 (-3.118118118118118343e+00+0.000000000000000000e+00j)  (-2.907970544683384784e-01-9.326043576689251047e-02j)  (1.288705801170081247e-03-4.801867900092625895e-03j)  (6.169841962453363879e-05-5.149809551381566996e-06j)  (8.265442467228190978e-07+8.279096734915459099e-07j)  (-1.145311695889909865e-08+2.470649350931648543e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.111746704930161405e-06+0.000000000000000000e+00j)  (6.483637607764829885e-07+0.000000000000000000e+00j)  (1.831737604721474997e-08+0.000000000000000000e+00j)  (8.169187195265961531e-10+0.000000000000000000e+00j)
 (-3.108108108108107892e+00+0.000000000000000000e+00j)  (-2.915581745922982138e-01-9.380567356447856719e-02j)  (1.319887592409318272e-03-4.827430740136008647e-03j)  (6.239251717912001351e-05-4.648596852387291274e-06j)  (8.268895158707104321e-07+8.473967946885629774e-07j)  (-1.195300743606107804e-08+2.500622666307572636e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.132397279270782716e-06+0.000000000000000000e+00j)  (6.518195676544838167e-07+0.000000000000000000e+00j)  (1.850613312224712000e-08+0.000000000000000000e+00j)  (8.207027546981934739e-10+0.000000000000000000e+00j)
 (-3.098098098098097886e+00+0.000000000000000000e+00j)  (-2.923227190705591783e-01-9.435554001663605528e-02j)  (1.351506889690632946e-03-4.853023451391346756e-03j)  (6.309013580961642218e-05-4.133709038530676180e-06j)  (8.269785435855378553e-07+8.671724088294368987e-07j)  (-1.246724017631214183e-08+2.530393380217220429e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.153227900623654403e-06+0.000000000000000000e+00j)  (6.553002202228124954e-07+0.000000000000000000e+00j)  (1.869641846829205965e-08+0.000000000000000000e+00j)  (8.247819765393181122e-10+0.000000000000000000e+00j)
 (-3.088088088088087879e+00+0.000000000000000000e+00j)  (-2.930907048502809364e-01-9.491008562250589919e-02j)  (1.383568833503960897e-03-4.878642922556571809e-03j)  (6.379116216098165021e-05-3.604891655219032453e-06j)  (8.268025249150151921e-07+8.872374938070851868e-07j)  (-1.299600823003949111e-08+2.559932312844049628e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (3.174239549281220688e-06+0.000000000000000000e+00j)  (6.588070488187832270e-07+0.000000000000000000e+00j)  (1.888812449453248019e-08+0.000000000000000000e+00j)  (8.291840122925112164e-10+0.000000000000000000e+00j)
 (-3.078078078078077873e+00+0.000000000000000000e+00j)  (-2.938621488849897379e-01-9.546936154019668164e-02j)  (1.416078605103468502e-03-4.904285951511898334e-03j)  (6.449547678224854072e-05-3.061887251762672579e-06j)  (8.263524729342110656e-07+9.075928906525669319e-07j)  (-1.353950307112875914e-08+2.589210173854643672e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (3.195433246878602755e-06+0.000000000000000000e+00j)  (6.623414414584856728e-07+0.000000000000000000e+00j)  (1.908113572170762390e-08+0.000000000000000000e+00j)  (8.339372893601943471e-10+0.000000000000000000e+00j)
 (-3.068068068068068310e+00+0.000000000000000000e+00j)  (-2.946370681315051976e-01-9.603341959653301230e-02j)  (1.449041426177357381e-03-4.929949243416001207e-03j)  (6.520295394134798265e-05-2.504435456705587741e-06j)  (8.256192175214217521e-07+9.282392970884147780e-07j)  (-1.409791549424168418e-08+2.618197560188892776e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.216810058833319605e-06+0.000000000000000000e+00j)  (6.659048422331431077e-07+0.000000000000000000e+00j)  (1.927532869586527760e-08+0.000000000000000000e+00j)  (8.390709272757953054e-10+0.000000000000000000e+00j)
 (-3.058058058058057860e+00+0.000000000000000000e+00j)  (-2.954154795467555661e-01-9.660231229695870336e-02j)  (1.482462558487044734e-03-4.955629408769281902e-03j)  (6.591346143947376631e-05-1.932273059530045593e-06j)  (8.245934042981011893e-07+9.491772608381808640e-07j)  (-1.467143650425417632e-08+2.646864941199760070e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.238371096775335378e-06+0.000000000000000000e+00j)  (6.694987497031656928e-07+0.000000000000000000e+00j)  (1.947057200054010791e-08+0.000000000000000000e+00j)  (8.446146022356394053e-10+0.000000000000000000e+00j)
 (-3.048048048048047853e+00+0.000000000000000000e+00j)  (-2.961974000844788679e-01-9.717609283559751343e-02j)  (1.516347303476368305e-03-4.981322961445930515e-03j)  (6.662686042514612565e-05-1.345134098800771255e-06j)  (8.232654937545369448e-07+9.704071726963682627e-07j)  (-1.526025818012305692e-08+2.675182631687921215e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.260117520950950287e-06+0.000000000000000000e+00j)  (6.731247153047486231e-07+0.000000000000000000e+00j)  (1.966672637373036385e-08+0.000000000000000000e+00j)  (8.505983829990892666e-10+0.000000000000000000e+00j)
 (-3.038038038038037847e+00+0.000000000000000000e+00j)  (-2.969828466918060239e-01-9.775481510547422148e-02j)  (1.550701001849593644e-03-5.007026316694213747e-03j)  (6.734300520826184998e-05-7.427499567438380262e-07j)  (8.216257605846273855e-07+9.919292593662429919e-07j)  (-1.586457449697992898e-08+2.703120753681650604e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.282050542597104698e-06+0.000000000000000000e+00j)  (6.767843417836070937e-07+0.000000000000000000e+00j)  (1.986364493424978982e-08+0.000000000000000000e+00j)  (8.570525378107092367e-10+0.000000000000000000e+00j)
 (-3.028028028028027840e+00+0.000000000000000000e+00j)  (-2.977718363057226258e-01-9.833853370889814038e-02j)  (1.585529033116707528e-03-5.032735789103712915e-03j)  (6.806174307429683449e-05-1.248494602940964133e-07j)  (8.196642932514844303e-07+1.013743576074494879e-06j)  (-1.648458209232397154e-08+2.730649188081495795e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.304171426282827647e-06+0.000000000000000000e+00j)  (6.804792816673172274e-07+0.000000000000000000e+00j)  (2.006117352014549825e-08+0.000000000000000000e+00j)  (8.640073129594176310e-10+0.000000000000000000e+00j)
 (-3.018018018018018278e+00+0.000000000000000000e+00j)  (-2.985643858494050340e-01-9.892730396801180381e-02j)  (1.620836815104616680e-03-5.058447590540372449e-03j)  (6.878291409891217078e-05+5.088410114002251954e-07j)  (8.173709938061827933e-07+1.035849998974428814e-06j)  (-1.712048096480661640e-08+2.757737517520457279e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (3.326481492232011249e-06+0.000000000000000000e+00j)  (6.842112357868577582e-07+0.000000000000000000e+00j)  (2.025915113992754146e-08+0.000000000000000000e+00j)  (8.714926846340823088e-10+0.000000000000000000e+00j)
 (-3.008008008008007828e+00+0.000000000000000000e+00j)  (-2.993605122284286324e-01-9.952118193550757441e-02j)  (1.656629803434078122e-03-5.084157828048776855e-03j)  (6.950635096313851030e-05+1.158597413009117302e-06j)  (8.147355779807763772e-07+1.058248217351654603e-06j)  (-1.777247509714276546e-08+2.784354961964475512e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.348982118551862475e-06+0.000000000000000000e+00j)  (6.879819518553839313e-07+0.000000000000000000e+00j)  (2.045741053537694578e-08+0.000000000000000000e+00j)  (8.795380868172835397e-10+0.000000000000000000e+00j)
 (-2.997997997997997821e+00+0.000000000000000000e+00j)  (-3.001602323268418027e-01-1.001202244055141577e-01j)  (1.692913490959895018e-03-5.109862501720633526e-03j)  (7.023187876937521910e-05+1.824697912625494997e-06j)  (8.117475755763428075e-07+1.080937725648573388e-06j)  (-1.844077299804579235e-08+2.810470308691332990e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.371674743472632330e-06+0.000000000000000000e+00j)  (6.917932231104207712e-07+0.000000000000000000e+00j)  (2.065577885271510749e-08+0.000000000000000000e+00j)  (8.881721190304168104e-10+0.000000000000000000e+00j)
 (-2.987987987987987815e+00+0.000000000000000000e+00j)  (-3.009635630031047282e-01-1.007244889246571573e-01j)  (1.729693407174298430e-03-5.135557502531171853e-03j)  (7.095931485841926731e-05+2.507422764959802159e-06j)  (8.083963311649814687e-07+1.103917815326469649e-06j)  (-1.912558816170606042e-08+2.836051838332903534e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.394560867484416553e-06+0.000000000000000000e+00j)  (6.956468870223089378e-07+0.000000000000000000e+00j)  (2.085407841702218041e-08+0.000000000000000000e+00j)  (8.974222387451755301e-10+0.000000000000000000e+00j)
 (-2.977977977977977808e+00+0.000000000000000000e+00j)  (-3.017705210858854792e-01-1.013340338032940047e-01j)  (1.766975117571151005e-03-5.161238610140540806e-03j)  (7.168846862766349831e-05+3.207054178161677178e-06j)  (8.046710051238840323e-07+1.127187566586059537e-06j)  (-1.982713944695879280e-08+2.861067248634407566e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.417642055413619621e-06+0.000000000000000000e+00j)  (6.995448240703826197e-07+0.000000000000000000e+00j)  (2.105212760294778036e-08+0.000000000000000000e+00j)  (9.073144441506266415e-10+0.000000000000000000e+00j)
 (-2.967967967967968246e+00+0.000000000000000000e+00j)  (-3.025811233697127678e-01-1.019489181269285089e-01j)  (1.804764222970714309e-03-5.186901490662872150e-03j)  (7.241914135075228250e-05+3.923876174334825347e-06j)  (8.005605750180173813e-07+1.150745839970718390e-06j)  (-2.054565138192729032e-08+2.885483577484201626e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.440919938463514710e-06+0.000000000000000000e+00j)  (7.034889565849505570e-07+0.000000000000000000e+00j)  (2.124974179304781705e-08+0.000000000000000000e+00j)  (9.178729536569361904e-10+0.000000000000000000e+00j)
 (-2.957957957957957795e+00+0.000000000000000000e+00j)  (-3.033953866104777131e-01-1.025692017678062062e-01j)  (1.843066358802911619e-03-5.212541694400659592e-03j)  (7.315112599877981461e-05+4.658174443780517433e-06j)  (7.960538373448301106e-07+1.174591267877279569e-06j)  (-2.128135440330574883e-08+2.909267126589364990e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.464396216154368854e-06+0.000000000000000000e+00j)  (7.074812476506939427e-07+0.000000000000000000e+00j)  (2.144673441350606089e-08+0.000000000000000000e+00j)  (9.291198889762588563e-10+0.000000000000000000e+00j)
 (-2.947947947947947345e+00+0.000000000000000000e+00j)  (-3.042133275207822285e-01-1.031949453966932162e-01j)  (1.881887194347343396e-03-5.238154653544772194e-03j)  (7.388420706329412258e-05+5.410236193057006792e-06j)  (7.911394096533655896e-07+1.198722246002921917e-06j)  (-2.203448504249007080e-08+2.932383386924324444e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.488072658164381387e-06+0.000000000000000000e+00j)  (7.115237000641711991e-07+0.000000000000000000e+00j)  (2.164291803563033602e-08+0.000000000000000000e+00j)  (9.410749688127838045e-10+0.000000000000000000e+00j)
 (-2.937937937937937782e+00+0.000000000000000000e+00j)  (-3.050349627651285367e-01-1.038262104948427383e-01j)  (1.921232431930498460e-03-5.263735679841757831e-03j)  (7.461816038121610274e-05+6.180349986919992758e-06j)  (7.858057330468311810e-07+1.223136924758019199e-06j)  (-2.280528607329898531e-08+2.954796966770212374e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.511951106131039266e-06+0.000000000000000000e+00j)  (7.156183553371599427e-07+0.000000000000000000e+00j)  (2.183810553026318253e-08+0.000000000000000000e+00j)  (9.537552200973507095e-10+0.000000000000000000e+00j)
 (-2.927927927927927776e+00+0.000000000000000000e+00j)  (-3.058603089549454812e-01-1.044630593661506207e-01j)  (1.961107806076130885e-03-5.289279962225099108e-03j)  (7.535275296188416049e-05+6.968805584233789583e-06j)  (7.800410750742439969e-07+1.247833200675978970e-06j)  (-2.359400663797203522e-08+2.976471522795366292e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.536033475313826652e-06+0.000000000000000000e+00j)  (7.197672927323701132e-07+0.000000000000000000e+00j)  (2.203211126130116147e-08+0.000000000000000000e+00j)  (9.671747133143151972e-10+0.000000000000000000e+00j)
 (-2.917917917917918214e+00+0.000000000000000000e+00j)  (-3.066893826434463066e-01-1.051055551495035517e-01j)  (2.001519082609265563e-03-5.314782564413012521e-03j)  (7.608774281633027452e-05+7.775893767933734712e-06j)  (7.738335330144034704e-07+1.272808707854113767e-06j)  (-2.440090236928241295e-08+2.997369694219714186e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.560321756200691081e-06+0.000000000000000000e+00j)  (7.239726283188513595e-07+0.000000000000000000e+00j)  (2.222475230369864640e-08+0.000000000000000000e+00j)  (9.813443278091332548e-10+0.000000000000000000e+00j)
 (-2.907907907907907763e+00+0.000000000000000000e+00j)  (-3.075222003203128551e-01-1.057537618313227346e-01j)  (2.042472057711073805e-03-5.340238422471573973e-03j)  (7.682287878896964422e-05+8.601906169167264869e-06j)  (7.671710375509673074e-07+1.298060809458602842e-06j)  (-2.522623552699399141e-08+3.017453039667876370e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.584818015966427099e-06+0.000000000000000000e+00j)  (7.282365140301881173e-07+0.000000000000000000e+00j)  (2.241584967078644618e-08+0.000000000000000000e+00j)  (9.962715520679742701e-10+0.000000000000000000e+00j)
 (-2.897897897897897312e+00+0.000000000000000000e+00j)  (-3.083587784062012949e-01-1.064077442583057503e-01j)  (2.083972556924588819e-03-5.365642342343768245e-03j)  (7.755790039179298731e-05+9.447135085667654074e-06j)  (7.600413568342292143e-07+1.323586589329543115e-06j)  (-2.607027516636234592e-08+3.036681975866230601e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.609524399866543518e-06+0.000000000000000000e+00j)  (7.325611367080237577e-07+0.000000000000000000e+00j)  (2.260522953542384922e-08+0.000000000000000000e+00j)  (1.011960322880350082e-09+0.000000000000000000e+00j)
 (-2.887887887887887750e+00+0.000000000000000000e+00j)  (-3.091991332470642728e-01-1.070675681503699406e-01j)  (2.126026434107458358e-03-5.390988997342672194e-03j)  (7.829253764120784164e-05+1.031187329451749415e-05j)  (7.524321009203378944e-07+1.349382843720799700e-06j)  (-2.693329735491992638e-08+3.055015716888889947e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.634443132495325450e-06+0.000000000000000000e+00j)  (7.369487171108316103e-07+0.000000000000000000e+00j)  (2.279272442935294659e-08+0.000000000000000000e+00j)  (1.028410906092585821e-09+0.000000000000000000e+00j)
 (-2.877877877877877744e+00+0.000000000000000000e+00j)  (-3.100432811082831086e-01-1.077333001137999458e-01j)  (2.168639570332071050e-03-5.416272925611758868e-03j)  (7.902651089761270693e-05+1.119641385937967283e-05j)  (7.443307265751197889e-07+1.375446073209662406e-06j)  (-2.781558545145083519e-08+3.072412212237237542e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.659576518935264372e-06+0.000000000000000000e+00j)  (7.414015088687535976e-07+0.000000000000000000e+00j)  (2.297817440531928256e-08+0.000000000000000000e+00j)  (1.045619820404682169e-09+0.000000000000000000e+00j)
 (-2.867867867867868181e+00+0.000000000000000000e+00j)  (-3.108912381686045889e-01-1.084050076546024255e-01j)  (2.211817872730061866e-03-5.441488527549030035e-03j)  (7.975953070780226876e-05+1.210104993232502192e-05j)  (7.357245424253384266e-07+1.401772474811630318e-06j)  (-2.871743045777098207e-08+3.088828081644789940e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.684926945786547051e-06+0.000000000000000000e+00j)  (7.459217973617161082e-07+0.000000000000000000e+00j)  (2.316142814678847597e-08+0.000000000000000000e+00j)  (1.063579804422276817e-09+0.000000000000000000e+00j)
 (-2.857857857857857731e+00+0.000000000000000000e+00j)  (-3.117430205138777000e-01-1.090827591920713879e-01j)  (2.255567273280540113e-03-5.466630063197934833e-03j)  (8.049129765025969034e-05+1.302607455034806098e-05j)  (7.266007144345434702e-07+1.428357934332371318e-06j)  (-2.963913144989336116e-08+3.104218544175592893e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.710496882072117872e-06+0.000000000000000000e+00j)  (7.505118984999216161e-07+0.000000000000000000e+00j)  (2.334234401065767822e-08+0.000000000000000000e+00j)  (1.082279826014148717e-09+0.000000000000000000e+00j)
 (-2.847847847847847280e+00+0.000000000000000000e+00j)  (-3.125986441305821928e-01-1.097666240725665016e-01j)  (2.299893727539075762e-03-5.491691649603129034e-03j)  (8.122150218341782932e-05+1.397178042670751533e-05j)  (7.169462716784601527e-07+1.455198018989942511e-06j)  (-3.058099609031204222e-08+3.118537338922532491e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.736288880020790445e-06+0.000000000000000000e+00j)  (7.551741573842729575e-07+0.000000000000000000e+00j)  (2.352079098911848093e-08+0.000000000000000000e+00j)  (1.101705131993689667e-09+0.000000000000000000e+00j)
 (-2.837837837837837718e+00+0.000000000000000000e+00j)  (-3.134581248991448188e-01-1.104566725835081781e-01j)  (2.344803213306370301e-03-5.516667258131650875e-03j)  (8.194982449691476346e-05+1.493845973718158878e-05j)  (7.067481123881828972e-07+1.482287970335275720e-06j)  (-3.154334121777721931e-08+3.131736634445079791e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.762305575732810515e-06+0.000000000000000000e+00j)  (7.599109468257622794e-07+0.000000000000000000e+00j)  (2.369664957771498453e-08+0.000000000000000000e+00j)  (1.121837335281736418e-09+0.000000000000000000e+00j)
 (-2.827827827827827711e+00+0.000000000000000000e+00j)  (-3.143214785870355188e-01-1.111529759675923823e-01j)  (2.390301729235260342e-03-5.541550711761215192e-03j)  (8.267593436587819772e-05+1.592640390133088512e-05j)  (6.959930102268600275e-07+1.509622697498116760e-06j)  (-3.252649350505834150e-08+3.143766924013430745e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.788549689704720358e-06+0.000000000000000000e+00j)  (7.647246657021591478e-07+0.000000000000000000e+00j)  (2.386981253777880710e-08+0.000000000000000000e+00j)  (1.142654536040039637e-09+0.000000000000000000e+00j)
 (-2.817817817817818149e+00+0.000000000000000000e+00j)  (-3.151887208416375152e-01-1.118556064372276532e-01j)  (2.436395293372169060e-03-5.566335682332423582e-03j)  (8.339949100825902733e-05+1.693590335889299934e-05j)  (6.846676207613808150e-07+1.537196770781490183e-06j)  (-3.353079016914730159e-08+3.154576903767640851e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.815024027223614919e-06+0.000000000000000000e+00j)  (7.696177371328217297e-07+0.000000000000000000e+00j)  (2.404018554260392101e-08+0.000000000000000000e+00j)  (1.164131472800500536e-09+0.000000000000000000e+00j)
 (-2.807807807807807698e+00+0.000000000000000000e+00j)  (-3.160598671828844242e-01-1.125646371891984021e-01j)  (2.483089941633828159e-03-5.591015687769324526e-03j)  (8.412014294518989268e-05+1.796724734136487066e-05j)  (6.727584880855198525e-07+1.565004415623128548e-06j)  (-3.455657971214092329e-08+3.164113331049083033e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.841731478650973664e-06+0.000000000000000000e+00j)  (7.745926064528157997e-07+0.000000000000000000e+00j)  (2.420768769819684767e-08+0.000000000000000000e+00j)  (1.186239699349104540e-09+0.000000000000000000e+00j)
 (-2.797797797797797248e+00+0.000000000000000000e+00j)  (-3.169349329956575034e-01-1.132801424195570283e-01j)  (2.530391726214810399e-03-5.615584089264966799e-03j)  (8.483752786439271402e-05+1.902072363885542222e-05j)  (6.602520515504858404e-07+1.593039506939106684e-06j)  (-3.560422266509755303e-08+3.172320860435005274e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.868675019563857155e-06+0.000000000000000000e+00j)  (7.796517389695020279e-07+0.000000000000000000e+00j)  (2.437225193083538810e-08+0.000000000000000000e+00j)  (1.208947783040205234e-09+0.000000000000000000e+00j)
 (-2.787787787787787686e+00+0.000000000000000000e+00j)  (-3.178139335219355988e-01-1.140021973387481680e-01j)  (2.578306713924980592e-03-5.640034088433977522e-03j)  (8.555127248656454303e-05+2.009661836228428153e-05j)  (6.471346525529249356e-07+1.621295563859269759e-06j)  (-3.667409230150573607e-08+3.179141855391510887e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.895857710769456962e-06+0.000000000000000000e+00j)  (7.847976174882523673e-07+0.000000000000000000e+00j)  (2.453382523539925095e-08+0.000000000000000000e+00j)  (1.232221520293206637e-09+0.000000000000000000e+00j)
 (-2.777777777777777679e+00+0.000000000000000000e+00j)  (-3.186968838526912373e-01-1.147308781869688377e-01j)  (2.626840984454927377e-03-5.664358724432478828e-03j)  (8.626099243474373720e-05+2.119521570095828114e-05j)  (6.333925413307236853e-07+1.649765744858401720e-06j)  (-3.776657528195344879e-08+3.184516173952965639e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.923282698220696032e-06+0.000000000000000000e+00j)  (7.900327395933605793e-07+0.000000000000000000e+00j)  (2.469236878001964962e-08+0.000000000000000000e+00j)  (1.256024165229306269e-09+0.000000000000000000e+00j)
 (-2.767767767767768117e+00+0.000000000000000000e+00j)  (-3.195837989195238205e-01-1.154662622497664437e-01j)  (2.676000628566691745e-03-5.688550871045209602e-03j)  (8.696629210656447572e-05+2.231679767555092852e-05j)  (6.190118837131705438e-07+1.678442843281844684e-06j)  (-3.888207218737238340e-08+3.188380927435667632e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.950953212768425805e-06+0.000000000000000000e+00j)  (7.953596146760447081e-07+0.000000000000000000e+00j)  (2.484785786443002391e-08+0.000000000000000000e+00j)  (1.280316667711845166e-09+0.000000000000000000e+00j)
 (-2.757757757757757666e+00+0.000000000000000000e+00j)  (-3.204746934860234764e-01-1.162084278738793053e-01j)  (2.725791746207834217e-03-5.712603233740442057e-03j)  (8.766676454939636466e-05+2.346164388652363251e-05j)  (6.039787677730173157e-07+1.707319283258890443e-06j)  (-4.002099789492828682e-08+3.190670211872662967e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.978872569838503380e-06+0.000000000000000000e+00j)  (8.007807607023487137e-07+0.000000000000000000e+00j)  (2.500028173116296515e-08+0.000000000000000000e+00j)  (1.305057917425561104e-09+0.000000000000000000e+00j)
 (-2.747747747747747216e+00+0.000000000000000000e+00j)  (-3.213695821388567464e-01-1.169574544833216767e-01j)  (2.776220444546658849e-03-5.736508346693766983e-03j)  (8.836199133824723965e-05+2.463003125795095274e-05j)  (5.882792103254820621e-07+1.736387115989366421e-06j)  (-4.118378174853259066e-08+3.191314812607840920e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.007044168968361998e-06+0.000000000000000000e+00j)  (8.062987007171258959e-07+0.000000000000000000e+00j)  (2.514964323057955927e-08+0.000000000000000000e+00j)  (1.330204991044765216e-09+0.000000000000000000e+00j)
 (-2.737737737737737653e+00+0.000000000000000000e+00j)  (-3.222684792785660557e-01-1.177134225957175567e-01j)  (2.827292835925928217e-03-5.760258569779314747e-03j)  (8.905154245640416188e-05+2.582223377673795585e-05j)  (5.718991632209037710e-07+1.765638016384272302e-06j)  (-4.237086747509814305e-08+3.190241883292819197e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.035471493247818527e-06+0.000000000000000000e+00j)  (8.119159590841912494e-07+0.000000000000000000e+00j)  (2.529595834254390922e-08+0.000000000000000000e+00j)  (1.355713399966388254e-09+0.000000000000000000e+00j)
 (-2.727727727727727647e+00+0.000000000000000000e+00j)  (-3.231713991100744754e-01-1.184764138388860188e-01j)  (2.879015035733774406e-03-5.783846085532388936e-03j)  (8.973497617871523243e-05+2.703852222718040513e-05j)  (5.548245193783322114e-07+1.795063280033971707e-06j)  (-4.358271279826294222e-08+3.187374601356548726e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (4.064158108661412516e-06+0.000000000000000000e+00j)  (8.176350574645549260e-07+0.000000000000000000e+00j)  (2.543925555936451329e-08+0.000000000000000000e+00j)  (1.381537336507271748e-09+0.000000000000000000e+00j)
 (-2.717717717717718084e+00+0.000000000000000000e+00j)  (-3.240783556328865056e-01-1.192465109676808660e-01j)  (2.931393160187489594e-03-5.807262896079848878e-03j)  (9.041183895746595658e-05+2.827916392078730167e-05j)  (5.370411185086644365e-07+1.824653820471481260e-06j)  (-4.481978870323251344e-08+3.182631802848807253e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.093107663322753634e-06+0.000000000000000000e+00j)  (8.234585105395185734e-07+0.000000000000000000e+00j)  (2.557957513638027682e-08+0.000000000000000000e+00j)  (1.407629916865150794e-09+0.000000000000000000e+00j)
 (-2.707707707707707634e+00+0.000000000000000000e+00j)  (-3.249893626309767747e-01-1.200237978810890227e-01j)  (2.984433324030293360e-03-5.830500820043317718e-03j)  (9.108166531075462637e-05+2.954442242126972018e-05j)  (5.185347524789682840e-07+1.854400166692368492e-06j)  (-4.608257830993259887e-08+3.175927600369032602e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.122323886645945570e-06+0.000000000000000000e+00j)  (8.293888214865748493e-07+0.000000000000000000e+00j)  (2.571696821828105654e-08+0.000000000000000000e+00j)  (1.433943419511707889e-09+0.000000000000000000e+00j)
 (-2.697697697697697183e+00+0.000000000000000000e+00j)  (-3.259044336623562188e-01-1.208083596395895798e-01j)  (3.038141638135640962e-03-5.853551489411894931e-03j)  (9.174397771331879974e-05+3.083455726457026697e-05j)  (4.992911702717735670e-07+1.884292460886188816e-06j)  (-4.737157531649330732e-08+3.167170988549468567e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (4.151810588402591028e-06+0.000000000000000000e+00j)  (8.354284772216069450e-07+0.000000000000000000e+00j)  (2.585149585083464947e-08+0.000000000000000000e+00j)  (1.460429518011906577e-09+0.000000000000000000e+00j)
 (-2.687687687687687621e+00+0.000000000000000000e+00j)  (-3.268235820483071929e-01-1.216002824827780160e-01j)  (3.092524207020176316e-03-5.876406346389144615e-03j)  (9.239828648976799010e-05+3.214982367380637946e-05j)  (4.792960824978462474e-07+1.914320456329605631e-06j)  (-4.868728198141190999e-08+3.156265442247455529e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.181571657734491819e-06+0.000000000000000000e+00j)  (8.415799434220357551e-07+0.000000000000000000e+00j)  (2.598322788920190486e-08+0.000000000000000000e+00j)  (1.487039507550708440e-09+0.000000000000000000e+00j)
 (-2.677677677677677615e+00+0.000000000000000000e+00j)  (-3.277468208622764667e-01-1.223996538472576223e-01j)  (3.147587126258382523e-03-5.899056640210949970e-03j)  (9.304408971016449390e-05+3.349047226893083032e-05j)  (4.585351654238712869e-07+1.944473515385376207e-06j)  (-5.003020662014013566e-08+3.143108513183760375e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.211611062108884542e-06+0.000000000000000000e+00j)  (8.478456593487514043e-07+0.000000000000000000e+00j)  (2.611224181536681231e-08+0.000000000000000000e+00j)  (1.513724524684295782e-09+0.000000000000000000e+00j)
 (-2.667667667667668052e+00+0.000000000000000000e+00j)  (-3.286741629184173341e-01-1.232065623848025981e-01j)  (3.203336479800315134e-03-5.921493423939549160e-03j)  (9.368087308791514100e-05+3.485674877093850830e-05j)  (4.369940644834615471e-07+1.974740607547374228e-06j)  (-5.140086060046914712e-08+3.127591431228432602e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (4.241932846201180411e-06+0.000000000000000000e+00j)  (8.542280324878422217e-07+0.000000000000000000e+00j)  (2.623862147840712610e-08+0.000000000000000000e+00j)  (1.540435760029166430e-09+0.000000000000000000e+00j)
 (-2.657657657657657602e+00+0.000000000000000000e+00j)  (-3.296056207597688470e-01-1.240210979807944008e-01j)  (3.259778337186986733e-03-5.943707551230800051e-03j)  (9.430810987999687137e-05+3.624889370038474940e-05j)  (4.146583972421817451e-07+2.005110307466078491e-06j)  (-5.279975483042720114e-08+3.109598716856206631e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.272541130746726542e-06+0.000000000000000000e+00j)  (8.607294330354474950e-07+0.000000000000000000e+00j)  (2.636245577233709289e-08+0.000000000000000000e+00j)  (1.567124663754919946e-09+0.000000000000000000e+00j)
 (-2.647647647647647151e+00+0.000000000000000000e+00j)  (-3.305412066460630127e-01-1.248433517729364700e-01j)  (3.316918750662391918e-03-5.965689673079456468e-03j)  (9.492526078947187591e-05+3.766714207000059725e-05j)  (3.915137557956558519e-07+2.035570792886920546e-06j)  (-5.422739574250288430e-08+3.089007811462023278e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.303440111353027748e-06+0.000000000000000000e+00j)  (8.673521882506206813e-07+0.000000000000000000e+00j)  (2.648383726709971851e-08+0.000000000000000000e+00j)  (1.593743143860686267e-09+0.000000000000000000e+00j)
 (-2.637637637637637589e+00+0.000000000000000000e+00j)  (-3.314809325411467444e-01-1.256734161702487973e-01j)  (3.374763752177612104e-03-5.987430234539715956e-03j)  (9.553177387038238471e-05+3.911172307112341503e-05j)  (3.675457085849671745e-07+2.066109842429589620e-06j)  (-5.568428078826047511e-08+3.065688732214613959e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (4.334634057334967811e-06+0.000000000000000000e+00j)  (8.740985767038063939e-07+0.000000000000000000e+00j)  (2.660286080885177423e-08+0.000000000000000000e+00j)  (1.620243757297475393e-09+0.000000000000000000e+00j)
 (-2.627627627627627582e+00+0.000000000000000000e+00j)  (-3.324248101000097932e-01-1.265113848723465884e-01j)  (3.433319350285855224e-03-6.008919471425800025e-03j)  (9.612708443500673930e-05+4.058285975368396202e-05j)  (3.427398016186175726e-07+2.096714833133988007e-06j)  (-5.717089346796382461e-08+3.039503757958951751e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (4.366127310457772786e-06+0.000000000000000000e+00j)  (8.809708224490829428e-07+0.000000000000000000e+00j)  (2.671962210613225452e-08+0.000000000000000000e+00j)  (1.646579894047813953e-09+0.000000000000000000e+00j)
 (-2.617617617617618020e+00+0.000000000000000000e+00j)  (-3.333728506554047843e-01-1.273573528890054873e-01j)  (3.492591526925088383e-03-6.030147406992426330e-03j)  (9.671061496363100364e-05+4.208076869944249552e-05j)  (3.170815590990698421e-07+2.127372737696827588e-06j)  (-5.868769792984677140e-08+3.010307152311516146e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.397924283775089313e-06+0.000000000000000000e+00j)  (8.879710891509134874e-07+0.000000000000000000e+00j)  (2.683421631859358260e-08+0.000000000000000000e+00j)  (1.672705954299732654e-09+0.000000000000000000e+00j)
 (-2.607607607607607569e+00+0.000000000000000000e+00j)  (-3.343250652040473669e-01-1.282114165600166389e-01j)  (3.552586234084152174e-03-6.051103848595713181e-03j)  (9.728177501688736956e-05+4.360565968819681004e-05j)  (2.905564834563271714e-07+2.158070121321684971e-06j)  (-6.023513318338767799e-08+2.977944929572280866e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.430029460422813937e-06+0.000000000000000000e+00j)  (8.951014741957204767e-07+0.000000000000000000e+00j)  (2.694673666495590784e-08+0.000000000000000000e+00j)  (1.698577518856651577e-09+0.000000000000000000e+00j)
 (-2.597597597597597119e+00+0.000000000000000000e+00j)  (-3.352814643923856530e-01-1.290736735753346132e-01j)  (3.613309390350174372e-03-6.071778384336938041e-03j)  (9.783996115083091810e-05+4.515773535659363923e-05j)  (2.631500547986268221e-07+2.188793138103752220e-06j)  (-6.181360697960423141e-08+2.942254668379604557e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.462447392462944807e-06+0.000000000000000000e+00j)  (9.023640028201619918e-07+0.000000000000000000e+00j)  (2.705727306651873781e-08+0.000000000000000000e+00j)  (1.724151512909702509e-09+0.000000000000000000e+00j)
 (-2.587587587587587556e+00+0.000000000000000000e+00j)  (-3.362420585019242902e-01-1.299442229955212191e-01j)  (3.674766877336005377e-03-6.092160379692578703e-03j)  (9.838455683492151405e-05+4.673719084925843790e-05j)  (2.348477297966632688e-07+2.219527526871659367e-06j)  (-6.342348941901850228e-08+2.903065377194305189e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.495182699759860332e-06+0.000000000000000000e+00j)  (9.097606222881990905e-07+0.000000000000000000e+00j)  (2.716591084199695684e-08+0.000000000000000000e+00j)  (1.749386363270887842e-09+0.000000000000000000e+00j)
 (-2.577577577577577550e+00+0.000000000000000000e+00j)  (-3.372068574340910119e-01-1.308231652724881344e-01j)  (3.736964535980037867e-03-6.112238974127472135e-03j)  (9.891493237311423017e-05+4.834421346189789388e-05j)  (2.056349400235764694e-07+2.250258606408156650e-06j)  (-6.506510635407848079e-08+2.860197414726023006e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.528240068925236306e-06+0.000000000000000000e+00j)  (9.172931961480742533e-07+0.000000000000000000e+00j)  (2.727272946877675775e-08+0.000000000000000000e+00j)  (1.774242149125892324e-09+0.000000000000000000e+00j)
 (-2.567567567567567988e+00+0.000000000000000000e+00j)  (-3.381758706946315085e-01-1.317106022705406554e-01j)  (3.799908162720353963e-03-6.132003077698638775e-03j)  (9.943044482830826376e-05+4.997898227601692885e-05j)  (1.754970897796174411e-07+2.280971269972577332e-06j)  (-6.673873265743358884e-08+2.813462467339928560e-08j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (4.561624252286550365e-06+0.000000000000000000e+00j)  (9.249634986017612982e-07+0.000000000000000000e+00j)  (2.737780142465597594e-08+0.000000000000000000e+00j)  (1.798680746317838040e-09+0.000000000000000000e+00j)
 (-2.557557557557557537e+00+0.000000000000000000e+00j)  (-3.391491073775190213e-01-1.326066372877266197e-01j)  (3.863603505536378994e-03-6.151441367647338468e-03j)  (9.993043795044508808e-05+5.164166778494285077e-05j)  (1.444195534360574700e-07+2.311649979049917088e-06j)  (-6.844458543009187642e-08+2.762663584320472819e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.595340066986599560e-06+0.000000000000000000e+00j)  (9.327732090174161632e-07+0.000000000000000000e+00j)  (2.748119112309494498e-08+0.000000000000000000e+00j)  (1.822665965116511274e-09+0.000000000000000000e+00j)
 (-2.547547547547547087e+00+0.000000000000000000e+00j)  (-3.401265761483639460e-01-1.335113750774914176e-01j)  (3.928056259856919051e-03-6.170542284984263832e-03j)  (1.004142421085388830e-04+5.333243151078796815e-05j)  (1.123876723385406344e-07+2.342278756252006722e-06j)  (-7.018281722436138406e-08+2.707595270671963499e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.629392394122837809e-06+0.000000000000000000e+00j)  (9.407239066150103505e-07+0.000000000000000000e+00j)  (2.758295395366199535e-08+0.000000000000000000e+00j)  (1.846163681372117085e-09+0.000000000000000000e+00j)
 (-2.537537537537537524e+00+0.000000000000000000e+00j)  (-3.411082852273085719e-01-1.344249218706435045e-01j)  (3.993272064329453190e-03-6.189294031067570090e-03j)  (1.008811742270438150e-04+5.505142561203724366e-05j)  (7.938675131454186484e-08+2.372841177299499143e-06j)  (-7.195350935507163482e-08+2.648043635912350322e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.663786178014716113e-06+0.000000000000000000e+00j)  (9.488170653543768695e-07+0.000000000000000000e+00j)  (2.768313543801890570e-08+0.000000000000000000e+00j)  (1.869141960888268794e-09+0.000000000000000000e+00j)
 (-2.527527527527527518e+00+0.000000000000000000e+00j)  (-3.420942423713923541e-01-1.353473853976320529e-01j)  (4.059256496448749967e-03-6.207684564177844838e-03j)  (1.013305377269149233e-04+5.679879248143967027e-05j)  (4.540205483623920229e-08+2.403320362014411729e-06j)  (-7.375666536937208191e-08+2.583786596127755442e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (4.698526425562388824e-06+0.000000000000000000e+00j)  (9.570540490539896490e-07+0.000000000000000000e+00j)  (2.778177051027572546e-08+0.000000000000000000e+00j)  (1.891571176789771390e-09+0.000000000000000000e+00j)
 (-2.517517517517517067e+00+0.000000000000000000e+00j)  (-3.430844548563707352e-01-1.362788749111389086e-01j)  (4.126015068041179699e-03-6.225701596091997095e-03j)  (1.017616224718209043e-04+5.857466433388255434e-05j)  (1.041880289271813110e-08+2.433698964257050930e-06j)  (-7.559220473989555317e-08+2.514594125409589162e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (4.733618205742614701e-06+0.000000000000000000e+00j)  (9.654361067659854508e-07+0.000000000000000000e+00j)  (2.787888292902505145e-08+0.000000000000000000e+00j)  (1.913424119595162449e-09+0.000000000000000000e+00j)
 (-2.507507507507507505e+00+0.000000000000000000e+00j)  (-3.440789294579724711e-01-1.372195012089878208e-01j)  (4.193553220600938596e-03-6.243332588658304268e-03j)  (1.021737047199707324e-04+6.037916278395950170e-05j)  (-2.557783336887561451e-08+2.463959160741154801e-06j)  (-7.745995683883891527e-08+2.440228551752000210e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.769066649220726875e-06+0.000000000000000000e+00j)  (9.739643684329149761e-07+0.000000000000000000e+00j)  (2.797448482675486764e-08+0.000000000000000000e+00j)  (1.934676099648284644e-09+0.000000000000000000e+00j)
 (-2.497497497497497054e+00+0.000000000000000000e+00j)  (-3.450776724325788081e-01-1.381693766573732496e-01j)  (4.261876320474005352e-03-6.260564750374614587e-03j)  (1.025660470820586364e-04+6.221239841296152362e-05j)  (-6.260273617047628952e-08+2.494082638666846901e-06j)  (-7.935965524140167329e-08+2.360444891558768921e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.804876948107493738e-06+0.000000000000000000e+00j)  (9.826398408491113726e-07+0.000000000000000000e+00j)  (2.806857640084158220e-08+0.000000000000000000e+00j)  (1.955305041501083596e-09+0.000000000000000000e+00j)
 (-2.487487487487487492e+00+0.000000000000000000e+00j)  (-3.460806894973056935e-01-1.391286152144098343e-01j)  (4.330989653888514014e-03-6.277385032974678453e-03j)  (1.029378984858912857e-04+6.407447032502317332e-05j)  (-1.006708457320151727e-07+2.524050582110164040e-06j)  (-8.129093239633007897e-08+2.274991216144494327e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.841054355884674910e-06+0.000000000000000000e+00j)  (9.914634039475741384e-07+0.000000000000000000e+00j)  (2.816114574875967161e-08+0.000000000000000000e+00j)  (1.975291569788882698e-09+0.000000000000000000e+00j)
 (-2.477477477477477485e+00+0.000000000000000000e+00j)  (-3.470879858094739756e-01-1.400973324540058518e-01j)  (4.400898421824867013e-03-6.293780128022160268e-03j)  (1.032884941482564028e-04+6.596546569220206838e-05j)  (-1.397971649312868947e-07+2.553843657113872868e-06j)  (-8.325331468932488727e-08+2.183609043012157040e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.877604187441115855e-06+0.000000000000000000e+00j)  (1.000435807431133802e-06+0.000000000000000000e+00j)  (2.825216884870454800e-08+0.000000000000000000e+00j)  (1.994619086086003609e-09+0.000000000000000000e+00j)
 (-2.467467467467467035e+00+0.000000000000000000e+00j)  (-3.480995659454476088e-01-1.410756455900617490e-01j)  (4.471607734725996895e-03-6.309736463520278400e-03j)  (1.036170555546764538e-04+6.788545928830160947e-05j)  (-1.799967639224738384e-07+2.583441995422686475e-06j)  (-8.524621791208992240e-08+2.086033744314273100e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.914531819351979071e-06+0.000000000000000000e+00j)  (1.009557667765626837e-06+0.000000000000000000e+00j)  (2.834160968548321477e-08+0.000000000000000000e+00j)  (2.013273836187817959e-09+0.000000000000000000e+00j)
 (-2.457457457457457473e+00+0.000000000000000000e+00j)  (-3.491154338788212130e-01-1.420636735009948859e-01j)  (4.543122607039074522e-03-6.325240200534138109e-03j)  (1.039227904476867958e-04+6.983451301125967589e-05j)  (-2.212847846354333404e-07+2.612825176811901040e-06j)  (-8.726894313608094220e-08+1.981994964723640558e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.951842690232448949e-06+0.000000000000000000e+00j)  (1.018829465548758702e-06+0.000000000000000000e+00j)  (2.842942052026548101e-08+0.000000000000000000e+00j)  (2.031244967222925679e-09+0.000000000000000000e+00j)
 (-2.447447447447447022e+00+0.000000000000000000e+00j)  (-3.501355929579391124e-01-1.430615367545935435e-01j)  (4.615447951589350672e-03-6.340277229834079785e-03j)  (1.042048928242994576e-04+7.181267539394688821e-05j)  (-2.636764450773552419e-07+2.641972209958333664e-06j)  (-8.932067297603190695e-08+1.871217041004303519e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.989542301376591132e-06+0.000000000000000000e+00j)  (1.028251543268040874e-06+0.000000000000000000e+00j)  (2.851554230170191424e-08+0.000000000000000000e+00j)  (2.048524573968681640e-09+0.000000000000000000e+00j)
 (-2.437437437437437460e+00+0.000000000000000000e+00j)  (-3.511600458827242033e-01-1.440693576331997794e-01j)  (4.688588573781158481e-03-6.354833168562716572e-03j)  (1.044625429434080372e-04+7.381998110332806118e-05j)  (-3.071870433523736538e-07+2.670861511804259005e-06j)  (-9.140046821444317391e-08+1.753419415870122029e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.027636217509055289e-06+0.000000000000000000e+00j)  (1.037824103457341377e-06+0.000000000000000000e+00j)  (2.859990521495006623e-08+0.000000000000000000e+00j)  (2.065107733715050252e-09+0.000000000000000000e+00j)
 (-2.427427427427427453e+00+0.000000000000000000e+00j)  (-3.521887946807981673e-01-1.450872601592236577e-01j)  (4.762549165620959257e-03-6.368893356927127214e-03j)  (1.046949073438422018e-04+7.585645042789286021e-05j)  (-3.518319613143608342e-07+2.699470885367500807e-06j)  (-9.350726474466756925e-08+1.628317039238199314e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.066130067730499412e-06+0.000000000000000000e+00j)  (1.047547207259798094e-06+0.000000000000000000e+00j)  (2.868242936428060365e-08+0.000000000000000000e+00j)  (2.080992529007304028e-09+0.000000000000000000e+00j)
 (-2.417417417417417003e+00+0.000000000000000000e+00j)  (-3.532218406828705470e-01-1.461153701209886857e-01j)  (4.837334299560525248e-03-6.382442854922717144e-03j)  (1.049011388738341080e-04+7.792208875334728595e-05j)  (-3.976266677623090862e-07+2.727777495952499300e-06j)  (-9.563987077772225920e-08+1.495620750746757483e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.105029546719492299e-06+0.000000000000000000e+00j)  (1.057420773403133790e-06+0.000000000000000000e+00j)  (2.876302558436345326e-08+0.000000000000000000e+00j)  (2.096180057585926686e-09+0.000000000000000000e+00j)
 (-2.407407407407407440e+00+0.000000000000000000e+00j)  (-3.542591844973759230e-01-1.471538150989099847e-01j)  (4.912948422154676982e-03-6.395466439090603979e-03j)  (1.050803767327077503e-04+8.001688602662029187e-05j)  (-4.445867210849741365e-07+2.755757845717251637e-06j)  (-9.779696424637460785e-08+1.355037638357975986e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.144340416063555522e-06+0.000000000000000000e+00j)  (1.067444577590636036e-06+0.000000000000000000e+00j)  (2.884159637470306474e-08+0.000000000000000000e+00j)  (2.110674428844722124e-09+0.000000000000000000e+00j)
 (-2.397397397397396990e+00+0.000000000000000000e+00j)  (-3.553008259843368766e-01-1.482027244920052500e-01j)  (4.989395847532290644e-03-6.407948599315534816e-03j)  (1.052317465255623512e-04+8.214081620824686015e-05j)  (-4.927277712574496356e-07+2.783387746553255790e-06j)  (-9.997709033032443116e-08+1.206271369032079729e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.184068505830805962e-06+0.000000000000000000e+00j)  (1.077618252306666157e-06+0.000000000000000000e+00j)  (2.891803695136572049e-08+0.000000000000000000e+00j)  (2.124482746139149935e-09+0.000000000000000000e+00j)
 (-2.387387387387387427e+00+0.000000000000000000e+00j)  (-3.563467642284301462e-01-1.492622295447386671e-01j)  (5.066680750674134454e-03-6.419873535665764769e-03j)  (1.053543603318123019e-04+8.429383671328165512e-05j)  (-5.420655610883408517e-07+2.810642291237443690e-06j)  (-1.021786590181115349e-07+1.049022488763165355e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.224219716323234383e-06+0.000000000000000000e+00j)  (1.087941287037326356e-06+0.000000000000000000e+00j)  (2.899223640981311994e-08+0.000000000000000000e+00j)  (2.137615074300022383e-09+0.000000000000000000e+00j)
 (-2.377377377377377421e+00+0.000000000000000000e+00j)  (-3.573969975112319397e-01-1.503324633741981997e-01j)  (5.144807160495000475e-03-6.431225155281865974e-03j)  (1.054473167883732793e-04+8.647588784091210523e-05j)  (-5.926159266097709856e-07+2.837495822815407095e-06j)  (-1.043999426155498243e-07+8.829886907298881915e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.264800020046581353e-06+0.000000000000000000e+00j)  (1.098413028900927932e-06+0.000000000000000000e+00j)  (2.906407899252292925e-08+0.000000000000000000e+00j)  (2.150084391742057669e-09+0.000000000000000000e+00j)
 (-2.367367367367366970e+00+0.000000000000000000e+00j)  (-3.584515232826184783e-01-1.514135609976050290e-01j)  (5.223778952726920027e-03-6.441987069318331170e-03j)  (1.055097011883684722e-04+8.868689219302785588e-05j)  (-6.443947964998931122e-07+2.863921902176796372e-06j)  (-1.066390731067784090e-07+7.078650518544859429e-09j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (5.305815463886047245e-06+0.000000000000000000e+00j)  (1.109032683682464786e-06+0.000000000000000000e+00j)  (2.913344545491490282e-08+0.000000000000000000e+00j)  (2.161906526609507937e-09+0.000000000000000000e+00j)
 (-2.357357357357357408e+00+0.000000000000000000e+00j)  (-3.595103381312971247e-01-1.525056593601553656e-01j)  (5.303599842598223819e-03-6.452142589943273172e-03j)  (1.055405855961889404e-04+9.092675408204183496e-05j)  (-6.974181904185307380e-07+2.889893273786478257e-06j)  (-1.088940392728084191e-07+5.233442396872933871e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.347272171451859451e-06+0.000000000000000000e+00j)  (1.119799317262551222e-06+0.000000000000000000e+00j)  (2.920021452308297193e-08+0.000000000000000000e+00j)  (2.173100076461361682e-09+0.000000000000000000e+00j)
 (-2.347347347347346957e+00+0.000000000000000000e+00j)  (-3.605734377544433933e-01-1.536088973631936083e-01j)  (5.384273377305077990e-03-6.461674727401026282e-03j)  (1.055390289797581891e-04+9.319535892832719588e-05j)  (-7.517022161344195026e-07+2.915381829536288867e-06j)  (-1.111626834738434547e-07+3.291166931575959902e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.389176345670640093e-06+0.000000000000000000e+00j)  (1.130711857430987891e-06+0.000000000000000000e+00j)  (2.926426443680548219e-08+0.000000000000000000e+00j)  (2.183686311085251282e-09+0.000000000000000000e+00j)
 (-2.337337337337337395e+00+0.000000000000000000e+00j)  (-3.616408169264146988e-01-1.547234158927144609e-01j)  (5.465802928272747371e-03-6.470566187144336130e-03j)  (1.055040773608434510e-04+9.549257264768363932e-05j)  (-8.072630653120370295e-07+2.940358570684589075e-06j)  (-1.134426980054457023e-07+1.248707823645681846e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.431534271525569459e-06+0.000000000000000000e+00j)  (1.141769096070758316e-06+0.000000000000000000e+00j)  (2.932547457127076195e-08+0.000000000000000000e+00j)  (2.193689058122589575e-09+0.000000000000000000e+00j)
 (-2.327327327327327389e+00+0.000000000000000000e+00j)  (-3.627124694665178617e-01-1.558493578481941200e-01j)  (5.548191683201334976e-03-6.478799367040748852e-03j)  (1.054347639842441475e-04+9.781824102931445863e-05j)  (-8.641170078223418112e-07+2.964793567854682538e-06j)  (-1.157316209450385817e-07-8.970704587091097600e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.474352319023857519e-06+0.000000000000000000e+00j)  (1.152969691697966449e-06+0.000000000000000000e+00j)  (2.938372713091440397e-08+0.000000000000000000e+00j)  (2.203134571309118692e-09+0.000000000000000000e+00j)
 (-2.317317317317316938e+00+0.000000000000000000e+00j)  (-3.637883882057992291e-01-1.569868681717466463e-01j)  (5.631442637892936781e-03-6.486356354659840971e-03j)  (1.053301095066820793e-04+1.001721891048568439e-04j)  (-9.222803844314388131e-07+2.988655919065136140e-06j)  (-1.180268314139087090e-07-3.149321284926417191e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.517636946324194548e-06+0.000000000000000000e+00j)  (1.164312172340074959e-06+0.000000000000000000e+00j)  (2.943890890872592383e-08+0.000000000000000000e+00j)  (2.212051381272079677e-09+0.000000000000000000e+00j)
 (-2.307307307307307376e+00+0.000000000000000000e+00j)  (-3.648685649528302100e-01-1.581360938776040781e-01j)  (5.715558587856173385e-03-6.493218924646899232e-03j)  (1.051891222061950590e-04+1.025542205090752135e-04j)  (-9.817695977162680040e-07+3.011913705770857549e-06j)  (-1.203255441909423510e-07-5.511214432055691601e-09j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (5.561394703049795133e-06+0.000000000000000000e+00j)  (1.175794938732947444e-06+0.000000000000000000e+00j)  (2.949091310416177357e-08+0.000000000000000000e+00j)  (2.220470128981304168e-09+0.000000000000000000e+00j)
 (-2.297297297297296925e+00+0.000000000000000000e+00j)  (-3.659529904584594706e-01-1.592971840819176754e-01j)  (5.800542119685058416e-03-6.499368536190737802e-03j)  (1.050107982128007197e-04+1.049641168328606806e-04j)  (-1.042601101046683006e-06+3.034533946897520369e-06j)  (-1.226248036271270489e-07-7.985934512777131498e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.605632233782876650e-06+0.000000000000000000e+00j)  (1.187416267816393528e-06+0.000000000000000000e+00j)  (2.953964119266242482e-08+0.000000000000000000e+00j)  (2.228423382135317747e-09+0.000000000000000000e+00j)
 (-2.287287287287287363e+00+0.000000000000000000e+00j)  (-3.670416543794999265e-01-1.604702900328754678e-01j)  (5.886395602207559856e-03-6.504786330591143251e-03j)  (1.047941217612119121e-04+1.074016369693065208e-04j)  (-1.104791385465064687e-06+3.056482550857414496e-06j)  (-1.249214768245395806e-07-1.057667914466029485e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.650356281706664609e-06+0.000000000000000000e+00j)  (1.199174316504756353e-06+0.000000000000000000e+00j)  (2.958500483941163382e-08+0.000000000000000000e+00j)  (2.235945434962031531e-09+0.000000000000000000e+00j)
 (-2.277277277277277356e+00+0.000000000000000000e+00j)  (-3.681345452413217201e-01-1.616555651411342165e-01j)  (5.973121177400152366e-03-6.509453128932852356e-03j)  (1.045380654662573822e-04+1.098665164535797800e-04j)  (-1.168356964288317375e-06+3.077724265542666501e-06j)  (-1.272122460595816278e-07-1.328665673613912380e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.695573692407528739e-06+0.000000000000000000e+00j)  (1.211067125708812210e-06+0.000000000000000000e+00j)  (2.962692784954848068e-08+0.000000000000000000e+00j)  (2.243072092136151533e-09+0.000000000000000000e+00j)
 (-2.267267267267266906e+00+0.000000000000000000e+00j)  (-3.692316503993162691e-01-1.628531650105593531e-01j)  (6.060720751066278091e-03-6.513349429875155312e-03j)  (1.042415906217397686e-04+1.123584667974903073e-04j)  (-1.233314355246291974e-06+3.098222626296316221e-06j)  (-1.294936004471561702e-07-1.611908375942710911e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.741291417818386379e-06+0.000000000000000000e+00j)  (1.223092624584101762e-06+0.000000000000000000e+00j)  (2.966534814656559465e-08+0.000000000000000000e+00j)  (2.249840437759875843e-09+0.000000000000000000e+00j)
 (-2.257257257257257343e+00+0.000000000000000000e+00j)  (-3.703329559992016851e-01-1.640632474692693965e-01j)  (6.149195983273029499e-03-6.516455407562339770e-03j)  (1.039036475233154008e-04+1.148771748196092467e-04j)  (-1.299680059964410754e-06+3.117939901873155064e-06j)  (-1.317618268602822793e-07-1.907718137761845564e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.787516520307093345e-06+0.000000000000000000e+00j)  (1.235248634978278871e-06+0.000000000000000000e+00j)  (2.970021976990324039e-08+0.000000000000000000e+00j)  (2.256288590611446529e-09+0.000000000000000000e+00j)
 (-2.247247247247246893e+00+0.000000000000000000e+00j)  (-3.714384469361344254e-01-1.652859726009792141e-01j)  (6.238548278545055954e-03-6.518750909665168083e-03j)  (1.035231758160095423e-04+1.174223019719396833e-04j)  (-1.367470540589652777e-06+3.136837038407823572e-06j)  (-1.340130001375577506e-07-2.216417129290643903e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.834256176848260766e-06+0.000000000000000000e+00j)  (1.247532876050319003e-06+0.000000000000000000e+00j)  (2.973151488203460360e-08+0.000000000000000000e+00j)  (2.262455447140958841e-09+0.000000000000000000e+00j)
 (-2.237237237237237331e+00+0.000000000000000000e+00j)  (-3.725481068125914286e-01-1.665215027766348277e-01j)  (6.328778775808902544e-03-6.520215455558498255e-03j)  (1.030991048668311171e-04+1.199934836640581868e-04j)  (-1.436702193350695312e-06+3.154873601419531521e-06j)  (-1.362429726287526250e-07-2.538327068486596471e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.881517683354158259e-06+0.000000000000000000e+00j)  (1.259942969035267820e-06+0.000000000000000000e+00j)  (2.975922577445075778e-08+0.000000000000000000e+00j)  (2.268380413981345549e-09+0.000000000000000000e+00j)
 (-2.227227227227226880e+00+0.000000000000000000e+00j)  (-3.736619178949895925e-01-1.677700026863346849e-01j)  (6.419888338088286864e-03-6.520828234646962665e-03j)  (1.026303541630169862e-04+1.225903285858768001e-04j)  (-1.507391318837075668e-06+3.172007715892458486e-06j)  (-1.384473631462641030e-07-2.873768611230453314e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.929308459035426738e-06+0.000000000000000000e+00j)  (1.272476442124079084e-06+0.000000000000000000e+00j)  (2.978336686091249227e-08+0.000000000000000000e+00j)  (2.274103132032665992e-09+0.000000000000000000e+00j)
 (-2.217217217217216874e+00+0.000000000000000000e+00j)  (-3.747798610690038501e-01-1.690316393715281529e-01j)  (6.511877541944034904e-03-6.520568104844609580e-03j)  (1.021158337362005285e-04+1.252124180299797520e-04j)  (-1.579554088772790495e-06+3.188196004481709051e-06j)  (-1.406215454066539442e-07-3.223060625886324054e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.977636050911239171e-06+0.000000000000000000e+00j)  (1.285130735431833265e-06+0.000000000000000000e+00j)  (2.980397664530009217e-08+0.000000000000000000e+00j)  (2.279663194469828750e-09+0.000000000000000000e+00j)
 (-2.207207207207207311e+00+0.000000000000000000e+00j)  (-3.759019157935477029e-01-1.703065822574848509e-01j)  (6.604746666658014263e-03-6.519413591219898503e-03j)  (1.015544446129431391e-04+1.278593052148127302e-04j)  (-1.653206509056091270e-06+3.203393523907080822e-06j)  (-1.427606360620750677e-07-3.586519341158526930e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (6.026508138316397622e-06+0.000000000000000000e+00j)  (1.297903206026459699e-06+0.000000000000000000e+00j)  (2.982111965015192536e-08+0.000000000000000000e+00j)  (2.285099861311053659e-09+0.000000000000000000e+00j)
 (-2.197197197197196861e+00+0.000000000000000000e+00j)  (-3.770280600533766902e-01-1.715950031860243030e-01j)  (6.698495683155135383e-03-6.517342884812548504e-03j)  (1.009450792917520007e-04+1.305305146097268871e-04j)  (-1.728364378828290225e-06+3.217553699609317155e-06j)  (-1.448594824352466244e-07-3.964457357216638324e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.075932537494161884e-06+0.000000000000000000e+00j)  (1.310791132989440815e-06+0.000000000000000000e+00j)  (2.983488829074103449e-08+0.000000000000000000e+00j)  (2.290451773452731194e-09+0.000000000000000000e+00j)
 (-2.187187187187187298e+00+0.000000000000000000e+00j)  (-3.781582703102754350e-01-1.728970764484966394e-01j)  (6.793124242663841489e-03-6.514333841635285526e-03j)  (1.002866222468353923e-04+1.332255412631550364e-04j)  (-1.805043245329858069e-06+3.230628258755591345e-06j)  (-1.469126500841751574e-07-4.357182511319620107e-08j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (6.125917206188330180e-06+0.000000000000000000e+00j)  (1.323791722483202833e-06+0.000000000000000000e+00j)  (2.984540467822857504e-08+0.000000000000000000e+00j)  (2.295756669320402671e-09+0.000000000000000000e+00j)
 (-2.177177177177176848e+00+0.000000000000000000e+00j)  (-3.792925214527881894e-01-1.742129788190047990e-01j)  (6.888631665109595965e-03-6.510363981867810929e-03j)  (9.957795045863354914e-05+1.359438501350762368e-04j)  (-1.883258354297441921e-06+3.242567161695676076e-06j)  (-1.489144103332873585e-07-4.764996590512748142e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.176470248308965151e-06+0.000000000000000000e+00j)  (1.336902112798829254e-06+0.000000000000000000e+00j)  (2.985282233401900439e-08+0.000000000000000000e+00j)  (2.301051107502710517e-09+0.000000000000000000e+00j)
 (-2.167167167167166841e+00+0.000000000000000000e+00j)  (-3.804307867444495228e-01-1.755428895878545503e-01j)  (6.985016927240511944e-03-6.505410489254834228e-03j)  (9.881793397112716181e-05+1.386848754349685243e-04j)  (-1.963024595648972984e-06+3.253318531982817658e-06j)  (-1.508587279162237899e-07-5.188193885442187478e-08j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (6.227599918506453930e-06+0.000000000000000000e+00j)  (1.350119379360623317e-06+0.000000000000000000e+00j)  (2.985732779614566513e-08+0.000000000000000000e+00j)  (2.306370198900805830e-09+0.000000000000000000e+00j)
 (-2.157157157157157279e+00+0.000000000000000000e+00j)  (-3.815730377704746323e-01-1.768869905952223376e-01j)  (7.082278650482032832e-03-6.499450210718667707e-03j)  (9.800543647583059761e-05+1.414480199664770309e-04j)  (-2.044356444201102392e-06+3.262828585088781074e-06j)  (-1.527392488821641169e-07-5.627059580861735085e-08j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (6.279314626774607894e-06+0.000000000000000000e+00j)  (1.363440539664954885e-06+0.000000000000000000e+00j)  (2.985914209710333611e-08+0.000000000000000000e+00j)  (2.311747352046429933e-09+0.000000000000000000e+00j)
 (-2.147147147147146828e+00+0.000000000000000000e+00j)  (-3.827192443828623669e-01-1.782454662650254373e-01j)  (7.180415088518125009e-03-6.492459656196911816e-03j)  (9.713931592231983211e-05+1.442326544800345638e-04j)  (-2.127267895158042428e-06+3.271041555954984513e-06j)  (-1.545492889220254879e-07-6.081867979953287194e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (6.331622943018846883e-06+0.000000000000000000e+00j)  (1.376862558132495246e-06+0.000000000000000000e+00j)  (2.985852209126713441e-08+0.000000000000000000e+00j)  (2.317214035298876887e-09+0.000000000000000000e+00j)
 (-2.137137137137137266e+00+0.000000000000000000e+00j)  (-3.838693746438679444e-01-1.796185036389808254e-01j)  (7.279424114597431855e-03-6.484414998717300677e-03j)  (9.621842515493531133e-05+1.470381170345385789e-04j)  (-2.211772394107562769e-06+3.277899625539251039e-06j)  (-1.562818222734697873e-07-6.552880561153478375e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.384533601530744753e-06+0.000000000000000000e+00j)  (1.390382350856044942e-06+0.000000000000000000e+00j)  (2.985576160883345803e-08+0.000000000000000000e+00j)  (2.322799559624857035e-09+0.000000000000000000e+00j)
 (-2.127127127127126816e+00+0.000000000000000000e+00j)  (-3.850233947677989543e-01-1.810062924108382099e-01j)  (7.379303208562186869e-03-6.475292074721127403e-03j)  (9.524161257539666306e-05+1.498637123693864054e-04j)  (-2.297882761255810399e-06+3.283342846529734582e-06j)  (-1.579294713641766264e-07-7.040343867699192930e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.438055505401979906e-06+0.000000000000000000e+00j)  (1.403996790227925583e-06+0.000000000000000000e+00j)  (2.985119241216384530e-08+0.000000000000000000e+00j)  (2.328530885581204121e-09+0.000000000000000000e+00j)
 (-2.117117117117116809e+00+0.000000000000000000e+00j)  (-3.861812690610843535e-01-1.824090249607674963e-01j)  (7.480049443599375014e-03-6.465066384648496429e-03j)  (9.420772283076905016e-05+1.527087112879118864e-04j)  (-2.385611109627850081e-06+3.287309068414255995e-06j)  (-1.594844973519118058e-07-7.544487231587500771e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.492197730828055483e-06+0.000000000000000000e+00j)  (1.417702709432828095e-06+0.000000000000000000e+00j)  (2.984518492950033903e-08+0.000000000000000000e+00j)  (2.334432457965074038e-09+0.000000000000000000e+00j)
 (-2.107107107107107247e+00+0.000000000000000000e+00j)  (-3.873429598605716562e-01-1.838268963898864738e-01j)  (7.581659472710101239e-03-6.453713093795790390e-03j)  (9.311559752632483857e-05+1.555723500534335400e-04j)  (-2.474968756960123042e-06+3.289733862109947250e-06j)  (-1.609387917169300818e-07-8.065520335014668996e-08j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (6.546969531309825878e-06+0.000000000000000000e+00j)  (1.431496906795248503e-06+0.000000000000000000e+00j)  (2.983814874046660035e-08+0.000000000000000000e+00j)  (2.340526071363708622e-09+0.000000000000000000e+00j)
 (-2.097097097097096796e+00+0.000000000000000000e+00j)  (-3.885084274699992513e-01-1.852601045549065739e-01j)  (7.684129514899023204e-03-6.441207033460622303e-03j)  (9.196407596253703071e-05+1.584538297988850907e-04j)  (-2.565966131002699217e-06+3.290550444372383752e-06j)  (-1.622838690585779139e-07-8.603630613673049543e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.602380341686255331e-06+0.000000000000000000e+00j)  (1.445376149973793065e-06+0.000000000000000000e+00j)  (2.983053278742359977e-08+0.000000000000000000e+00j)  (2.346830769525573215e-09+0.000000000000000000e+00j)
 (-2.087087087087087234e+00+0.000000000000000000e+00j)  (-3.896776300945928306e-01-1.867088501028768555e-01j)  (7.787455341081186283e-03-6.427522702386516754e-03j)  (9.075199589559629462e-05+1.613523159511490287e-04j)  (-2.658612667947597087e-06+3.289689602220681521e-06j)  (-1.635108612424551736e-07-9.158980507433375422e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.658439782044582899e-06+0.000000000000000000e+00j)  (1.459337179995920614e-06+0.000000000000000000e+00j)  (2.982282528689537526e-08+0.000000000000000000e+00j)  (2.353362781095253104e-09+0.000000000000000000e+00j)
 (-2.077077077077076783e+00+0.000000000000000000e+00j)  (-3.908505237737351923e-01-1.881733365060055396e-01j)  (7.891632259705348360e-03-6.412634268520406820e-03j)  (8.947819432052971881e-05+1.642669376709859300e-04j)  (-2.752916703693523540e-06+3.287079617633590290e-06j)  (-1.646105130388095915e-07-9.731704565007096151e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (6.715157661434105376e-06+0.000000000000000000e+00j)  (1.473376715131049203e-06+0.000000000000000000e+00j)  (2.981555331585404007e-08+0.000000000000000000e+00j)  (2.360135493813874257e-09+0.000000000000000000e+00j)
 (-2.067067067067066777e+00+0.000000000000000000e+00j)  (-3.920270623116529074e-01-1.896537700965333084e-01j)  (7.996655102096451168e-03-6.396515571099935758e-03j)  (8.814150827607271485e-05+1.671967873094835477e-04j)  (-2.848885357652467449e-06+3.282646192788497445e-06j)  (-1.655731793860655841e-07-1.032190641007320829e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.772543981371702770e-06+0.000000000000000000e+00j)  (1.487491454600873388e-06+0.000000000000000000e+00j)  (2.980928204884047859e-08+0.000000000000000000e+00j)  (2.367159468786192107e-09+0.000000000000000000e+00j)
 (-2.057057057057057214e+00+0.000000000000000000e+00j)  (-3.932071972060663945e-01-1.911503601016351916e-01j)  (8.102518207512614257e-03-6.379140123081031635e-03j)  (8.674077567026127042e-05+1.701409198817872186e-04j)  (-2.946524408796738353e-06+3.276312376136373446e-06j)  (-1.663888244067320314e-07-1.092965557715502179e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (6.830608939165629464e-06+0.000000000000000000e+00j)  (1.501678082130168068e-06+0.000000000000000000e+00j)  (2.980461362370328773e-08+0.000000000000000000e+00j)  (2.374442495876573605e-09+0.000000000000000000e+00j)
 (-2.047047047047046764e+00+0.000000000000000000e+00j)  (-3.943908775747457796e-01-1.926633186783232587e-01j)  (8.209215407921185287e-03-6.360481113924169004e-03j)  (8.527483612572170271e-05+1.730983525588890943e-04j)  (-3.045838163639483798e-06+3.267998489625719979e-06j)  (-1.670470222959636356e-07-1.155498422617347904e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (6.889362930987389323e-06+0.000000000000000000e+00j)  (1.515933269341855770e-06+0.000000000000000000e+00j)  (2.980218561638624020e-08+0.000000000000000000e+00j)  (2.381989690726796896e-09+0.000000000000000000e+00j)
 (-2.037037037037037202e+00+0.000000000000000000e+00j)  (-3.955780500799148114e-01-1.941928609483218049e-01j)  (8.316740012492458006e-03-6.340511412753183258e-03j)  (8.374253184349177159e-05+1.760680641780889590e-04j)  (-3.146829315832710280e-06+3.257622057412202463e-06j)  (-1.675369601964755262e-07-1.219788374514727175e-07j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (6.948816554682303656e-06+0.000000000000000000e+00j)  (1.530253679005421632e-06+0.000000000000000000e+00j)  (2.980266910854536235e-08+0.000000000000000000e+00j)  (2.389803633295918106e-09+0.000000000000000000e+00j)
 (-2.027027027027026751e+00+0.000000000000000000e+00j)  (-3.967686588504432676e-01-1.957392050328853605e-01j)  (8.425084791812240126e-03-6.319203571902201610e-03j)  (8.214270848418586983e-05+1.790489947726066659e-04j)  (-3.249498797062118595e-06+3.245097736416262385e-06j)  (-1.678474431672700809e-07-1.285830125092988333e-07j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (7.008980612363315846e-06+0.000000000000000000e+00j)  (1.544635968144556792e-06+0.000000000000000000e+00j)  (2.980676633622286117e-08+0.000000000000000000e+00j)  (2.397884547238722014e-09+0.000000000000000000e+00j)
 (-2.017017017017016745e+00+0.000000000000000000e+00j)  (-3.979626454017673454e-01-1.973025720875263289e-01j)  (8.534241961816476860e-03-6.296529830868504568e-03j)  (8.047421606522311564e-05+1.820400451208001747e-04j)  (-3.353845618906255021e-06+3.230337249117660215e-06j)  (-1.679669013482024823e-07-1.353613599823867961e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.069866112647291311e-06+0.000000000000000000e+00j)  (1.559076791018279833e-06+0.000000000000000000e+00j)  (2.981520791305840029e-08+0.000000000000000000e+00j)  (2.406230518851497887e-09+0.000000000000000000e+00j)
 (-2.007007007007007182e+00+0.000000000000000000e+00j)  (-3.991599485534749192e-01-1.988831863366191666e-01j)  (8.644203167448823513e-03-6.272462120686920009e-03j)  (7.873590987284007341e-05+1.850400763152667454e-04j)  (-3.459866705322112160e-06+3.213249319007477046e-06j)  (-1.678833994174857446e-07-1.423123570748552748e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.131484272650416215e-06+0.000000000000000000e+00j)  (1.573572801986598961e-06+0.000000000000000000e+00j)  (2.982874962784972354e-08+0.000000000000000000e+00j)  (2.414837753760555398e-09+0.000000000000000000e+00j)
 (-1.996996996996996954e+00+0.000000000000000000e+00j)  (-4.003605043444931622e-01-2.004812751078439703e-01j)  (8.754959466041758662e-03-6.246972068741498546e-03j)  (7.692665138746924763e-05+1.880479093519416174e-04j)  (-3.567556715408583441e-06+3.193739609151617648e-06j)  (-1.675846484355664918e-07-1.494339282218126140e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.193846519674113214e-06+0.000000000000000000e+00j)  (1.588120658274111787e-06+0.000000000000000000e+00j)  (2.984816882360630320e-08+0.000000000000000000e+00j)  (2.423700869000621233e-09+0.000000000000000000e+00j)
 (-1.986986986986987169e+00+0.000000000000000000e+00j)  (-4.015642459458113045e-01-2.020970688664309733e-01j)  (8.866501310428450897e-03-6.220031004035410892e-03j)  (7.504530922114728791e-05+1.910623247392916990e-04j)  (-3.676907856093991454e-06+3.171710664357976654e-06j)  (-1.670580201658225871e-07-1.567234070688509811e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.256964492511110357e-06+0.000000000000000000e+00j)  (1.602717022647269165e-06+0.000000000000000000e+00j)  (2.987426037337974995e-08+0.000000000000000000e+00j)  (2.432813217646530816e-09+0.000000000000000000e+00j)
 (-1.976976976976976719e+00+0.000000000000000000e+00j)  (-4.027711035706748044e-01-2.037308012491666764e-01j)  (8.978818531785646290e-03-6.191609962934260802e-03j)  (7.309076006549804119e-05+1.940820621273779928e-04j)  (-3.787909684383189825e-06+3.147061857480015190e-06j)  (-1.662905639606399373e-07-1.641774979690426745e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.320850042492614363e-06+0.000000000000000000e+00j)  (1.617358566021246986e-06+0.000000000000000000e+00j)  (2.990783227729526532e-08+0.000000000000000000e+00j)  (2.442167242719066093e-09+0.000000000000000000e+00j)
 (-1.966966966966966934e+00+0.000000000000000000e+00j)  (-4.039810043821793761e-01-2.053827090981156511e-01j)  (9.091900322211961954e-03-6.161679695401833974e-03j)  (7.106188964884235001e-05+1.971058199565990556e-04j)  (-3.900548898798263646e-06+3.119689340438334302e-06j)  (-1.652690263007272796e-07-1.717922371122036952e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.385515234103127794e-06+0.000000000000000000e+00j)  (1.632041970010739948e-06+0.000000000000000000e+00j)  (2.994970091473671806e-08+0.000000000000000000e+00j)  (2.451754856704661823e-09+0.000000000000000000e+00j)
 (-1.956956956956956706e+00+0.000000000000000000e+00j)  (-4.051938723981987067e-01-2.070530324940156319e-01j)  (9.205735217047797750e-03-6.130210671748189712e-03j)  (6.895759370101078205e-05+2.001322551256002529e-04j)  (-4.014809119637403962e-06+3.089486000588246867e-06j)  (-1.639798730752343192e-07-1.795629534041689370e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.450972345277632259e-06+0.000000000000000000e+00j)  (1.646763929441499164e-06+0.000000000000000000e+00j)  (3.000068599572835091e-08+0.000000000000000000e+00j)  (2.461567842681316403e-09+0.000000000000000000e+00j)
 (-1.946946946946946921e+00+0.000000000000000000e+00j)  (-4.064096283935707543e-01-2.087420147892941891e-01j)  (9.320311076940705070e-03-6.097173089908166851e-03j)  (6.677677892439095578e-05+2.031599826777570757e-04j)  (-4.130670657680766173e-06+3.056341423122493548e-06j)  (-1.624093146913200312e-07-1.874842292180204540e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (7.517233867367188709e-06+0.000000000000000000e+00j)  (1.661521154839781467e-06+0.000000000000000000e+00j)  (3.006160526567322520e-08+0.000000000000000000e+00j)  (2.471598272763213765e-09+0.000000000000000000e+00j)
 (-1.936936936936937137e+00+0.000000000000000000e+00j)  (-4.076281897994739056e-01-2.104499026406586037e-01j)  (9.435615069662027510e-03-6.062536883270507396e-03j)  (6.451836396981807851e-05+2.061875755054737443e-04j)  (-4.248110270969085545e-06+3.020141860254800124e-06j)  (-1.605433341031715289e-07-1.955498611442930414e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.584312504610654005e-06+0.000000000000000000e+00j)  (1.676310374912090888e-06+0.000000000000000000e+00j)  (3.013326902729764739e-08+0.000000000000000000e+00j)  (2.481838939328442270e-09+0.000000000000000000e+00j)
 (-1.926926926926926686e+00+0.000000000000000000e+00j)  (-4.088494705999158874e-01-2.121769460412031294e-01j)  (9.551633651681629145e-03-6.026271729077272224e-03j)  (6.218128041591068601e-05+2.092135640713108774e-04j)  (-4.367100909289230297e-06+2.980770207999226489e-06j)  (-1.583677178523033035e-07-2.037528208733193644e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.652221173370137960e-06+0.000000000000000000e+00j)  (1.691128339031848214e-06+0.000000000000000000e+00j)  (3.021647455282432775e-08+0.000000000000000000e+00j)  (2.492283794297228644e-09+0.000000000000000000e+00j)
 (-1.916916916916916902e+00+0.000000000000000000e+00j)  (-4.100733812252611021e-01-2.139233983519769622e-01j)  (9.668352549508964222e-03-5.988347057415431551e-03j)  (5.976447375046163633e-05+2.122364361447322061e-04j)  (-4.487611446010356929e-06+2.938105991430571946e-06j)  (-1.558680902132993723e-07-2.120852163508579864e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.720973000838595395e-06+0.000000000000000000e+00j)  (1.705971819745647977e-06+0.000000000000000000e+00j)  (3.031200046711554282e-08+0.000000000000000000e+00j)  (2.502928391560710549e-09+0.000000000000000000e+00j)
 (-1.906906906906906674e+00+0.000000000000000000e+00j)  (-4.112998284427189510e-01-2.156895163329534404e-01j)  (9.785756740807784529e-03-5.948732060820687007e-03j)  (5.726690435269914207e-05+2.152546365532242577e-04j)  (-4.609606396930759399e-06+2.892025359388330079e-06j)  (-1.530299505410622980e-07-2.205382533571622986e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.790581323431850972e-06+0.000000000000000000e+00j)  (1.720837615312572178e-06+0.000000000000000000e+00j)  (3.042060118892809171e-08+0.000000000000000000e+00j)  (2.513770327530608740e-09+0.000000000000000000e+00j)
 (-1.896896896896896889e+00+0.000000000000000000e+00j)  (-4.125287152437140392e-01-2.174755601733352750e-01j)  (9.903830435290181256e-03-5.907395704513243063e-03j)  (5.468754847514158585e-05+2.182665669461636817e-04j)  (-4.733045625817910319e-06+2.842401089668756356e-06j)  (-1.498387139177312276e-07-2.291021976708085985e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.861059684781219204e-06+0.000000000000000000e+00j)  (1.735722552284670013e-06+0.000000000000000000e+00j)  (3.054300152132148332e-08+0.000000000000000000e+00j)  (2.524809674662600463e-09+0.000000000000000000e+00j)
 (-1.886886886886887105e+00+0.000000000000000000e+00j)  (-4.137599407280587727e-01-2.192817935211303360e-01j)  (1.002255705540687492e-02-5.864306737291851389e-03j)  (5.202539922398451594e-05+2.212705855696957605e-04j)  (-4.857884036357314718e-06+2.789102605837225716e-06j)  (-1.462797551984731023e-07-2.377663379909603005e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.932421833261065256e-06+0.000000000000000000e+00j)  (1.750623488142664372e-06+0.000000000000000000e+00j)  (3.067989148414917890e-08+0.000000000000000000e+00j)  (2.536049402727458870e-09+0.000000000000000000e+00j)
 (-1.876876876876876654e+00+0.000000000000000000e+00j)  (-4.149933999848459121e-01-2.211084835119259129e-01j)  (1.014191921683421822e-02-5.819433703102163020e-03j)  (4.927946753702187464e-05+2.242650070507128189e-04j)  (-4.984071250260727709e-06+2.731996006882351650e-06j)  (-1.423384565559352785e-07-2.465189498062058126e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.004681719184556684e-06+0.000000000000000000e+00j)  (1.765537313990738664e-06+0.000000000000000000e+00j)  (3.083192148036510216e-08+0.000000000000000000e+00j)  (2.547495782521461120e-09+0.000000000000000000e+00j)
 (-1.866866866866866870e+00+0.000000000000000000e+00j)  (-4.162289839699782057e-01-2.229559007967872875e-01j)  (1.026189870877889515e-02-5.772744953308043409e-03j)  (4.644878315833065284e-05+2.272481021877476200e-04j)  (-5.111551271338033333e-06+2.670944111031193415e-06j)  (-1.380002586223183367e-07-2.553472604140176148e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.077853491557619728e-06+0.000000000000000000e+00j)  (1.780460957319368770e-06+0.000000000000000000e+00j)  (3.099969788381908425e-08+0.000000000000000000e+00j)  (2.559158766653231152e-09+0.000000000000000000e+00j)
 (-1.856856856856856641e+00+0.000000000000000000e+00j)  (-4.174665793802514457e-01-2.248243195692028462e-01j)  (1.038247647410580655e-02-5.724208659684665128e-03j)  (4.353239560890805520e-05+2.302180977463850391e-04j)  (-5.240262135394929968e-06+2.605806515140618609e-06j)  (-1.332507153258546386e-07-2.642374153125761040e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (8.151951494425643859e-06+0.000000000000000000e+00j)  (1.795391384841454894e-06+0.000000000000000000e+00j)  (3.118377912942799973e-08+0.000000000000000000e+00j)  (2.571052342004515681e-09+0.000000000000000000e+00j)
 (-1.846846846846846857e+00+0.000000000000000000e+00j)  (-4.187060685239024638e-01-2.267140175909911071e-01j)  (1.050363258930417029e-02-5.673792828157516940e-03j)  (4.052937515293374024e-05+2.331731762567462978e-04j)  (-5.370135545886747916e-06+2.536439671181077424e-06j)  (-1.280755525144709817e-07-2.731744462056880659e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.226990262877248097e-06+0.000000000000000000e+00j)  (1.810325605403238800e-06+0.000000000000000000e+00j)  (3.138467237653536848e-08+0.000000000000000000e+00j)  (2.583194848436987168e-09+0.000000000000000000e+00j)
 (-1.836836836836837072e+00+0.000000000000000000e+00j)  (-4.199473291875380210e-01-2.286252762170847275e-01j)  (1.062534624430772415e-02-5.621465313312814897e-03j)  (3.743881375925643435e-05+2.361114758101270331e-04j)  (-5.501096495350050166e-06+2.462696981432631504e-06j)  (-1.224607304532802060e-07-2.821422408820653133e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (8.302984518571484570e-06+0.000000000000000000e+00j)  (1.825260672976159285e-06+0.000000000000000000e+00j)  (3.160283080433966163e-08+0.000000000000000000e+00j)  (2.595609258322523943e-09+0.000000000000000000e+00j)
 (-1.826826826826826622e+00+0.000000000000000000e+00j)  (-4.211902344993538327e-01-2.305583804190983743e-01j)  (1.074759572218228140e-02-5.567193833701210293e-03j)  (3.425982605813497264e-05+2.390310898519563694e-04j)  (-5.633062872724216882e-06+2.384428914113139516e-06j)  (-1.163925102744854715e-07-2.911235152521527295e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.379949164940914748e-06+0.000000000000000000e+00j)  (1.840193689725068518e-06+0.000000000000000000e+00j)  (3.183865158346986041e-08+0.000000000000000000e+00j)  (2.608323411516565794e-09+0.000000000000000000e+00j)
 (-1.816816816816816837e+00+0.000000000000000000e+00j)  (-4.224346527885530778e-01-2.325136188075837829e-01j)  (1.087035837869484468e-02-5.510945987958560180e-03j)  (3.099155029337333049e-05+2.419300669678658327e-04j)  (-5.765945056789681297e-06+2.301483141260323345e-06j)  (-1.098575244468371673e-07-3.000997878478658607e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.457899281967903052e-06+0.000000000000000000e+00j)  (1.855121809160155562e-06+0.000000000000000000e+00j)  (3.209247455212985641e-08+0.000000000000000000e+00j)  (2.621370200477970681e-09+0.000000000000000000e+00j)
 (-1.806806806806806609e+00+0.000000000000000000e+00j)  (-4.236804474408756294e-01-2.344912836528724454e-01j)  (1.099361062178746268e-02-5.452689271771362506e-03j)  (2.763314927046697008e-05+2.448064106595387369e-04j)  (-5.899645496075325043e-06+2.213704700787770055e-06j)  (-1.028428513184388919e-07-3.090513571146520806e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.536850120644624962e-06+0.000000000000000000e+00j)  (1.870042239364818047e-06+0.000000000000000000e+00j)  (3.236458160850767628e-08+0.000000000000000000e+00j)  (2.634787700398487486e-09+0.000000000000000000e+00j)
 (-1.796796796796796825e+00+0.000000000000000000e+00j)  (-4.249274767501431960e-01-2.364916709043972665e-01j)  (1.111732789096973352e-02-5.392391095709506144e-03j)  (2.418381130147301606e-05+2.476580791068834172e-04j)  (-6.034058275733034923e-06+2.120936184733392320e-06j)  (-9.533609376947447540e-08-3.179572818485577189e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (8.616817096977818642e-06+0.000000000000000000e+00j)  (1.884952246302181488e-06+0.000000000000000000e+00j)  (3.265519681385217180e-08+0.000000000000000000e+00j)  (2.648619239432734659e-09+0.000000000000000000e+00j)
 (-1.786786786786787040e+00+0.000000000000000000e+00j)  (-4.261755937657287219e-01-2.385150802083825516e-01j)  (1.124148463664957805e-02-5.330018803950536954e-03j)  (2.064275114785770967e-05+2.504829849128350507e-04j)  (-6.169068672025902067e-06+2.023017955800328357e-06j)  (-8.732546199144433639e-08-3.267953651555005414e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.697815785736516273e-06+0.000000000000000000e+00j)  (1.899849157197728534e-06+0.000000000000000000e+00j)  (3.296448718489565525e-08+0.000000000000000000e+00j)  (2.662913404459509878e-09+0.000000000000000000e+00j)
 (-1.776776776776776590e+00+0.000000000000000000e+00j)  (-4.274246461358531812e-01-2.405618149237844505e-01j)  (1.136605429942497136e-02-5.265539693922559675e-03j)  (1.700921096280425215e-05+2.532789948270047472e-04j)  (-6.304552695262959459e-06+1.919788394382070581e-06j)  (-7.879986038594538681e-08-3.355421423335812551e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.779861913756914369e-06+0.000000000000000000e+00j)  (1.914730363994241119e-06+0.000000000000000000e+00j)  (3.329256413849719160e-08+0.000000000000000000e+00j)  (2.677723978260571603e-09+0.000000000000000000e+00j)
 (-1.766766766766766805e+00+0.000000000000000000e+00j)  (-4.286744759466170618e-01-2.426321821363571773e-01j)  (1.149100928935985026e-02-5.198921036891352397e-03j)  (1.328246123499841730e-05+2.560439294442952516e-04j)  (-6.440376622193518545e-06+1.811084178330072755e-06j)  (-6.974897854855591175e-08-3.441728731025723383e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.862971353008131778e-06+0.000000000000000000e+00j)  (1.929593326878262897e-06+0.000000000000000000e+00j)  (3.363948553876443164e-08+0.000000000000000000e+00j)  (2.693109804602889487e-09+0.000000000000000000e+00j)
 (-1.756756756756756577e+00+0.000000000000000000e+00j)  (-4.299249195566678949e-01-2.447264926707186650e-01j)  (1.161632096526488134e-02-5.130130099515933795e-03j)  (9.461801736202632443e-06+2.587755628744484279e-04j)  (-6.576396519087510380e-06+1.696740597788076046e-06j)  (-6.016338627282025114e-08-3.526615386272983103e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (8.947160113232138816e-06+0.000000000000000000e+00j)  (1.944435577875921597e-06+0.000000000000000000e+00j)  (3.400525828527462376e-08+0.000000000000000000e+00j)  (2.709134578463131368e-09+0.000000000000000000e+00j)
 (-1.746746746746746792e+00+0.000000000000000000e+00j)  (-4.311758074274070762e-01-2.468450611002748762e-01j)  (1.174195961401003699e-02-5.059134166398954364e-03j)  (5.546562475541760482e-06+2.614716223784574098e-04j)  (-6.712457756945134789e-06+1.576591907463547086e-06j)  (-5.003463247424421757e-08-3.609808438025011772e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.032444334362969929e-06+0.000000000000000000e+00j)  (1.959254724515262114e-06+0.000000000000000000e+00j)  (3.438984137303586878e-08+0.000000000000000000e+00j)  (2.725866559568423682e-09+0.000000000000000000e+00j)
 (-1.736736736736737008e+00+0.000000000000000000e+00j)  (-4.324269639486395533e-01-2.489882057548651051e-01j)  (1.186789442989481802e-02-4.985900563658079120e-03j)  (1.536104663777334072e-06+2.641297879677093020e-04j)  (-6.848394520522969967e-06+1.450471718745832021e-06j)  (-3.935534789579019406e-08-3.691022252862885741e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.118840278625010831e-06+0.000000000000000000e+00j)  (1.974048453554273345e-06+0.000000000000000000e+00j)  (3.479314934879025140e-08+0.000000000000000000e+00j)  (2.743378208523156470e-09+0.000000000000000000e+00j)
 (-1.726726726726726557e+00+0.000000000000000000e+00j)  (-4.336782072595659621e-01-2.511562487259747511e-01j)  (1.199409349410530609e-02-4.910396683544822338e-03j)  (-2.570178308502609081e-06+2.667476919618159297e-04j)  (-6.984029313115832914e-06+1.318213434095625109e-06j)  (-2.811935141367085837e-08-3.769958657860756750e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.206364322281901486e-06+0.000000000000000000e+00j)  (1.988814534773848363e-06+0.000000000000000000e+00j)  (3.521505608538510926e-08+0.000000000000000000e+00j)  (2.761745746092204596e-09+0.000000000000000000e+00j)
 (-1.716716716716716773e+00+0.000000000000000000e+00j)  (-4.349293490650193994e-01-2.533495158693611082e-01j)  (1.212052375428456126e-02-4.832590010134672938e-03j)  (-6.772859874433356362e-06+2.693229185008812090e-04j)  (-7.119172459298568633e-06+1.179650726128671814e-06j)  (-1.632175971591571269e-08-3.846307151155910096e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.295032947252841163e-06+0.000000000000000000e+00j)  (2.003550824835817479e-06+0.000000000000000000e+00j)  (3.565539879556481510e-08+0.000000000000000000e+00j)  (2.781048637641825707e-09+0.000000000000000000e+00j)
 (-1.706706706706706544e+00+0.000000000000000000e+00j)  (-4.361801944468488568e-01-2.555683368049279092e-01j)  (1.224715100425258565e-02-4.752448146117902762e-03j)  (-1.107247927110295617e-05+2.718530030083203325e-04j)  (-7.253621608118426139e-06+1.034618063799804082e-06j)  (-3.959100075828589436e-09-3.919745185523302924e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.384862732346881638e-06+0.000000000000000000e+00j)  (2.018255271205265166e-06+0.000000000000000000e+00j)  (3.611398220835824908e-08+0.000000000000000000e+00j)  (2.801369006355513927e-09+0.000000000000000000e+00j)
 (-1.696696696696696760e+00+0.000000000000000000e+00j)  (-4.374305416703478944e-01-2.578130449136740721e-01j)  (1.237393986390167462e-02-4.669938840712426105e-03j)  (-1.546954049089816578e-05+2.743354316002121754e-04j)  (-7.387161239517796193e-06+8.829512880403947519e-07j)  (8.970574111522784375e-09-3.989938530324865743e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.475870344309224815e-06+0.000000000000000000e+00j)  (2.032925916138492893e-06+0.000000000000000000e+00j)  (3.659058283533695649e-08+0.000000000000000000e+00j)  (2.822790980523308940e-09+0.000000000000000000e+00j)
 (-1.686686686686686976e+00+0.000000000000000000e+00j)  (-4.386801819856323559e-01-2.600839773315410386e-01j)  (1.250085375930896393e-02-4.585030018729614569e-03j)  (-1.996451119780982521e-05+2.767676404374879557e-04j)  (-7.519562177075828386e-06+7.244882391427371372e-07j)  (2.246756541909060411e-08-4.056541717233246577e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.568072528718274839e-06+0.000000000000000000e+00j)  (2.047560900739656415e-06+0.000000000000000000e+00j)  (3.708495325951093595e-08+0.000000000000000000e+00j)  (2.845399981970528712e-09+0.000000000000000000e+00j)
 (-1.676676676676676525e+00+0.000000000000000000e+00j)  (-4.399288994238655381e-01-2.623814749399652202e-01j)  (1.262785490309731654e-02-4.497689810814261245e-03j)  (-2.455782160169761767e-05+2.791470150173282444e-04j)  (-7.650581110467508344e-06+5.590694380795464148e-07j)  (3.653041255425872469e-08-4.119198575112727491e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.661486100572989552e-06+0.000000000000000000e+00j)  (2.062158469085858161e-06+0.000000000000000000e+00j)  (3.759682638646439367e-08+0.000000000000000000e+00j)  (2.869281964435599993e-09+0.000000000000000000e+00j)
 (-1.666666666666666741e+00+0.000000000000000000e+00j)  (-4.411764705882352811e-01-2.647058823529411242e-01j)  (1.275490427508402941e-02-4.407886584886422897e-03j)  (-2.924986328315264296e-05+2.814708894004822179e-04j)  (-7.779960131360970241e-06+3.865388238274720293e-07j)  (5.115576911599831077e-08-4.177542859368546748e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.756127934717952294e-06+0.000000000000000000e+00j)  (2.076716972424124330e-06+0.000000000000000000e+00j)  (3.812591960487670046e-08+0.000000000000000000e+00j)  (2.894522612375643171e-09+0.000000000000000000e+00j)
 (-1.656656656656656512e+00+0.000000000000000000e+00j)  (-4.424226644395838348e-01-2.670575479003893249e-01j)  (1.288196160325855849e-02-4.315588978809747206e-03j)  (-3.404098796060481817e-05+2.837365453715890167e-04j)  (-7.907426286805257012e-06+2.067445486066565022e-07j)  (6.633828152368838503e-08-4.231198980945374997e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.852014956165986600e-06+0.000000000000000000e+00j)  (2.091234873442764200e-06+0.000000000000000000e+00j)  (3.867193881167791501e-08+0.000000000000000000e+00j)  (2.921206512181069774e-09+0.000000000000000000e+00j)
 (-1.646646646646646728e+00+0.000000000000000000e+00j)  (-4.436672420765944702e-01-2.694368236076096212e-01j)  (1.300898534512903194e-02-4.220765934310637124e-03j)  (-3.893150619089943515e-05+2.859412115298467583e-04j)  (-8.032691154479221671e-06+1.953983275813727386e-08j)  (8.207046676716597509e-08-4.279782839957488149e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.949164130175085601e-06+0.000000000000000000e+00j)  (2.105710750618873024e-06+0.000000000000000000e+00j)  (3.923458226501732534e-08+0.000000000000000000e+00j)  (2.949416309047067915e-09+0.000000000000000000e+00j)
 (-1.636636636636636943e+00+0.000000000000000000e+00j)  (-4.449099565104409071e-01-2.718440651705996136e-01j)  (1.313593266948382722e-02-4.123386732173987823e-03j)  (-4.392168599362026134e-05+2.880820623078186242e-04j)  (-8.155450444517952505e-06-1.752161192342840262e-07j)  (9.834259069846754149e-08-4.322902768669037152e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.004759245226068063e-05+0.000000000000000000e+00j)  (2.120143302643747149e-06+0.000000000000000000e+00j)  (3.981354423611775485e-08+0.000000000000000000e+00j)  (2.979231863672549853e-09+0.000000000000000000e+00j)
 (-1.626626626626626493e+00+0.000000000000000000e+00j)  (-4.461505524338032491e-01-2.742796319269966143e-01j)  (1.326275943861053401e-02-4.023421028736305985e-03j)  (-4.901175138892508110e-05+2.901562169168858392e-04j)  (-8.275383632948831402e-06-3.776571403355939340e-07j)  (1.151425476573233870e-07-4.360160588195123737e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.014731693803168629e-05+0.000000000000000000e+00j)  (2.134531352926819081e-06+0.000000000000000000e+00j)  (4.040851843846784917e-08+0.000000000000000000e+00j)  (3.010729423503946076e-09+0.000000000000000000e+00j)
 (-1.616616616616616708e+00+0.000000000000000000e+00j)  (-4.473887659841618292e-01-2.767438868224010307e-01j)  (1.338942019102541681e-02-3.920838893703939253e-03j)  (-5.420188083786424134e-05+2.921607382181748164e-04j)  (-8.392153632101051271e-06-5.879090592069696976e-07j)  (1.324557422947344534e-07-4.391152782876106205e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.024835461294745304e-05+0.000000000000000000e+00j)  (2.148873854179856119e-06+0.000000000000000000e+00j)  (4.101920121941148335e-08+0.000000000000000000e+00j)  (3.043980823324321009e-09+0.000000000000000000e+00j)
 (-1.606606606606606480e+00+0.000000000000000000e+00j)  (-4.486243245012766501e-01-2.792371963718227046e-01j)  (1.351586812475836542e-02-3.815610849315253638e-03j)  (-5.949220557336675933e-05+2.940926315185786715e-04j)  (-8.505406503666684703e-06-8.060885944866643901e-07j)  (1.502649745311504996e-07-4.415471795761685039e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.035072250197263020e-05+0.000000000000000000e+00j)  (2.163169893075556446e-06+0.000000000000000000e+00j)  (4.164529450524956900e-08+0.000000000000000000e+00j)  (3.079052729586060617e-09+0.000000000000000000e+00j)
 (-1.596596596596596696e+00+0.000000000000000000e+00j)  (-4.498569462787680995e-01-2.817599306159807582e-01j)  (1.364205508124748459e-02-3.707707910870380180e-03j)  (-6.488280780957009697e-05+2.959488432923381741e-04j)  (-8.614771220396958052e-06-1.032302184851253640e-06j)  (1.685503286562305529e-07-4.432707448047713207e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.045443761913671917e-05+0.000000000000000000e+00j)  (2.177418694985588849e-06+0.000000000000000000e+00j)  (4.228650849601285435e-08+0.000000000000000000e+00j)  (3.116005942005455125e-09+0.000000000000000000e+00j)
 (-1.586586586586586245e+00+0.000000000000000000e+00j)  (-4.510863403097122859e-01-2.843124630721783341e-01j)  (1.376793152990054073e-02-3.597101628650250463e-03j)  (-7.037371881626253340e-05+2.977262598292053537e-04j)  (-8.719859482711195462e-06-1.266644755004737570e-06j)  (1.872890676462259021e-07-4.442448484614109507e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.055951695705742107e-05+0.000000000000000000e+00j)  (2.191619628781004142e-06+0.000000000000000000e+00j)  (4.294256411038132627e-08+0.000000000000000000e+00j)  (3.154894764579398179e-09+0.000000000000000000e+00j)
 (-1.576576576576576461e+00+0.000000000000000000e+00j)  (-4.523122060261723920e-01-2.868951706794579670e-01j)  (1.389344655337661563e-02-3.483764131244669951e-03j)  (-7.596491684468439475e-05+2.994217058114754734e-04j)  (-8.820265596764154367e-06-1.509198418203719332e-06j)  (2.064555338404103467e-07-4.444284247027208905e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.066597747639201538e-05+0.000000000000000000e+00j)  (2.205772211699571934e-06+0.000000000000000000e+00j)  (4.361319518458548021e-08+0.000000000000000000e+00j)  (3.195766456407599233e-09+0.000000000000000000e+00j)
 (-1.566566566566566676e+00+0.000000000000000000e+00j)  (-4.535342330325891069e-01-2.895084337377357708e-01j)  (1.401854783364804569e-02-3.367668170307871415e-03j)  (-8.165632489026548022e-05+3.010319428227888061e-04j)  (-8.915566420778077243e-06-1.760031116397145681e-06j)  (2.260210571794937504e-07-4.437806474487745049e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.077383609521122486e-05+0.000000000000000000e+00j)  (2.219876114261551580e-06+0.000000000000000000e+00j)  (4.429815043184919881e-08+0.000000000000000000e+00j)  (3.238660770608849577e-09+0.000000000000000000e+00j)
 (-1.556556556556556448e+00+0.000000000000000000e+00j)  (-4.547521008329561965e-01-2.921526358405937551e-01j)  (1.414318163890601436e-02-3.248787166761878120e-03j)  (-8.744780827718795588e-05+3.025536677931141023e-04j)  (-9.005321386663231310e-06-2.019195199604713474e-06j)  (2.459538722649887176e-07-4.422611232227142787e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.088310967841488329e-05+0.000000000000000000e+00j)  (2.233931165224348730e-06+0.000000000000000000e+00j)  (4.499719517095335282e-08+0.000000000000000000e+00j)  (3.283609587240459333e-09+0.000000000000000000e+00j)
 (-1.546546546546546663e+00+0.000000000000000000e+00j)  (-4.559654785517157638e-01-2.948281638014006445e-01j)  (1.426729281137282396e-02-3.127095258462977458e-03j)  (-9.333917204917051920e-05+3.039835113851286534e-04j)  (-9.089072604156907853e-06-2.286725946710416645e-06j)  (2.662190455477620068e-07-4.398300965780976233e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.099381502702579477e-05+0.000000000000000000e+00j)  (2.247937356559013464e-06+0.000000000000000000e+00j)  (4.571011283345418820e-08+0.000000000000000000e+00j)  (3.330636643669639873e-09+0.000000000000000000e+00j)
 (-1.536536536536536213e+00+0.000000000000000000e+00j)  (-4.571740246483093073e-01-2.975354075724176428e-01j)  (1.439082475608659262e-02-3.002567349347856022e-03j)  (-9.933015815036083500e-05+3.053180363288348579e-04j)  (-9.166345054864565654e-06-2.562640030463906796e-06j)  (2.867784139958392104e-07-4.364486678402888734e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.110596886755240766e-05+0.000000000000000000e+00j)  (2.261894848430445041e-06+0.000000000000000000e+00j)  (4.643670626027610513e-08+0.000000000000000000e+00j)  (3.379757363331619788e-09+0.000000000000000000e+00j)
 (-1.526526526526526428e+00+0.000000000000000000e+00j)  (-4.583773866253302853e-01-3.002747601565278757e-01j)  (1.451371943073134080e-02-2.875179160074219781e-03j)  (-1.054204423795414362e-04+3.065537357123046536e-04j)  (-9.236646883721020415e-06-2.846933930123134296e-06j)  (3.075905366235601411e-07-4.320790227627148815e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.121958784130725988e-05+0.000000000000000000e+00j)  (2.275803974158205955e-06+0.000000000000000000e+00j)  (4.717679879846141915e-08+0.000000000000000000e+00j)  (3.430978781410965004e-09+0.000000000000000000e+00j)
 (-1.516516516516516644e+00+0.000000000000000000e+00j)  (-4.595752007302262299e-01-3.030466175112184746e-01j)  (1.463591733657967908e-02-2.744907280167505938e-03j)  (-1.116096311008804120e-04+3.076870312383344665e-04j)  (-9.299469795464876545e-06-3.139582295852444025e-06j)  (3.286106602865248170e-07-4.266846735653019710e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.133468849365434625e-05+0.000000000000000000e+00j)  (2.289665245130668276e-06+0.000000000000000000e+00j)  (4.793023520868441895e-08+0.000000000000000000e+00j)  (3.484299563789707046e-09+0.000000000000000000e+00j)
 (-1.506506506506506415e+00+0.000000000000000000e+00j)  (-4.607670916505109959e-01-3.058513784444256145e-01j)  (1.475735751062691795e-02-2.611729221686419355e-03j)  (-1.178972576935713153e-04+3.087142714579590563e-04j)  (-9.354289563757483669e-06-3.440536269717689416e-06j)  (3.497907011567188425e-07-4.202307106808839204e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.145128726337458763e-05+0.000000000000000000e+00j)  (2.303479355647970695e-06+0.000000000000000000e+00j)  (4.869688239401166712e-08+0.000000000000000000e+00j)  (3.539710113685561375e-09+0.000000000000000000e+00j)
 (-1.496496496496496631e+00+0.000000000000000000e+00j)  (-4.619526722024505649e-01-3.086894445018382171e-01j)  (1.487797751899193680e-02-2.475623474415029543e-03j)  (-1.242827787229153615e-04+3.096317299938175006e-04j)  (-9.400566660557859304e-06-3.749721768850726061e-06j)  (3.710792432894938568e-07-4.126840643878290551e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156940047193748616e-05+0.000000000000000000e+00j)  (2.317247187659579673e-06+0.000000000000000000e+00j)  (4.947662995967282899e-08+0.000000000000000000e+00j)  (3.597192758842840864e-09+0.000000000000000000e+00j)
 (-1.486486486486486180e+00+0.000000000000000000e+00j)  (-4.631315430131998645e-01-3.115612198452435977e-01j)  (1.499771345166613437e-02-2.336569562590590145e-03j)  (-1.307655698150615622e-04+3.104356037679496089e-04j)  (-9.437747013291395050e-06-4.067037737163307288e-06j)  (3.924215556772538672e-07-4.040137753537496635e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.168904431278766783e-05+0.000000000000000000e+00j)  (2.330969815360703142e-06+0.000000000000000000e+00j)  (5.026939061289779099e-08+0.000000000000000000e+00j)  (3.656722010968193217e-09+0.000000000000000000e+00j)
 (-1.476476476476476396e+00+0.000000000000000000e+00j)  (-4.643032921963710091e-01-3.144671111214742965e-01j)  (1.511649991869382093e-02-2.194548103171065166e-03j)  (-1.373449212174750699e-04+3.111220112506343696e-04j)  (-9.465262897216264679e-06-4.392354372777415042e-06j)  (4.137596291523483498e-07-3.941912729575131683e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.181023484064763057e-05+0.000000000000000000e+00j)  (2.344648509615089557e-06+0.000000000000000000e+00j)  (5.107510041117878150e-08+0.000000000000000000e+00j)  (3.718264888311767391e-09+0.000000000000000000e+00j)
 (-1.466466466466466612e+00+0.000000000000000000e+00j)  (-4.654674950210322404e-01-3.174075273215092863e-01j)  (1.523427004786895647e-02-2.049540865646004833e-03j)  (-1.440200330276012635e-04+3.116869907487176961e-04j)  (-9.482533970177805383e-06-4.725511339186616241e-06j)  (4.350322344531498179e-07-3.831906600966941486e-07j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (1.193298796081113260e-05+0.000000000000000000e+00j)  (2.358284742162457387e-06+0.000000000000000000e+00j)  (5.189371886638233375e-08+0.000000000000000000e+00j)  (3.781781291913140856e-09+0.000000000000000000e+00j)
 (-1.456456456456456383e+00+0.000000000000000000e+00j)  (-4.666237135741403974e-01-3.203828796292552128e-01j)  (1.535095548403913462e-02-1.901530833391174881e-03j)  (-1.507900100719389270e-04+3.121264987542582436e-04j)  (-9.488968456677072442e-06-5.066315969013183964e-06j)  (4.561750027016633802e-07-3.709890030260358326e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.205731941841049216e-05+0.000000000000000000e+00j)  (2.371880189573306341e-06+0.000000000000000000e+00j)  (5.272522891143814017e-08+0.000000000000000000e+00j)  (3.847224425992566733e-09+0.000000000000000000e+00j)
 (-1.446446446446446599e+00+0.000000000000000000e+00j)  (-4.677714964164268463e-01-3.233935812595227777e-01j)  (1.546648639010896054e-02-1.750502266565447801e-03j)  (-1.576538564185629146e-04+3.124364083761714496e-04j)  (-9.483964487823004093e-06-5.414541470093004511e-06j)  (4.771205294574743289e-07-3.575666246116594592e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.218324478766433771e-05+0.000000000000000000e+00j)  (2.385436736905320589e-06+0.000000000000000000e+00j)  (5.356963673552319622e-08+0.000000000000000000e+00j)  (3.914541253246732701e-09+0.000000000000000000e+00j)
 (-1.436436436436436148e+00+0.000000000000000000e+00j)  (-4.689103782317696201e-01-3.264400472846954449e-01j)  (1.558079144983500787e-02-1.596440766544210453e-03j)  (-1.646104695063235605e-04+3.126125078801276916e-04j)  (-9.466911603296156386e-06-5.769925144504163498e-06j)  (4.977985034107231990e-07-3.429073992275827506e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.231077946114066070e-05+0.000000000000000000e+00j)  (2.398956481027825273e-06+0.000000000000000000e+00j)  (5.442697149293132884e-08+0.000000000000000000e+00j)  (3.983672976335377916e-09+0.000000000000000000e+00j)
 (-1.426426426426426364e+00+0.000000000000000000e+00j)  (-4.700398794700964000e-01-3.295226944495623367e-01j)  (1.569379787251633587e-02-1.439333341882664211e-03j)  (-1.716586338748265041e-04+3.126504993642000929e-04j)  (-9.437192420950011050e-06-6.132166632037637489e-06j)  (5.181358606562711980e-07-3.269990473672604501e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.243993863892158358e-05+0.000000000000000000e+00j)  (2.412441733566633762e-06+0.000000000000000000e+00j)  (5.529728489028856404e-08+0.000000000000000000e+00j)  (4.054555537570281536e-09+0.000000000000000000e+00j)
 (-1.416416416416416579e+00+0.000000000000000000e+00j)  (-4.711595059838824540e-01-3.326419409737799149e-01j)  (1.580543139967642216e-02-1.279168475796893653e-03j)  (-1.787970144799711121e-04+3.125459976001546212e-04j)  (-9.394184479047067832e-06-6.500926190486573222e-06j)  (5.380569653516524420e-07-3.098334278959140601e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.257073731776117042e-05+0.000000000000000000e+00j)  (2.425895023431780745e-06+0.000000000000000000e+00j)  (5.618065065614557534e-08+0.000000000000000000e+00j)  (4.127120129678829831e-09+0.000000000000000000e+00j)
 (-1.406406406406406351e+00+0.000000000000000000e+00j)  (-4.722687486583225791e-01-3.357982063413981200e-01j)  (1.591561631384553685e-02-1.115936195148994068e-03j)  (-1.860241495812938774e-04+3.122945290729931141e-04j)  (-9.337262255437187090e-06-6.875823026011017121e-06j)  (5.574838174027306182e-07-2.914068257310595359e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.270319028019670486e-05+0.000000000000000000e+00j)  (2.439319098891316377e-06+0.000000000000000000e+00j)  (5.707716389656693556e-08+0.000000000000000000e+00j)  (4.201293711432562525e-09+0.000000000000000000e+00j)
 (-1.396396396396396566e+00+0.000000000000000000e+00j)  (-4.733670830352720849e-01-3.389919110768722654e-01j)  (1.602427544954980465e-02-9.496281409181535522e-04j)  (-1.933384431882077695e-04+3.118915312537231003e-04j)  (-9.265799367183271044e-06-7.256433687677132123e-06j)  (5.763362876452248218e-07-2.717202326119136957e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.283731208354288268e-05+0.000000000000000000e+00j)  (2.452716929151506811e-06+0.000000000000000000e+00j)  (5.798694034016706422e-08+0.000000000000000000e+00j)  (4.276999522879777550e-09+0.000000000000000000e+00j)
 (-1.386386386386386116e+00+0.000000000000000000e+00j)  (-4.744539689310773856e-01-3.422234765069649409e-01j)  (1.613133020661670566e-02-7.802376401342050061e-04j)  (-2.007381570541431025e-04+3.113323521430764649e-04j)  (-9.179170953231474743e-06-7.642290541110217589e-06j)  (5.945323807951433068e-07-2.507796185042867995e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.297311704880592595e-05+0.000000000000000000e+00j)  (2.466091705413509911e-06+0.000000000000000000e+00j)  (5.891011547544026466e-08+0.000000000000000000e+00j)  (4.354157595846327698e-09+0.000000000000000000e+00j)
 (-1.376376376376376331e+00+0.000000000000000000e+00j)  (-4.755288500484313174e-01-3.454933245079148119e-01j)  (1.623670056591449903e-02-6.077597792503902684e-04j)  (-2.082214022092469168e-04+3.106122501264930178e-04j)  (-9.076756241731524804e-06-8.032880336980042978e-06j)  (6.119885262308545047e-07-2.285961910898170401e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.311061924952409670e-05+0.000000000000000000e+00j)  (2.479446841375670030e-06+0.000000000000000000e+00j)  (5.984684358335229824e-08+0.000000000000000000e+00j)  (4.432685256211584244e-09+0.000000000000000000e+00j)
 (-1.366366366366366547e+00+0.000000000000000000e+00j)  (-4.765911535824153278e-01-3.488018772372401544e-01j)  (1.634030510764380648e-02-4.321914789213857403e-04j)  (-2.157861300243833335e-04+3.097263941834588999e-04j)  (-8.957941302497657619e-06-8.427642890795099603e-06j)  (6.286198964426315390e-07-2.051866407078894031e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.324983250041891573e-05+0.000000000000000000e+00j)  (2.492785973154473742e-06+0.000000000000000000e+00j)  (6.079729666794232287e-08+0.000000000000000000e+00j)  (4.512497615242494308e-09+0.000000000000000000e+00j)
 (-1.356356356356356319e+00+0.000000000000000000e+00j)  (-4.776402898209120007e-01-3.521495568495137674e-01j)  (1.644206103229695418e-02-2.535315701527132725e-04j)  (-2.234301228016140047e-04+3.086698644968154104e-04j)  (-8.822121983893026421e-06-8.825969891158069914e-06j)  (6.443407527453082470e-07-1.805733680582975156e-07j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (1.339077034592906393e-05+0.000000000000000000e+00j)  (2.506112958605016810e-06+0.000000000000000000e+00j)  (6.176166328763735657e-08+0.000000000000000000e+00j)  (4.593508047914051490e-09+0.000000000000000000e+00j)
 (-1.346346346346346534e+00+0.000000000000000000e+00j)  (-4.786756517395991395e-01-3.555367851954345793e-01j)  (1.654188418441560754e-02-7.178087178177873159e-05j)  (-2.311509838888857905e-04+3.074376535103840770e-04j)  (-8.668707032104564311e-06-9.227203854271399670e-06j)  (6.590648175967214007e-07-1.547846919340771864e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.353344604855324217e-05+0.000000000000000000e+00j)  (2.519431876024852772e-06+0.000000000000000000e+00j)  (6.274014728997439259e-08+0.000000000000000000e+00j)  (4.675628656683560513e-09+0.000000000000000000e+00j)
 (-1.336336336336336084e+00+0.000000000000000000e+00j)  (-4.796966145917634927e-01-3.589639835034994508e-01j)  (1.663968907927354871e-02+1.130577307573572799e-04j)  (-2.389461273198336300e-04+3.060246674859041778e-04j)  (-8.497121389355149809e-06-9.630637243010537363e-06j)  (6.727056726017887088e-07-1.278550342389862101e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.367787257699907239e-05+0.000000000000000000e+00j)  (2.532747022229703915e-06+0.000000000000000000e+00j)  (6.373296645252371389e-08+0.000000000000000000e+00j)  (4.758770719592156944e-09+0.000000000000000000e+00j)
 (-1.326326326326326299e+00+0.000000000000000000e+00j)  (-4.807025354932005223e-01-3.624315720435526966e-01j)  (1.673538893261089858e-02+3.009792054350804522e-04j)  (-2.468127669826277533e-04+3.044257286126453559e-04j)  (-8.306809666079492289e-06-1.003551176933906614e-05j)  (6.851771810109072860e-07-9.982507955450934226e-08j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (1.382406259405647080e-05+0.000000000000000000e+00j)  (2.546062909995686476e-06+0.000000000000000000e+00j)  (6.474035103289002340e-08+0.000000000000000000e+00j)  (4.842845121853359225e-09+0.000000000000000000e+00j)
 (-1.316316316316316071e+00+0.000000000000000000e+00j)  (-4.816927530025014725e-01-3.659399697714822430e-01j)  (1.682889569356074005e-02+4.919762924526872644e-04j)  (-2.547479053258416295e-04+3.026355777256939362e-04j)  (-8.097239780474339344e-06-1.044101789918563520e-05j)  (6.963939332450470855e-07-7.074190655807937241e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.397202844428734033e-05+0.000000000000000000e+00j)  (2.559384264871211604e-06+0.000000000000000000e+00j)  (6.576254223077702251e-08+0.000000000000000000e+00j)  (4.927762770263617999e-09+0.000000000000000000e+00j)
 (-1.306306306306306286e+00+0.000000000000000000e+00j)  (-4.826665866970550889e-01-3.694895939542974239e-01j)  (1.692012008090080719e-02+6.860394219566707174e-04j)  (-2.627483216129593941e-04+3.006488776910146870e-04j)  (-7.867906757117936140e-06-1.084629457913066812e-05j)  (7.062717137006950924e-07-4.065908865915750112e-08j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (1.412178214134136059e-05+0.000000000000000000e+00j)  (2.572716021360848678e-06+0.000000000000000000e+00j)  (6.679979056527432793e-08+0.000000000000000000e+00j)  (5.013434989830757010e-09+0.000000000000000000e+00j)
 (-1.296296296296296502e+00+0.000000000000000000e+00j)  (-4.836233367451381326e-01-3.730808597748208055e-01j)  (1.700897162277220306e-02+8.831566307131597177e-04j)  (-2.708105597417000566e-04+2.984602175176296257e-04j)  (-7.618336674564011522e-06-1.125042920434968437e-05j)  (7.147279868082678440e-07-9.636761312777628209e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.427333535500005148e-05+0.000000000000000000e+00j)  (2.586063318497509701e-06+0.000000000000000000e+00j)  (6.785235417076408354e-08+0.000000000000000000e+00j)  (5.099773901996215183e-09+0.000000000000000000e+00j)
 (-1.286286286286286051e+00+0.000000000000000000e+00j)  (-4.845622834744940377e-01-3.767141799151904058e-01j)  (1.709535870000939914e-02+1.083313477820997640e-03j)  (-2.789309156491144061e-04+2.960641172592222599e-04j)  (-7.348090749930188931e-06-1.165245784721556725e-05j)  (7.216824000422224865e-07+2.225834640693760129e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.442669939780872304e-05+0.000000000000000000e+00j)  (2.599431494816146893e-06+0.000000000000000000e+00j)  (6.892049701503081208e-08+0.000000000000000000e+00j)  (5.186692783724456376e-09+0.000000000000000000e+00j)
 (-1.276276276276276267e+00+0.000000000000000000e+00j)  (-4.854826869378485732e-01-3.803899641183614011e-01j)  (1.717918859322992500e-02+1.286492959548142089e-03j)  (-2.871054243284736269e-04+2.934550337690192395e-04j)  (-7.056769546562074328e-06-1.205136576576294179e-05j)  (7.270573013100553550e-07+5.495291823953852475e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.458188521138785546e-05+0.000000000000000000e+00j)  (2.612826082753513899e-06+0.000000000000000000e+00j)  (7.000448704346426727e-08+0.000000000000000000e+00j)  (5.274106406565955998e-09+0.000000000000000000e+00j)
 (-1.266266266266266038e+00+0.000000000000000000e+00j)  (-4.863837864758492890e-01-3.841086187267774843e-01j)  (1.726036753382783132e-02+1.492675423387664069e-03j)  (-2.953298464892970508e-04+2.906273673734207546e-04j)  (-6.744017288846128491e-06-1.244608821085506403e-05j)  (7.307782678881101242e-07+8.836709726224528582e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.473890335217743976e-05+0.000000000000000000e+00j)  (2.626252802499853043e-06+0.000000000000000000e+00j)  (7.110459425359292613e-08+0.000000000000000000e+00j)  (5.361931354602868778e-09+0.000000000000000000e+00j)
 (-1.256256256256256254e+00+0.000000000000000000e+00j)  (-4.872648002779607079e-01-3.878705461973567803e-01j)  (1.733880075902834855e-02+1.701838481434175300e-03j)  (-3.035996548981138117e-04+2.875754695307879854e-04j)  (-6.409526266190389702e-06-1.283551155033523864e-05j)  (7.327746438226764329e-07+1.224145743807412216e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.489776397686909020e-05+0.000000000000000000e+00j)  (2.639717555331590688e-06+0.000000000000000000e+00j)  (7.222108870449584124e-08+0.000000000000000000e+00j)  (5.450086319944845138e-09+0.000000000000000000e+00j)
 (-1.246246246246246470e+00+0.000000000000000000e+00j)  (-4.881249249418961877e-01-3.916761445919310636e-01j)  (1.741439257115734787e-02+1.913956923195797230e-03j)  (-3.119100204433242120e-04+2.842936515425977298e-04j)  (-6.053041306113788735e-06-1.321847472772083950e-05j)  (7.329800824837565793e-07+1.570027204250272196e-07j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (1.505847682719434051e-05+0.000000000000000000e+00j)  (2.653226416456570629e-06+0.000000000000000000e+00j)  (7.335423846610906153e-08+0.000000000000000000e+00j)  (5.538492374206464857e-09+0.000000000000000000e+00j)
 (-1.236236236236236019e+00+0.000000000000000000e+00j)  (-4.889633350322166727e-01-3.955258070422547068e-01j)  (1.748704640128202412e-02+2.129002627960065955e-03j)  (-3.202557979744941291e-04+2.807761943845362958e-04j)  (-5.674364294277056545e-06-1.359377107204414256e-05j)  (7.313330907444708731e-07+1.920327632247261759e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.522105121414695270e-05+0.000000000000000000e+00j)  (2.666785627414181838e-06+0.000000000000000000e+00j)  (7.450430751403366211e-08+0.000000000000000000e+00j)  (5.627073214151706883e-09+0.000000000000000000e+00j)
 (-1.226226226226226235e+00+0.000000000000000000e+00j)  (-4.897791826387782876e-01-3.994199211886853007e-01j)  (1.755666487738073711e-02+2.346944476851147224e-03j)  (-3.286315119730321842e-04+2.770173597248777142e-04j)  (-5.273358717192562191e-06-1.396015047430464588e-05j)  (7.277775710676779318e-07+2.274000107494364293e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.538549600175167029e-05+0.000000000000000000e+00j)  (2.680401588054533288e-06+0.000000000000000000e+00j)  (7.567155357581564190e-08+0.000000000000000000e+00j)  (5.715755379479016643e-09+0.000000000000000000e+00j)
 (-1.216216216216216006e+00+0.000000000000000000e+00j)  (-4.905715969357690165e-01-4.033588685916323913e-01j)  (1.762314989720643876e-02+2.567748264715793028e-03j)  (-3.370313421187315166e-04+2.730114021969340474e-04j)  (-4.849954201264519424e-06-1.431632194462167435e-05j)  (7.222633576142376000e-07+2.629941210882350197e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.555181958995583997e-05+0.000000000000000000e+00j)  (2.694080848142761209e-06+0.000000000000000000e+00j)  (7.685622593549624014e-08+0.000000000000000000e+00j)  (5.804468440532008650e-09+0.000000000000000000e+00j)
 (-1.206206206206206222e+00+0.000000000000000000e+00j)  (-4.913396837421317165e-01-4.073430241148461306e-01j)  (1.768640270600307582e-02+2.791376611998508221e-03j)  (-3.454491088239340819e-04+2.687525829911667128e-04j)  (-4.404151019771720281e-06-1.466095656258223487e-05j)  (7.147467423480065088e-07+2.986994197097852388e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.572002989703466205e-05+0.000000000000000000e+00j)  (2.707830098620973254e-06+0.000000000000000000e+00j)  (7.805856320382458282e-08+0.000000000000000000e+00j)  (5.893145153583224165e-09+0.000000000000000000e+00j)
 (-1.196196196196196437e+00+0.000000000000000000e+00j)  (-4.920825250842324472e-01-4.113727552796218601e-01j)  (1.774632397924061356e-02+3.017788876768823323e-03j)  (-3.538782588150680259e-04+2.642351848306373745e-04j)  (-3.936024537421394289e-06-1.499269083145812786e-05j)  (7.051909870016050850e-07+3.343952640944625990e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.589013434105730990e-05+0.000000000000000000e+00j)  (2.721656162557071263e-06+0.000000000000000000e+00j)  (7.927879106240668856e-08+0.000000000000000000e+00j)  (5.981721581267332004e-09+0.000000000000000000e+00j)
 (-1.186186186186185987e+00+0.000000000000000000e+00j)  (-4.927991787616984865e-01-4.154484215889762133e-01j)  (1.780281391053313914e-02+3.246941067083255333e-03j)  (-3.623118508493408337e-04+2.594535283911654413e-04j)  (-3.445729560206033535e-06-1.531013044490398074e-05j)  (6.935668166897205327e-07+3.699564554641283851e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.606213982074859665e-05+0.000000000000000000e+00j)  (2.735565985817024129e-06+0.000000000000000000e+00j)  (8.051711999077126253e-08+0.000000000000000000e+00j)  (6.070137175713559309e-09+0.000000000000000000e+00j)
 (-1.176176176176176202e+00+0.000000000000000000e+00j)  (-4.934886779174195159e-01-4.195703738208528266e-01j)  (1.785577230490235229e-02+3.478785753875133623e-03j)  (-3.707425416624699453e-04+2.544019902243193905e-04j)  (-2.933504556505252149e-06-1.561185447245784036e-05j)  (6.798528909115548791e-07+4.052536969576135413e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.623605269531178637e-05+0.000000000000000000e+00j)  (2.749566627481541688e-06+0.000000000000000000e+00j)  (8.177374298632090331e-08+0.000000000000000000e+00j)  (6.158334822021377269e-09+0.000000000000000000e+00j)
 (-1.166166166166165974e+00+0.000000000000000000e+00j)  (-4.941500306127734610e-01-4.237389532894084154e-01j)  (1.790509867755415291e-02+3.713271984578594628e-03j)  (-3.791625722520915783e-04+2.490750222373825317e-04j)  (-2.399675713717483458e-06-1.589641996764508682e-05j)  (6.640362476745751338e-07+4.401540972140321692e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.641187876350729701e-05+0.000000000000000000e+00j)  (2.763665250028821406e-06+0.000000000000000000e+00j)  (8.304883328803497755e-08+0.000000000000000000e+00j)  (6.246260839845895338e-09+0.000000000000000000e+00j)
 (-1.156156156156156189e+00+0.000000000000000000e+00j)  (-4.947822194092175163e-01-4.279544910734270902e-01j)  (1.795069235833142776e-02+3.950345197711275375e-03j)  (-3.875637546093549856e-04+2.434671727798641246e-04j)  (-1.844660793208285475e-06-1.616236699972697013e-05j)  (6.461127164982832369e-07+4.745217179343192935e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.658962324168638158e-05+0.000000000000000000e+00j)  (2.777869109303722909e-06+0.000000000000000000e+00j)  (8.434254211581084029e-08+0.000000000000000000e+00j)  (6.333864941127101380e-09+0.000000000000000000e+00j)
 (-1.146146146146146405e+00+0.000000000000000000e+00j)  (-4.953842009574599969e-01-4.322173072109192216e-01j)  (1.799245260200126734e-02+4.189947138654104113e-03j)  (-3.959374590205202299e-04+2.375731093804050531e-04j)  (-1.268972745047670344e-06-1.640822410716817603e-05j)  (6.260872961202152585e-07+5.082181635986730279e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.676929074088191925e-05+0.000000000000000000e+00j)  (2.792185544271168492e-06+0.000000000000000000e+00j)  (8.565499643804013109e-08+0.000000000000000000e+00j)  (6.421100142317442323e-09+0.000000000000000000e+00j)
 (-1.136136136136135955e+00+0.000000000000000000e+00j)  (-4.959549055955097541e-01-4.365277098589553373e-01j)  (1.803027870454468676e-02+4.432015776881710091e-03j)  (-4.042746020682300547e-04+2.313876431715217912e-04j)  (-6.732230429063972640e-07-1.663251416770561384e-05j)  (6.039744928268840091e-07+5.411032111271181478e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.695088524274960322e-05+0.000000000000000000e+00j)  (2.806621966564243592e-06+0.000000000000000000e+00j)  (8.698629678125519809e-08+0.000000000000000000e+00j)  (6.507922629886830868e-09+0.000000000000000000e+00j)
 (-1.126126126126126170e+00+0.000000000000000000e+00j)  (-4.964932369569885484e-01-4.408859944178057377e-01j)  (1.806407012559382505e-02+4.676485224918890994e-03j)  (-4.125656354708397318e-04+2.249057550323205082e-04j)  (-5.812469861519817905e-08-1.683376067651032269e-05j)  (5.797986154700432479e-07+5.730354768851954892e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.713441007450242662e-05+0.000000000000000000e+00j)  (2.821185849814210846e-06+0.000000000000000000e+00j)  (8.833651509631887565e-08+0.000000000000000000e+00j)  (6.594291578416274199e-09+0.000000000000000000e+00j)
 (-1.116116116116115942e+00+0.000000000000000000e+00j)  (-4.969980715911737623e-01-4.452924426184598494e-01j)  (1.809372661718264622e-02+4.923285659310487616e-03j)  (-4.208005359063565461e-04+2.181226234707658558e-04j)  (5.755050847117974182e-07-1.701049442036157010e-05j)  (5.535940234023276314e-07+6.038731180623196565e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.731986788265219349e-05+0.000000000000000000e+00j)  (2.835884718748616687e-06+0.000000000000000000e+00j)  (8.970569269640639227e-08+0.000000000000000000e+00j)  (6.680168921191048935e-09+0.000000000000000000e+00j)
 (-1.106106106106106157e+00+0.000000000000000000e+00j)  (-4.974682585963391412e-01-4.497473215726179863e-01j)  (1.811914835894792158e-02+5.172343243915696054e-03j)  (-4.289687959755748435e-04+2.110336542580504163e-04j)  (1.226742662398156102e-06-1.716126053201599526e-05j)  (5.254053237759984539e-07+6.334745650880587197e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.750726060550182573e-05+0.000000000000000000e+00j)  (2.850726138032134978e-06+0.000000000000000000e+00j)  (9.109383828272026454e-08+0.000000000000000000e+00j)  (6.765519073874658140e-09+0.000000000000000000e+00j)
 (-1.096096096096096373e+00+0.000000000000000000e+00j)  (-4.979026192680468532e-01-4.542508827842727803e-01j)  (1.814023609992826414e-02+5.423580055856401863e-03j)  (-4.370594164663493125e-04+2.036345118168725842e-04j)  (1.894556142184612498e-06-1.728462590504670023e-05j)  (4.952875148917765809e-07+6.616992814067640562e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.769658944438606696e-05+0.000000000000000000e+00j)  (2.865717700818203528e-06+0.000000000000000000e+00j)  (9.250092607446981174e-08+0.000000000000000000e+00j)  (6.850308612633972102e-09+0.000000000000000000e+00j)
 (-1.086086086086085922e+00+0.000000000000000000e+00j)  (-4.982999467641523461e-01-4.588033611220168062e-01j)  (1.815689130709245008e-02+5.676914014466511241e-03j)  (-4.450609000884373748e-04+1.959211523545245550e-04j)  (2.577804063537204954e-06-1.737918694542643191e-05j)  (4.633060725604184676e-07+6.884085466057157235e-07j)  (5.233641528945916812e-17+0.000000000000000000e+00j)  (1.788785483360959885e-05+0.000000000000000000e+00j)  (2.880867016971218158e-06+0.000000000000000000e+00j)  (9.392689405964729638e-08+0.000000000000000000e+00j)  (6.934505908866248936e-09+0.000000000000000000e+00j)
 (-1.076076076076076138e+00+0.000000000000000000e+00j)  (-4.986590057883772964e-01-4.634049737512455081e-01j)  (1.816901632072692382e-02+5.932258813616195399e-03j)  (-4.529612468546422932e-04+1.878898587187907395e-04j)  (3.275234602662169222e-06-1.744357763201831996e-05j)  (4.295369767458977518e-07+7.134662585901367752e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.808105640902832239e-05+0.000000000000000000e+00j)  (2.896181700908411506e-06+0.000000000000000000e+00j)  (9.537164238362695284e-08+0.000000000000000000e+00j)  (7.018080723565611793e-09+0.000000000000000000e+00j)
 (-1.066066066066065909e+00+0.000000000000000000e+00j)  (-4.989785322944191304e-01-4.680559190254692803e-01j)  (1.817651451678823846e-02+6.189523857800477945e-03j)  (-4.607479512902369709e-04+1.795372769415433053e-04j)  (3.985485342529687586e-06-1.747647785394625895e-05j)  (3.940666760923010150e-07+7.367397502218312167e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (1.827619297515665966e-05+0.000000000000000000e+00j)  (2.911669359007782463e-06+0.000000000000000000e+00j)  (9.683503189206999331e-08+0.000000000000000000e+00j)  (7.101003765234228914e-09+0.000000000000000000e+00j)
 (-1.056056056056056125e+00+0.000000000000000000e+00j)  (-4.992572332126653523e-01-4.727563753359740883e-01j)  (1.817929047633727591e-02+6.448614202407897816e-03j)  (-4.684080016574068694e-04+1.708604544204314060e-04j)  (4.707083645735131498e-06-1.747662198861296156e-05j)  (3.569919882958293613e-07+7.581006155904966310e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.847326247091532014e-05+0.000000000000000000e+00j)  (2.927337576518293374e-06+0.000000000000000000e+00j)  (9.831688284455277023e-08+0.000000000000000000e+00j)  (7.183246216147307965e-09+0.000000000000000000e+00j)
 (-1.046046046046046341e+00+0.000000000000000000e+00j)  (-4.994937862017027053e-01-4.775064999191396264e-01j)  (1.817725016213186592e-02+6.709430498610083511e-03j)  (-4.759278813862145678e-04+1.618568796732651829e-04j)  (5.438447666146934171e-06-1.744280767991421505e-05j)  (3.184199346639200816e-07+7.774255408685356876e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (1.867226193377124278e-05+0.000000000000000000e+00j)  (2.943193903905925086e-06+0.000000000000000000e+00j)  (9.981697381425268721e-08+0.000000000000000000e+00j)  (7.264779232653512164e-09+0.000000000000000000e+00j)
 (-1.036036036036035890e+00+0.000000000000000000e+00j)  (-4.996868394269161628e-01-4.823064276207626455e-01j)  (1.817030110246182703e-02+6.971868943327984292e-03j)  (-4.832935729063658845e-04+1.525245235836717990e-04j)  (6.177888032977778797e-06-1.737390477202500246e-05j)  (2.784675076039236793e-07+7.945971345148527389e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.887318746236469642e-05+0.000000000000000000e+00j)  (2.959245842565068845e-06+0.000000000000000000e+00j)  (1.013350407885832799e-07+0.000000000000000000e+00j)  (7.345573426047349782e-09+0.000000000000000000e+00j)
 (-1.026026026026026106e+00+0.000000000000000000e+00j)  (-4.998350113685953722e-01-4.871562696168065809e-01j)  (1.815835258227737128e-02+7.235821234768805010e-03j)  (-4.904905640767193630e-04+1.428618820388212539e-04j)  (6.923610238179024814e-06-1.726886435002147611e-05j)  (2.372613701997749060e-07+8.095047514398690981e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.907603417760683195e-05+0.000000000000000000e+00j)  (2.975500829816719834e-06+0.000000000000000000e+00j)  (1.028707764837676376e-07+0.000000000000000000e+00j)  (7.425598331329095905e-09+0.000000000000000000e+00j)
 (-1.016016016016015877e+00+0.000000000000000000e+00j)  (-4.999368906620860198e-01-4.920561120900728835e-01j)  (1.814131584165181929e-02+7.501174534035698685e-03j)  (-4.975038574097440580e-04+1.328680198419953588e-04j)  (7.673717754877533472e-06-1.712672783463276138e-05j)  (1.949374874639910565e-07+8.220453056261334727e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.928079618214352130e-05+0.000000000000000000e+00j)  (2.991966223128723895e-06+0.000000000000000000e+00j)  (1.044238298853328234e-07+0.000000000000000000e+00j)  (7.504821871884252913e-09+0.000000000000000000e+00j)
 (-1.006006006006006093e+00+0.000000000000000000e+00j)  (-4.999910359726417730e-01-4.970060148623573482e-01j)  (1.811910428159214589e-02+7.767811433354286817e-03j)  (-5.043179822884019886e-04+1.225426157634457733e-04j)  (8.426215910947055054e-06-1.694663607458428658e-05j)  (1.516406892912278320e-07+8.321240656143858106e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.948746651806277877e-05+0.000000000000000000e+00j)  (3.008649283469283812e-06+0.000000000000000000e+00j)  (1.059938060241499288e-07+0.000000000000000000e+00j)  (7.583209828713295105e-09+0.000000000000000000e+00j)
 (-9.959959959959963083e-01+0.000000000000000000e+00j)  (-4.999959759077597932e-01-5.020060099817607036e-01j)  (1.809163367718585186e-02+8.035609931468394584e-03j)  (-5.109170103700678154e-04+1.118860085733435383e-04j)  (9.179016537753420426e-06-1.672783837637973380e-05j)  (1.075241655841932704e-07+8.396554272164216535e-07j)  (5.233641528945916812e-17+0.000000000000000000e+00j)  (1.969603712313892617e-05+0.000000000000000000e+00j)  (3.025557157738955572e-06+0.000000000000000000e+00j)  (1.075802659961793652e-07+0.000000000000000000e+00j)  (7.660725323340365119e-09+0.000000000000000000e+00j)
 (-9.859859859859859688e-01+0.000000000000000000e+00j)  (-4.999502089699048857e-01-5.070561002649086602e-01j)  (1.805882239805180547e-02+8.304443416797483574e-03j)  (-5.172845743694643329e-04+1.008992438799473623e-04j)  (9.929943409610908771e-06-1.646970140800874569e-05j)  (6.274889447195336538e-08+8.445636578002954870e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.990649878515942436e-05+0.000000000000000000e+00j)  (3.042696860199562385e-06+0.000000000000000000e+00j)  (1.091827272309314840e-07+0.000000000000000000e+00j)  (7.737328323858658757e-09+0.000000000000000000e+00j)
 (-9.759759759759761844e-01+0.000000000000000000e+00j)  (-4.998522035526571372e-01-5.121562577939532401e-01j)  (1.802059163602831929e-02+8.574180658963001175e-03j)  (-5.234038904062974975e-04+8.958412157516852659e-05j)  (1.067673848457006423e-05-1.617171790999502332e-05j)  (1.748300498985136744e-08+8.467836065140449406e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.011884109475358802e-05+0.000000000000000000e+00j)  (3.060075252847299496e-06+0.000000000000000000e+00j)  (1.108006640119228220e-07+0.000000000000000000e+00j)  (7.812975183788929824e-09+0.000000000000000000e+00j)
 (-9.659659659659658448e-01+0.000000000000000000e+00j)  (-4.997003979834400700e-01-5.173064223683488949e-01j)  (1.797686563998923334e-02+8.844685809317690689e-03j)  (-5.292577840967088850e-04+7.794324366822491588e-05j)  (1.141706895182991870e-05-1.583351514447410127e-05j)  (-2.809892396157159545e-08+8.462613748642943307e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.033305239636216491e-05+0.000000000000000000e+00j)  (3.077699024675756576e-06+0.000000000000000000e+00j)  (1.124335082490507961e-07+0.000000000000000000e+00j)  (7.887618223434314559e-09+0.000000000000000000e+00j)
 (-9.559559559559560604e-01+0.000000000000000000e+00j)  (-4.994932006161172389e-01-5.225064999115195397e-01j)  (1.792757195766997089e-02+9.115818411142109431e-03j)  (-5.348287205584803918e-04+6.598006226626790857e-05j)  (1.214853508535138985e-05-1.545486301066941893e-05j)  (-7.381662611715458119e-08+8.429549421522838661e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.054911973749735512e-05+0.000000000000000000e+00j)  (3.095574669784149189e-06+0.000000000000000000e+00j)  (1.140806505002490314e-07+0.000000000000000000e+00j)  (7.961205363290541914e-09+0.000000000000000000e+00j)
 (-9.459459459459457209e-01+0.000000000000000000e+00j)  (-4.992289899768697636e-01-5.277563608326909517e-01j)  (1.787264168430936426e-02+9.387433420183333155e-03j)  (-5.400988384881097058e-04+5.369892743902890186e-05j)  (1.286867889716126081e-05-1.503568175322291035e-05j)  (-1.194849691072765715e-07+8.368347403829648758e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.076702881641488086e-05+0.000000000000000000e+00j)  (3.113708464302399802e-06+0.000000000000000000e+00j)  (1.157414412371089822e-07+0.000000000000000000e+00j)  (8.033679818745689311e-09+0.000000000000000000e+00j)
 (-9.359359359359359365e-01+0.000000000000000000e+00j)  (-4.989061149668897466e-01-5.330558383443024795e-01j)  (1.781200971790192558e-02+9.659381236247405189e-03j)  (-5.450499884552933430e-04+4.110513468262188050e-05j)  (1.357499357742374130e-05-1.457604918843877577e-05j)  (-1.649148313461879114e-07+8.278841734082237396e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.098676392797190474e-05+0.000000000000000000e+00j)  (3.132106442114417545e-06+0.000000000000000000e+00j)  (1.174151923456650711e-07+0.000000000000000000e+00j)  (8.104979864836860528e-09+0.000000000000000000e+00j)
 (-9.259259259259261521e-01+0.000000000000000000e+00j)  (-4.985228951255538665e-01-5.384047267355981381e-01j)  (1.774561502079070180e-02+9.931507746568396522e-03j)  (-5.496637755442594945e-04+2.820497167592292287e-05j)  (1.426493370162797473e-05-1.407620737260351020e-05j)  (-2.099140309941927052e-07+8.161000752375568118e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.120830790773071232e-05+0.000000000000000000e+00j)  (3.150774369376583287e-06+0.000000000000000000e+00j)  (1.191011788510954622e-07+0.000000000000000000e+00j)  (8.175038679167803201e-09+0.000000000000000000e+00j)
 (-9.159159159159158126e-01+0.000000000000000000e+00j)  (-4.980776209578547942e-01-5.438027796031661421e-01j)  (1.767340088728870662e-02+1.020365438169733296e-02j)  (-5.539216064533511582e-04+1.500576400176030158e-05j)  (1.493592617825689948e-05-1.353656863622793346e-05j)  (-2.542883030255027535e-07+8.014931026489145235e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (2.143164207467105495e-05+0.000000000000000000e+00j)  (3.169717717846181799e-06+0.000000000000000000e+00j)  (1.207986408521306956e-07+0.000000000000000000e+00j)  (8.243784270320010162e-09+0.000000000000000000e+00j)
 (-9.059059059059060282e-01+0.000000000000000000e+00j)  (-4.975685543299875890e-01-5.492497080394005415e-01j)  (1.759531521695194278e-02+1.047565818467450713e-02j)  (-5.578047411444817926e-04+1.515919484313430902e-06j)  (1.558538190309588243e-05-1.295772090834841988e-05j)  (-2.978423200292367423e-07+7.840880574582609393e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.165674617198555882e-05+0.000000000000000000e+00j)  (3.188941637055125568e-06+0.000000000000000000e+00j)  (1.225067856483575188e-07+0.000000000000000000e+00j)  (8.311139498134451862e-09+0.000000000000000000e+00j)
 (-8.958958958958956886e-01+0.000000000000000000e+00j)  (-4.969939289371025914e-01-5.547451787800733447e-01j)  (1.751131079309375255e-02+1.074735189426342247e-02j)  (-5.612943491107799405e-04-1.225502922558733350e-05j)  (1.621070807895785571e-05-1.234043225595530689e-05j)  (-3.403807519768727276e-07+7.639241340571745006e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.188359830649034356e-05+0.000000000000000000e+00j)  (3.208450925369629542e-06+0.000000000000000000e+00j)  (1.242247900408563115e-07+0.000000000000000000e+00j)  (8.377022191226244101e-09+0.000000000000000000e+00j)
 (-8.858858858858859042e-01+0.000000000000000000e+00j)  (-4.963519508473377417e-01-5.602888123124184494e-01j)  (1.742134556603436649e-02+1.101856404303190422e-02j)  (-5.643715703060398414e-04-2.629638420456320767e-05j)  (1.680932115210384011e-05-1.168565456522875313e-05j)  (-3.817093598048712460e-07+7.410550881032068509e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.211217488648039005e-05+0.000000000000000000e+00j)  (3.228250000017015587e-06+0.000000000000000000e+00j)  (1.259518027848369970e-07+0.000000000000000000e+00j)  (8.441345365947386441e-09+0.000000000000000000e+00j)
 (-8.758758758758761198e-01+0.000000000000000000e+00j)  (-4.956407991263453994e-01-5.658801809453930520e-01j)  (1.732538294054133607e-02+1.128911907108062253e-02j)  (-5.670175807517062287e-04-4.059624435491907983e-05j)  (1.737866030907453049e-05-1.099452629359043779e-05j)  (-4.216361172866350017e-07+7.155493225482680691e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.234245055801699950e-05+0.000000000000000000e+00j)  (3.248342866163666409e-06+0.000000000000000000e+00j)  (1.276869471706862082e-07+0.000000000000000000e+00j)  (8.504017549808229145e-09+0.000000000000000000e+00j)
 (-8.658658658658657803e-01+0.000000000000000000e+00j)  (-4.948586265466210499e-01-5.715188068440167912e-01j)  (1.722339206683964202e-02+1.155883745622184565e-02j)  (-5.692136628073587480e-04-5.514147046781344238e-05j)  (1.791620147008948831e-05-1.026837422463080355e-05j)  (-4.599723553029315679e-07+6.874898875151254535e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.257439814009501406e-05+0.000000000000000000e+00j)  (3.268733085149324910e-06+0.000000000000000000e+00j)  (1.294293237081533930e-07+0.000000000000000000e+00j)  (8.564943211142178462e-09+0.000000000000000000e+00j)
 (-8.558558558558559959e-01+0.000000000000000000e+00j)  (-4.940035603860208346e-01-5.772041600299820940e-01j)  (1.711534813448390563e-02+1.182753586140958268e-02j)  (-5.709412800578861098e-04-6.991765368631337307e-05j)  (1.841947170766297561e-05-9.508714161784691458e-06j)  (-4.965339222642566501e-07+6.569743908840784385e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.280798855819544374e-05+0.000000000000000000e+00j)  (3.289423742017136481e-06+0.000000000000000000e+00j)  (1.311780128876004543e-07+0.000000000000000000e+00j)  (8.624023295521648280e-09+0.000000000000000000e+00j)
 (-8.458458458458456564e-01+0.000000000000000000e+00j)  (-4.930737033199261710e-01-5.829356563510134093e-01j)  (1.700123266833060073e-02+1.209502730022795312e-02j)  (-5.721821567361508234e-04-8.490908781552089675e-05j)  (1.888606401174267542e-05-8.717250501224945130e-06j)  (-5.311423540931849461e-07+6.241148168289395242e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.304319077700134655e-05+0.000000000000000000e+00j)  (3.310417412480582514e-06+0.000000000000000000e+00j)  (1.329320779909546217e-07+0.000000000000000000e+00j)  (8.681155868192731793e-09+0.000000000000000000e+00j)
 (-8.358358358358358720e-01+0.000000000000000000e+00j)  (-4.920671344115770118e-01-5.887126554217549934e-01j)  (1.688103382574328293e-02+1.236112132121987631e-02j)  (-5.729183615627336974e-04-1.000987459366785173e-04j)  (1.931365231549919312e-05-7.895874629801570411e-06j)  (-5.636260468383043013e-07+5.890372499497800677e-07j)  (5.233641528945916812e-17+0.000000000000000000e+00j)  (2.327997173168497091e-05+0.000000000000000000e+00j)  (3.331716129499581057e-06+0.000000000000000000e+00j)  (1.346905679248074752e-07+0.000000000000000000e+00j)  (8.736236860569554887e-09+0.000000000000000000e+00j)
 (-8.258258258258260875e-01+0.000000000000000000e+00j)  (-4.909819102051320994e-01-5.945344585393051995e-01j)  (1.675474669410035797e-02+1.262562421184252118e-02j)  (-5.731323958450717420e-04-1.154682617893900787e-04j)  (1.970000668905228425e-05-7.046662100024855299e-06j)  (-5.938214246668411239e-07+5.518815030874407880e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.351829625851800678e-05+0.000000000000000000e+00j)  (3.353321349649437932e-06+0.000000000000000000e+00j)  (1.364525200482957708e-07+0.000000000000000000e+00j)  (8.789160917654704568e-09+0.000000000000000000e+00j)
 (-8.158158158158157480e-01+0.000000000000000000e+00j)  (-4.898160659260533123e-01-6.004003065768434011e-01j)  (1.662237358756665437e-02+1.288833922279824899e-02j)  (-5.728072856373519258e-04-1.309979163904038740e-04j)  (2.004300860189600454e-05-6.171868541035197883e-06j)  (-6.215740956698587000e-07+5.128006473770540733e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.375812702459848319e-05+0.000000000000000000e+00j)  (3.375233919487605743e-06+0.000000000000000000e+00j)  (1.382169629684475439e-07+0.000000000000000000e+00j)  (8.839822342141079948e-09+0.000000000000000000e+00j)
 (-8.058058058058059636e-01+0.000000000000000000e+00j)  (-4.885676167934164815e-01-6.063093778591589489e-01j)  (1.648392434201945839e-02+1.314906681347381007e-02j)  (-5.719266777193502023e-04-1.466666303584936691e-04j)  (2.034066614874805581e-05-5.273924272219495437e-06j)  (-6.467399876159856382e-07+4.719604436060445211e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.399942445678926776e-05+0.000000000000000000e+00j)  (3.397454042137320581e-06+0.000000000000000000e+00j)  (1.399829192771245775e-07+0.000000000000000000e+00j)  (8.888116129930124785e-09+0.000000000000000000e+00j)
 (-7.957957957957956241e-01+0.000000000000000000e+00j)  (-4.872345594487450526e-01-6.122607860242722522e-01j)  (1.633941660690990325e-02+1.340760491917729336e-02j)  (-5.704749391077015017e-04-1.624519624127253943e-04j)  (2.059112912801605284e-05-4.355427594630165181e-06j)  (-6.691864555075143789e-07+4.295386744902833968e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.424214667031611317e-05+0.000000000000000000e+00j)  (3.419981244317691157e-06+0.000000000000000000e+00j)  (1.417494082047012135e-07+0.000000000000000000e+00j)  (8.933939090822204029e-09+0.000000000000000000e+00j)
 (-7.857857857857858397e-01+0.000000000000000000e+00j)  (-4.858148735059402701e-01-6.182535778757125566e-01j)  (1.618887613275062087e-02+1.366374924082321834e-02j)  (-5.684372597670170118e-04-1.783301145052598562e-04j)  (2.079270385717909401e-05-3.419136744575804419e-06j)  (-6.887933525335193707e-07+3.857243780728313751e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.448624939697161319e-05+0.000000000000000000e+00j)  (3.442814344070025733e-06+0.000000000000000000e+00j)  (1.435154481674736955e-07+0.000000000000000000e+00j)  (8.977191047300607346e-09+0.000000000000000000e+00j)
 (-7.757757757757760553e-01+0.000000000000000000e+00j)  (-4.843065232268211062e-01-6.242867312304439809e-01j)  (1.603233705282434279e-02+1.391729355766167624e-02j)  (-5.657997581410924076e-04-1.942759440399608611e-04j)  (2.094386760517764868e-05-2.467960503680124579e-06j)  (-7.054540557793667139e-07+3.407169830856304889e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.473168591323504818e-05+0.000000000000000000e+00j)  (3.465951419428436884e-06+0.000000000000000000e+00j)  (1.452800591880168994e-07+0.000000000000000000e+00j)  (9.017776103532572263e-09+0.000000000000000000e+00j)
 (-7.657657657657657158e-01+0.000000000000000000e+00j)  (-4.827074593267164926e-01-6.303591527678298334e-01j)  (1.586984215761052044e-02+1.416803006358830289e-02j)  (-5.625495890760125487e-04-2.102629836137315754e-04j)  (2.104328251851735087e-05-1.504947470288097101e-06j)  (-7.190764378496165003e-07+2.947253477991949105e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.497840696841711997e-05+0.000000000000000000e+00j)  (3.489389778301023627e-06+0.000000000000000000e+00j)  (1.470422651702671046e-07+0.000000000000000000e+00j)  (9.055603976011330106e-09+0.000000000000000000e+00j)
 (-7.557557557557559313e-01+0.000000000000000000e+00j)  (-4.810156209144491601e-01-6.364696758854763159e-01j)  (1.570144316031539880e-02+1.441574972749085429e-02j)  (-5.586750536586068683e-04-2.262634686988996635e-04j)  (2.108980891524966160e-05-5.332740082917847355e-07j)  (-7.295837753970162881e-07+2.479667046199557733e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.522636071319381013e-05+0.000000000000000000e+00j)  (3.513125929828708887e-06+0.000000000000000000e+00j)  (1.488010960136944194e-07+0.000000000000000000e+00j)  (9.090591376621242734e-09+0.000000000000000000e+00j)
 (-7.457457457457455918e-01+0.000000000000000000e+00j)  (-4.792289375709098964e-01-6.426170585682404734e-01j)  (1.552720095181320606e-02+1.466024267802518155e-02j)  (-5.541657104445754742e-04-2.422483736615643117e-04j)  (2.108251781945093208e-05+4.437690988187350783e-07j)  (-7.369155854332046075e-07+2.006655134806958417e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.547549262853777128e-05+0.000000000000000000e+00j)  (3.537155557489324819e-06+0.000000000000000000e+00j)  (1.505555895542460891e-07+0.000000000000000000e+00j)  (9.122663438325943223e-09+0.000000000000000000e+00j)
 (-7.357357357357358074e-01+0.000000000000000000e+00j)  (-4.773453315702633759e-01-6.487999812771334529e-01j)  (1.534718584318703165e-02+1.490129861309310612e-02j)  (-5.490124875020512950e-04-2.581874564826320759e-04j)  (2.102070260830401146e-05+1.422791248653511725e-06j)  (-7.410283802335441479e-07+1.530522279079214500e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.572574545570047280e-05+0.000000000000000000e+00j)  (3.561473494224891803e-06+0.000000000000000000e+00j)  (1.523047933230319259e-07+0.000000000000000000e+00j)  (9.151755173111312524e-09+0.000000000000000000e+00j)
 (-7.257257257257260230e-01+0.000000000000000000e+00j)  (-4.753627202476197744e-01-6.550170448653407362e-01j)  (1.516147779397547003e-02+1.513870723421640967e-02j)  (-5.432077946483091554e-04-2.740493125149847070e-04j)  (2.090388964450982744e-05+2.400317822759665923e-06j)  (-7.418963316530812202e-07+1.053619785377568664e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.597705912698883984e-05+0.000000000000000000e+00j)  (3.586073699846154416e-06+0.000000000000000000e+00j)  (1.540477661167799847e-07+0.000000000000000000e+00j)  (9.177812951283887171e-09+0.000000000000000000e+00j)
 (-7.157157157157156835e-01+0.000000000000000000e+00j)  (-4.732790185167761732e-01-6.612667685290340991e-01j)  (1.497016662413134039e-02+1.537225870586303271e-02j)  (-5.367456352102614910e-04-2.898014375718875363e-04j)  (2.073184776857706822e-05+3.372807126074009439e-06j)  (-7.395118357490416331e-07+5.783317978916472164e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.622937069814778202e-05+0.000000000000000000e+00j)  (3.610949240994708821e-06+0.000000000000000000e+00j)  (1.557835793780684133e-07+0.000000000000000000e+00j)  (9.200795990637217381e-09+0.000000000000000000e+00j)
 (-7.057057057057058991e-01+0.000000000000000000e+00j)  (-4.710921415413511504e-01-6.675475878011485342e-01j)  (1.477335220761465465e-02+1.560174413966612141e-02j)  (-5.296217165940093679e-04-3.054103005979227382e-04j)  (2.050459652863726635e-05+4.336668384395062945e-06j)  (-7.338859687722034107e-07+1.070606638334215381e-08j)  (5.233641528945916812e-17+0.000000000000000000e+00j)  (2.648261428219714212e-05+0.000000000000000000e+00j)  (3.636092273906702220e-06+0.000000000000000000e+00j)  (1.575113183864404143e-07+0.000000000000000000e+00j)  (9.220677843406314401e-09+0.000000000000000000e+00j)
 (-6.956956956956955596e-01+0.000000000000000000e+00j)  (-4.688000075623249829e-01-6.738578525967809929e-01j)  (1.457114464545185631e-02+1.582695610332490385e-02j)  (-5.218335589057712491e-04-3.208414261249940011e-04j)  (2.022241302985283286e-05+5.288280708113757105e-06j)  (-7.250488258541910342e-07-3.577883258359417805e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.673672098538492264e-05+0.000000000000000000e+00j)  (3.661494030231454459e-06+0.000000000000000000e+00j)  (1.592300832650077708e-07+0.000000000000000000e+00j)  (9.237447868247083108e-09+0.000000000000000000e+00j)
 (-6.856856856856857751e-01+0.000000000000000000e+00j)  (-4.664005408846353951e-01-6.801958253193440829e-01j)  (1.436366441603175240e-02+1.604768915382926917e-02j)  (-5.133806008251068104e-04-3.360594866613542705e-04j)  (1.988583729132016671e-05+6.224012917335363418e-06j)  (-7.130497340928208188e-07-8.138227326012155966e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.699161884544505537e-05+0.000000000000000000e+00j)  (3.687144806130437499e-06+0.000000000000000000e+00j)  (1.609389898106246613e-07+0.000000000000000000e+00j)  (9.251112673687246523e-09+0.000000000000000000e+00j)
 (-6.756756756756754356e-01+0.000000000000000000e+00j)  (-4.638916750250752230e-01-6.865596790371115699e-01j)  (1.415104250030914390e-02+1.626374039447133976e-02j)  (-5.042643018947017648e-04-3.510284051021590399e-04j)  (1.949567600559652767e-05+7.140244110617620821e-06j)  (-6.979573322339586999e-07-1.258679205306426365e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.724723277237842771e-05+0.000000000000000000e+00j)  (3.713033954883008123e-06+0.000000000000000000e+00j)  (1.626371701583825983e-07+0.000000000000000000e+00j)  (9.261697518602114079e-09+0.000000000000000000e+00j)
 (-6.656656656656656512e-01+0.000000000000000000e+00j)  (-4.612713560232907795e-01-6.929474957402518287e-01j)  (1.393342047957664767e-02+1.647491005494098812e-02j)  (-4.944882403567524721e-04-3.657114671852091476e-04j)  (1.905300460470716126e-05+8.033384846975285921e-06j)  (-6.798595097753877441e-07-1.690040044860067896e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.750348449249991232e-05+0.000000000000000000e+00j)  (3.739149883197495599e-06+0.000000000000000000e+00j)  (1.643237732942717727e-07+0.000000000000000000e+00j)  (9.269247654196798955e-09+0.000000000000000000e+00j)
 (-6.556556556556558668e-01+0.000000000000000000e+00j)  (-4.585375459171732171e-01-6.993572646889403277e-01j)  (1.371095060336577180e-02+1.668100209359064598e-02j)  (-4.840582056368802379e-04-3.800714439454712596e-04j)  (1.855916754666228735e-05+8.899898798732377926e-06j)  (-6.588631990867753183e-07-2.105649979185234236e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.776029249568391514e-05+0.000000000000000000e+00j)  (3.765480051406398724e-06+0.000000000000000000e+00j)  (1.659979654322314705e-07+0.000000000000000000e+00j)  (9.273829590747180305e-09+0.000000000000000000e+00j)
 (-6.456456456456455273e-01+0.000000000000000000e+00j)  (-4.556882263833904045e-01-7.057868808635768820e-01j)  (1.348379582503870036e-02+1.688182482076195853e-02j)  (-4.729822845522938294e-04-3.940707240473849274e-04j)  (1.801577674818419101e-05+9.736324721398214389e-06j)  (-6.350940150558607216e-07-2.503333018507091255e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.801757198649025915e-05+0.000000000000000000e+00j)  (3.792010977711070795e-06+0.000000000000000000e+00j)  (1.676589302736686328e-07+0.000000000000000000e+00j)  (9.275532270948710092e-09+0.000000000000000000e+00j)
 (-6.356356356356357429e-01+0.000000000000000000e+00j)  (-4.527214025432014788e-01-7.122341435285957090e-01j)  (1.325212980260323525e-02+1.707719154184449487e-02j)  (-4.612709403022508372e-04-4.076714557945237266e-04j)  (1.742470810247423360e-05+1.053929857618424402e-05j)  (-6.086957378417809050e-07-2.881009251188257120e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.827523483957937879e-05+0.000000000000000000e+00j)  (3.818728246606879347e-06+0.000000000000000000e+00j)  (1.693058691693610833e-07+0.000000000000000000e+00j)  (9.274468130090393336e-09+0.000000000000000000e+00j)
 (-6.256256256256254034e-01+0.000000000000000000e+00j)  (-4.496351069330402628e-01-7.186967549217717632e-01j)  (1.301613686227040892e-02+1.726692121849913650e-02j)  (-4.489370832862487758e-04-4.208356985324175018e-04j)  (1.678809603539570960e-05+1.130557563123304928e-05j)  (-5.798296355428722808e-07-3.236711431110728097e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.853318955951373879e-05+0.000000000000000000e+00j)  (3.845616521602443052e-06+0.000000000000000000e+00j)  (1.709380012045727194e-07+0.000000000000000000e+00j)  (9.270774021505607214e-09+0.000000000000000000e+00j)
 (-6.156156156156156189e-01+0.000000000000000000e+00j)  (-4.464274036386466360e-01-7.251723190813137432e-01j)  (1.277601192230300511e-02+1.745083914625368202e-02j)  (-4.359961327903148949e-04-4.335255830731698590e-04j)  (1.610832606938048637e-05+1.203205235930703085e-05j)  (-5.486736249716354835e-07-3.568601199319982288e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (2.879134124598349288e-05+0.000000000000000000e+00j)  (3.872659562322929461e-06+0.000000000000000000e+00j)  (1.725545632290503634e-07+0.000000000000000000e+00j)  (9.264611983802525755e-09+0.000000000000000000e+00j)
 (-6.056056056056058345e-01+0.000000000000000000e+00j)  (-4.430963925907571710e-01-7.316583408234152985e-01j)  (1.253196037472547458e-02+1.762877764640915362e-02j)  (-4.224660685830846090e-04-4.457034806793716704e-04j)  (1.538802538157821640e-05+1.271578794273499586e-05j)  (-5.154212702671761550e-07-3.874984775519134632e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.904959156415364582e-05+0.000000000000000000e+00j)  (3.899840246044831765e-06+0.000000000000000000e+00j)  (1.741548098533293224e-07+0.000000000000000000e+00j)  (9.256169824311943147e-09+0.000000000000000000e+00j)
 (-5.955955955955954950e-01+0.000000000000000000e+00j)  (-4.396402140195528330e-01-7.381522248832492750e-01j)  (1.228419792253185490e-02+1.780057676995717292e-02j)  (-4.083674714739047597e-04-4.573321800514675690e-04j)  (1.463005136117283789e-05+1.335402519106748816e-05j)  (-4.802806207618433323e-07-4.154327949297354233e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.930783872123458679e-05+0.000000000000000000e+00j)  (3.927140593690815752e-06+0.000000000000000000e+00j)  (1.757380134325901049e-07+0.000000000000000000e+00j)  (9.245661491119806010e-09+0.000000000000000000e+00j)
 (-5.855855855855857106e-01+0.000000000000000000e+00j)  (-4.360570530641847409e-01-7.446512752326845952e-01j)  (1.203295037009748797e-02+1.796608501092481283e-02j)  (-3.937235519034072099e-04-4.683750716668427490e-04j)  (1.383747819024227763e-05+1.394421067328115682e-05j)  (-4.434728913403483120e-07-4.405270196945798024e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (2.956597744934704651e-05+0.000000000000000000e+00j)  (3.954541800289160965e-06+0.000000000000000000e+00j)  (1.773034640582339372e-07+0.000000000000000000e+00j)  (9.233327204006956295e-09+0.000000000000000000e+00j)
 (-5.755755755755753711e-01+0.000000000000000000e+00j)  (-4.323451445327728959e-01-7.511526945882439632e-01j)  (1.177845336461520905e-02+1.812516002631000753e-02j)  (-3.785601656646495950e-04-4.787963387218682905e-04j)  (1.301358149291998324e-05+1.448401386472781904e-05j)  (-4.052309904735189734e-07-4.626637747620667749e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.982389899527835184e-05+0.000000000000000000e+00j)  (3.982024269846625523e-06+0.000000000000000000e+00j)  (1.788504695757430353e-07+0.000000000000000000e+00j)  (9.219433312812540164e-09+0.000000000000000000e+00j)
 (-5.655655655655655867e-01+0.000000000000000000e+00j)  (-4.285027778073011162e-01-7.576535841229978807e-01j)  (1.152095208649944746e-02+1.827766935948807805e-02j)  (-3.629058158902832951e-04-4.885611538303162018e-04j)  (1.216182111867790664e-05+1.497134510945727176e-05j)  (-3.657979031542453579e-07-4.817455422693802050e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.008149111759489386e-05+0.000000000000000000e+00j)  (4.009567654582204169e-06+0.000000000000000000e+00j)  (1.803783556456517305e-07+0.000000000000000000e+00j)  (9.204271850287129974e-09+0.000000000000000000e+00j)
 (-5.555555555555558023e-01+0.000000000000000000e+00j)  (-4.245283018867925806e-01-7.641509433962263564e-01j)  (1.126070088687016434e-02+1.842349116370203474e-02j)  (-3.467916404881433642e-04-4.976358805340936253e-04j)  (1.128582214717856766e-05+1.540437220125281362e-05j)  (-3.254249380869642680e-07-4.976957074624524684e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.033863809151777827e-05+0.000000000000000000e+00j)  (4.037150898410661522e-06+0.000000000000000000e+00j)  (1.818864658619200651e-07+0.000000000000000000e+00j)  (9.188159745671681248e-09+0.000000000000000000e+00j)
 (-5.455455455455454628e-01+0.000000000000000000e+00j)  (-4.204201305610852923e-01-7.706416705147233204e-01j)  (1.099796287040871040e-02+1.856251492197639325e-02j)  (-3.302513842650114592e-04-5.059882785860197801e-04j)  (1.038935422399945702e-05+1.578153539180138186e-05j)  (-2.843698506555330219e-07-5.104594456788808976e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.059522072220496603e-05+0.000000000000000000e+00j)  (4.064752284545632100e-06+0.000000000000000000e+00j)  (1.833741619390915450e-07+0.000000000000000000e+00j)  (9.171437665263774830e-09+0.000000000000000000e+00j)
 (-5.355355355355356783e-01+0.000000000000000000e+00j)  (-4.161767477064006737e-01-7.771225625396152026e-01j)  (1.073300942209979257e-02+1.869464215952996652e-02j)  (-3.133213550461800417e-04-5.135877118702955949e-04j)  (9.476309358432090642e-06+1.610156064201482846e-05j)  (-2.428948553860679383e-07-5.200044363595596583e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.085111636667150695e-05+0.000000000000000000e+00j)  (4.092349487053805464e-06+0.000000000000000000e+00j)  (1.848408239770189943e-07+0.000000000000000000e+00j)  (9.154468447409013947e-09+0.000000000000000000e+00j)
 (-5.255255255255253388e-01+0.000000000000000000e+00j)  (-4.117967126927370436e-01-7.835903161524655491e-01j)  (1.046611967663623605e-02+1.881978714450671317e-02j)  (-2.960403631769458919e-04-5.204053577357396201e-04j)  (8.550678336203427151e-06+1.636347094269596203e-05j)  (-2.012645437941422571e-07-5.263213891031636632e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.110619896486403085e-05+0.000000000000000000e+00j)  (4.119919626160417004e-06+0.000000000000000000e+00j)  (1.862858508080074293e-07+0.000000000000000000e+00j)  (9.137635102032879057e-09+0.000000000000000000e+00j)
 (-5.155155155155155544e-01+0.000000000000000000e+00j)  (-4.072786658919307357e-01-7.900415285942500310e-01j)  (1.019757992952568734e-02+1.893787757259130997e-02j)  (-2.784496438810123132e-04-5.264144164305082458e-04j)  (7.616525920982739325e-06+1.656659554354767070e-05j)  (-1.597437256211921385e-07-5.294243681600224716e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.136033908065746415e-05+0.000000000000000000e+00j)  (4.147439327074283440e-06+0.000000000000000000e+00j)  (1.877086604283993416e-07+0.000000000000000000e+00j)  (9.121338349289063648e-09+0.000000000000000000e+00j)
 (-5.055055055055057700e-01+0.000000000000000000e+00j)  (-4.026213342739896617e-01-7.964726988905256322e-01j)  (9.927682989276523720e-03+1.904885523085527235e-02j)  (-2.605927620503981816e-04-5.315903192463931805e-04j)  (6.677965038728902207e-06+1.671057694500570080e-05j)  (-1.185952134802073326e-07-5.293509034480962633e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.161340395270936674e-05+0.000000000000000000e+00j)  (4.174884782061318093e-06+0.000000000000000000e+00j)  (1.891086905125878279e-07+0.000000000000000000e+00j)  (9.105993678504800484e-09+0.000000000000000000e+00j)
 (-4.954954954954954305e-01+0.000000000000000000e+00j)  (-3.978235370780660030e-01-8.028802293757332231e-01j)  (9.656727470373318786e-03+1.915267663595474068e-02j)  (-2.425154991519778936e-04-5.359109339074543104e-04j)  (5.739130157811439618e-06+1.679537552546727356e-05j)  (-7.807757280141665158e-08-5.261618781619988936e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.186525755588990547e-05+0.000000000000000000e+00j)  (4.202231815473634648e-06+0.000000000000000000e+00j)  (1.904853990043198609e-07+0.000000000000000000e+00j)  (9.092027917567733231e-09+0.000000000000000000e+00j)
 (-4.854854854854856461e-01+0.000000000000000000e+00j)  (-3.928841915431559584e-01-8.092604275290983251e-01j)  (9.385017027143123525e-03+1.924931364162039971e-02j)  (-2.242657220547880257e-04-5.393567656714524060e-04j)  (4.804150095180631909e-06+1.682127169717699804e-05j)  (-3.844286065076971301e-08-5.199411853269826628e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.211576067375110648e-05+0.000000000000000000e+00j)  (4.229455951407133055e-06+0.000000000000000000e+00j)  (1.918382647766573258e-07+0.000000000000000000e+00j)  (9.079875314391945937e-09+0.000000000000000000e+00j)
 (-4.754754754754753066e-01+0.000000000000000000e+00j)  (-3.878023186823424395e-01-8.156095081340215547e-01j)  (9.112859529017997007e-03+1.933875401020980836e-02j)  (-2.058932337126594299e-04-5.419111525569624607e-04j)  (3.877120494209146540e-06+1.678886550714185665e-05j)  (6.562156088105556857e-11-5.107951482068034347e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.236477098229428688e-05+0.000000000000000000e+00j)  (4.256532483625759162e-06+0.000000000000000000e+00j)  (1.931667883486703896e-07+0.000000000000000000e+00j)  (9.069973146174867071e-09+0.000000000000000000e+00j)
 (-4.654654654654655221e-01+0.000000000000000000e+00j)  (-3.825770490831196247e-01-8.219235957721213737e-01j)  (8.840566178150295953e-03+1.942100194296054322e-02j)  (-1.874496057744755176e-04-5.435604530628837657e-04j)  (2.962076232920547521e-06+1.669907362490429318e-05j)  (3.721553529302828982e-08-4.988517022859698937e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.261214314526986044e-05+0.000000000000000000e+00j)  (4.283436547375697283e-06+0.000000000000000000e+00j)  (1.944704926444700521e-07+0.000000000000000000e+00j)  (9.062756888554293680e-09+0.000000000000000000e+00j)
 (-4.554554554554557377e-01+0.000000000000000000e+00j)  (-3.772076287150652463e-01-8.281987276623076211e-01j)  (8.568450570797817023e-03+1.949607856348754831e-02j)  (-1.689879933410867946e-04-5.442942247132563204e-04j)  (2.062964031712135383e-06+1.655312368648685983e-05j)  (7.278764498806249900e-08-4.842593395811252252e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.285772892173301202e-05+0.000000000000000000e+00j)  (4.310143192668878637e-06+0.000000000000000000e+00j)  (1.957489237770569879e-07+0.000000000000000000e+00j)  (9.058654995175667066e-09+0.000000000000000000e+00j)
 (-4.454454454454453982e-01+0.000000000000000000e+00j)  (-3.716934247248804835e-01-8.344308568542824212e-01j)  (8.296827704402891593e-03+1.956402234900375681e-02j)  (-1.505629322413802010e-04-5.441053917394876593e-04j)  (1.183615537123781282e-06+1.635254599317534260e-05j)  (1.065778635732616375e-07-4.671858192570464057e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (3.310137728571158397e-05+0.000000000000000000e+00j)  (4.336627458612469604e-06+0.000000000000000000e+00j)  (1.970016518380404855e-07+0.000000000000000000e+00j)  (9.058083357803026375e-09+0.000000000000000000e+00j)
 (-4.354354354354356138e-01+0.000000000000000000e+00j)  (-3.660339311975985277e-01-8.406158557848293356e-01j)  (8.026012932800233660e-03+1.962488950372760776e-02j)  (-1.322301193597712795e-04-5.429904002049420250e-04j)  (3.277211623404455757e-07+1.609916259463069099e-05j)  (1.383991757621043883e-07-4.478166518849811056e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.334293455854211286e-05+0.000000000000000000e+00j)  (4.362864448325343635e-06+0.000000000000000000e+00j)  (1.982282716723639773e-07+0.000000000000000000e+00j)  (9.061439537087778002e-09+0.000000000000000000e+00j)
 (-4.254254254254252743e-01+0.000000000000000000e+00j)  (-3.602287748615760621e-01-8.467495202040343782e-01j)  (7.756320872534474067e-03+1.967875426897718397e-02j)  (-1.140461767117434492e-04-5.409493588852999375e-04j)  (-5.011950343216115808e-07+1.579507381778118288e-05j)  (1.680834119113563040e-07-4.263533681347662682e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.358224455394445555e-05+0.000000000000000000e+00j)  (4.388829403965361178e-06+0.000000000000000000e+00j)  (1.994284036161020769e-07+0.000000000000000000e+00j)  (9.069096873158425342e-09+0.000000000000000000e+00j)
 (-4.154154154154154899e-01+0.000000000000000000e+00j)  (-3.542777207137767226e-01-8.528275734772599037e-01j)  (7.488064263818149623e-03+1.972570916452176526e-02j)  (-9.606840013161749856e-05-5.379861642419322921e-04j)  (-1.299799154935153101e-06+1.544264233563491653e-05j)  (1.954828459875162181e-07-4.030115861806593589e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.381914873595850225e-05+0.000000000000000000e+00j)  (4.414497781387932766e-06+0.000000000000000000e+00j)  (2.006016941751713504e-07+0.000000000000000000e+00j)  (9.081398601978487046e-09+0.000000000000000000e+00j)
 (-4.054054054054057055e-01+0.000000000000000000e+00j)  (-3.481806775407780830e-01-8.588456712672519755e-01j)  (7.221552790231425441e-03+1.976586515590757209e-02j)  (-7.835449360687676964e-05-5.341086078666325071e-04j)  (-2.064969680722634140e-06+1.504447490306211868e-05j)  (2.204715924620455865e-07-3.780188955629165582e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.405348639012067860e-05+0.000000000000000000e+00j)  (4.439845323931848491e-06+0.000000000000000000e+00j)  (2.017478166228809329e-07+0.000000000000000000e+00j)  (9.098652116455948534e-09+0.000000000000000000e+00j)
 (-3.953953953953953659e-01+0.000000000000000000e+00j)  (-3.419377033099774144e-01-8.647994065991581047e-01j)  (6.957091861837030877e-03+1.979935174266293785e-02j)  (-6.096229046266718693e-05-5.293284648346389043e-04j)  (-2.793817844680157054e-06+1.460340191927458912e-05j)  (2.429467786949032362e-07-3.516125786184615741e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.428509480763162917e-05+0.000000000000000000e+00j)  (4.464848134822109342e-06+0.000000000000000000e+00j)  (2.028664714946773521e-07+0.000000000000000000e+00j)  (9.121123519160840570e-09+0.000000000000000000e+00j)
 (-3.853853853853855815e-01+0.000000000000000000e+00j)  (-3.355490104045800170e-01-8.706843153095461529e-01j)  (6.694981366952289757e-03+1.982631696253913181e-02j)  (-4.394946276837889687e-05-5.236615614783460488e-04j)  (-3.483705914258258075e-06+1.412245500860269967e-05j)  (2.628294715788787457e-07-3.240371938060308521e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.451380948258715486e-05+0.000000000000000000e+00j)  (4.489482747691499225e-06+0.000000000000000000e+00j)  (2.039573869603667250e-07+0.000000000000000000e+00j)  (9.149032615049583646e-09+0.000000000000000000e+00j)
 (-3.753753753753752420e-01+0.000000000000000000e+00j)  (-3.290149706751821501e-01-8.764958818786855455e-01j)  (6.435514398393371929e-03+1.984692730726283702e-02j)  (-2.737322050297941485e-05-5.171278211894794101e-04j)  (-4.132263160088514520e-06+1.360484284166585899e-05j)  (2.800653398922574912e-07-2.955420482365244503e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.473946432245550550e-05+0.000000000000000000e+00j)  (4.513726194697427894e-06+0.000000000000000000e+00j)  (2.050203190553246828e-07+0.000000000000000000e+00j)  (9.182548487027260522e-09+0.000000000000000000e+00j)
 (-3.653653653653654576e-01+0.000000000000000000e+00j)  (-3.223361202801209302e-01-8.822295456433991712e-01j)  (6.178975960558443295e-03+1.986136754565541104e-02j)  (-1.129000217439916508e-05-5.097512869693012058e-04j)  (-4.737399310659606567e-06+1.305392544762849861e-05j)  (2.946250369198907817e-07-2.663785894078304795e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.496189187125912988e-05+0.000000000000000000e+00j)  (4.537556071740491419e-06+0.000000000000000000e+00j)  (2.060550517550965744e-07+0.000000000000000000e+00j)  (9.221785784192400819e-09+0.000000000000000000e+00j)
 (-3.553553553553556732e-01+0.000000000000000000e+00j)  (-3.155131642862356034e-01-8.878807073857720722e-01j)  (5.925641664255169687e-03+1.986984045041470526e-02j)  (4.244841259976831700e-06-5.015601195775661264e-04j)  (-5.297315320699777719e-06+1.247318729425545003e-05j)  (3.065042914233713659e-07-2.367977484704970366e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.518092354563634103e-05+0.000000000000000000e+00j)  (4.560950600289055486e-06+0.000000000000000000e+00j)  (2.070613968803338202e-07+0.000000000000000000e+00j)  (9.266801832602553786e-09+0.000000000000000000e+00j)
 (-3.453453453453453337e-01+0.000000000000000000e+00j)  (-3.085469810013374836e-01-8.934447362908294332e-01j)  (5.675776416679888942e-03+1.987256642536541426e-02j)  (1.917736718283941064e-05-4.925865702794682234e-04j)  (-5.810511312627194072e-06+1.186620943543511449e-05j)  (3.157236989238678271e-07-2.070472692513386413e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.539638988329475505e-05+0.000000000000000000e+00j)  (4.583888685329083941e-06+0.000000000000000000e+00j)  (2.080391938222573522e-07+0.000000000000000000e+00j)  (9.317594652311021979e-09+0.000000000000000000e+00j)
 (-3.353353353353355493e-01+0.000000000000000000e+00j)  (-3.014386260094792380e-01-8.989169772640883682e-01j)  (5.429633114440170563e-03+1.986978303056077810e-02j)  (3.345536469820961054e-05-4.828669273550527559e-04j)  (-6.275791585373151453e-06+1.123664104509660225e-05j)  (3.223282094555419588e-07-1.773690586798939744e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.560812080358349455e-05+0.000000000000000000e+00j)  (4.606349968989594780e-06+0.000000000000000000e+00j)  (2.089883090825836751e-07+0.000000000000000000e+00j)  (9.374101933810545463e-09+0.000000000000000000e+00j)
 (-3.253253253253252097e-01+0.000000000000000000e+00j)  (-2.941893358800897196e-01-9.042927585975685245e-01j)  (5.187451347934440848e-03+1.986174440324603788e-02j)  (4.702867836902791378e-05-4.724414357177999873e-04j)  (-6.692266622809539576e-06+1.058817067154330528e-05j)  (3.263863123898504762e-07-1.479965951456882756e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.581594587972675224e-05+0.000000000000000000e+00j)  (4.628314879408834521e-06+0.000000000000000000e+00j)  (2.099086356252830601e-07+0.000000000000000000e+00j)  (9.436200993841478681e-09+0.000000000000000000e+00j)
 (-3.153153153153154253e-01+0.000000000000000000e+00j)  (-2.868005315222206253e-01-9.095673999704708690e-01j)  (4.949456125792141975e-03+1.984872057339409634e-02j)  (5.984952997647529862e-05-4.613541891856599506e-04j)  (-7.059352074355460889e-06+9.924497556613931642e-06j)  (3.279889235508742018e-07-1.191524316194936749e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.601969462228275001e-05+0.000000000000000000e+00j)  (4.649764674443599951e-06+0.000000000000000000e+00j)  (2.108000920414950832e-07+0.000000000000000000e+00j)  (9.503709696982936843e-09+0.000000000000000000e+00j)
 (-3.053053053053050858e-01+0.000000000000000000e+00j)  (-2.792738211554993133e-01-9.147362207683409352e-01j)  (4.715856628397167676e-03+1.983099667327924143e-02j)  (7.187283588308848671e-05-4.496529951588425222e-04j)  (-7.376764722571863254e-06+9.249303369411967547e-06j)  (3.272479845618227807e-07-9.104583006697155883e-08j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (3.621919677311676228e-05+0.000000000000000000e+00j)  (4.670681479867474675e-06+0.000000000000000000e+00j)  (2.116626215328804270e-07+0.000000000000000000e+00j)  (9.576388297684621097e-09+0.000000000000000000e+00j)
 (-2.952952952952953014e-01+0.000000000000000000e+00j)  (-2.716110028699773582e-01-9.197945487020589006e-01j)  (4.486844999774437098e-03+1.980887204134347546e-02j)  (8.305651751950935541e-05-4.373892116810364650e-04j)  (-7.644515495934308067e-06+8.566224704212541818e-06j)  (3.242947890975221412e-07-6.387056274478952189e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.641428260932303589e-05+0.000000000000000000e+00j)  (4.691048321732521623e-06+0.000000000000000000e+00j)  (2.124961907222058078e-07+0.000000000000000000e+00j)  (9.653942129428428988e-09+0.000000000000000000e+00j)
 (-2.852852852852855170e-01+0.000000000000000000e+00j)  (-2.638140667478360846e-01-9.247377287055722483e-01j)  (4.262595187308040705e-03+1.978265922147395828e-02j)  (9.336180247281481771e-05-4.246175570940429519e-04j)  (-7.862899628866809108e-06+7.878826686348738167e-06j)  (3.192780553801210927e-07-3.780291438836543033e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.660478325635708200e-05+0.000000000000000000e+00j)  (4.710849152632898215e-06+0.000000000000000000e+00j)  (2.133007883037239761e-07+0.000000000000000000e+00j)  (9.736025044987941449e-09+0.000000000000000000e+00j)
 (-2.752752752752751775e-01+0.000000000000000000e+00j)  (-2.558851965209485990e-01-9.295611320888280682e-01j)  (4.043261838862061662e-03+1.975268285969166565e-02j)  (1.027535136359836502e-04-4.113958927368336770e-04j)  (-8.032484114669832318e-06+7.190578018223930009e-06j)  (3.123617687534580746e-07-1.299991707906236362e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.679053100944436756e-05+0.000000000000000000e+00j)  (4.730068871651104999e-06+0.000000000000000000e+00j)  (2.140764235490632899e-07+0.000000000000000000e+00j)  (9.822243495316667223e-09+0.000000000000000000e+00j)
 (-2.652652652652653931e-01+0.000000000000000000e+00j)  (-2.478267707395252484e-01-9.342601659199456510e-01j)  (3.828979266887300170e-03+1.971927850116351674e-02j)  (1.112003438831884647e-04-3.977849793864953365e-04j)  (-8.154092639406303571e-06+6.504827780038094819e-06j)  (3.037228224142653275e-07+1.040215326722944208e-08j)  (7.629277997537062420e-17+0.000000000000000000e+00j)  (3.697135966241308800e-05+0.000000000000000000e+00j)  (4.748693337829149357e-06+0.000000000000000000e+00j)  (2.148231246872774682e-07+0.000000000000000000e+00j)  (9.912161124810618829e-09+0.000000000000000000e+00j)
 (-2.552552552552550535e-01+0.000000000000000000e+00j)  (-2.396413634285519123e-01-9.388302826083276820e-01j)  (3.619860489032603393e-03+1.968279129140449238e-02j)  (1.186751137663046566e-04-3.838482083894642692e-04j)  (-8.228788225268919251e-06+5.824784276452564452e-06j)  (2.935484882756005387e-07+3.228899328853583754e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.714710484298332991e-05+0.000000000000000000e+00j)  (4.766709377068403054e-06+0.000000000000000000e+00j)  (2.155409371800873513e-07+0.000000000000000000e+00j)  (1.000530375739528681e-08+0.000000000000000000e+00j)
 (-2.452452452452452691e-01+0.000000000000000000e+00j)  (-2.313317442104447508e-01-9.432669896580989644e-01j)  (3.415996354603993874e-03+1.964357458648580482e-02j)  (1.251550097843336388e-04-3.696513086813098714e-04j)  (-8.257853849607890920e-06+5.153496191427664530e-06j)  (2.820337534026999509e-07+5.256917993266457015e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.731760435352486139e-05+0.000000000000000000e+00j)  (4.784104782433011978e-06+0.000000000000000000e+00j)  (2.162299219153146315e-07+0.000000000000000000e+00j)  (1.010116465043633542e-08+0.000000000000000000e+00j)
 (-2.352352352352354847e-01+0.000000000000000000e+00j)  (-2.229008778742646302e-01-9.475658595591069933e-01j)  (3.217454765937160718e-03+1.960198847801810848e-02j)  (1.306218008600892996e-04-3.552620311425142008e-04j)  (-8.242771339798834646e-06+4.493836279173989104e-06j)  (2.693785604124358119e-07+7.117475255873118926e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.748269851581556068e-05+0.000000000000000000e+00j)  (4.800868307886561832e-06+0.000000000000000000e+00j)  (2.168901533427957204e-07+0.000000000000000000e+00j)  (1.019920990088796510e-08+0.000000000000000000e+00j)
 (-2.252252252252251452e-01+0.000000000000000000e+00j)  (-2.143519233740150409e-01-9.517225397806271525e-01j)  (3.024280003383410589e-03+1.955839823963606561e-02j)  (1.350620307678142425e-04-3.407498119808419386e-04j)  (-8.185198873714065332e-06+3.848487780043163753e-06j)  (2.557849925919354570e-07+8.806145727665166790e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.764223051912537067e-05+0.000000000000000000e+00j)  (4.816989655576715149e-06+0.000000000000000000e+00j)  (2.175217175778272283e-07+0.000000000000000000e+00j)  (1.029888389917892513e-08+0.000000000000000000e+00j)
 (-2.152152152152153608e-01+0.000000000000000000e+00j)  (-2.056882322409134822e-01-9.557327628310345879e-01j)  (2.836492162122531031e-03+1.951317270263284998e-02j)  (1.384671843909455471e-04-3.261854170661983039e-04j)  (-8.086947439958346051e-06+3.219933706780035557e-06j)  (2.414544462047551960e-07+1.032086466789763108e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.779604676983309167e-05+0.000000000000000000e+00j)  (4.832459456851906134e-06+0.000000000000000000e+00j)  (2.181247104972550687e-07+0.000000000000000000e+00j)  (1.039961473986884333e-08+0.000000000000000000e+00j)
 (-2.052052052052050213e-01+0.000000000000000000e+00j)  (-1.969133463971091125e-01-9.595923563449375582e-01j)  (2.654086708436101828e-03+1.946668256929991181e-02j)  (1.408338258501984873e-04-3.116405693682875074e-04j)  (-7.949956630611285595e-06+2.610449099611649631e-06j)  (2.265848334623716915e-07+1.166188336383700302e-07j)  (7.401486830834377758e-17+0.000000000000000000e+00j)  (3.794399724170740385e-05+0.000000000000000000e+00j)  (4.847269247255056114e-06+0.000000000000000000e+00j)  (2.186992358528355172e-07+0.000000000000000000e+00j)  (1.050081951289118590e-08+0.000000000000000000e+00j)
 (-1.951951951951952369e-01+0.000000000000000000e+00j)  (-1.880309953611203344e-01-9.632972531577392861e-01j)  (2.477034162385898918e-03+1.941929867336884136e-02j)  (1.421637067286375808e-04-2.971875618576519016e-04j)  (-7.776270151383662960e-06+2.022096298924813865e-06j)  (2.113678599039821307e-07+1.283169035233863588e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.808593582510080085e-05+0.000000000000000000e+00j)  (4.861411435830664701e-06+0.000000000000000000e+00j)  (2.192454034253998066e-07+0.000000000000000000e+00j)  (1.060190941422132301e-08+0.000000000000000000e+00j)
 (-1.851851851851854525e-01+0.000000000000000000e+00j)  (-1.790450928381965567e-01-9.668435013262599576e-01j)  (2.305279913054090590e-03+1.937139019775170265e-02j)  (1.424638428297607710e-04-2.828988584239609978e-04j)  (-7.568011439434241494e-06+1.456723232706219181e-06j)  (1.959864194237715662e-07+1.383489949199697318e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.822172067392319247e-05+0.000000000000000000e+00j)  (4.874879269134796594e-06+0.000000000000000000e+00j)  (2.197633272415805221e-07+0.000000000000000000e+00j)  (1.070229462922215204e-08+0.000000000000000000e+00j)
 (-1.751751751751751129e-01+0.000000000000000000e+00j)  (-1.699597326919598805e-01-9.702272740529599426e-01j)  (2.138744171628661084e-03+1.932332286051721693e-02j)  (1.417465581365018269e-04-2.688466855393018603e-04j)  (-7.327359777240093633e-06+9.159646634531995042e-07j)  (1.806121489003680018e-07+1.467810646285650877e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.835121454891318743e-05+0.000000000000000000e+00j)  (4.887666790415301777e-06+0.000000000000000000e+00j)  (2.202531238728197832e-07+0.000000000000000000e+00j)  (1.080138895512847941e-08+0.000000000000000000e+00j)
 (-1.651651651651653285e-01+0.000000000000000000e+00j)  (-1.607791842969259200e-01-9.734448794704777530e-01j)  (1.977322066632960108e-03+1.927545708065512772e-02j)  (1.400294948907414890e-04-2.551026175453606579e-04j)  (-7.056527281738000618e-06+4.012462869563909858e-07j)  (1.654031823240332090e-07+1.536971582265480083e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.847428515560619763e-05+0.000000000000000000e+00j)  (4.899768794491277587e-06+0.000000000000000000e+00j)  (2.207149108336145086e-07+0.000000000000000000e+00j)  (1.089861414074293485e-08+0.000000000000000000e+00j)
 (-1.551551551551549890e-01+0.000000000000000000e+00j)  (-1.515078872748832906e-01-9.764927702426358103e-01j)  (1.820883884561758179e-03+1.922814613576843967e-02j)  (1.373355889824342613e-04-2.417371585704792636e-04j)  (-6.757737131404224262e-06-8.620847574352130178e-08j)  (1.505021415039633635e-07+1.591974127337262549e-07j)  (3.814638998768531210e-17+0.000000000000000000e+00j)  (3.859080547551124913e-05+0.000000000000000000e+00j)  (4.911180778919553398e-06+0.000000000000000000e+00j)  (2.211488050930824867e-07+0.000000000000000000e+00j)  (1.099340393120037021e-08+0.000000000000000000e+00j)
 (-1.451451451451452046e-01+0.000000000000000000e+00j)  (-1.421504456216034495e-01-9.793675529378053080e-01j)  (1.669275458054958125e-03+1.918173432426351424e-02j)  (1.336930101221590200e-04-2.288193241821033681e-04j)  (-6.433203370173660207e-06-5.453692006951039055e-07j)  (1.360343969082473495e-07+1.633958227875274854e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.870065408934267152e-05+0.000000000000000000e+00j)  (4.921898892086335579e-06+0.000000000000000000e+00j)  (2.215549217107154143e-07+0.000000000000000000e+00j)  (1.108520781362235086e-08+0.000000000000000000e+00j)
 (-1.351351351351354202e-01+0.000000000000000000e+00j)  (-1.327116212338596835e-01-9.820659971305595315e-01j)  (1.522318702557068013e-03+1.913655514494817800e-02j)  (1.291350665680208738e-04-2.164162259513816651e-04j)  (-6.085112596424406638e-06-9.753869505596036472e-07j)  (1.221066279954675763e-07+1.664178061240374792e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.880371549034687532e-05+0.000000000000000000e+00j)  (4.931919878914619038e-06+0.000000000000000000e+00j)  (2.219333726037595847e-07+0.000000000000000000e+00j)  (1.117349446564707071e-08+0.000000000000000000e+00j)
 (-1.251251251251250807e-01+0.000000000000000000e+00j)  (-1.231963268503372677e-01-9.845850441878957193e-01j)  (1.379812301184449568e-03+1.909292950718038950e-02j)  (1.237000744841294201e-04-2.045926621475382924e-04j)  (-5.715607808153908760e-06-1.375580825211216786e-06j)  (1.088057076069958381e-07+1.683976079763765465e-07j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.889988038665205002e-05+0.000000000000000000e+00j)  (4.941241024908603735e-06+0.000000000000000000e+00j)  (2.222842654503102323e-07+0.000000000000000000e+00j)  (1.125775491336741596e-08+0.000000000000000000e+00j)
 (-1.151151151151152963e-01+0.000000000000000000e+00j)  (-1.136096184235771134e-01-9.869218156969856715e-01j)  (1.241532536243221971e-03+1.905116398477042783e-02j)  (1.174311923202019131e-04-1.934107177887884287e-04j)  (-5.326774632561420068e-06-1.745422902953575412e-06j)  (9.619792968396553194e-08+1.694755871607016971e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.898904599087389227e-05+0.000000000000000000e+00j)  (4.949860099290884696e-06+0.000000000000000000e+00j)  (2.226077027288717004e-07+0.000000000000000000e+00j)  (1.133750540834775439e-08+0.000000000000000000e+00j)
 (-1.051051051051049567e-01+0.000000000000000000e+00j)  (-1.039566869436465146e-01-9.890736214924095160e-01j)  (1.107234264566189395e-03+1.901154912683499301e-02j)  (1.103762209166760268e-04-1.829293772535112769e-04j)  (-4.920630120346831135e-06-2.084521931322587148e-06j)  (8.432859384570315142e-08+1.697954290495204980e-07j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.907111629582167925e-05+0.000000000000000000e+00j)  (4.957775298003137581e-06+0.000000000000000000e+00j)  (2.229037808919370934e-07+0.000000000000000000e+00j)  (1.141229003532478414e-08+0.000000000000000000e+00j)
 (-9.509509509509517233e-02+0.000000000000000000e+00j)  (-9.424284973774268992e-02-9.910379672421565367e-01j)  (9.766520325302739929e-04+1.897435783859028127e-02j)  (1.025873703534576579e-04-1.732041525998699594e-04j)  (-4.499114233023598451e-06-2.392606148893455473e-06j)  (7.322195432082874776e-08+1.695013322746969043e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.914600233489964247e-05+0.000000000000000000e+00j)  (4.964985187351470871e-06+0.000000000000000000e+00j)  (2.231725896683147400e-07+0.000000000000000000e+00j)  (1.148168306317135792e-08+0.000000000000000000e+00j)
 (-8.508508508508538792e-02+0.000000000000000000e+00j)  (-8.447354127330600204e-02-9.928125615533223147e-01j)  (8.495013253368714941e-04+1.893984384476232047e-02j)  (9.412099486964223445e-05-1.642867306528846905e-04j)  (-4.064084096496836163e-06-2.669505634390693018e-06j)  (6.288153446921849087e-08+1.687352168154318399e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.921362242574646093e-05+0.000000000000000000e+00j)  (4.971488649075609099e-06+0.000000000000000000e+00j)  (2.234142114863004506e-07+0.000000000000000000e+00j)  (1.154529105192496454e-08+0.000000000000000000e+00j)
 (-7.507507507507504840e-02+0.000000000000000000e+00j)  (-7.465430349552519551e-02-9.943953225603959778e-01j)  (7.254799438781691029e-04+1.890824024784747148e-02j)  (8.503729748221356473e-05-1.562246417976514827e-04j)  (-3.617311037178596672e-06-2.915134586263648049e-06j)  (5.329080179073415130e-08+1.676340010826130898e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.927390239593940747e-05+0.000000000000000000e+00j)  (4.977284827606234071e-06+0.000000000000000000e+00j)  (2.236287210078174431e-07+0.000000000000000000e+00j)  (1.160275472833168967e-08+0.000000000000000000e+00j)
 (-6.506506506506526399e-02+0.000000000000000000e+00j)  (-6.479077573321805061e-02-9.957843839613021997e-01j)  (6.042695012928644754e-04+1.887975819284866408e-02j)  (7.540000622069221808e-05-1.490609532644748022e-04j)  (-3.160480359217185673e-06-3.129473934453000798e-06j)  (4.441419200500076161e-08+1.663269947019943666e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.932677578980541851e-05+0.000000000000000000e+00j)  (4.982373080248816466e-06+0.000000000000000000e+00j)  (2.238161847619988626e-07+0.000000000000000000e+00j)  (1.165375064161738683e-08+0.000000000000000000e+00j)
 (-5.505505505505492447e-02+0.000000000000000000e+00j)  (-5.488868421000040604e-02-9.969781004689188819e-01j)  (4.855370301565242199e-04+1.885458564939142267e-02j)  (6.527602416818582061e-05-1.428339895091380722e-04j)  (-2.695193764251764745e-06-3.312554676278361464e-06j)  (3.619846462776117743e-08+1.649334519310715396e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.937218405497341927e-05+0.000000000000000000e+00j)  (4.986752931001833708e-06+0.000000000000000000e+00j)  (2.239766608656399635e-07+0.000000000000000000e+00j)  (1.169799261018232952e-08+0.000000000000000000e+00j)
 (-4.504504504504514006e-02+0.000000000000000000e+00j)  (-4.495383120038887875e-02-9.979750526486310669e-01j)  (3.689366901662291184e-04+1.883288632128213985e-02j)  (5.473505575389318476e-05-1.375770820802962283e-04j)  (-2.222974259698670942e-06-3.464442310310154435e-06j)  (2.857436658292177036e-08+1.635603280459655288e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.941007670776428305e-05+0.000000000000000000e+00j)  (4.990424028662058768e-06+0.000000000000000000e+00j)  (2.241101988174514763e-07+0.000000000000000000e+00j)  (1.173523296874147697e-08+0.000000000000000000e+00j)
 (-3.503503503503480054e-02+0.000000000000000000e+00j)  (-3.499208387291740524e-02-9.987740511155633882e-01j)  (2.541115651792520930e-04+1.881479869259329585e-02j)  (4.384921197496912580e-05-1.333183511281988635e-04j)  (-1.745273349184581644e-06-3.585222716071139568e-06j)  (2.145857489054331614e-08+1.623002776457098021e-07j)  (7.401486830834377758e-17+0.000000000000000000e+00j)  (3.944041147684949601e-05+0.000000000000000000e+00j)  (4.993386109816903802e-06+0.000000000000000000e+00j)  (2.242168393532377797e-07+0.000000000000000000e+00j)  (1.176526362417692539e-08+0.000000000000000000e+00j)
 (-2.502502502502501613e-02+0.000000000000000000e+00j)  (-2.500936286457591806e-02-9.993741400684540421e-01j)  (1.406955375705623448e-04+1.880043521828441908e-02j)  (3.269259743351071479e-05-1.300805204470868769e-04j)  (-1.263480250524872002e-06-3.674989793925776622e-06j)  (1.475588446858671889e-08+1.612299297036077988e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.946315442372716058e-05+0.000000000000000000e+00j)  (4.995638967258741119e-06+0.000000000000000000e+00j)  (2.242966143495378231e-07+0.000000000000000000e+00j)  (1.178791692709270721e-08+0.000000000000000000e+00j)
 (-1.501501501501523173e-02+0.000000000000000000e+00j)  (-1.501163063274270175e-02-9.997746001406494498e-01j)  (2.831522709194045950e-05+1.878988166620972761e-02j)  (2.134088225486500899e-05-1.278807676607247304e-04j)  (-7.789328437014432207e-07-3.733835139242661206e-06j)  (8.361602678713112212e-09+1.604084694208790480e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.947828004021291262e-05+0.000000000000000000e+00j)  (4.997182424275951445e-06+0.000000000000000000e+00j)  (2.243495467647194383e-07+0.000000000000000000e+00j)  (1.180306636478489923e-08+0.000000000000000000e+00j)
 (-5.005005005004892205e-03+0.000000000000000000e+00j)  (-5.004879632394234473e-03-9.999749505523904958e-01j)  (-8.340801924162866089e-05+1.878319661608986862e-02j)  (9.870862104147788167e-06-1.267306108592033368e-04j)  (-2.929300146106941462e-07-3.761839978693558301e-06j)  (2.164108522122178917e-09+1.598765515968220437e-07j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.948577132182591414e-05+0.000000000000000000e+00j)  (4.998016315194451915e-06+0.000000000000000000e+00j)  (2.243756506078987093e-07+0.000000000000000000e+00j)  (1.181062708011073591e-08+0.000000000000000000e+00j)
 (5.005005005005447316e-03+0.000000000000000000e+00j)  (5.004879632394789585e-03-9.999749505523904958e-01j)  (-1.948561002343770924e-04+1.878041111971738564e-02j)  (-1.639990363137905067e-06-1.266358326791577448e-04j)  (1.932549692366019637e-07-3.759069545368042268e-06j)  (-3.952468575955145103e-09+1.596555644210029732e-07j)  (2.891205793294678812e-19+0.000000000000000000e+00j)  (3.948561981675655297e-05+0.000000000000000000e+00j)  (4.998140472457552705e-06+0.000000000000000000e+00j)  (2.243749309280851924e-07+0.000000000000000000e+00j)  (1.181055621954471929e-08+0.000000000000000000e+00j)
 (1.501501501501523173e-02+0.000000000000000000e+00j)  (1.501163063274270175e-02-9.997746001406494498e-01j)  (-3.064121109361997268e-04+1.878152852529332839e-02j)  (-1.311397919471829987e-05-1.275964424922063718e-04j)  (6.783604366838259914e-07-3.725570014340846295e-06j)  (-1.010549760548658970e-08+1.597472564266973304e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.947782565048528605e-05+0.000000000000000000e+00j)  (4.997554720428516809e-06+0.000000000000000000e+00j)  (2.243473838184975754e-07+0.000000000000000000e+00j)  (1.180285311255290854e-08+0.000000000000000000e+00j)
 (2.502502502502501613e-02+0.000000000000000000e+00j)  (2.500936286457591806e-02-9.993741400684540421e-01j)  (-4.184582850212854605e-04+1.878652446736812226e-02j)  (-2.447364050623132635e-05-1.296066770315888240e-04j)  (1.161122043701329102e-06-3.661368062655751500e-06j)  (-1.641107093877344100e-08+1.601337329390998207e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.946239752536558065e-05+0.000000000000000000e+00j)  (4.996258876017651563e-06+0.000000000000000000e+00j)  (2.242929964331787844e-07+0.000000000000000000e+00j)  (1.178755928328916116e-08+0.000000000000000000e+00j)
 (3.503503503503480054e-02+0.000000000000000000e+00j)  (3.499208387291740524e-02-9.987740511155633882e-01j)  (-5.313739438074263329e-04+1.879534702245218986e-02j)  (-3.564219602726386766e-05-1.326550394483347859e-04j)  (1.640258661014712603e-06-3.566473058620148358e-06j)  (-2.298125433680316709e-08+1.607778218276269440e-07j)  (7.401486830834377758e-17+0.000000000000000000e+00j)  (3.943935269582572387e-05+0.000000000000000000e+00j)  (4.994252756123185611e-06+0.000000000000000000e+00j)  (2.242117470159066220e-07+0.000000000000000000e+00j)  (1.176475829451037005e-08+0.000000000000000000e+00j)
 (4.504504504504458495e-02+0.000000000000000000e+00j)  (4.495383120038832364e-02-9.979750526486310669e-01j)  (-6.455334665340559629e-04+1.880791702891907238e-02j)  (-4.654400135768755611e-05-1.367243764498267834e-04j)  (2.114458818845174712e-06-3.440881826191912563e-06j)  (-2.992141042088335133e-08+1.616238018557550950e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.940871691870892073e-05+0.000000000000000000e+00j)  (4.991536191782754239e-06+0.000000000000000000e+00j)  (2.241036049439810552e-07+0.000000000000000000e+00j)  (1.173457542249663508e-08+0.000000000000000000e+00j)
 (5.505505505505547958e-02+0.000000000000000000e+00j)  (5.488868421000095421e-02-9.969781004689187709e-01j)  (-7.613042962947806766e-04+1.882412856842445581e-02j)  (-5.710498551679319383e-05-1.417919928390860352e-04j)  (2.582368096606035487e-06-3.284585872343572088e-06j)  (-3.732764266820391053e-08+1.625984805368479785e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.937052437943963450e-05+0.000000000000000000e+00j)  (4.988109048840297702e-06+0.000000000000000000e+00j)  (2.239685307919864740e-07+0.000000000000000000e+00j)  (1.169717716063923659e-08+0.000000000000000000e+00j)
 (6.506506506506526399e-02+0.000000000000000000e+00j)  (6.479077573321805061e-02-9.957843839613021997e-01j)  (-8.790449956502286539e-04+1.884384960467912207e-02j)  (-6.725307845549257865e-05-1.478298024466453021e-04j)  (3.042577824664084755e-06-3.097580909925198302e-06j)  (-4.528440476859320321e-08+1.636126022736245269e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.932481759422411227e-05+0.000000000000000000e+00j)  (4.983971254826619628e-06+0.000000000000000000e+00j)  (2.238064764228015698e-07+0.000000000000000000e+00j)  (1.165277054819550450e-08+0.000000000000000000e+00j)
 (7.507507507507504840e-02+0.000000000000000000e+00j)  (7.465430349552519551e-02-9.943953225603959778e-01j)  (-9.991033654346331751e-04+1.886692277409406093e-02j)  (-7.691862332278560997e-05-1.548045141314593879e-04j)  (3.493615436707524060e-06-2.879878456897200950e-06j)  (-5.386231714948350893e-08+1.645625617979994920e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.927164728881085936e-05+0.000000000000000000e+00j)  (4.979122831676977344e-06+0.000000000000000000e+00j)  (2.236173851154791021e-07+0.000000000000000000e+00j)  (1.160160231952789879e-08+0.000000000000000000e+00j)
 (8.508508508508483281e-02+0.000000000000000000e+00j)  (8.447354127330544693e-02-9.928125615533223147e-01j)  (-1.121814639622295941e-03+1.889316632156105499e-02j)  (-8.603477043007072946e-05-1.626778512275387477e-04j)  (3.933936775525245800e-06-2.631519246008633661e-06j)  (-6.311622869820522250e-08+1.653323926447835886e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.921107225467556474e-05+0.000000000000000000e+00j)  (4.973563933819147400e-06+0.000000000000000000e+00j)  (2.234011917408556545e-07+0.000000000000000000e+00j)  (1.154395786789376256e-08+0.000000000000000000e+00j)
 (9.509509509509461722e-02+0.000000000000000000e+00j)  (9.424284973774216256e-02-9.910379672421566477e-01j)  (-1.247499768346175316e-03+1.892237517344309838e-02j)  (-9.453785003891895301e-05-1.714068025311064078e-04j)  (4.361920612930166189e-06-2.352588138032174646e-06j)  (-7.308355726142625259e-08+1.657959956866833034e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.914315918296689854e-05+0.000000000000000000e+00j)  (4.967294891090577534e-06+0.000000000000000000e+00j)  (2.231578229971414345e-07+0.000000000000000000e+00j)  (1.148016001659312458e-08+0.000000000000000000e+00j)
 (1.051051051051055119e-01+0.000000000000000000e+00j)  (1.039566869436470420e-01-9.890736214924094050e-01j)  (-1.376463800273381062e-03+1.895432213878613104e-02j)  (-1.023677213072457482e-04-1.809439026628134519e-04j)  (4.775865597126237468e-06-2.043230197405935815e-06j)  (-8.378293746966260325e-08+1.658195687138039355e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.906798247761146379e-05+0.000000000000000000e+00j)  (4.960316255880134106e-06+0.000000000000000000e+00j)  (2.228871977184079262e-07+0.000000000000000000e+00j)  (1.141056758898795449e-08+0.000000000000000000e+00j)
 (1.151151151151152963e-01+0.000000000000000000e+00j)  (1.136096184235771134e-01-9.869218156969856715e-01j)  (-1.508994374549610775e-03+1.898875922876730113e-02j)  (-1.094680949626999108e-04-1.912375394037211509e-04j)  (5.173989789087841604e-06-1.703667562245571109e-06j)  (-9.521319892047549208e-08+1.652641947312525487e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.898562404812531588e-05+0.000000000000000000e+00j)  (4.952628853833837207e-06+0.000000000000000000e+00j)  (2.225892272687191760e-07+0.000000000000000000e+00j)  (1.133557376765083685e-08+0.000000000000000000e+00j)
 (1.251251251251250807e-01+0.000000000000000000e+00j)  (1.231963268503372677e-01-9.845850441878957193e-01j)  (-1.645360331447483617e-03+1.902541908355693048e-02j)  (-1.157868275277787430e-04-2.022322853939033317e-04j)  (5.554432894693919695e-06-1.334216721690081827e-06j)  (-1.073526918663736336e-07+1.639885441302128005e-07j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.889617308342559112e-05+0.000000000000000000e+00j)  (4.944233837412709874e-06+0.000000000000000000e+00j)  (2.222638160345979394e-07+0.000000000000000000e+00j)  (1.125560423171853794e-08+0.000000000000000000e+00j)
 (1.351351351351348651e-01+0.000000000000000000e+00j)  (1.327116212338591283e-01-9.820659971305595315e-01j)  (-1.785810449697364287e-03+1.906401649502710224e-02j)  (-1.212761851952979760e-04-2.138692514021398234e-04j)  (5.915261242619213003e-06-9.353058027650955797e-07j)  (-1.201589714077840657e-07+1.618516442007114892e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.879972580781080433e-05+0.000000000000000000e+00j)  (4.935132741562939425e-06+0.000000000000000000e+00j)  (2.219108620270314518e-07+0.000000000000000000e+00j)  (1.117111506049860183e-08+0.000000000000000000e+00j)
 (1.451451451451446495e-01+0.000000000000000000e+00j)  (1.421504456216029222e-01-9.793675529378055300e-01j)  (-1.930572317268415290e-03+1.910425001314220231e-02j)  (-1.258930757422333088e-04-2.260864582243133280e-04j)  (6.254475500613307402e-06-5.074914664863447960e-07j)  (-1.335688449071950105e-07+1.587156686220637923e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.869638522022449714e-05+0.000000000000000000e+00j)  (4.925327540726138094e-06+0.000000000000000000e+00j)  (2.215302576029778520e-07+0.000000000000000000e+00j)  (1.108259039062700886e-08+0.000000000000000000e+00j)
 (1.551551551551555441e-01+0.000000000000000000e+00j)  (1.515078872748837902e-01-9.764927702426355882e-01j)  (-2.079851341110534099e-03+1.914580362339876607e-02j)  (-1.295992471708893234e-04-2.388192241492720380e-04j)  (6.570021066013624274e-06-5.147501874573701342e-08j)  (-1.474987810386102391e-07+1.544486995945846262e-07j)  (7.459086818853017261e-17+0.000000000000000000e+00j)  (3.858626081823043631e-05+0.000000000000000000e+00j)  (4.914820706417279220e-06+0.000000000000000000e+00j)  (2.211218903140960802e-07+0.000000000000000000e+00j)  (1.099053981370986964e-08+0.000000000000000000e+00j)
 (1.651651651651653285e-01+0.000000000000000000e+00j)  (1.607791842969259200e-01-9.734448794704777530e-01j)  (-2.233829900088686420e-03+1.918834848236368115e-02j)  (-1.323614520754650369e-04-2.520005648443300540e-04j)  (6.859801011340936178e-06+4.318826446442083495e-07j)  (-1.618456726860673920e-07+1.489274161531248901e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.846946830799757210e-05+0.000000000000000000e+00j)  (4.903615264580846323e-06+0.000000000000000000e+00j)  (2.206856438878930195e-07+0.000000000000000000e+00j)  (1.089549550159613937e-08+0.000000000000000000e+00j)
 (1.751751751751751129e-01+0.000000000000000000e+00j)  (1.699597326919598805e-01-9.702272740529599426e-01j)  (-2.392666644044561496e-03+1.923154469815814560e-02j)  (-1.341515770455351040e-04-2.655616024585614326e-04j)  (7.121691413768779826e-06+9.415476179650628014e-07j)  (-1.764879399222502428e-07+1.420396638991569082e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.834612930175066413e-05+0.000000000000000000e+00j)  (4.891714851958779338e-06+0.000000000000000000e+00j)  (2.202213993437110826e-07+0.000000000000000000e+00j)  (1.079800904737848155e-08+0.000000000000000000e+00j)
 (1.851851851851848973e-01+0.000000000000000000e+00j)  (1.790450928381960294e-01-9.668435013262600686e-01j)  (-2.556495940636335090e-03+1.927504314269261332e-02j)  (-1.349467367322999681e-04-2.794319807208320880e-04j)  (7.353558849150840797e-06+1.476301421454573278e-06j)  (-1.912869536428152880e-07+1.336868638611190032e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.821637100400285025e-05+0.000000000000000000e+00j)  (4.879123770714602782e-06+0.000000000000000000e+00j)  (2.197290362426854677e-07+0.000000000000000000e+00j)  (1.069864801217057372e-08+0.000000000000000000e+00j)
 (1.951951951951946818e-01+0.000000000000000000e+00j)  (1.880309953611198071e-01-9.632972531577395081e-01j)  (-2.725427470339057082e-03+1.931848728253773850e-02j)  (-1.347293325150367897e-04-2.935402828206564460e-04j)  (7.553279788095715690e-06+2.034731589137530943e-06j)  (-2.060887552048991473e-07+1.237862213809849924e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.808032588822957745e-05+0.000000000000000000e+00j)  (4.865847040594353306e-06+0.000000000000000000e+00j)  (2.192084340675835141e-07+0.000000000000000000e+00j)  (1.059799217082127420e-08+0.000000000000000000e+00j)
 (2.052052052052055764e-01+0.000000000000000000e+00j)  (1.969133463971096398e-01-9.595923563449373361e-01j)  (-2.899545968752541628e-03+1.936151501551495666e-02j)  (-1.334870760105113391e-04-3.078144489021203954e-04j)  (7.718761594064204169e-06+2.615224664646506863e-06j)  (-2.207260427109766464e-07+1.122726997581611211e-07j)  (7.401486830834377758e-17+0.000000000000000000e+00j)  (3.793813136536546628e-05+0.000000000000000000e+00j)  (4.851890447938325151e-06+0.000000000000000000e+00j)  (2.186594737250029963e-07+0.000000000000000000e+00j)  (1.049662945431394852e-08+0.000000000000000000e+00j)
 (2.152152152152153608e-01+0.000000000000000000e+00j)  (2.056882322409134822e-01-9.557327628310345879e-01j)  (-3.078911114184567331e-03+1.940376050044062550e-02j)  (-1.312129779641931513e-04-3.221821900739961606e-04j)  (7.847964792280679876e-06+3.215961816487864484e-06j)  (-2.350203904699062791e-07+9.910072777363513110e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.778992944557609299e-05+0.000000000000000000e+00j)  (4.837260590903542560e-06+0.000000000000000000e+00j)  (2.180820391590135377e-07+0.000000000000000000e+00j)  (1.039515159278633502e-08+0.000000000000000000e+00j)
 (2.252252252252251452e-01+0.000000000000000000e+00j)  (2.143519233740150409e-01-9.517225397806271525e-01j)  (-3.263557557345525030e-03+1.944485596787485712e-02j)  (-1.279053033454901549e-04-3.365713959399406919e-04j)  (7.938926253901801004e-06+3.834917236204393037e-06j)  (-2.487846647210136744e-07+8.424561507595764495e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.763586639490844771e-05+0.000000000000000000e+00j)  (4.821964920319245415e-06+0.000000000000000000e+00j)  (2.174760190621779333e-07+0.000000000000000000e+00j)  (1.029414947112329926e-08+0.000000000000000000e+00j)
 (2.352352352352349296e-01+0.000000000000000000e+00j)  (2.229008778742641583e-01-9.475658595591071043e-01j)  (-3.453495088941568956e-03+1.948443350029168547e-02j)  (-1.235674937372855037e-04-3.509105327808233784e-04j)  (7.989782922655689712e-06+4.469859432466206493e-06j)  (-2.618255959753984260e-07+6.770465463406752834e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.747609238807399608e-05+0.000000000000000000e+00j)  (4.806011775645505452e-06+0.000000000000000000e+00j)  (2.168413086669143373e-07+0.000000000000000000e+00j)  (1.019420821895647529e-08+0.000000000000000000e+00j)
 (2.452452452452447140e-01+0.000000000000000000e+00j)  (2.313317442104443067e-01-9.432669896580994084e-01j)  (-3.648708939977526444e-03+1.952212677072047084e-02j)  (-1.182080583606658590e-04-3.651290296732988727e-04j)  (7.998795701260474431e-06+5.118355482410687382e-06j)  (-2.739464663454258391e-07+4.949789694497582109e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.731076115910191384e-05+0.000000000000000000e+00j)  (4.789410415574954556e-06+0.000000000000000000e+00j)  (2.161778115975212025e-07+0.000000000000000000e+00j)  (1.009590206862492697e-08+0.000000000000000000e+00j)
 (2.552552552552556087e-01+0.000000000000000000e+00j)  (2.396413634285523564e-01-9.388302826083274599e-01j)  (-3.849160208695447984e-03+1.955757272962092147e-02j)  (-1.118404353051352266e-04-3.791576500033449061e-04j)  (7.964373112301368618e-06+5.777778249572404703e-06j)  (-2.849498690185706896e-07+2.966858631792493570e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.714002965098346448e-05+0.000000000000000000e+00j)  (4.772171042889639986e-06+0.000000000000000000e+00j)  (2.154854417609834378e-07+0.000000000000000000e+00j)  (9.999789028019362636e-09+0.000000000000000000e+00j)
 (2.652652652652653931e-01+0.000000000000000000e+00j)  (2.478267707395252484e-01-9.342601659199456510e-01j)  (-4.054786407282530945e-03+1.959041323055274453e-02j)  (-1.044828247438195237e-04-3.929288460270416255e-04j)  (7.885094352749879914e-06+6.445316526553539377e-06j)  (-2.946404965887318871e-07+8.283255232691207559e-09j)  (7.629277997537062420e-17+0.000000000000000000e+00j)  (3.696405766588864591e-05+0.000000000000000000e+00j)  (4.754304823245673199e-06+0.000000000000000000e+00j)  (2.147641252532219092e-07+0.000000000000000000e+00j)  (9.906405429826721408e-09+0.000000000000000000e+00j)
 (2.752752752752751775e-01+0.000000000000000000e+00j)  (2.558851965209485990e-01-9.295611320888280682e-01j)  (-4.265502120791962379e-03+1.962029658604451388e-02j)  (-9.615799609638703575e-05-4.063770943419512185e-04j)  (7.759731372648852955e-06+7.117988011152243265e-06j)  (-3.028279152742054493e-07-1.456852161888225135e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.678300751718274828e-05+0.000000000000000000e+00j)  (4.735823897640943280e-06+0.000000000000000000e+00j)  (2.140138022559387834e-07+0.000000000000000000e+00j)  (9.816260433939842880e-09+0.000000000000000000e+00j)
 (2.852852852852849619e-01+0.000000000000000000e+00j)  (2.638140667478356960e-01-9.247377287055725814e-01j)  (-4.481199770131077779e-03+1.964687904596047752e-02j)  (-8.689307126323998851e-05-4.194392103562549507e-04j)  (7.587269626193198803e-06+7.792654977889610325e-06j)  (-3.093292831001113775e-07-3.877470655403540365e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.659704368426807840e-05+0.000000000000000000e+00j)  (4.716741388387046498e-06+0.000000000000000000e+00j)  (2.132344288991301649e-07+0.000000000000000000e+00j)  (9.729830574810501474e-09+0.000000000000000000e+00j)
 (2.952952952952947463e-01+0.000000000000000000e+00j)  (2.716110028699769141e-01-9.197945487020590116e-01j)  (-4.701750470479576505e-03+1.966982619158104406e-02j)  (-7.671928618750156205e-05-4.320546400784718000e-04j)  (7.366927167009055323e-06+8.466042463566537463e-06j)  (-3.139719718641156443e-07-6.420169914651929743e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.640633247219955497e-05+0.000000000000000000e+00j)  (4.697071398477415828e-06+0.000000000000000000e+00j)  (2.124259790641239699e-07+0.000000000000000000e+00j)  (9.647554459300377937e-09+0.000000000000000000e+00j)
 (3.053053053053056409e-01+0.000000000000000000e+00j)  (2.792738211554997574e-01-9.147362207683408242e-01j)  (-4.927004976131017615e-03+1.968881423957311028e-02j)  (-6.567173310987727691e-05-4.441657277935574084e-04j)  (7.098171788145791112e-06+9.134758746325841972e-06j)  (-3.165960550829792642e-07-9.069554043128271284e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.621104167610403790e-05+0.000000000000000000e+00j)  (4.676829004327509972e-06+0.000000000000000000e+00j)  (2.115884461029243549e-07+0.000000000000000000e+00j)  (9.569827731911116276e-09+0.000000000000000000e+00j)
 (3.153153153153154253e-01+0.000000000000000000e+00j)  (2.868005315222206253e-01-9.095673999704708690e-01j)  (-5.156794702461765106e-03+1.970353125096613311e-02j)  (-5.378908596198752430e-05-4.557179584392168407e-04j)  (6.780735940525987632e-06+9.795317863308120249e-06j)  (-3.170566270717145226e-07-1.180833995929371491e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.601134025251244918e-05+0.000000000000000000e+00j)  (4.656030241905855028e-06+0.000000000000000000e+00j)  (2.107218444509238020e-07+0.000000000000000000e+00j)  (9.496998431874012025e-09+0.000000000000000000e+00j)
 (3.253253253253252097e-01+0.000000000000000000e+00j)  (2.941893358800897196e-01-9.042927585975685245e-01j)  (-5.390932815556435942e-03+1.971367824121076154e-02j)  (-4.111331139947464448e-05-4.666601737465865974e-04j)  (6.414629200445010362e-06+1.044416388278543496e-05j)  (-3.152259217618575089e-07-1.461753177539480585e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.580739799785963577e-05+0.000000000000000000e+00j)  (4.634692086371685841e-06+0.000000000000000000e+00j)  (2.098262111118851777e-07+0.000000000000000000e+00j)  (9.429362869271063588e-09+0.000000000000000000e+00j)
 (3.353353353353349942e-01+0.000000000000000000e+00j)  (3.014386260094789050e-01-8.989169772640887013e-01j)  (-5.629215379942245114e-03+1.971897018833274062e-02j)  (-2.768936800511650456e-05-4.769447614585111870e-04j)  (6.000148096460505059e-06+1.107769662301205494e-05j)  (-3.109952037410497315e-07-1.747661801166985441e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.559938523553025951e-05+0.000000000000000000e+00j)  (4.612832425368924673e-06+0.000000000000000000e+00j)  (2.089016069967335801e-07+0.000000000000000000e+00j)  (9.367162144122299420e-09+0.000000000000000000e+00j)
 (3.453453453453447786e-01+0.000000000000000000e+00j)  (3.085469810013370395e-01-8.934447362908296553e-01j)  (-5.871422554894142193e-03+1.971913693712178117e-02j)  (-1.356489619669197901e-05-4.865278171851251227e-04j)  (5.537883147757375266e-06+1.169229849212006172e-05j)  (-3.042764082064809192e-07-2.036378849418094650e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.538747251192926748e-05+0.000000000000000000e+00j)  (4.590470026199907225e-06+0.000000000000000000e+00j)  (2.079481181003210816e-07+0.000000000000000000e+00j)  (9.310579422537342842e-09+0.000000000000000000e+00j)
 (3.553553553553556732e-01+0.000000000000000000e+00j)  (3.155131642862356034e-01-8.878807073857720722e-01j)  (-6.117319829864676511e-03+1.971392399816249835e-02j)  (1.210098645551589680e-06-4.953692786960989204e-04j)  (5.028723009030977428e-06+1.228436211131960920e-05j)  (-2.950035109803633001e-07-2.325616756911617331e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.517183030262020950e-05+0.000000000000000000e+00j)  (4.567624497150042922e-06+0.000000000000000000e+00j)  (2.069658565038465726e-07+0.000000000000000000e+00j)  (9.259738067436189675e-09+0.000000000000000000e+00j)
 (3.653653653653654576e-01+0.000000000000000000e+00j)  (3.223361202801209302e-01-8.822295456433991712e-01j)  (-6.366659289781604301e-03+1.970309324139089824e-02j)  (1.658356735896586266e-05-5.034330326812487284e-04j)  (4.473855660231298592e-06+1.285031837736360719e-05j)  (-2.831336143470450707e-07-2.613006011431621738e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.495262872897307967e-05+0.000000000000000000e+00j)  (4.544316243284866075e-06+0.000000000000000000e+00j)  (2.059549611940853818e-07+0.000000000000000000e+00j)  (9.214700698368752529e-09+0.000000000000000000e+00j)
 (3.753753753753752420e-01+0.000000000000000000e+00j)  (3.290149706751821501e-01-8.764958818786855455e-01j)  (-6.619180901200344934e-03+1.968642348463604808e-02j)  (3.250174007693407504e-05-5.106869942326113833e-04j)  (3.874766622463886900e-06+1.338666461961435190e-05j)  (-2.686477391476685120e-07-2.896120674011986289e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.473003728604979822e-05+0.000000000000000000e+00j)  (4.520566417075827249e-06+0.000000000000000000e+00j)  (2.049155986941586452e-07+0.000000000000000000e+00j)  (9.175469226608282838e-09+0.000000000000000000e+00j)
 (3.853853853853850264e-01+0.000000000000000000e+00j)  (3.355490104045796840e-01-8.706843153095464860e-01j)  (-6.874613810615638754e-03+1.966371097837500345e-02j)  (4.890944887954423438e-05-5.171031595108856052e-04j)  (3.233234223125885157e-06+1.388999251179428698e-05j)  (-2.515513182241080988e-07-3.172504454529907170e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.450422458217905296e-05+0.000000000000000000e+00j)  (4.496396864263535146e-06+0.000000000000000000e+00j)  (2.038479635048585677e-07+0.000000000000000000e+00j)  (9.141985879511711184e-09+0.000000000000000000e+00j)
 (3.953953953953948108e-01+0.000000000000000000e+00j)  (3.419377033099770813e-01-8.647994065991584378e-01j)  (-7.132677646623956230e-03+1.963476978862662911e-02j)  (6.575044779064517970e-05-5.226576322547035009e-04j)  (2.551321973391590123e-06+1.435701540833842516e-05j)  (-2.318743908555290724e-07-3.439696982762075894e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.427535809064053383e-05+0.000000000000000000e+00j)  (4.471830065380702570e-06+0.000000000000000000e+00j)  (2.027522783588904180e-07+0.000000000000000000e+00j)  (9.114135194113666794e-09+0.000000000000000000e+00j)
 (4.054054054054057055e-01+0.000000000000000000e+00j)  (3.481806775407780830e-01-8.588456712672519755e-01j)  (-7.393083818036900318e-03+1.959943208053078686e-02j)  (8.296772801239156187e-05-5.273306249721226727e-04j)  (1.831368158818154479e-06+1.478459478974811339e-05j)  (-2.096715022024102685e-07-3.695259923905010025e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.404360391376254368e-05+0.000000000000000000e+00j)  (4.446889073401326120e-06+0.000000000000000000e+00j)  (2.016287942944789506e-07+0.000000000000000000e+00j)  (9.091746926257506864e-09+0.000000000000000000e+00j)
 (4.154154154154154899e-01+0.000000000000000000e+00j)  (3.542777207137767226e-01-8.528275734772599037e-01j)  (-7.655536800533275198e-03+1.955754830575444358e-02j)  (1.005038264178240083e-04-5.311064358179915521e-04j)  (1.075972778598957205e-06+1.516976552001060684e-05j)  (-1.850213158954026089e-07-3.936802601857502016e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.380912655994619244e-05+0.000000000000000000e+00j)  (4.421597447986506978e-06+0.000000000000000000e+00j)  (2.004777905581518406e-07+0.000000000000000000e+00j)  (9.074599790520490340e-09+0.000000000000000000e+00j)
 (4.254254254254252743e-01+0.000000000000000000e+00j)  (3.602287748615760621e-01-8.467495202040343782e-01j)  (-7.919735404931594128e-03+1.950898729736599141e-02j)  (1.183011254643936939e-04-5.339734023083529506e-04j)  (2.879820004816410565e-07+1.550975964148766965e-05j)  (-1.580259517176574750e-07-4.162006812584998077e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.357208873335124983e-05+0.000000000000000000e+00j)  (4.395979186828441017e-06+0.000000000000000000e+00j)  (1.992995743498003686e-07+0.000000000000000000e+00j)  (9.062425919728236556e-09+0.000000000000000000e+00j)
 (4.354354354354350587e-01+0.000000000000000000e+00j)  (3.660339311975981946e-01-8.406158557848297797e-01j)  (-8.185374020701524297e-03+1.945363627626749137e-02j)  (1.363021428421363232e-04-5.359238331527433003e-04j)  (-5.295296738246821128e-07+1.580202845812293176e-05j)  (-1.288100637804881499e-07-4.368650533082153528e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.333265113686363054e-05+0.000000000000000000e+00j)  (4.370058654591787230e-06+0.000000000000000000e+00j)  (1.980944804258157125e-07+0.000000000000000000e+00j)  (9.054915912582601981e-09+0.000000000000000000e+00j)
 (4.454454454454448431e-01+0.000000000000000000e+00j)  (3.716934247248802614e-01-8.344308568542828652e-01j)  (-8.452143828876115816e-03+1.939140077365969148e-02j)  (1.544498093292265186e-04-5.369539195967696710e-04j)  (-1.373279314001113185e-06+1.604426268582214110e-05j)  (-9.751967763821031025e-08-4.554630258166432496e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.309097228811580624e-05+0.000000000000000000e+00j)  (4.343860509969546768e-06+0.000000000000000000e+00j)  (1.968628705788312528e-07+0.000000000000000000e+00j)  (9.051724324804236933e-09+0.000000000000000000e+00j)
 (4.554554554554557377e-01+0.000000000000000000e+00j)  (3.772076287150652463e-01-8.281987276623076211e-01j)  (-8.719733979103435825e-03+1.932220447432852692e-02j)  (1.726877334919110980e-04-5.370636277609954802e-04j)  (-2.239797298601700731e-06+1.623441047879913498e-05j)  (-6.432080740089828393e-08-4.717981726939012645e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.284720834857330382e-05+0.000000000000000000e+00j)  (4.317409631355459332e-06+0.000000000000000000e+00j)  (1.956051330139562604e-07+0.000000000000000000e+00j)  (9.052475453595998087e-09+0.000000000000000000e+00j)
 (4.654654654654655221e-01+0.000000000000000000e+00j)  (3.825770490831196247e-01-8.219235957721213737e-01j)  (-8.987832726134483557e-03+1.924598898580896084e-02j)  (1.909604520332946944e-04-5.362565735373786514e-04j)  (-3.125450630342089748e-06+1.637069317204766173e-05j)  (-2.939787605929824194e-08-4.856898832553454960e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.260151296582084336e-05+0.000000000000000000e+00j)  (4.290731041649501163e-06+0.000000000000000000e+00j)  (1.943216816433753552e-07+0.000000000000000000e+00j)  (9.056769266853101580e-09+0.000000000000000000e+00j)
 (4.754754754754753066e-01+0.000000000000000000e+00j)  (3.878023186823424395e-01-8.156095081340215547e-01j)  (-9.256128521624272174e-03+1.916271353866316751e-02j)  (2.092136647650783563e-04-5.345398816621750159e-04j)  (-4.026467563290609887e-06+1.645161861225370958e-05j)  (7.048036074043953730e-09-4.969750542259763190e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.235403712859449236e-05+0.000000000000000000e+00j)  (4.263849832691377171e-06+0.000000000000000000e+00j)  (1.930129553211524938e-07+0.000000000000000000e+00j)  (9.064187336628420555e-09+0.000000000000000000e+00j)
 (4.854854854854850910e-01+0.000000000000000000e+00j)  (3.928841915431556808e-01-8.092604275290986582e-01j)  (-9.524311057672884412e-03+1.907235462326130337e-02j)  (2.273944533448123855e-04-5.319240306243459664e-04j)  (-4.938963268602223285e-06+1.647599198194816690e-05j)  (4.480108868316286976e-08-5.055095688879246799e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.210492903491204606e-05+0.000000000000000000e+00j)  (4.236791089813365084e-06+0.000000000000000000e+00j)  (1.916794170410348909e-07+0.000000000000000000e+00j)  (9.074298649615889550e-09+0.000000000000000000e+00j)
 (4.954954954954959856e-01+0.000000000000000000e+00j)  (3.978235370780662805e-01-8.028802293757328901e-01j)  (-9.792072259111068294e-03+1.897490556853841798e-02j)  (2.454514830893053125e-04-5.284226850922451582e-04j)  (-5.858966261916349514e-06+1.644292405394950747e-05j)  (8.363269764204829186e-08-5.111695529276713905e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.185433397234983317e-05+0.000000000000000000e+00j)  (4.209579816983510231e-06+0.000000000000000000e+00j)  (1.903215531188507083e-07+0.000000000000000000e+00j)  (9.086665184504058042e-09+0.000000000000000000e+00j)
 (5.055055055055057700e-01+0.000000000000000000e+00j)  (4.026213342739896617e-01-7.964726988905256322e-01j)  (-1.005910722204387403e-02+1.887037606822331362e-02j)  (2.633351873376910536e-04-5.240525175489644085e-04j)  (-6.782445315816818237e-06+1.635183684474452852e-05j)  (1.233036428828092650e-07-5.138523999427861897e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.160239421098996212e-05+0.000000000000000000e+00j)  (4.182240862997763046e-06+0.000000000000000000e+00j)  (1.889398723807262836e-07+0.000000000000000000e+00j)  (9.100847165413322865e-09+0.000000000000000000e+00j)
 (5.155155155155155544e-01+0.000000000000000000e+00j)  (4.072786658919307357e-01-7.900415285942500310e-01j)  (-1.032511509670759782e-02+1.875879166003732723e-02j)  (2.809979339971968105e-04-5.188330208190309722e-04j)  (-7.705336584576811106e-06+1.620246666595853295e-05j)  (1.635662408440772729e-07-5.134775628780047730e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.134924890819916076e-05+0.000000000000000000e+00j)  (4.154798849153518761e-06+0.000000000000000000e+00j)  (1.875349053761800813e-07+0.000000000000000000e+00j)  (9.116407920877279008e-09+0.000000000000000000e+00j)
 (5.255255255255253388e-01+0.000000000000000000e+00j)  (4.117967126927370436e-01-7.835903161524655491e-01j)  (-1.058979991318016733e-02+1.864019316329370776e-02j)  (2.983941740573356049e-04-5.127863131486205253e-04j)  (-8.623570675478207207e-06+1.599486460211467140e-05j)  (2.041665549013296132e-07-5.099871108277398937e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.109503402520633097e-05+0.000000000000000000e+00j)  (4.127278098817636059e-06+0.000000000000000000e+00j)  (1.861072036336872999e-07+0.000000000000000000e+00j)  (9.132918297742109819e-09+0.000000000000000000e+00j)
 (5.355355355355351232e-01+0.000000000000000000e+00j)  (4.161767477064003962e-01-7.771225625396155356e-01j)  (-1.085287134895654426e-02+1.851463608023891025e-02j)  (3.154805720041008589e-04-5.059369374664570177e-04j)  (-9.533099411086352388e-06+1.572939447016037824e-05j)  (2.448466180334528112e-07-5.033460536235556852e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.083988225478010413e-05+0.000000000000000000e+00j)  (4.099702569273170037e-06+0.000000000000000000e+00j)  (1.846573389731058529e-07+0.000000000000000000e+00j)  (9.149960597964592953e-09+0.000000000000000000e+00j)
 (5.455455455455460179e-01+0.000000000000000000e+00j)  (4.204201305610854589e-01-7.706416705147228763e-01j)  (-1.111404543784778182e-02+1.838218996634692279e-02j)  (3.322161182033454732e-04-4.983116564073604123e-04j)  (-1.042992203952768023e-05+1.540672834147074747e-05j)  (2.853466431479400178e-07-4.935424393838937721e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.058392296020158771e-05+0.000000000000000000e+00j)  (4.072095786205361558e-06+0.000000000000000000e+00j)  (1.831859028872197887e-07+0.000000000000000000e+00j)  (9.167132022885582205e-09+0.000000000000000000e+00j)
 (5.555555555555558023e-01+0.000000000000000000e+00j)  (4.245283018867925806e-01-7.641509433962263564e-01j)  (-1.137304522006370687e-02+1.824293777461080332e-02j)  (3.485622234513585053e-04-4.899392446235215255e-04j)  (-1.131011066485038134e-05+1.502783973002729759e-05j)  (3.254071979303626689e-07-4.805872327103691130e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.032728212442975413e-05+0.000000000000000000e+00j)  (4.044480781151401677e-06+0.000000000000000000e+00j)  (1.816935060008615585e-07+0.000000000000000000e+00j)  (9.184047623732461941e-09+0.000000000000000000e+00j)
 (5.655655655655655867e-01+0.000000000000000000e+00j)  (4.285027778073011162e-01-7.576535841229978807e-01j)  (-1.162960133373912991e-02+1.809697517870037173e-02j)  (3.644827960099342483e-04-4.808502798432830465e-04j)  (-1.216983468647894946e-05+1.459399457103462867e-05j)  (3.647713227550815200e-07-4.645139834473770385e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (3.007008230959480049e-05+0.000000000000000000e+00j)  (4.016880032217529937e-06+0.000000000000000000e+00j)  (1.801807776130797496e-07+0.000000000000000000e+00j)  (9.200342768712882388e-09+0.000000000000000000e+00j)
 (5.755755755755753711e-01+0.000000000000000000e+00j)  (4.323451445327728959e-01-7.511526945882439632e-01j)  (-1.188345254848944405e-02+1.794440987962856240e-02j)  (3.799443015527406839e-04-4.710769340634045452e-04j)  (-1.300538405531686941e-05+1.410674013227372999e-05j)  (4.031865720517586944e-07-4.453782978647306401e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.981244262600886552e-05+0.000000000000000000e+00j)  (3.989315408329925324e-06+0.000000000000000000e+00j)  (1.786483653241937342e-07+0.000000000000000000e+00j)  (9.215675146045647645e-09+0.000000000000000000e+00j)
 (5.855855855855851555e-01+0.000000000000000000e+00j)  (4.360570530641845188e-01-7.446512752326849283e-01j)  (-1.213434624192046181e-02+1.778536090035771899e-02j)  (3.949158065484934888e-04-4.606527661802749122e-04j)  (-1.381319117386815647e-05+1.356789201593470815e-05j)  (4.404069615178674720e-07-4.232571257675985081e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.955447871056505967e-05+0.000000000000000000e+00j)  (3.961808117248065063e-06+0.000000000000000000e+00j)  (1.770969347459445013e-07+0.000000000000000000e+00j)  (9.229726328912324209e-09+0.000000000000000000e+00j)
 (5.955955955955960501e-01+0.000000000000000000e+00j)  (4.396402140195531105e-01-7.381522248832490529e-01j)  (-1.238203882028419966e-02+1.761995787251648474e-02j)  (4.093690056953812090e-04-4.496125172794849839e-04j)  (-1.458985128843537257e-05+1.297951942149225153e-05j)  (4.761948056609753750e-07-3.982478783821376845e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.929630271363583733e-05+0.000000000000000000e+00j)  (3.934378657551855466e-06+0.000000000000000000e+00j)  (1.755271692898458981e-07+0.000000000000000000e+00j)  (9.242202932750070117e-09+0.000000000000000000e+00j)
 (6.056056056056058345e-01+0.000000000000000000e+00j)  (4.430963925907571710e-01-7.316583408234152985e-01j)  (-1.262629608474297518e-02+1.744834031915909120e-02j)  (4.232782340987150988e-04-4.379919097128541884e-04j)  (-1.533214124275646524e-05+1.234392885039190598e-05j)  (5.103224323008292179e-07-3.704673929122306850e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.903802329453840258e-05+0.000000000000000000e+00j)  (3.907046774764589199e-06+0.000000000000000000e+00j)  (1.739397700249789691e-07+0.000000000000000000e+00j)  (9.252837397943325906e-09+0.000000000000000000e+00j)
 (6.156156156156156189e-01+0.000000000000000000e+00j)  (4.464274036386466360e-01-7.251723190813137432e-01j)  (-1.286689354490075723e-02+1.727065693721757320e-02j)  (4.366204649512653454e-04-4.258274509978336297e-04j)  (-1.603703648403640605e-05+1.166364644098893418e-05j)  (5.425737628252340336e-07-3.400507604222413003e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (2.877974562456727347e-05+0.000000000000000000e+00j)  (3.879831421745909125e-06+0.000000000000000000e+00j)  (1.723354555940072624e-07+0.000000000000000000e+00j)  (9.261388432123177668e-09+0.000000000000000000e+00j)
 (6.256256256256254034e-01+0.000000000000000000e+00j)  (4.496351069330402628e-01-7.186967549217717632e-01j)  (-1.310361668148120329e-02+1.708706488304728710e-02j)  (4.493752935328002929e-04-4.131562434788038228e-04j)  (-1.670172623389704631e-05+1.094139912734928153e-05j)  (5.727457491364111373e-07-3.071500341853060977e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.852157139747654849e-05+0.000000000000000000e+00j)  (3.852750723462938083e-06+0.000000000000000000e+00j)  (1.707149621728682789e-07+0.000000000000000000e+00j)  (9.267641146231047094e-09+0.000000000000000000e+00j)
 (6.356356356356351878e-01+0.000000000000000000e+00j)  (4.527214025432013678e-01-7.122341435285960420e-01j)  (-1.333626116016443756e-02+1.689772906417926629e-02j)  (4.615249083917520047e-04-4.000158005919681923e-04j)  (-1.732362675811032976e-05+1.018009481835084253e-05j)  (6.006496603167962045e-07-2.719328358643025603e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.826359884688339115e-05+0.000000000000000000e+00j)  (3.825821946206082753e-06+0.000000000000000000e+00j)  (1.690790434575829992e-07+0.000000000000000000e+00j)  (9.271406917634598735e-09+0.000000000000000000e+00j)
 (6.456456456456460824e-01+0.000000000000000000e+00j)  (4.556882263833905156e-01-7.057868808635765490e-01j)  (-1.356463299874887708e-02+1.670282144013284648e-02j)  (4.730540506091022914e-04-3.864438704787745513e-04j)  (-1.790039268981543673e-05+9.382801794101874055e-06j)  (6.261122140554868757e-07-2.345808768835598682e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.800592276997485925e-05+0.000000000000000000e+00j)  (3.799061471278594505e-06+0.000000000000000000e+00j)  (1.674284706594901844e-07+0.000000000000000000e+00j)  (9.272523012065659947e-09+0.000000000000000000e+00j)
 (6.556556556556558668e-01+0.000000000000000000e+00j)  (4.585375459171732171e-01-6.993572646889403277e-01j)  (-1.378854868989587423e-02+1.650252033486881292e-02j)  (4.839499620715816998e-04-3.724782675954255075e-04j)  (-1.842992638105118728e-05+8.552727515188041573e-06j)  (6.489765497879736877e-07-1.952884121267217211e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.774863455721515617e-05+0.000000000000000000e+00j)  (3.772484773177137478e-06+0.000000000000000000e+00j)  (1.657640324886131111e-07+0.000000000000000000e+00j)  (9.270851994286249825e-09+0.000000000000000000e+00j)
 (6.656656656656656512e-01+0.000000000000000000e+00j)  (4.612713560232907795e-01-6.929474957402518287e-01j)  (-1.400783528180416654e-02+1.629700976320126379e-02j)  (4.942023237000729404e-04-3.581567128711057781e-04j)  (-1.891038527671073241e-05+7.693197036833244239e-06j)  (6.691030422896553038e-07-1.542606426833588178e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.749182222751946010e-05+0.000000000000000000e+00j)  (3.746106402230530336e-06+0.000000000000000000e+00j)  (1.640865351042718332e-07+0.000000000000000000e+00j)  (9.266280955303037815e-09+0.000000000000000000e+00j)
 (6.756756756756754356e-01+0.000000000000000000e+00j)  (4.638916750250752230e-01-6.865596790371115699e-01j)  (-1.422233041921953760e-02+1.608647877322963091e-02j)  (5.038031845882024037e-04-3.435166828740135025e-04j)  (-1.934018732322405186e-05+6.807631214876380722e-06j)  (6.863699561175870960e-07-1.117120837910295753e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.723557046857320052e-05+0.000000000000000000e+00j)  (3.719939971640562734e-06+0.000000000000000000e+00j)  (1.623968020109029466e-07+0.000000000000000000e+00j)  (9.258720581817813099e-09+0.000000000000000000e+00j)
 (6.856856856856852200e-01+0.000000000000000000e+00j)  (4.664005408846352840e-01-6.801958253193445270e-01j)  (-1.443188234721114876e-02+1.587112080660351907e-02j)  (5.127468830085579960e-04-3.285952683540446545e-04j)  (-1.971801444135551763e-05+5.899524883715313991e-06j)  (7.006739428013209542e-07-6.786491340429443197e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.697996068160132734e-05+0.000000000000000000e+00j)  (3.693998148840790919e-06+0.000000000000000000e+00j)  (1.606956738780319213e-07+0.000000000000000000e+00j)  (9.248104091500382965e-09+0.000000000000000000e+00j)
 (6.956956956956961147e-01+0.000000000000000000e+00j)  (4.688000075623251495e-01-6.738578525967806598e-01j)  (-1.463634988017526589e-02+1.565113307819142319e-02j)  (5.210299602379357166e-04-3.134290424437868178e-04j)  (-2.004281410828907849e-05+4.972425178234606622e-06j)  (7.119303840369682365e-07-2.294731599405459146e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.672507103051624571e-05+0.000000000000000000e+00j)  (3.668292651067728134e-06+0.000000000000000000e+00j)  (1.589840082629912814e-07+0.000000000000000000e+00j)  (9.234386055689981851e-09+0.000000000000000000e+00j)
 (7.057057057057058991e-01+0.000000000000000000e+00j)  (4.710921415413511504e-01-6.675475878011485342e-01j)  (-1.483560233851734245e-02+1.542671597649926223e-02j)  (5.286510681404920460e-04-2.980539387161852422e-04j)  (-2.031379910861256740e-05+4.029910162384101030e-06j)  (7.200735853370844870e-07+2.280816473603028949e-08j)  (5.233641528945916812e-17+0.000000000000000000e+00j)  (2.647097649481650416e-05+0.000000000000000000e+00j)  (3.642834244999187811e-06+0.000000000000000000e+00j)  (1.572626792168453814e-07+0.000000000000000000e+00j)  (9.217541129312810469e-09+0.000000000000000000e+00j)
 (7.157157157157156835e-01+0.000000000000000000e+00j)  (4.732790185167761732e-01-6.612667685290340991e-01j)  (-1.502951945543691027e-02+1.519807248595789542e-02j)  (5.356108714292870778e-04-2.825051392182724420e-04j)  (-2.053044552685633862e-05+3.075567916714051648e-06j)  (7.250568256302145679e-07+6.916625151259232053e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.621774892573115721e-05+0.000000000000000000e+00j)  (3.617632750305832997e-06+0.000000000000000000e+00j)  (1.555325767551842854e-07+0.000000000000000000e+00j)  (9.197562706163695247e-09+0.000000000000000000e+00j)
 (7.257257257257254679e-01+0.000000000000000000e+00j)  (4.753627202476198299e-01-6.550170448653411803e-01j)  (-1.521799125623077287e-02+1.496540763200543238e-02j)  (5.419119455023573527e-04-2.668169725259558322e-04j)  (-2.069248906584440304e-05+2.112976225970285111e-06j)  (7.268522691955416312e-07+1.158905258578197259e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.596545710569755490e-05+0.000000000000000000e+00j)  (3.592697046930287824e-06+0.000000000000000000e+00j)  (1.537946061775924302e-07+0.000000000000000000e+00j)  (9.174461516257415865e-09+0.000000000000000000e+00j)
 (7.357357357357352523e-01+0.000000000000000000e+00j)  (4.773453315702633759e-01-6.487999812771338970e-01j)  (-1.540091791245778302e-02+1.472892794968532794e-02j)  (5.475586707196771364e-04-2.510228217950462889e-04j)  (-2.079991978525031580e-05+1.145682995971771398e-06j)  (7.254507470598974428e-07+1.627449765326135874e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.571416681014798163e-05+0.000000000000000000e+00j)  (3.568035085897723294e-06+0.000000000000000000e+00j)  (1.520496872220891448e-07+0.000000000000000000e+00j)  (9.148264180713513189e-09+0.000000000000000000e+00j)
 (7.457457457457461469e-01+0.000000000000000000e+00j)  (4.792289375709100629e-01-6.426170585682401404e-01j)  (-1.557820957326214173e-02+1.448884097630317308e-02j)  (5.525571239547052938e-04-2.351550427194773636e-04j)  (-2.085297536342809190e-05+1.771875166134145133e-07j)  (7.208614155909550436e-07+2.094954944919874435e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.546394087186303507e-05+0.000000000000000000e+00j)  (3.543653903429797032e-06+0.000000000000000000e+00j)  (1.502987530434864254e-07+0.000000000000000000e+00j)  (9.119011738546582684e-09+0.000000000000000000e+00j)
 (7.557557557557559313e-01+0.000000000000000000e+00j)  (4.810156209144491601e-01-6.364696758854763159e-01j)  (-1.574978617609069237e-02+1.424535476852285126e-02j)  (5.569149682159297817e-04-2.192448912480752631e-04j)  (-2.085213299283413861e-05-7.890773248837521461e-07j)  (7.131113004947395717e-07+2.559113058399873163e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.521483924720898943e-05+0.000000000000000000e+00j)  (3.519559638137619199e-06+0.000000000000000000e+00j)  (1.485427490078823544e-07+0.000000000000000000e+00j)  (9.086758158823206779e-09+0.000000000000000000e+00j)
 (7.657657657657657158e-01+0.000000000000000000e+00j)  (4.827074593267164926e-01-6.303591527678298334e-01j)  (-1.591557723895227830e-02+1.399867744411514847e-02j)  (5.606413410936658594e-04-2.033224608572576318e-04j)  (-2.079810002517421219e-05-1.749761789289426232e-06j)  (7.022447347821107179e-07+3.017663353032953682e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.496691908395881892e-05+0.000000000000000000e+00j)  (3.495757551040754058e-06+0.000000000000000000e+00j)  (1.467826312984984701e-07+0.000000000000000000e+00j)  (9.051568850859479995e-09+0.000000000000000000e+00j)
 (7.757757757757755002e-01+0.000000000000000000e+00j)  (4.843065232268210507e-01-6.242867312304443139e-01j)  (-1.607552163629588637e-02+1.374901674844661997e-02j)  (5.637467427443233542e-04-1.874166291283635910e-04j)  (-2.069180348685701690e-05-2.701614911042353854e-06j)  (6.883226995173880617e-07+3.468404937445426381e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.472023479064328454e-05+0.000000000000000000e+00j)  (3.472252048155558340e-06+0.000000000000000000e+00j)  (1.450193653319267319e-07+0.000000000000000000e+00j)  (9.013519184423343135e-09+0.000000000000000000e+00j)
 (7.857857857857852846e-01+0.000000000000000000e+00j)  (4.858148735059402701e-01-6.182535778757128897e-01j)  (-1.622956736048720636e-02+1.349657964564876869e-02j)  (5.662429240785694191e-04-1.715550133346968110e-04j)  (-2.053437858847416238e-05-3.641498939009704727e-06j)  (6.714220763135650057e-07+3.909208841998400462e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.447483810676687210e-05+0.000000000000000000e+00j)  (3.449046705394568113e-06+0.000000000000000000e+00j)  (1.432539239866573608e-07+0.000000000000000000e+00j)  (8.972693031328779229e-09+0.000000000000000000e+00j)
 (7.957957957957961792e-01+0.000000000000000000e+00j)  (4.872345594487450526e-01-6.122607860242718081e-01j)  (-1.637767127078005799e-02+1.324157193430286483e-02j)  (5.681427757736382499e-04-1.557639347053611312e-04j)  (-2.032715635388500917e-05-4.566402539795922151e-06j)  (6.516348206051719340e-07+4.338029218437897521e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.423077817395953213e-05+0.000000000000000000e+00j)  (3.426144295498671975e-06+0.000000000000000000e+00j)  (1.414872856499821172e-07+0.000000000000000000e+00j)  (8.929181339204797513e-09+0.000000000000000000e+00j)
 (8.058058058058059636e-01+0.000000000000000000e+00j)  (4.885676167934164815e-01-6.063093778591589489e-01j)  (-1.651979883157806209e-02+1.298419788736721037e-02j)  (5.694602186816520367e-04-1.400683909997053520e-04j)  (-2.007165049517048669e-05-5.473452723520422030e-06j)  (6.290670647227704591e-07+4.752913641552033170e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.398810160760913478e-05+0.000000000000000000e+00j)  (3.403546816736829829e-06+0.000000000000000000e+00j)  (1.397204320924636668e-07+0.000000000000000000e+00j)  (8.883080747701684590e-09+0.000000000000000000e+00j)
 (8.158158158158157480e-01+0.000000000000000000e+00j)  (4.898160659260533123e-01-6.004003065768434011e-01j)  (-1.665592384168800011e-02+1.272465991597694114e-02j)  (5.702100961573699665e-04-1.244920369981843556e-04j)  (-1.976954365927807442e-05-6.359925464064429479e-06j)  (6.038381597208092404e-07+5.152012483765580607e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.374685256883008160e-05+0.000000000000000000e+00j)  (3.381255523100045440e-06+0.000000000000000000e+00j)  (1.379543461820706090e-07+0.000000000000000000e+00j)  (8.834492256827997579e-09+0.000000000000000000e+00j)
 (8.258258258258255324e-01+0.000000000000000000e+00j)  (4.909819102051320439e-01-5.945344585393055326e-01j)  (-1.678602815616328167e-02+1.246315825666659965e-02j)  (5.704080687805114557e-04-1.090571724923552750e-04j)  (-1.942267317068139339e-05-7.223254997407704975e-06j)  (5.760796647871745115e-07+5.533587341268751461e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.350707283645743668e-05+0.000000000000000000e+00j)  (3.359270955720215128e-06+0.000000000000000000e+00j)  (1.361900094540383101e-07+0.000000000000000000e+00j)  (8.783519956541608429e-09+0.000000000000000000e+00j)
 (8.358358358358353168e-01+0.000000000000000000e+00j)  (4.920671344115768453e-01-5.887126554217552155e-01j)  (-1.691010140224578906e-02+1.219989068149160243e-02j)  (5.700705118985048081e-04-9.378473733787234009e-05j)  (-1.903301639196937117e-05-8.061041792748103278e-06j)  (5.459342928924523599e-07+5.896018497438207875e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.326880187896523822e-05+0.000000000000000000e+00j)  (3.337592975249100170e-06+0.000000000000000000e+00j)  (1.344283995544272777e-07+0.000000000000000000e+00j)  (8.730269826075098047e-09+0.000000000000000000e+00j)
 (8.458458458458462115e-01+0.000000000000000000e+00j)  (4.930737033199261710e-01-5.829356563510130762e-01j)  (-1.702814069080958378e-02+1.193505223046785642e-02j)  (5.692144163681557350e-04-7.869431312045607968e-05j)  (-1.860267582092731616e-05-8.871059201592625107e-06j)  (5.135548211307431959e-07+6.237811415967773286e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (2.303207692603844814e-05+0.000000000000000000e+00j)  (3.316220794948245285e-06+0.000000000000000000e+00j)  (1.326704875785049237e-07+0.000000000000000000e+00j)  (8.674848610802240594e-09+0.000000000000000000e+00j)
 (8.558558558558559959e-01+0.000000000000000000e+00j)  (4.940035603860208346e-01-5.772041600299820940e-01j)  (-1.714015032460803126e-02+1.166883496568472262e-02j)  (5.678572928275128426e-04-6.380413097475765179e-05j)  (-1.813386403859849604e-05-9.651258799839573522e-06j)  (4.791029739674616367e-07+6.557602262299060926e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.279693303960196037e-05+0.000000000000000000e+00j)  (3.295153014233189696e-06+0.000000000000000000e+00j)  (1.309172353269257720e-07+0.000000000000000000e+00j)  (8.617362783661287181e-09+0.000000000000000000e+00j)
 (8.658658658658657803e-01+0.000000000000000000e+00j)  (4.948586265466210499e-01-5.715188068440167912e-01j)  (-1.724614150455149736e-02+1.140142774641658002e-02j)  (5.660170797828115814e-04-4.913108509001904334e-05j)  (-1.762888861799482537e-05-1.039977444701386772e-05j)  (4.427482873492056352e-07+6.854162457675834703e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.256340318428927991e-05+0.000000000000000000e+00j)  (3.274387652449287914e-06+0.000000000000000000e+00j)  (1.291695925046054393e-07+0.000000000000000000e+00j)  (8.557917597327850742e-09+0.000000000000000000e+00j)
 (8.758758758758755647e-01+0.000000000000000000e+00j)  (4.956407991263453994e-01-5.658801809453933851e-01j)  (-1.734613203511928270e-02+1.113301602450959826e-02j)  (5.637120557515738891e-04-3.469075143429498407e-05j)  (-1.709013709770001795e-05-1.111492509524366360e-05j)  (4.046669613503578382e-07+7.126402275440604690e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.233151829693740868e-05+0.000000000000000000e+00j)  (3.253922182650493441e-06+0.000000000000000000e+00j)  (1.274284938884886550e-07+0.000000000000000000e+00j)  (8.496616232364753372e-09+0.000000000000000000e+00j)
 (8.858858858858853491e-01+0.000000000000000000e+00j)  (4.963519508473377417e-01-5.602888123124188935e-01j)  (-1.744014602994456778e-02+1.086378165930172029e-02j)  (5.609607556595299542e-04-2.049741122998594001e-05j)  (-1.652006211866748360e-05-1.179521638822845315e-05j)  (3.650407087355143554e-07+7.373373494115607911e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.210130735524576084e-05+0.000000000000000000e+00j)  (3.233753565181398323e-06+0.000000000000000000e+00j)  (1.256948564913339766e-07+0.000000000000000000e+00j)  (8.433559045601462635e-09+0.000000000000000000e+00j)
 (8.958958958958962437e-01+0.000000000000000000e+00j)  (4.969939289371025914e-01-5.547451787800729006e-01j)  (-1.752821361851221796e-02+1.059390275130402646e-02j)  (5.577818916479385667e-04-6.564078717811245121e-06j)  (-1.592116681610379291e-05-1.243934109736237505e-05j)  (3.240556065079261658e-07+7.594271126360379640e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.187279744530526472e-05+0.000000000000000000e+00j)  (3.213878280873646972e-06+0.000000000000000000e+00j)  (1.239695767491386908e-07+0.000000000000000000e+00j)  (8.368842921865607853e-09+0.000000000000000000e+00j)
 (9.059059059059060282e-01+0.000000000000000000e+00j)  (4.975685543299875890e-01-5.492497080394005415e-01j)  (-1.761037065482342484e-02+1.032355349386590571e-02j)  (5.541942784094796475e-04+7.097467246405229246e-06j)  (-1.529599055156123798e-05-1.304617844828288389e-05j)  (2.819009571944307290e-07+7.788434247125831272e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.164601382798334026e-05+0.000000000000000000e+00j)  (3.194292363685245836e-06+0.000000000000000000e+00j)  (1.222535277600196966e-07+0.000000000000000000e+00j)  (8.302560731055057357e-09+0.000000000000000000e+00j)
 (9.159159159159158126e-01+0.000000000000000000e+00j)  (4.980776209578547942e-01-5.438027796031661421e-01j)  (-1.768665842880715391e-02+1.005290404202573672e-02j)  (5.502167631331861654e-04+2.047664820813369920e-05j)  (-1.464709506331866259e-05-1.361479239648571624e-05j)  (2.387681662879187056e-07+7.955345948250598199e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (2.142098000392157520e-05+0.000000000000000000e+00j)  (3.174991432635439389e-06+0.000000000000000000e+00j)  (1.205475566014945130e-07+0.000000000000000000e+00j)  (8.234800891331919783e-09+0.000000000000000000e+00j)
 (9.259259259259255970e-01+0.000000000000000000e+00j)  (4.985228951255539775e-01-5.384047267355984712e-01j)  (-1.775712338117539299e-02+9.782120397757283758e-03j)  (5.458681601047955497e-04+3.356404817741380584e-05j)  (-1.397705110585032744e-05-1.414442891519843485e-05j)  (1.948496419302184606e-07+8.094632450389385436e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.119771777717829105e-05+0.000000000000000000e+00j)  (3.155970722903264323e-06+0.000000000000000000e+00j)  (1.188524817530067932e-07+0.000000000000000000e+00j)  (8.165647037985492061e-09+0.000000000000000000e+00j)
 (9.359359359359353814e-01+0.000000000000000000e+00j)  (4.989061149668895800e-01-5.330558383443027015e-01j)  (-1.782181682235177769e-02+9.511364310811764797e-03j)  (5.411671899764451156e-04+4.635137315870758507e-05j)  (-1.328842564179749069e-05-1.463451236251900671e-05j)  (1.503377225712488432e-07+8.206061406547014784e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.097624731753589024e-05+0.000000000000000000e+00j)  (3.137225115975297826e-06+0.000000000000000000e+00j)  (1.171690906484160204e-07+0.000000000000000000e+00j)  (8.095177796263583276e-09+0.000000000000000000e+00j)
 (9.459459459459462760e-01+0.000000000000000000e+00j)  (4.992289899768696526e-01-5.277563608326906186e-01j)  (-1.788079465602233215e-02+9.240793194366428084e-03j)  (5.361324236896035118e-04+5.883140855090573869e-05j)  (-1.258376964237074241e-05-1.508464099789296153e-05j)  (1.054236379847009061e-07+8.289539434624593735e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (2.075658722110507078e-05+0.000000000000000000e+00j)  (3.118749168759705065e-06+0.000000000000000000e+00j)  (1.154981373825279805e-07+0.000000000000000000e+00j)  (8.023466655251833373e-09+0.000000000000000000e+00j)
 (9.559559559559560604e-01+0.000000000000000000e+00j)  (4.994932006161172389e-01-5.225064999115195397e-01j)  (-1.793411710780979176e-02+8.970560054697707120e-03j)  (5.307822310077909547e-04+7.099797480368118686e-05j)  (-1.186560654464439257e-05-1.549458172031538555e-05j)  (6.029650865623794461e-08+8.345108919287178688e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.053875456948700459e-05+0.000000000000000000e+00j)  (3.100537141586753858e-06+0.000000000000000000e+00j)  (1.138403405928949206e-07+0.000000000000000000e+00j)  (7.950581938682965943e-09+0.000000000000000000e+00j)
 (9.659659659659658448e-01+0.000000000000000000e+00j)  (4.997003979834400700e-01-5.173064223683488949e-01j)  (-1.798184845949477376e-02+8.700813434107255301e-03j)  (5.251347335904194393e-04+8.284588169762277326e-05j)  (-1.113642140679210429e-05-1.586426410228583328e-05j)  (1.514238818641728624e-08+8.372944126114076171e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.032276498723457878e-05+0.000000000000000000e+00j)  (3.082583025052349257e-06+0.000000000000000000e+00j)  (1.121963815365656465e-07+0.000000000000000000e+00j)  (7.876586867447244018e-09+0.000000000000000000e+00j)
 (9.759759759759756292e-01+0.000000000000000000e+00j)  (4.998522035526571372e-01-5.121562577939535732e-01j)  (-1.802405678915449880e-02+8.431697366345134934e-03j)  (5.192077625165954832e-04+9.437088159561251742e-05j)  (-1.039865079500292775e-05-1.619377379449902553e-05j)  (-2.985664703205856643e-08+8.373346673428138046e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.010863269765118577e-05+0.000000000000000000e+00j)  (3.064880565663617482e-06+0.000000000000000000e+00j)  (1.105669023784477714e-07+0.000000000000000000e+00j)  (7.801539707523025520e-09+0.000000000000000000e+00j)
 (9.859859859859854136e-01+0.000000000000000000e+00j)  (4.999502089699049967e-01-5.070561002649089932e-01j)  (-1.806081371754147263e-02+8.163351343790771139e-03j)  (5.130188201474889442e-04+1.055696219924880916e-04j)  (-9.654673428693253092e-06-1.648334537656120726e-05j)  (-7.452335699573600603e-08+8.346740409378491594e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.989637057698906829e-05+0.000000000000000000e+00j)  (3.047423290282388744e-06+0.000000000000000000e+00j)  (1.089525047058850812e-07+0.000000000000000000e+00j)  (7.725493996137084736e-09+0.000000000000000000e+00j)
 (9.959959959959963083e-01+0.000000000000000000e+00j)  (4.999959759077597932e-01-5.020060099817607036e-01j)  (-1.809219416097026384e-02+7.895910295670922549e-03j)  (5.065850461976498069e-04+1.164395976686403148e-04j)  (-8.906801603707054817e-06-1.673335472874469342e-05j)  (-1.186861426649462154e-07+8.293665743792455895e-07j)  (5.233641528945916812e-17+0.000000000000000000e+00j)  (1.968599020679197105e-05+0.000000000000000000e+00j)  (3.030204529354706938e-06+0.000000000000000000e+00j)  (1.073537482804087041e-07+0.000000000000000000e+00j)  (7.648498838167409072e-09+0.000000000000000000e+00j)
 (1.006006006006006093e+00+0.000000000000000000e+00j)  (4.999910359726417730e-01-4.970060148623573482e-01j)  (-1.811827609092675484e-02+7.629504576613684377e-03j)  (4.999231878708436556e-04+1.269791027316928274e-04j)  (-8.157273406541223673e-06-1.694431099893789841e-05j)  (-1.621797928766045617e-07+8.214773485990463532e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.947750192467970589e-05+0.000000000000000000e+00j)  (3.013217438956751827e-06+0.000000000000000000e+00j)  (1.057711500355604444e-07+0.000000000000000000e+00j)  (7.570599264141685787e-09+0.000000000000000000e+00j)
 (1.016016016016015877e+00+0.000000000000000000e+00j)  (4.999368906620860198e-01-4.920561120900728835e-01j)  (-1.813914030058876373e-02+7.364259964862238453e-03j)  (4.930495739016586875e-04+1.371871828085544944e-04j)  (-7.408245726270021108e-06-1.711684823757719676e-05j)  (-2.048461709593391545e-07+8.110818241168273169e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.927091487331593616e-05+0.000000000000000000e+00j)  (2.996455021675574656e-06+0.000000000000000000e+00j)  (1.042051833261159312e-07+0.000000000000000000e+00j)  (7.491836640722344130e-09+0.000000000000000000e+00j)
 (1.026026026026025662e+00+0.000000000000000000e+00j)  (4.998350113685953722e-01-4.871562696168068030e-01j)  (-1.815487017839273812e-02+7.100297669490992364e-03j)  (4.859800923338169218e-04+1.470635876282722792e-04j)  (-6.661788064814916221e-06-1.725171677149499959e-05j)  (-2.465348388408362114e-07+7.982651419079449031e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.906623704763057189e-05+0.000000000000000000e+00j)  (2.979910146375209980e-06+0.000000000000000000e+00j)  (1.026562774314486214e-07+0.000000000000000000e+00j)  (7.412249124214023787e-09+0.000000000000000000e+00j)
 (1.036036036036035446e+00+0.000000000000000000e+00j)  (4.996868394269161628e-01-4.823064276207629231e-01j)  (-1.816555148874351294e-02+6.837734345992301475e-03j)  (4.787301718563832017e-04+1.566087242144482061e-04j)  (-5.919877140532701074e-06-1.734977438533219450e-05j)  (-2.871036168693222598e-07+7.831213909575682590e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.886347534044409833e-05+0.000000000000000000e+00j)  (2.963575566894648032e-06+0.000000000000000000e+00j)  (1.011248173127465722e-07+0.000000000000000000e+00j)  (7.331872147514862095e-09+0.000000000000000000e+00j)
 (1.046046046046046341e+00+0.000000000000000000e+00j)  (4.994937862017027053e-01-4.775064999191396264e-01j)  (-1.817127215995194625e-02+6.576682119629683257e-03j)  (4.713147665121990575e-04+1.658236108845920177e-04j)  (-5.184392274808816939e-06-1.741197737648287103e-05j)  (-3.264190780067865053e-07+7.657528480096514036e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (1.866263558626549821e-05+0.000000000000000000e+00j)  (2.947443939743604060e-06+0.000000000000000000e+00j)  (9.961114362137278913e-08+0.000000000000000000e+00j)  (7.250738930922594776e-09+0.000000000000000000e+00j)
 (1.056056056056056125e+00+0.000000000000000000e+00j)  (4.992572332126653523e-01-4.727563753359740883e-01j)  (-1.817212207942504182e-02+6.317248615969471744e-03j)  (4.637483435875707676e-04+1.747098322327923889e-04j)  (-4.457111546462208326e-06-1.743937154653774836e-05j)  (-3.643569754894949935e-07+7.462691950390885750e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.846372260353089132e-05+0.000000000000000000e+00j)  (2.931507840858350866e-06+0.000000000000000000e+00j)  (9.811555295251971011e-08+0.000000000000000000e+00j)  (7.168881007399345305e-09+0.000000000000000000e+00j)
 (1.066066066066065909e+00+0.000000000000000000e+00j)  (4.989785322944191304e-01-4.680559190254692803e-01j)  (-1.816819289613261224e-02+6.059536998038244845e-03j)  (4.560448744881879309e-04+1.832694952515281656e-04j)  (-3.739708694297038303e-06-1.743308318885012335e-05j)  (-4.008026034886253104e-07+7.247867199636456970e-07j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (1.826674023509603946e-05+0.000000000000000000e+00j)  (2.915759781490835904e-06+0.000000000000000000e+00j)  (9.663829833676439534e-08+0.000000000000000000e+00j)  (7.086328753232257344e-09+0.000000000000000000e+00j)
 (1.076076076076075694e+00+0.000000000000000000e+00j)  (4.986590057883772964e-01-4.634049737512456746e-01j)  (-1.815957783033287851e-02+5.803646009568215122e-03j)  (4.482178284049826269e-04+1.915051867288454566e-04j)  (-3.033750744106194337e-06-1.739431012831277364e-05j)  (-4.356510907380648553e-07+7.014275060661555040e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.807169138716847433e-05+0.000000000000000000e+00j)  (2.900192223305824259e-06+0.000000000000000000e+00j)  (9.517958995919572727e-08+0.000000000000000000e+00j)  (7.003111915490128268e-09+0.000000000000000000e+00j)
 (1.086086086086086588e+00+0.000000000000000000e+00j)  (4.982999467641523461e-01-4.588033611220165842e-01j)  (-1.814637149052257190e-02+5.549670023826164603e-03j)  (4.402801685724948635e-04+1.994199320379341051e-04j)  (-2.340696332824850131e-06-1.732431286564335441e-05j)  (-4.688076275250335263e-07+6.763186155170498377e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.787857806663831987e-05+0.000000000000000000e+00j)  (2.884797592759753876e-06+0.000000000000000000e+00j)  (9.373959609450140912e-08+0.000000000000000000e+00j)  (6.919260128274871312e-09+0.000000000000000000e+00j)
 (1.096096096096096373e+00+0.000000000000000000e+00j)  (4.979026192680468532e-01-4.542508827842727803e-01j)  (-1.812866969756687235e-02+5.297699097539024932e-03j)  (4.322443509235424260e-04+2.070171554178424549e-04j)  (-1.661894699367566202e-06-1.722440587453709737e-05j)  (-5.001876268581586177e-07+6.495912722746242716e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.768740141690397082e-05+0.000000000000000000e+00j)  (2.869568294836353971e-06+0.000000000000000000e+00j)  (9.231844424471443835e-08+0.000000000000000000e+00j)  (6.834803410459544020e-09+0.000000000000000000e+00j)
 (1.106106106106106157e+00+0.000000000000000000e+00j)  (4.974682585963391412e-01-4.497473215726179863e-01j)  (-1.810656931592254104e-02+5.047819029455682949e-03j)  (4.241223249460822787e-04+2.143006418269461960e-04j)  (-9.985853089510051002e-07-1.709594909602583904e-05j)  (-5.297168210353925475e-07+6.213800494927504472e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.749816175206033816e-05+0.000000000000000000e+00j)  (2.854496726208982225e-06+0.000000000000000000e+00j)  (9.091622246468087486e-08+0.000000000000000000e+00j)  (6.749772638366461105e-09+0.000000000000000000e+00j)
 (1.116116116116115942e+00+0.000000000000000000e+00j)  (4.969980715911737623e-01-4.452924426184598494e-01j)  (-1.808016809188450411e-02+4.800111423111853848e-03j)  (4.159255365512436881e-04+2.212745004340641519e-04j)  (-3.518980754049171915e-07-1.694033967020731253e-05j)  (-5.573312952258913663e-07+5.918220663863739647e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.731085858981636883e-05+0.000000000000000000e+00j)  (2.839575287899673633e-06+0.000000000000000000e+00j)  (8.953298085985499319e-08+0.000000000000000000e+00j)  (6.664199987689879309e-09+0.000000000000000000e+00j)
 (1.126126126126125726e+00+0.000000000000000000e+00j)  (4.964932369569885484e-01-4.408859944178060153e-01j)  (-1.804956449874191293e-02+4.554653753379524217e-03j)  (4.076649327660365751e-04+2.279431297968563779e-04j)  (2.771458559129773895e-07-1.675900394137569868e-05j)  (-5.829774600538901890e-07+5.610561992945454888e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.712549068281797512e-05+0.000000000000000000e+00j)  (2.824796397494428374e-06+0.000000000000000000e+00j)  (8.816873323996959341e-08+0.000000000000000000e+00j)  (6.578119339820641170e-09+0.000000000000000000e+00j)
 (1.136136136136136621e+00+0.000000000000000000e+00j)  (4.959549055955097541e-01-4.365277098589550597e-01j)  (-1.801485758873964602e-02+4.311519436413935140e-03j)  (3.993509680691801874e-04+2.343111847627108140e-04j)  (8.876328034522029036e-07-1.655338976839744726e-05j)  (-6.066119655248893086e-07+5.292223114389296036e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.694205604869690121e-05+0.000000000000000000e+00j)  (2.810152500974442654e-06+0.000000000000000000e+00j)  (8.682345891175211728e-08+0.000000000000000000e+00j)  (6.491566648613425592e-09+0.000000000000000000e+00j)
 (1.146146146146146405e+00+0.000000000000000000e+00j)  (4.953842009574599969e-01-4.322173072109192216e-01j)  (-1.797614685171834703e-02+4.070777902625583033e-03j)  (3.909936121944358398e-04+2.403835451137055230e-04j)  (1.478754762992328895e-06-1.632495916804132640e-05j)  (-6.282015589629379851e-07+4.964605056087353869e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.676055199878302587e-05+0.000000000000000000e+00j)  (2.795636084210944656e-06+0.000000000000000000e+00j)  (8.549710459374610905e-08+0.000000000000000000e+00j)  (6.404580264523252041e-09+0.000000000000000000e+00j)
 (1.156156156156156189e+00+0.000000000000000000e+00j)  (4.947822194092175163e-01-4.279544910734270902e-01j)  (-1.793353208030626020e-02+3.832494672330077987e-03j)  (3.826023592324863756e-04+2.461652859651471364e-04j)  (2.049807179997066775e-06-1.607518131490639517e-05j)  (-6.477228899283105002e-07+4.629104037069809067e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.658097516554864670e-05+0.000000000000000000e+00j)  (2.781239684161172695e-06+0.000000000000000000e+00j)  (8.418958643639982675e-08+0.000000000000000000e+00j)  (6.317201213877876349e-09+0.000000000000000000e+00j)
 (1.166166166166165974e+00+0.000000000000000000e+00j)  (4.941500306127734610e-01-4.237389532894084154e-01j)  (-1.788711324151691720e-02+3.596731433747411832e-03j)  (3.741862378696472497e-04+2.516616499155083209e-04j)  (2.600186321788837483e-06-1.580552591760141161e-05j)  (-6.651622653578744039e-07+4.287104567776442648e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.640332152886741964e-05+0.000000000000000000e+00j)  (2.766955899809311336e-06+0.000000000000000000e+00j)  (8.290079213082894588e-08+0.000000000000000000e+00j)  (6.229473431859090674e-09+0.000000000000000000e+00j)
 (1.176176176176175758e+00+0.000000000000000000e+00j)  (4.934886779174196270e-01-4.195703738208531042e-01j)  (-1.783699035461501145e-02+3.363546123040074901e-03j)  (3.657538226088625035e-04+2.568780209355289073e-04j)  (3.129386290552790306e-06-1.551745698698449931e-05j)  (-6.805153584095563161e-07+3.939972887953731126e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.622758644094788853e-05+0.000000000000000000e+00j)  (2.752777402863543429e-06+0.000000000000000000e+00j)  (8.163058308999130251e-08+0.000000000000000000e+00j)  (6.141443948537711208e-09+0.000000000000000000e+00j)
 (1.186186186186186653e+00+0.000000000000000000e+00j)  (4.927991787616984865e-01-4.154484215889760468e-01j)  (-1.778326337509387664e-02+3.132993006104000701e-03j)  (3.573132458268661322e-04+2.618198999747502090e-04j)  (3.636995717880095288e-06-1.521242700855796258e-05j)  (-6.937868747008877455e-07+3.589050771462795308e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.605376465045056967e-05+0.000000000000000000e+00j)  (2.738696948236876230e-06+0.000000000000000000e+00j)  (8.037879668699721147e-08+0.000000000000000000e+00j)  (6.053163027952724537e-09+0.000000000000000000e+00j)
 (1.196196196196196437e+00+0.000000000000000000e+00j)  (4.920825250842324472e-01-4.113727552796218601e-01j)  (-1.772603208461658378e-02+2.905122761834442319e-03j)  (3.488722105293019619e-04+2.664928822555008700e-04j)  (4.122694180976517175e-06-1.489187152756180078e-05j)  (-7.049901798033392582e-07+3.235649723611590763e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.588185032524977016e-05+0.000000000000000000e+00j)  (2.724707384313916377e-06+0.000000000000000000e+00j)  (7.914524853548909208e-08+0.000000000000000000e+00j)  (5.964684260860808892e-09+0.000000000000000000e+00j)
 (1.206206206206206222e+00+0.000000000000000000e+00j)  (4.913396837421317165e-01-4.073430241148461306e-01j)  (-1.766539598675613207e-02+2.679982566616705836e-03j)  (3.404380036740574595e-04+2.709026362169282640e-04j)  (4.586248379818578224e-06-1.455720415195382904e-05j)  (-7.141468919916430945e-07+2.881045592857715652e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.571183707437779245e-05+0.000000000000000000e+00j)  (2.710801663003150696e-06+0.000000000000000000e+00j)  (7.792973479849529743e-08+0.000000000000000000e+00j)  (5.876064612283504598e-09+0.000000000000000000e+00j)
 (1.216216216216216006e+00+0.000000000000000000e+00j)  (4.905715969357690165e-01-4.033588685916323913e-01j)  (-1.760145420837987140e-02+2.457616179802205383e-03j)  (3.320175099414700618e-04+2.750548840652665221e-04j)  (5.027508113454717603e-06-1.420981197529355517e-05j)  (-7.212864443477457106e-07+2.526473614902675784e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.554371796892112535e-05+0.000000000000000000e+00j)  (2.696972849570996186e-06+0.000000000000000000e+00j)  (7.673203451240068929e-08+0.000000000000000000e+00j)  (5.787364425405597181e-09+0.000000000000000000e+00j)
 (1.226226226226225791e+00+0.000000000000000000e+00j)  (4.897791826387782876e-01-3.994199211886855228e-01j)  (-1.753430540651673697e-02+2.238064029942756720e-03j)  (3.236172258388150444e-04+2.789553838809178863e-04j)  (5.446402092360121594e-06-1.385105141859896917e-05j)  (-7.264456203838602341e-07+2.173123903337895515e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.537748556210604480e-05+0.000000000000000000e+00j)  (2.683214132239344840e-06+0.000000000000000000e+00j)  (7.555191191407966342e-08+0.000000000000000000e+00j)  (5.698647383715103748e-09+0.000000000000000000e+00j)
 (1.236236236236236685e+00+0.000000000000000000e+00j)  (4.889633350322166727e-01-3.955258070422545402e-01j)  (-1.746404768053887169e-02+2.021363301582675045e-03j)  (3.152432740345603875e-04+2.826099132282134459e-04j)  (5.842933622276428977e-06-1.348224448751194542e-05j)  (-7.296680673768526586e-07+1.822137397167482412e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.521313190842770780e-05+0.000000000000000000e+00j)  (2.669518831528731769e-06+0.000000000000000000e+00j)  (7.438911875999523948e-08+0.000000000000000000e+00j)  (5.609980433515262160e-09+0.000000000000000000e+00j)
 (1.246246246246246470e+00+0.000000000000000000e+00j)  (4.881249249418961877e-01-3.916761445919310636e-01j)  (-1.739077848950455404e-02+1.807548022408689671e-03j)  (3.069014178266397095e-04+2.860242542097997604e-04j)  (6.217176193331935156e-06-1.310467543858285028e-05j)  (-7.310037915988830601e-07+1.474602271731376384e-07j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (1.505064858205309350e-05+0.000000000000000000e+00j)  (2.655880409319116100e-06+0.000000000000000000e+00j)  (7.324339662684049564e-08+0.000000000000000000e+00j)  (5.521433669097059611e-09+0.000000000000000000e+00j)
 (1.256256256256256254e+00+0.000000000000000000e+00j)  (4.872648002779607079e-01-3.878705461973567803e-01j)  (-1.731459457448849409e-02+1.596649150579350536e-03j)  (2.985970756570213388e-04+2.892041799045033949e-04j)  (6.569269006476288693e-06-1.271958784623458695e-05j)  (-7.305086395875038862e-07+1.131550815845941475e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.489002669447822825e-05+0.000000000000000000e+00j)  (2.642292477600218363e-06+0.000000000000000000e+00j)  (7.211447918443496257e-08+0.000000000000000000e+00j)  (5.433080182924675721e-09+0.000000000000000000e+00j)
 (1.266266266266266038e+00+0.000000000000000000e+00j)  (4.863837864758492890e-01-3.841086187267774843e-01j)  (-1.723559188574925669e-02+1.388694662068833997e-03j)  (2.903353355929213630e-04+2.921554421248812451e-04j)  (6.899412467382260014e-06-1.232818205989318376e-05j)  (-7.282437695232469023e-07+7.939567743768517554e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.473125691144467871e-05+0.000000000000000000e+00j)  (2.628748806878887462e-06+0.000000000000000000e+00j)  (7.100209443218445258e-08+0.000000000000000000e+00j)  (5.344995883181015585e-09+0.000000000000000000e+00j)
 (1.276276276276275823e+00+0.000000000000000000e+00j)  (4.854826869378486842e-01-3.803899641183616231e-01j)  (-1.715386551456193551e-02+1.183709637866270240e-03j)  (2.821209697027412980e-04+2.948837604290839207e-04j)  (7.207863676014814611e-06-1.193161303896813187e-05j)  (-7.242751166759772270e-07+4.627331520122594922e-08j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (1.457432946923980140e-05+0.000000000000000000e+00j)  (2.615243334205900403e-06+0.000000000000000000e+00j)  (6.990596689139551685e-08+0.000000000000000000e+00j)  (5.257259280946433378e-09+0.000000000000000000e+00j)
 (1.286286286286286717e+00+0.000000000000000000e+00j)  (4.845622834744940377e-01-3.767141799151902393e-01j)  (-1.706950962956545539e-02+9.817163508893725615e-04j)  (2.739584482626055101e-04+2.973948123201926438e-04j)  (7.494931938042939106e-06-1.153098855177486223e-05j)  (-7.186728567459808576e-07+1.387304707263488144e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.441923419033397544e-05+0.000000000000000000e+00j)  (2.601770170788611197e-06+0.000000000000000000e+00j)  (6.882581974615831347e-08+0.000000000000000000e+00j)  (5.169951249146288711e-09+0.000000000000000000e+00j)
 (1.296296296296296502e+00+0.000000000000000000e+00j)  (4.836233367451381326e-01-3.730808597748208055e-01j)  (-1.698261741746052988e-02+7.827343524786832757e-04j)  (2.658519537362497519e-04+2.996942245659179249e-04j)  (7.760974322212225507e-06-1.112736772312705779e-05j)  (-7.115108707624923120e-07-1.772645296489805289e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.426596049861252334e-05+0.000000000000000000e+00j)  (2.588323609152292548e-06+0.000000000000000000e+00j)  (6.776137692644022919e-08+0.000000000000000000e+00j)  (5.083154755224310242e-09+0.000000000000000000e+00j)
 (1.306306306306306286e+00+0.000000000000000000e+00j)  (4.826665866970550889e-01-3.694895939542974239e-01j)  (-1.689328102790613184e-02+5.867805583497018307e-04j)  (2.578053944781118537e-04+3.017875655709807573e-04j)  (8.006391285714328882e-06-1.072175991417304507e-05j)  (-7.028662150153945338e-07-4.845297611787657525e-08j)  (4.137556922078788324e-17+0.000000000000000000e+00j)  (1.411449743381486987e-05+0.000000000000000000e+00j)  (2.574898129815637669e-06+0.000000000000000000e+00j)  (6.671236512748402644e-08+0.000000000000000000e+00j)  (4.996954569287498969e-09+0.000000000000000000e+00j)
 (1.316316316316316071e+00+0.000000000000000000e+00j)  (4.816927530025014725e-01-3.659399697714822430e-01j)  (-1.680159152246116228e-02+3.938693338917415455e-04j)  (2.498224181161917017e-04+3.036803387351013489e-04j)  (8.231622387510811786e-06-1.031512391711676177e-05j)  (-6.928185992868744746e-07-7.824082439451034892e-08j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.396483366582557860e-05+0.000000000000000000e+00j)  (2.561488407446498954e-06+0.000000000000000000e+00j)  (6.567851576001079688e-08+0.000000000000000000e+00j)  (4.911436949226166342e-09+0.000000000000000000e+00j)
 (1.326326326326325855e+00+0.000000000000000000e+00j)  (4.807025354932006889e-01-3.624315720435529742e-01j)  (-1.670763882741604575e-02+2.040125787071689887e-04j)  (2.419064245770209589e-04+3.053779767302021572e-04j)  (8.437142107500228473e-06-9.908367446724462770e-06j)  (-6.814498764218683900e-07-1.070308166919828995e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.381695750823784985e-05+0.000000000000000000e+00j)  (2.548089316470744492e-06+0.000000000000000000e+00j)  (6.465956682641068468e-08+0.000000000000000000e+00j)  (4.826689304086631420e-09+0.000000000000000000e+00j)
 (1.336336336336336750e+00+0.000000000000000000e+00j)  (4.796966145917633262e-01-3.589639835034991733e-01j)  (-1.661151169037263994e-02+1.721981029905351136e-05j)  (2.340605787216022888e-04+3.068858366314481073e-04j)  (8.623455787385718817e-06-9.502346909958484135e-06j)  (-6.688435460337619370e-07-1.347702574052081883e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.367085693167281901e-05+0.000000000000000000e+00j)  (2.534695936101606824e-06+0.000000000000000000e+00j)  (6.365526471831701460e-08+0.000000000000000000e+00j)  (4.742799836737699661e-09+0.000000000000000000e+00j)
 (1.346346346346346534e+00+0.000000000000000000e+00j)  (4.786756517395991395e-01-3.555367851954345793e-01j)  (-1.651329764041992165e-02-1.665017531817092724e-04j)  (2.262878225658507844e-04+3.082091958381718948e-04j)  (8.791095707114196330e-06-9.097867434725058497e-06j)  (-6.550842748847898704e-07-1.614128697824676677e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.352651957679464806e-05+0.000000000000000000e+00j)  (2.521303554775444561e-06+0.000000000000000000e+00j)  (6.266536593140289434e-08+0.000000000000000000e+00j)  (4.659857166683257706e-09+0.000000000000000000e+00j)
 (1.356356356356356319e+00+0.000000000000000000e+00j)  (4.776402898209120007e-01-3.521495568495137674e-01j)  (-1.641308295176995002e-02-3.471471112064775273e-04j)  (2.185908870650194271e-04+3.093532487225883194e-04j)  (8.940617308822796898e-06-8.695683138499655474e-06j)  (-6.402574362165399566e-07-1.869186964042488995e-07j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (1.338393276677198280e-05+0.000000000000000000e+00j)  (2.507907673970272791e-06+0.000000000000000000e+00j)  (6.168963869356152471e-08+0.000000000000000000e+00j)  (4.577949933715958969e-09+0.000000000000000000e+00j)
 (1.366366366366366103e+00+0.000000000000000000e+00j)  (4.765911535824154388e-01-3.488018772372403764e-01j)  (-1.631095261070657568e-02-5.247134002297004036e-04j)  (2.109723034455429430e-04+3.103231039457245220e-04j)  (9.072595578371429894e-06-8.296497617560138899e-06j)  (-6.244486700336302283e-07-2.112539692831588397e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.324308351972596942e-05+0.000000000000000000e+00j)  (2.494504011397345532e-06+0.000000000000000000e+00j)  (6.072786450290557221e-08+0.000000000000000000e+00j)  (4.497166383018447501e-09+0.000000000000000000e+00j)
 (1.376376376376375887e+00+0.000000000000000000e+00j)  (4.755288500484313730e-01-3.454933245079150339e-01j)  (-1.620699028571852274e-02-6.991998142049490796e-04j)  (2.034344140728437255e-04+3.111237823827707211e-04j)  (9.187621592754065473e-06-7.900964637637296342e-06j)  (-6.077434660695883500e-07-2.343909521762341338e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.310395856065515526e-05+0.000000000000000000e+00j)  (2.481088503558191920e-06+0.000000000000000000e+00j)  (5.977983957223880462e-08+0.000000000000000000e+00j)  (4.417593932312788075e-09+0.000000000000000000e+00j)
 (1.386386386386386782e+00+0.000000000000000000e+00j)  (4.744539689310772745e-01-3.422234765069647189e-01j)  (-1.610127830067719854e-02-8.706075263123411699e-04j)  (1.959793828469927302e-04+3.117602156015055175e-04j)  (9.286299239983458428e-06-7.509689007025659915e-06j)  (-5.902267708885309918e-07-2.563077577657130858e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.296654433336883124e-05+0.000000000000000000e+00j)  (2.467657307670598877e-06+0.000000000000000000e+00j)  (5.884537617699860127e-08+0.000000000000000000e+00j)  (4.339318721728109701e-09+0.000000000000000000e+00j)
 (1.396396396396396566e+00+0.000000000000000000e+00j)  (4.733670830352720849e-01-3.389919110768722654e-01j)  (-1.599389761093063592e-02-1.038939611952418218e-03j)  (1.886092051223001772e-04+3.122372448407435852e-04j)  (9.369242116435839009e-06-7.123227613521453755e-06j)  (-5.719826203042992782e-07-2.769881424020926057e-07j)  (3.700743415417188879e-17+0.000000000000000000e+00j)  (1.283082701199719821e-05+0.000000000000000000e+00j)  (2.454206802960723030e-06+0.000000000000000000e+00j)  (5.792430390367842487e-08+0.000000000000000000e+00j)  (4.262425147264123531e-09+0.000000000000000000e+00j)
 (1.406406406406406351e+00+0.000000000000000000e+00j)  (4.722687486583225791e-01-3.357982063413981200e-01j)  (-1.588492778219013565e-02-1.204200973051672979e-03j)  (1.813257171498383234e-04+3.125596204375595240e-04j)  (9.437070605135796980e-06-6.742090607010890853e-06j)  (-5.530937980313892389e-07-2.964212811145547919e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.269679251250600232e-05+0.000000000000000000e+00j)  (2.440733591337475894e-06+0.000000000000000000e+00j)  (5.701647079604605385e-08+0.000000000000000000e+00j)  (4.186995379019937604e-09+0.000000000000000000e+00j)
 (1.416416416416416135e+00+0.000000000000000000e+00j)  (4.711595059838825650e-01-3.326419409737800814e-01j)  (-1.577444697208055940e-02-1.366398263720157045e-03j)  (1.741306050452508681e-04+3.127320016550882574e-04j)  (9.490409137044561786e-06-6.366742710054765435e-06j)  (-5.336415212227047789e-07-3.146015255801612919e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.256442650394534768e-05+0.000000000000000000e+00j)  (2.427234497464471275e-06+0.000000000000000000e+00j)  (5.612174439663403248e-08+0.000000000000000000e+00j)  (4.113108865791342895e-09+0.000000000000000000e+00j)
 (1.426426426426425920e+00+0.000000000000000000e+00j)  (4.700398794700964000e-01-3.295226944495624477e-01j)  (-1.566253191423630162e-02-1.525539817297616322e-03j)  (1.670254132864586660e-04+3.127589568650971426e-04j)  (9.529883636113183456e-06-5.997604639430503190e-06j)  (-5.137051532997828592e-07-3.315281477062579306e-07j)  (2.616820764472958406e-17+0.000000000000000000e+00j)  (1.243371441956990067e-05+0.000000000000000000e+00j)  (2.413706568248324196e-06+0.000000000000000000e+00j)  (5.524001268082615795e-08+0.000000000000000000e+00j)  (4.040841828208384655e-09+0.000000000000000000e+00j)
 (1.436436436436436814e+00+0.000000000000000000e+00j)  (4.689103782317695646e-01-3.264400472846952228e-01j)  (-1.554925790482821792e-02-1.681635574820601392e-03j)  (1.600115527486398789e-04+3.126449640423418835e-04j)  (9.556119147653870444e-06-5.635054622276187356e-06j)  (-4.933619442437516535e-07-3.472050714219389912e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.230464146793636662e-05+0.000000000000000000e+00j)  (2.400147071769932909e-06+0.000000000000000000e+00j)  (5.437118488115889558e-08+0.000000000000000000e+00j)  (3.970266743246966941e-09+0.000000000000000000e+00j)
 (1.446446446446446599e+00+0.000000000000000000e+00j)  (4.677714964164268463e-01-3.233935812595227777e-01j)  (-1.543469879140164230e-02-1.834697014934908712e-03j)  (1.530903082857143255e-04+3.123944115303030171e-04j)  (9.569737648482363478e-06-5.279429991213568201e-06j)  (-4.726867982913677512e-07-3.616405951959536497e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.217719264384624579e-05+0.000000000000000000e+00j)  (2.386553495688523984e-06+0.000000000000000000e+00j)  (5.351519219921402438e-08+0.000000000000000000e+00j)  (3.901451823745286298e-09+0.000000000000000000e+00j)
 (1.456456456456456383e+00+0.000000000000000000e+00j)  (4.666237135741403974e-01-3.203828796292552128e-01j)  (-1.531892696392114089e-02-1.984737085278783907e-03j)  (1.462628458693830311e-04+3.120115990405353344e-04j)  (9.571356036286899098e-06-4.931028843610565498e-06j)  (-4.517520687722669796e-07-3.748471077027186360e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.205135273917169709e-05+0.000000000000000000e+00j)  (2.372923545151172026e-06+0.000000000000000000e+00j)  (5.267198840252524315e-08+0.000000000000000000e+00j)  (3.834460497440528821e-09+0.000000000000000000e+00j)
 (1.466466466466466168e+00+0.000000000000000000e+00j)  (4.654674950210322404e-01-3.174075273215094528e-01j)  (-1.520201334791005526e-02-2.131770135352832954e-03j)  (1.395302192984336747e-04+3.115007388505263699e-04j)  (9.561584294781344753e-06-4.590111750964645968e-06j)  (-4.306273796310974156e-07-3.868407989463899364e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.192710635370759712e-05+0.000000000000000000e+00j)  (2.359255140245032567e-06+0.000000000000000000e+00j)  (5.184155030356011507e-08+0.000000000000000000e+00j)  (3.769350890967654131e-09+0.000000000000000000e+00j)
 (1.476476476476475952e+00+0.000000000000000000e+00j)  (4.643032921963710091e-01-3.144671111214744630e-01j)  (-1.508402739958238439e-02-2.275811850893524457e-03j)  (1.328933764923187694e-04+3.108659571676207294e-04j)  (9.541023830405658527e-06-4.256903505230460053e-06j)  (-4.093794730040130017e-07-3.976413690285935514e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.180443790595701062e-05+0.000000000000000000e+00j)  (2.345546413029995072e-06+0.000000000000000000e+00j)  (5.102387811767349797e-08+0.000000000000000000e+00j)  (3.706175325237802716e-09+0.000000000000000000e+00j)
 (1.486486486486486847e+00+0.000000000000000000e+00j)  (4.631315430131997535e-01-3.115612198452434312e-01j)  (-1.496503710286513703e-02-2.416879189761021382e-03j)  (1.263531653839239778e-04+3.101112956288314864e-04j)  (9.510265975631724110e-06-3.931594889780858673e-06j)  (-3.880720820615825664e-07-4.072717366091731958e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.168333164384268272e-05+0.000000000000000000e+00j)  (2.331795704190185514e-06+0.000000000000000000e+00j)  (5.021899569651554619e-08+0.000000000000000000e+00j)  (3.644979829547641629e-09+0.000000000000000000e+00j)
 (1.496496496496496631e+00+0.000000000000000000e+00j)  (4.619526722024505649e-01-3.086894445018382171e-01j)  (-1.484510896821616965e-02-2.554990319350242903e-03j)  (1.199103394276653184e-04+3.092407129091117495e-04j)  (9.469890653328478990e-06-3.614344463563095956e-06j)  (-3.667658281924731510e-07-4.157577489650540137e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156377165542248005e-05+0.000000000000000000e+00j)  (2.318001559349619117e-06+0.000000000000000000e+00j)  (4.942695063283186785e-08+0.000000000000000000e+00j)  (3.585803682634924304e-09+0.000000000000000000e+00j)
 (1.506506506506506415e+00+0.000000000000000000e+00j)  (4.607670916505109959e-01-3.058513784444256145e-01j)  (-1.472430803313515280e-02-2.690164555528894250e-03j)  (1.135655627394277571e-04+3.082580864128110993e-04j)  (9.420465196116845031e-06-3.305280347884583932e-06j)  (-3.455181414823677067e-07-4.231278954007638899e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.144574187958099974e-05+0.000000000000000000e+00j)  (2.304162725090001161e-06+0.000000000000000000e+00j)  (4.864781423207340904e-08+0.000000000000000000e+00j)  (3.528678989614009927e-09+0.000000000000000000e+00j)
 (1.516516516516516200e+00+0.000000000000000000e+00j)  (4.595752007302262854e-01-3.030466175112185856e-01j)  (-1.460269786428637986e-02-2.822422303107921786e-03j)  (1.073194148856166595e-04+3.071672140253834705e-04j)  (9.362543314221178021e-06-3.004502006144313306e-06j)  (-3.243832033410807611e-07-4.294130256082379943e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.132922611674443964e-05+0.000000000000000000e+00j)  (2.290278144712052141e-06+0.000000000000000000e+00j)  (4.788168134560918143e-08+0.000000000000000000e+00j)  (3.473630304245576687e-09+0.000000000000000000e+00j)
 (1.526526526526525984e+00+0.000000000000000000e+00j)  (4.583773866253302853e-01-3.002747601565279867e-01j)  (-1.448034056113361827e-02-2.951784997839955894e-03j)  (1.011723953387841293e-04+3.059718159047823639e-04j)  (9.296664204954480378e-06-2.712082007675557372e-06j)  (-3.034119100481430053e-07-4.346460744150635515e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.121420803953022332e-05+0.000000000000000000e+00j)  (2.276346953782827939e-06+0.000000000000000000e+00j)  (4.712867005940323326e-08+0.000000000000000000e+00j)  (3.420674306249041881e-09+0.000000000000000000e+00j)
 (1.536536536536536879e+00+0.000000000000000000e+00j)  (4.571740246483093073e-01-2.975354075724175318e-01j)  (-1.435729676101129421e-02-3.078275049948240531e-03j)  (9.512492761759489847e-05+3.046755362936622762e-04j)  (9.223351796716293112e-06-2.428067767722953800e-06j)  (-2.826518559214557623e-07-4.388617942010864123e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.110067120346033542e-05+0.000000000000000000e+00j)  (2.262368475505201607e-06+0.000000000000000000e+00j)  (4.638892123149527310e-08+0.000000000000000000e+00j)  (3.369819543293622547e-09+0.000000000000000000e+00j)
 (1.546546546546546663e+00+0.000000000000000000e+00j)  (4.559654785517157638e-01-2.948281638014006445e-01j)  (-1.423362564553908027e-02-3.201915789176373178e-03j)  (8.917736312898983959e-05+3.032819453360882981e-04j)  (9.143114120165191908e-06-2.152483256403493006e-06j)  (-2.621473347653745428e-07-4.420964961050481423e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.098859905760301333e-05+0.000000000000000000e+00j)  (2.248342215947470795e-06+0.000000000000000000e+00j)  (4.566259787051317427e-08+0.000000000000000000e+00j)  (3.321066246875440662e-09+0.000000000000000000e+00j)
 (1.556556556556556448e+00+0.000000000000000000e+00j)  (4.547521008329561965e-01-2.921526358405937551e-01j)  (-1.410938494830901550e-02-3.322731411355279475e-03j)  (8.332998473028761549e-05+3.017945408837941650e-04j)  (9.056442799088770058e-06-1.885330670296776896e-06j)  (-2.419393582218037912e-07-4.443878009875054051e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.087797495526938926e-05+0.000000000000000000e+00j)  (2.234267859168348563e-06+0.000000000000000000e+00j)  (4.494988434697548442e-08+0.000000000000000000e+00j)  (3.274406230445420242e-09+0.000000000000000000e+00j)
 (1.566566566566566232e+00+0.000000000000000000e+00j)  (4.535342330325891069e-01-2.895084337377358819e-01j)  (-1.398463096376162396e-02-3.440746926476844197e-03j)  (7.758301002891001348e-05+3.002167502791987003e-04j)  (8.963812653427609016e-06-1.626592061097325271e-06j)  (-2.220656896313164807e-07-4.457744009649426602e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.076878216469500093e-05+0.000000000000000000e+00j)  (2.220145262269368974e-06+0.000000000000000000e+00j)  (4.425098542801435970e-08+0.000000000000000000e+00j)  (3.229822876923941460e-09+0.000000000000000000e+00j)
 (1.576576576576576016e+00+0.000000000000000000e+00j)  (4.523122060261725585e-01-2.868951706794581336e-01j)  (-1.385941855717775020e-02-3.555988108263685287e-03j)  (7.193659443702718644e-05+2.985519321040031211e-04j)  (8.865681406874378751e-06-1.376230916502178276e-06j)  (-2.025608920074801365e-07-4.462958321835626153e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.066100387969316885e-05+0.000000000000000000e+00j)  (2.205974450399237964e-06+0.000000000000000000e+00j)  (4.356612512601345349e-08+0.000000000000000000e+00j)  (3.187291221104332562e-09+0.000000000000000000e+00j)
 (1.586586586586586911e+00+0.000000000000000000e+00j)  (4.510863403097121749e-01-2.843124630721781676e-01j)  (-1.373380117571673491e-02-3.668481445223039771e-03j)  (6.639083399835668260e-05+2.968033778836139374e-04j)  (8.762489491515117643e-06-1.134193689215986581e-06j)  (-1.834563887376535212e-07-4.459922593622173617e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.055462323032871603e-05+0.000000000000000000e+00j)  (2.191755611744491927e-06+0.000000000000000000e+00j)  (4.289554535082314622e-08+0.000000000000000000e+00j)  (3.146778130468136569e-09+0.000000000000000000e+00j)
 (1.596596596596596696e+00+0.000000000000000000e+00j)  (4.498569462787680995e-01-2.817599306159807582e-01j)  (-1.360783086042810508e-02-3.778254093170017262e-03j)  (6.094576800355587916e-05+2.949743137394290069e-04j)  (8.654659942049506611e-06-9.004112706444869367e-07j)  (-1.647805356446800640e-07-4.449042725012459397e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.044962329354478743e-05+0.000000000000000000e+00j)  (2.177489092521616587e-06+0.000000000000000000e+00j)  (4.223950435538803254e-08+0.000000000000000000e+00j)  (3.108242585678258580e-09+0.000000000000000000e+00j)
 (1.606606606606606480e+00+0.000000000000000000e+00j)  (4.486243245012766501e-01-2.792371963718227046e-01j)  (-1.348155825917309730e-02-3.885333829205761709e-03j)  (5.560138141062898320e-05+2.930679019821690674e-04j)  (8.542598372253139800e-06-6.748004064776790139e-07j)  (-1.465587030755992691e-07-4.430726960300759120e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.034598710378717571e-05+0.000000000000000000e+00j)  (2.163175391992196271e-06+0.000000000000000000e+00j)  (4.159827496472519179e-08+0.000000000000000000e+00j)  (3.071636059555525436e-09+0.000000000000000000e+00j)
 (1.616616616616616264e+00+0.000000000000000000e+00j)  (4.473887659841618292e-01-2.767438868224011417e-01j)  (-1.335503264039006668e-02-3.989749007133099566e-03j)  (5.035760708578773366e-05+2.910872426407821816e-04j)  (8.426693026506021762e-06-4.572650519728635149e-07j)  (-1.288133667242469529e-07-4.405384105512318389e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.024369766356308332e-05+0.000000000000000000e+00j)  (2.148815157520057797e-06+0.000000000000000000e+00j)  (4.097214257890964757e-08+0.000000000000000000e+00j)  (3.036902990800001535e-09+0.000000000000000000e+00j)
 (1.626626626626626049e+00+0.000000000000000000e+00j)  (4.461505524338034157e-01-2.742796319269968364e-01j)  (-1.322830190764346173e-02-4.091528514291683551e-03j)  (4.521432788005008718e-05+2.890353749227941860e-04j)  (8.307314899398486659e-06-2.476976653146551918e-07j)  (-1.115642059432123553e-07-4.373421872317401308e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.014273795403393863e-05+0.000000000000000000e+00j)  (2.134409179680606854e-06+0.000000000000000000e+00j)  (4.036140294191992290e-08+0.000000000000000000e+00j)  (3.003981346202119970e-09+0.000000000000000000e+00j)
 (1.636636636636636943e+00+0.000000000000000000e+00j)  (4.449099565104409071e-01-2.718440651705996136e-01j)  (-1.310141261489557868e-02-4.190701729794315059e-03j)  (4.017137855593047742e-05+2.869152786028071654e-04j)  (8.184817916660412269e-06-4.598043794553563536e-08j)  (-9.482820835575904642e-08-4.335245347964287799e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.004309094541418398e-05+0.000000000000000000e+00j)  (2.119958387434115778e-06+0.000000000000000000e+00j)  (3.976635967012310056e-08+0.000000000000000000e+00j)  (2.972803262724484325e-09+0.000000000000000000e+00j)
 (1.646646646646646728e+00+0.000000000000000000e+00j)  (4.436672420765944702e-01-2.694368236076096212e-01j)  (-1.297440998244605431e-02-4.287298484143680158e-03j)  (3.522854757811688496e-05+2.847298753371470086e-04j)  (8.059539170898930740e-06+1.480135387444392408e-07j)  (-7.861977963880922434e-08-4.291255589899608752e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.944739607467072650e-06+0.000000000000000000e+00j)  (2.105463843370118060e-06+0.000000000000000000e+00j)  (3.918732153666769268e-08+0.000000000000000000e+00j)  (2.943295758711269245e-09+0.000000000000000000e+00j)
 (1.656656656656656512e+00+0.000000000000000000e+00j)  (4.424226644395838348e-01-2.670575479003893249e-01j)  (-1.284733791348328762e-02-4.381349020208920135e-03j)  (3.038557878132371829e-05+2.824820299033346609e-04j)  (7.931799205905249093e-06+3.344191705407305932e-07j)  (-6.295085741273758540e-08-4.241848342965868292e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.847666919802521078e-06+0.000000000000000000e+00j)  (2.090926739028704119e-06+0.000000000000000000e+00j)  (3.862459951151843030e-08+0.000000000000000000e+00j)  (2.915381501745048323e-09+0.000000000000000000e+00j)
 (1.666666666666666297e+00+0.000000000000000000e+00j)  (4.411764705882353366e-01-2.647058823529412908e-01j)  (-1.272023901119691963e-02-4.472883955540846515e-03j)  (2.564217292767378045e-05+2.801745513640126650e-04j)  (7.801902343575892120e-06+5.133783211036190817e-07j)  (-4.783102824176816641e-08-4.187412876381784050e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.751855882112512675e-06+0.000000000000000000e+00j)  (2.076348390302088706e-06+0.000000000000000000e+00j)  (3.807850356086068568e-08+0.000000000000000000e+00j)  (2.888979619334735493e-09+0.000000000000000000e+00j)
 (1.676676676676676081e+00+0.000000000000000000e+00j)  (4.399288994238656492e-01-2.623814749399653867e-01j)  (-1.259315459639859247e-02-4.561934246002134589e-03j)  (2.099798916561411915e-05+2.778101941557488495e-04j)  (7.670137047803770607e-06+6.850388356387440062e-07j)  (-3.326764681824691982e-08-4.128330937115864711e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.657289524339465780e-06+0.000000000000000000e+00j)  (2.061730232918284162e-06+0.000000000000000000e+00j)  (3.754933921487374291e-08+0.000000000000000000e+00j)  (2.864006537782212364e-09+0.000000000000000000e+00j)
 (1.686686686686686976e+00+0.000000000000000000e+00j)  (4.386801819856323559e-01-2.600839773315410386e-01j)  (-1.246612472560642594e-02-4.648531150690892941e-03j)  (1.645264640118469882e-05+2.753916591036252950e-04j)  (7.536776319998715116e-06+8.495536266071365985e-07j)  (-1.926595647580741186e-08-4.064975815758396330e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.563950916666924594e-06+0.000000000000000000e+00j)  (2.047073818004676421e-06+0.000000000000000000e+00j)  (3.703740391852380729e-08+0.000000000000000000e+00j)  (2.840376834226463427e-09+0.000000000000000000e+00j)
 (1.696696696696696760e+00+0.000000000000000000e+00j)  (4.374305416703478944e-01-2.578130449136740721e-01j)  (-1.233918820954566994e-02-4.732706198133021860e-03j)  (1.200572459219190246e-05+2.729215943633021444e-04j)  (7.402078121226362328e-06+1.007079820249337619e-06j)  (-5.829210247121782512e-09-3.997711520576081755e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.471823179382756407e-06+0.000000000000000000e+00j)  (2.032380807734182067e-06+0.000000000000000000e+00j)  (3.654298318674746114e-08+0.000000000000000000e+00j)  (2.818004087013813272e-09+0.000000000000000000e+00j)
 (1.706706706706706544e+00+0.000000000000000000e+00j)  (4.361801944468488568e-01-2.555683368049279092e-01j)  (-1.221238263202101618e-02-4.814491153719751074e-03j)  (7.656765974838413254e-06+2.704025962926990732e-04j)  (7.266285816274129086e-06+1.157777962441266526e-06j)  (7.041208246497323742e-09-3.926892055093890767e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.380889492644038793e-06+0.000000000000000000e+00j)  (2.017652971048994869e-06+0.000000000000000000e+00j)  (3.606634659263896750e-08+0.000000000000000000e+00j)  (2.796801710132038774e-09+0.000000000000000000e+00j)
 (1.716716716716716329e+00+0.000000000000000000e+00j)  (4.349293490650194549e-01-2.533495158693612748e-01j)  (-1.208574436911965914e-02-4.893917988365236241e-03j)  (3.405276231788950306e-06+2.678372102557822847e-04j)  (7.129628635287555089e-06+1.301811282181155387e-06j)  (1.934566471681916991e-08-3.852860794279943615e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.291133105989326003e-06+0.000000000000000000e+00j)  (2.002892179461292899e-06+0.000000000000000000e+00j)  (3.560774362501330772e-08+0.000000000000000000e+00j)  (2.776683758443440650e-09+0.000000000000000000e+00j)
 (1.726726726726726113e+00+0.000000000000000000e+00j)  (4.336782072595659621e-01-2.511562487259748067e-01j)  (-1.195930860870745953e-02-4.971018848361307210e-03j)  (-7.492743901022615747e-07+2.652279313615403403e-04j)  (6.992322148941287634e-06+1.439345010817248660e-06j)  (3.108615551684816642e-08-3.775949954218549613e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.202537347735576580e-06+0.000000000000000000e+00j)  (1.988100402927553643e-06+0.000000000000000000e+00j)  (3.516739945963793358e-08+0.000000000000000000e+00j)  (2.757565691758803999e-09+0.000000000000000000e+00j)
 (1.736736736736737008e+00+0.000000000000000000e+00j)  (4.324269639486395533e-01-2.489882057548651051e-01j)  (-1.183310937017370730e-02-5.045826026400582892e-03j)  (-4.807450004769170754e-06+2.625772051413374059e-04j)  (6.854568753437495089e-06+1.570545754970078453e-06j)  (4.226619084431641045e-08-3.696480150021393179e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.115085634107992851e-06+0.000000000000000000e+00j)  (1.973279705795290868e-06+0.000000000000000000e+00j)  (3.474551069648831401e-08+0.000000000000000000e+00j)  (2.739365087347972587e-09+0.000000000000000000e+00j)
 (1.746746746746746792e+00+0.000000000000000000e+00j)  (4.311758074274070762e-01-2.468450611002748762e-01j)  (-1.170717952439598308e-02-5.118371933746528046e-03j)  (-8.769848047803708687e-06+2.598874281682343073e-04j)  (6.716558161942919140e-06+1.695580920980742546e-06j)  (5.289068028648937708e-08-3.614760036658391380e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (9.028761478222070100e-06+0.000000000000000000e+00j)  (1.958432242817880642e-06+0.000000000000000000e+00j)  (3.434224112268269513e-08+0.000000000000000000e+00j)  (2.722002292179900475e-09+0.000000000000000000e+00j)
 (1.756756756756756577e+00+0.000000000000000000e+00j)  (4.299249195566678949e-01-2.447264926707186650e-01j)  (-1.158155081388538565e-02-5.188689073522738913e-03j)  (-1.263709826687531533e-05+2.571609486220311175e-04j)  (6.578467899385904306e-06+1.814618188616090973e-06j)  (6.296582109184696745e-08-3.531086027370536876e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (8.943548498775262537e-06+0.000000000000000000e+00j)  (1.943560255237019558e-06+0.000000000000000000e+00j)  (3.395771756779864760e-08+0.000000000000000000e+00j)  (2.705401007968491912e-09+0.000000000000000000e+00j)
 (1.766766766766766361e+00+0.000000000000000000e+00j)  (4.286744759466171728e-01-2.426321821363572884e-01j)  (-1.145625387308146260e-02-5.256810015096035314e-03j)  (-1.640986173610701362e-05+2.544000668039183579e-04j)  (6.440463797838231710e-06+1.927825031693575829e-06j)  (7.249898949719026715e-08-3.445742084357404155e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (8.859430428513573956e-06+0.000000000000000000e+00j)  (1.928666066933186569e-06+0.000000000000000000e+00j)  (3.359202592352192027e-08+0.000000000000000000e+00j)  (2.689488803863596048e-09+0.000000000000000000e+00j)
 (1.776776776776777256e+00+0.000000000000000000e+00j)  (4.274246461358531812e-01-2.405618149237843673e-01j)  (-1.133131824876438924e-02-5.322767369527628065e-03j)  (-2.008882988935367707e-05+2.516070356048208953e-04j)  (6.302700489999209402e-06+2.035368283243314303e-06j)  (8.149863538548501874e-08-3.358999576505005377e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (8.776391122437136904e-06+0.000000000000000000e+00j)  (1.913752080638767473e-06+0.000000000000000000e+00j)  (3.324520740372110260e-08+0.000000000000000000e+00j)  (2.674197553338439920e-09+0.000000000000000000e+00j)
 (1.786786786786787040e+00+0.000000000000000000e+00j)  (4.261755937657287219e-01-2.385150802083825516e-01j)  (-1.120677242055746932e-02-5.386593766067560365e-03j)  (-2.367472356794975532e-05+2.487840609314663563e-04j)  (6.165321898578111524e-06+2.137413742800946885e-06j)  (8.997418049987437624e-08-3.271117199029683140e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.694414565696699350e-06+0.000000000000000000e+00j)  (1.898820774219467620e-06+0.000000000000000000e+00j)  (3.291725512289849329e-08+0.000000000000000000e+00j)  (2.659463793419964557e-09+0.000000000000000000e+00j)
 (1.796796796796796825e+00+0.000000000000000000e+00j)  (4.249274767501431960e-01-2.364916709043972665e-01j)  (-1.108264382148834402e-02-5.448321829665288621e-03j)  (-2.716829207897283242e-05+2.459333020943016597e-04j)  (6.028461719639119936e-06+2.234125823426324067e-06j)  (9.793592039331559191e-08-3.182340950054164480e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (8.613484881240816011e-06+0.000000000000000000e+00j)  (1.883874697020280390e-06+0.000000000000000000e+00j)  (3.260811107052223161e-08+0.000000000000000000e+00j)  (2.645229005852812032e-09+0.000000000000000000e+00j)
 (1.806806806806806609e+00+0.000000000000000000e+00j)  (4.236804474408756294e-01-2.344912836528724454e-01j)  (-1.095895885858544187e-02-5.507984159471524151e-03j)  (-3.057031226071233712e-05+2.430568721614730998e-04j)  (5.892243898222937263e-06+2.325667236054515648e-06j)  (1.053949302512850253e-07-3.092904159302943888e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.533586337091405666e-06+0.000000000000000000e+00j)  (1.868916466278686149e-06+0.000000000000000000e+00j)  (3.231766355597069527e-08+0.000000000000000000e+00j)  (2.631439821054150895e-09+0.000000000000000000e+00j)
 (1.816816816816816393e+00+0.000000000000000000e+00j)  (4.224346527885531888e-01-2.325136188075838661e-01j)  (-1.083574293348331385e-02-5.565613308305650611e-03j)  (-3.388158755236592829e-05+2.401568382827831910e-04j)  (5.756783094799361473e-06+2.412198708826767193e-06j)  (1.123629746867358630e-07-3.003027564293581430e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.454703353372909971e-06+0.000000000000000000e+00j)  (1.853948763608060509e-06+0.000000000000000000e+00j)  (3.204574519274673054e-08+0.000000000000000000e+00j)  (2.618048146822365722e-09+0.000000000000000000e+00j)
 (1.826826826826827288e+00+0.000000000000000000e+00j)  (4.211902344993538327e-01-2.305583804190983188e-01j)  (-1.071302046301242372e-02-5.621241763062594793e-03j)  (-3.710294706559209897e-05+2.372352219877779059e-04j)  (5.622185141324050589e-06+2.493878739090178535e-06j)  (1.188524215720675532e-07-2.912919429609121463e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.376820508954951146e-06+0.000000000000000000e+00j)  (1.838974331549943178e-06+0.000000000000000000e+00j)  (3.179213148274852459e-08+0.000000000000000000e+00j)  (2.605011224660784254e-09+0.000000000000000000e+00j)
 (1.836836836836837072e+00+0.000000000000000000e+00j)  (4.199473291875380210e-01-2.286252762170847275e-01j)  (-1.059081489975400442e-02-5.674901926035486564e-03j)  (-4.023524465592488340e-05+2.342939994617975049e-04j)  (5.488547485881427817e-06+2.570863375823122101e-06j)  (1.248761599423319165e-07-2.822775705059271514e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (8.299922547735746038e-06+0.000000000000000000e+00j)  (1.823995970201493488e-06+0.000000000000000000e+00j)  (3.155654004989276338e-08+0.000000000000000000e+00j)  (2.592291617326229379e-09+0.000000000000000000e+00j)
 (1.846846846846846857e+00+0.000000000000000000e+00j)  (4.187060685239024638e-01-2.267140175909911071e-01j)  (-1.046914875253596861e-02-5.726626097127085306e-03j)  (-4.327935799244766736e-05+2.313351018037982678e-04j)  (5.355959625082212615e-06+2.643306030310344212e-06j)  (1.304475219770075464e-07-2.732780218768310274e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.223994384647315614e-06+0.000000000000000000e+00j)  (1.809016533914982041e-06+0.000000000000000000e+00j)  (3.133863055957057309e-08+0.000000000000000000e+00j)  (2.579857131791133944e-09+0.000000000000000000e+00j)
 (1.856856856856856641e+00+0.000000000000000000e+00j)  (4.174665793802514457e-01-2.248243195692028462e-01j)  (-1.034804360684936017e-02-5.776446456925019707e-03j)  (-4.623618762451660666e-05+2.283604152696349927e-04j)  (5.224503523559011979e-06+2.711357312976078990e-06j)  (1.355802090442955789e-07-2.643104901464461134e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (8.149021111189346019e-06+0.000000000000000000e+00j)  (1.794038928076184968e-06+0.000000000000000000e+00j)  (3.113800534519992866e-08+0.000000000000000000e+00j)  (2.567680682247540816e-09+0.000000000000000000e+00j)
 (1.866866866866866426e+00+0.000000000000000000e+00j)  (4.162289839699784277e-01-2.229559007967873985e-01j)  (-1.022752014517203621e-02-5.824395050618578346e-03j)  (-4.910665604470526894e-05+2.253717815042752281e-04j)  (5.094254020060214034e-06+2.775164894370338099e-06j)  (1.402882217720724104e-07-2.553910038482238736e-07j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (8.074988000678595646e-06+0.000000000000000000e+00j)  (1.779066105959687073e-06+0.000000000000000000e+00j)  (3.095421074706332084e-08+0.000000000000000000e+00j)  (2.555740098108300947e-09+0.000000000000000000e+00j)
 (1.876876876876877320e+00+0.000000000000000000e+00j)  (4.149933999848458566e-01-2.211084835119258296e-01j)  (-1.010759816717695866e-02-5.870503772730201013e-03j)  (-5.189170674738270548e-05+2.223709977663061276e-04j)  (4.965279219785779576e-06+2.834873388399579092e-06j)  (1.445857940929268355e-07-2.465344546227138819e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (8.001880513052071699e-06+0.000000000000000000e+00j)  (1.764101065662847670e-06+0.000000000000000000e+00j)  (3.078673915160377257e-08+0.000000000000000000e+00j)  (2.544017882180288176e-09+0.000000000000000000e+00j)
 (1.886886886886887105e+00+0.000000000000000000e+00j)  (4.137599407280587727e-01-2.192817935211303360e-01j)  (-9.988296609810529136e-03-5.914804352637961435e-03j)  (-5.459230328269795490e-05+2.193598171478769497e-04j)  (4.837640872729862131e-06+2.890624255987482348e-06j)  (1.484873311970918425e-07-2.377546270081645744e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.929684299341088709e-06+0.000000000000000000e+00j)  (1.749146847118771926e-06+0.000000000000000000e+00j)  (3.063503170296961930e-08+0.000000000000000000e+00j)  (2.532500924332644720e-09+0.000000000000000000e+00j)
 (1.896896896896896889e+00+0.000000000000000000e+00j)  (4.125287152437140392e-01-2.174755601733352750e-01j)  (-9.869633567226698823e-03-5.957328340866433619e-03j)  (-5.720942830599285930e-05+2.163399487930590828e-04j)  (4.711394737911194186e-06+2.942555727454763536e-06j)  (1.520073513163625659e-07-2.290642300958014177e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.858385205679692718e-06+0.000000000000000000e+00j)  (1.734206529185540368e-06+0.000000000000000000e+00j)  (3.049848164257847437e-08+0.000000000000000000e+00j)  (2.521180176059724066e-09+0.000000000000000000e+00j)
 (1.906906906906906674e+00+0.000000000000000000e+00j)  (4.112998284427189510e-01-2.156895163329534404e-01j)  (-9.751626310561109165e-03-5.998107096120346843e-03j)  (-5.974408262287811243e-05+2.133130581174340649e-04j)  (4.586590933467706488e-06+2.990802742007077186e-06j)  (1.551604312537505531e-07-2.204749307915370474e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.787969276971487236e-06+0.000000000000000000e+00j)  (1.719283226811234294e-06+0.000000000000000000e+00j)  (3.037643821828970868e-08+0.000000000000000000e+00j)  (2.510050291383194341e-09+0.000000000000000000e+00j)
 (1.916916916916916458e+00+0.000000000000000000e+00j)  (4.100733812252612132e-01-2.139233983519770455e-01j)  (-9.634291307534105508e-03-6.037171773040504903e-03j)  (-6.219728423038926640e-05+2.102807670313945349e-04j)  (4.463274272676111818e-06+3.035496902821358507e-06j)  (1.579611555677798435e-07-2.119973884462369350e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.718422760158592577e-06+0.000000000000000000e+00j)  (1.704380088270005431e-06+0.000000000000000000e+00j)  (3.026821109248935513e-08+0.000000000000000000e+00j)  (2.499109239533690984e-09+0.000000000000000000e+00j)
 (1.926926926926927353e+00+0.000000000000000000e+00j)  (4.088494705999158874e-01-2.121769460412030461e-01j)  (-9.517644241868662702e-03-6.074553310656843896e-03j)  (-6.457006735496894669e-05+2.072446541696481214e-04j)  (4.341484586025261542e-06+3.076766446319196704e-06j)  (1.604240693164735782e-07-2.036412906355526530e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.649732107033754583e-06+0.000000000000000000e+00j)  (1.689500292463864976e-06+0.000000000000000000e+00j)  (3.017307516878153440e-08+0.000000000000000000e+00j)  (2.488357894834929190e-09+0.000000000000000000e+00j)
 (1.936936936936937137e+00+0.000000000000000000e+00j)  (4.076281897994739056e-01-2.104499026406586037e-01j)  (-9.401700032512191538e-03-6.110282421516951418e-03j)  (-6.686348148799266472e-05+2.042062551290257781e-04j)  (4.221257029538676966e-06+3.114736224316788752e-06j)  (1.625636342638493286e-07-1.954153898875677766e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.581883976698014961e-06+0.000000000000000000e+00j)  (1.674647046284821613e-06+0.000000000000000000e+00j)  (3.009027574988938395e-08+0.000000000000000000e+00j)  (2.477799609170348169e-09+0.000000000000000000e+00j)
 (1.946946946946946921e+00+0.000000000000000000e+00j)  (4.064096283935707543e-01-2.087420147892941891e-01j)  (-9.286472852653345975e-03-6.144389581468921724e-03j)  (-6.907859041982589577e-05+2.011670627165689515e-04j)  (4.102622379582702214e-06+3.149527697830822507e-06j)  (1.643941884511582854e-07-1.873275411724123629e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (7.514865237599681366e-06+0.000000000000000000e+00j)  (1.659823582026816394e-06+0.000000000000000000e+00j)  (3.001903393568910612e-08+0.000000000000000000e+00j)  (2.467439772365469290e-09+0.000000000000000000e+00j)
 (1.956956956956956706e+00+0.000000000000000000e+00j)  (4.051938723981987067e-01-2.070530324940156319e-01j)  (-9.171976148522704639e-03-6.176905020075606871e-03j)  (-7.121647127348673754e-05+1.981285272096779029e-04j)  (3.985607314443388359e-06+3.181258941414456149e-06j)  (1.659299090354463618e-07-1.793847399819115562e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.448662969178689402e-06+0.000000000000000000e+00j)  (1.645033154842125146e-06+0.000000000000000000e+00j)  (2.995855216886088178e-08+0.000000000000000000e+00j)  (2.457285365738138995e-09+0.000000000000000000e+00j)
 (1.966966966966966490e+00+0.000000000000000000e+00j)  (4.039810043821794316e-01-2.053827090981157344e-01j)  (-9.058222657967357136e-03-6.207858711638193812e-03j)  (-7.327821353907959241e-05+1.950920566298840588e-04j)  (3.870234682980899773e-06+3.210044656981192767e-06j)  (1.671847782993921728e-07-1.715931608398031419e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.383264463110884709e-06+0.000000000000000000e+00j)  (1.630279040225911386e-06+0.000000000000000000e+00j)  (2.990801983774589436e-08+0.000000000000000000e+00j)  (2.447344513996759268e-09+0.000000000000000000e+00j)
 (1.976976976976977385e+00+0.000000000000000000e+00j)  (4.027711035706746934e-01-2.037308012491665932e-01j)  (-8.945224428795745322e-03-6.237280366811617099e-03j)  (-7.526491811026977897e-05+1.920590170316067416e-04j)  (3.756523760695844506e-06+3.235996196156404406e-06j)  (1.681725527383011767e-07-1.639581960938597881e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.318657224141319571e-06+0.000000000000000000e+00j)  (1.615564531521764481e-06+0.000000000000000000e+00j)  (2.986661884970519991e-08+0.000000000000000000e+00j)  (2.437626040553930314e-09+0.000000000000000000e+00j)
 (1.986986986986987169e+00+0.000000000000000000e+00j)  (4.015642459458113045e-01-2.020970688664309733e-01j)  (-8.832992836881809959e-03-6.265199424787997254e-03j)  (-7.717769632408656288e-05+1.890307328070534260e-04j)  (3.644490493557991988e-06+3.259221590273543184e-06j)  (1.689067351319842601e-07-1.564844948499680013e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.254828970595576218e-06+0.000000000000000000e+00j)  (1.600892937430981901e-06+0.000000000000000000e+00j)  (2.983352909480204478e-08+0.000000000000000000e+00j)  (2.428139031194006546e-09+0.000000000000000000e+00j)
 (1.996996996996996954e+00+0.000000000000000000e+00j)  (4.003605043444931622e-01-2.004812751078439703e-01j)  (-8.721538604021103133e-03-6.291645046028421749e-03j)  (-7.901766900546764773e-05+1.860084870083181252e-04j)  (3.534147729957915482e-06+3.279825587202013216e-06j)  (1.694005495117438236e-07-1.491760019161914823e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.191767634422226889e-06+0.000000000000000000e+00j)  (1.586267579512829303e-06+0.000000000000000000e+00j)  (2.980793372723697143e-08+0.000000000000000000e+00j)  (2.418892410875628055e-09+0.000000000000000000e+00j)
 (2.007007007007006738e+00+0.000000000000000000e+00j)  (3.991599485534750302e-01-1.988831863366192776e-01j)  (-8.610871815537450916e-03-6.316646105525777766e-03j)  (-8.078596551792519345e-05+1.829935216873685713e-04j)  (3.425505441150431998e-06+3.297909694262039407e-06j)  (1.696669189342865525e-07-1.420359966306987746e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (7.129461360941099880e-06+0.000000000000000000e+00j)  (1.571691789661648026e-06+0.000000000000000000e+00j)  (2.978902420108035813e-08+0.000000000000000000e+00j)  (2.409894538246275977e-09+0.000000000000000000e+00j)
 (2.017017017017016300e+00+0.000000000000000000e+00j)  (3.979626454017673454e-01-1.973025720875264122e-01j)  (-8.501001937630921906e-03-6.340231186577276190e-03j)  (-8.248372282175770560e-05+1.799870382546953063e-04j)  (3.318570930555410179e-06+3.313572226538060917e-06j)  (1.697184459759003655e-07-1.350671314524322195e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.067898508185691441e-06+0.000000000000000000e+00j)  (1.557168907542161933e-06+0.000000000000000000e+00j)  (2.977600500652096555e-08+0.000000000000000000e+00j)  (2.401152822211731109e-09+0.000000000000000000e+00j)
 (2.027027027027027195e+00+0.000000000000000000e+00j)  (3.967686588504431566e-01-1.957392050328852773e-01j)  (-8.391937834462705886e-03-6.362428575047452198e-03j)  (-8.411208454125265754e-05+1.769901978569728010e-04j)  (3.213349032286556957e-06+3.326908359962994094e-06j)  (1.695673958609950173e-07-1.282714701972802817e-07j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (7.007067645904472426e-06+0.000000000000000000e+00j)  (1.542702277970281288e-06+0.000000000000000000e+00j)  (2.976809806292824196e-08+0.000000000000000000e+00j)  (2.392673364603650379e-09+0.000000000000000000e+00j)
 (2.037037037037037202e+00+0.000000000000000000e+00j)  (3.955780500799148114e-01-1.941928609483218049e-01j)  (-8.283687784975735102e-03-6.383266254105932763e-03j)  (-8.567220004228272203e-05+1.740041217740750457e-04j)  (3.109842299271125169e-06+3.338010188593059181e-06j)  (1.692256821390609928e-07-1.216505258055808549e-07j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (6.946957554256475348e-06+0.000000000000000000e+00j)  (1.528295248220986410e-06+0.000000000000000000e+00j)  (2.976454673495140995e-08+0.000000000000000000e+00j)  (2.384460632656495882e-09+0.000000000000000000e+00j)
 (2.047047047047046764e+00+0.000000000000000000e+00j)  (3.943908775747457796e-01-1.926633186783232587e-01j)  (-8.176259499443718978e-03-6.402771899418998290e-03j)  (-8.716522352174299474e-05+1.710298918356103039e-04j)  (3.008051181316956223e-06+3.346966785538318234e-06j)  (1.687048548231390220e-07-1.152052975291988789e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (6.887557222128317831e-06+0.000000000000000000e+00j)  (1.513951165250559564e-06+0.000000000000000000e+00j)  (2.976461944745539140e-08+0.000000000000000000e+00j)  (2.376517164608296133e-09+0.000000000000000000e+00j)
 (2.057057057057056770e+00+0.000000000000000000e+00j)  (3.932071972060664500e-01-1.911503601016352749e-01j)  (-8.069660135749541149e-03-6.420972874780399645e-03j)  (-8.859231311018778295e-05+1.680685508569804230e-04j)  (2.907974193481108178e-06+3.353864267058791985e-06j)  (1.680160909009431494e-07-1.089363074286852594e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (6.828855845168461917e-06+0.000000000000000000e+00j)  (1.499673372814653827e-06+0.000000000000000000e+00j)  (2.976761288415806815e-08+0.000000000000000000e+00j)  (2.368843311287708374e-09+0.000000000000000000e+00j)
 (2.067067067067066333e+00+0.000000000000000000e+00j)  (3.920270623116530184e-01-1.896537700965333917e-01j)  (-7.963896315385944613e-03-6.437896228161055397e-03j)  (-8.995462998901001487e-05+1.651211030947534713e-04j)  (2.809608075081267228e-06+3.358785859370436289e-06j)  (1.671701871268939503e-07-1.028436360729829469e-07j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (6.770842823527312370e-06+0.000000000000000000e+00j)  (1.485465208472340731e-06+0.000000000000000000e+00j)  (2.977285476282878102e-08+0.000000000000000000e+00j)  (2.361437016067140027e-09+0.000000000000000000e+00j)
 (2.077077077077077227e+00+0.000000000000000000e+00j)  (3.908505237737351368e-01-1.881733365060054564e-01j)  (-7.858974139180572790e-03-6.453568688163990874e-03j)  (-9.125333752350139177e-05+1.621885147211941198e-04j)  (2.712947939686367571e-06+3.361811967740090002e-06j)  (1.661775549993025689e-07-9.692695733648248289e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.713507759306174516e-06+0.000000000000000000e+00j)  (1.471330000460946628e-06+0.000000000000000000e+00j)  (2.977970618731688430e-08+0.000000000000000000e+00j)  (2.354293635012190890e-09+0.000000000000000000e+00j)
 (2.087087087087087234e+00+0.000000000000000000e+00j)  (3.896776300945928306e-01-1.867088501028768555e-01j)  (-7.754899202741790364e-03-6.468016660866915922e-03j)  (-9.248960041301416252e-05+1.592717143174890567e-04j)  (2.617987416412794151e-06+3.363020247479053986e-06j)  (1.650482178223353753e-07-9.118557219102465957e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.656840453725897541e-06+0.000000000000000000e+00j)  (1.457271064431343131e-06+0.000000000000000000e+00j)  (2.978756358284099016e-08+0.000000000000000000e+00j)  (2.347405798498008099e-09+0.000000000000000000e+00j)
 (2.097097097097096796e+00+0.000000000000000000e+00j)  (3.885084274699992513e-01-1.852601045549065739e-01j)  (-7.651676611623770344e-03-6.481266227036446351e-03j)  (-9.366458385943730891e-05+1.563715933851746393e-04j)  (2.524718782846613554e-06+3.362485676473517801e-06j)  (1.637918097464599184e-07-8.561844139358799816e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.600830904065951525e-06+0.000000000000000000e+00j)  (1.443291700035174289e-06+0.000000000000000000e+00j)  (2.979586022631800456e-08+0.000000000000000000e+00j)  (2.340763314961796738e-09+0.000000000000000000e+00j)
 (2.107107107107106803e+00+0.000000000000000000e+00j)  (3.873429598605717672e-01-1.838268963898865849e-01j)  (-7.549310996211532586e-03-6.493343139699606428e-03j)  (-9.477945275511724644e-05+1.534890068751870859e-04j)  (2.433133089903140951e-06+3.360280628913426214e-06j)  (1.624175766751126182e-07-8.022421697489792443e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.545469300382298443e-06+0.000000000000000000e+00j)  (1.429395187356640297e-06+0.000000000000000000e+00j)  (2.980406738774883148e-08+0.000000000000000000e+00j)  (2.334353116863316384e-09+0.000000000000000000e+00j)
 (2.117117117117116365e+00+0.000000000000000000e+00j)  (3.861812690610843535e-01-1.824090249607675518e-01j)  (-7.447806526323087067e-03-6.504272822055891419e-03j)  (-9.583537089126505375e-05+1.506247737337981416e-04j)  (2.343220278927005924e-06+3.356474949905005197e-06j)  (1.609343789184608518e-07-7.500127243929570985e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.490746021962991264e-06+0.000000000000000000e+00j)  (1.415584783183538712e-06+0.000000000000000000e+00j)  (2.981169510216456254e-08+0.000000000000000000e+00j)  (2.328159248318360552e-09+0.000000000000000000e+00j)
 (2.127127127127127260e+00+0.000000000000000000e+00j)  (3.850233947677988433e-01-1.810062924108381266e-01j)  (-7.347166925531587595e-03-6.514080365717715877e-03j)  (-9.683350018786053082e-05+1.477796774646721251e-04j)  (2.254969291333387189e-06+3.351136030674176420e-06j)  (1.593506954682618500e-07-6.994773159280535430e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (6.436651633640729520e-06+0.000000000000000000e+00j)  (1.401863717115966928e-06+0.000000000000000000e+00j)  (2.981829259417302877e-08+0.000000000000000000e+00j)  (2.322162893293819989e-09+0.000000000000000000e+00j)
 (2.137137137137137266e+00+0.000000000000000000e+00j)  (3.838693746438679444e-01-1.796185036389808254e-01j)  (-7.247395485205927745e-03-6.522790529263582278e-03j)  (-9.777499994592761708e-05+1.449544667061594585e-04j)  (2.168368171080870593e-06+3.344328884086763767e-06j)  (1.576746297609225636e-07-6.506149592402577883e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.383176881888454158e-06+0.000000000000000000e+00j)  (1.388235187512994447e-06+0.000000000000000000e+00j)  (2.982344837891538367e-08+0.000000000000000000e+00j)  (2.316342442696844128e-09+0.000000000000000000e+00j)
 (2.147147147147146828e+00+0.000000000000000000e+00j)  (3.827192443828623669e-01-1.782454662650254373e-01j)  (-7.148495078269508432e-03-6.530427737089787750e-03j)  (-9.866102612301883750e-05+1.421498558228694920e-04j)  (2.083404160262962315e-06+3.336116220229159355e-06j)  (1.559139167892203963e-07-6.034027047148196060e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (6.330312690790690282e-06+0.000000000000000000e+00j)  (1.374702357279376792e-06+0.000000000000000000e+00j)  (2.982679006447797327e-08+0.000000000000000000e+00j)  (2.310673598186923240e-09+0.000000000000000000e+00j)
 (2.157157157157156835e+00+0.000000000000000000e+00j)  (3.815730377704746878e-01-1.768869905952224209e-01j)  (-7.050468172680731532e-03-6.537016078549250098e-03j)  (-9.949273063262951370e-05+1.393665255105579551e-04j)  (2.000063788101291225e-06+3.326558521812598767e-06j)  (1.540759314171453802e-07-5.578158812170932758e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.278050157829487942e-06+0.000000000000000000e+00j)  (1.361268349499198926e-06+0.000000000000000000e+00j)  (2.982798388131895369e-08+0.000000000000000000e+00j)  (2.305129510089760232e-09+0.000000000000000000e+00j)
 (2.167167167167166397e+00+0.000000000000000000e+00j)  (3.804307867444496338e-01-1.755428895878546336e-01j)  (-6.953316844633666144e-03-6.542579307362555302e-03j)  (-1.002712606682044314e-04+1.366051234132491406e-04j)  (1.918332953617683018e-06+3.315714119178487572e-06j)  (1.521676977470529129e-07-5.138283229367201743e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.226380549625286358e-06+0.000000000000000000e+00j)  (1.347936242923919622e-06+0.000000000000000000e+00j)  (2.982673396440793454e-08+0.000000000000000000e+00j)  (2.299680946407487553e-09+0.000000000000000000e+00j)
 (2.177177177177177292e+00+0.000000000000000000e+00j)  (3.792925214527881894e-01-1.742129788190047712e-01j)  (-6.857042791481868585e-03-6.547140841289916108e-03j)  (-1.009977580522467022e-04+1.338662647514712704e-04j)  (1.838197002259165360e-06+3.303639264700611164e-06j)  (1.501958993842704011e-07-4.714125797834087247e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.175295297471478200e-06+0.000000000000000000e+00j)  (1.334709067326378175e-06+0.000000000000000000e+00j)  (2.982278141347824789e-08+0.000000000000000000e+00j)  (2.294296489610553964e-09+0.000000000000000000e+00j)
 (2.187187187187187298e+00+0.000000000000000000e+00j)  (3.781582703102754350e-01-1.728970764484966394e-01j)  (-6.761647344385790688e-03-6.550723762050946267e-03j)  (-1.016733586110352090e-04+1.311505329605163394e-04j)  (1.759640796745919476e-06+3.290388206393007692e-06j)  (1.481668904414927666e-07-4.305401111578398731e-08j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (6.124785992890973847e-06+0.000000000000000000e+00j)  (1.321589798734288441e-06+0.000000000000000000e+00j)  (2.981590315614976211e-08+0.000000000000000000e+00j)  (2.288942757661714314e-09+0.000000000000000000e+00j)
 (2.197197197197196861e+00+0.000000000000000000e+00j)  (3.770280600533766902e-01-1.715950031860243030e-01j)  (-6.667131480687107058e-03-6.553350815481727605e-03j)  (-1.022991915753059569e-04+1.284584803375367497e-04j)  (1.682648782408454453e-06+3.276013260550502685e-06j)  (1.460867071240888700e-07-3.911814630701067194e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.074844383072808846e-06+0.000000000000000000e+00j)  (1.308581354560026180e-06+0.000000000000000000e+00j)  (2.980591063782424664e-08+0.000000000000000000e+00j)  (2.283584645573697317e-09+0.000000000000000000e+00j)
 (2.207207207207206867e+00+0.000000000000000000e+00j)  (3.759019157935477584e-01-1.703065822574849619e-01j)  (-6.573495836010644772e-03-6.555044411916419698e-03j)  (-1.028763790071254570e-04+1.257906286962617447e-04j)  (1.607205047277303164e-06+3.260564883261089383e-06j)  (1.439610797380826957e-07-3.533064287304385889e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (6.025462366265091048e-06+0.000000000000000000e+00j)  (1.295686588643678960e-06+0.000000000000000000e+00j)  (2.979264836123213704e-08+0.000000000000000000e+00j)  (2.278185583720328067e-09+0.000000000000000000e+00j)
 (2.217217217217216430e+00+0.000000000000000000e+00j)  (3.747798610690038501e-01-1.690316393715282084e-01j)  (-6.480740716096495060e-03-6.555826626783101824e-03j)  (-1.034060352532256509e-04+1.231474700282182428e-04j)  (1.533293377183241822e-06+3.244091740645862297e-06j)  (1.417954449649116400e-07-3.168841928913685067e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.976631987179543639e-06+0.000000000000000000e+00j)  (1.282908286232355346e-06+0.000000000000000000e+00j)  (2.977599229722170937e-08+0.000000000000000000e+00j)  (2.272707809124254856e-09+0.000000000000000000e+00j)
 (2.227227227227227324e+00+0.000000000000000000e+00j)  (3.736619178949895370e-01-1.677700026863346017e-01j)  (-6.388866108365132829e-03-6.555719201402829960e-03j)  (-1.038892664248060663e-04+1.205294671691731353e-04j)  (1.460897306123619410e-06+3.226640777695739899e-06j)  (1.395949582516323990e-07-2.818834603779184580e-08j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (5.928345432362120253e-06+0.000000000000000000e+00j)  (1.270249158916375669e-06+0.000000000000000000e+00j)  (2.975584818715597602e-08+0.000000000000000000e+00j)  (2.267112646009974435e-09+0.000000000000000000e+00j)
 (2.237237237237237331e+00+0.000000000000000000e+00j)  (3.725481068125914286e-01-1.665215027766348277e-01j)  (-6.297871693217643903e-03-6.554743543981809278e-03j)  (-1.043271699038795998e-04+1.179370544696779874e-04j)  (1.390000162145172538e-06+3.208257285588211239e-06j)  (1.373645061716407654e-07-2.482725693937308783e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.880595025562657863e-06+0.000000000000000000e+00j)  (1.257711839547377788e-06+0.000000000000000000e+00j)  (2.973214975596879475e-08+0.000000000000000000e+00j)  (2.261360792040567861e-09+0.000000000000000000e+00j)
 (2.247247247247246893e+00+0.000000000000000000e+00j)  (3.714384469361344254e-01-1.652859726009792141e-01j)  (-6.207756855074120922e-03-6.552920730786621593e-03j)  (-1.047208338760211173e-04+1.153706384684650700e-04j)  (1.320585108989267657e-06+3.188984967382251229e-06j)  (1.351087186195487283e-07-2.160195903375712894e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.833373223173283335e-06+0.000000000000000000e+00j)  (1.245298877164310432e-06+0.000000000000000000e+00j)  (2.970485685342737175e-08+0.000000000000000000e+00j)  (2.255412606834970832e-09+0.000000000000000000e+00j)
 (2.257257257257256899e+00+0.000000000000000000e+00j)  (3.703329559992017406e-01-1.640632474692694798e-01j)  (-6.118520693152462199e-03-6.550271507492315404e-03j)  (-1.050713368894047302e-04+1.128305985675939841e-04j)  (1.252635183739673978e-06+3.168866002000492525e-06j)  (1.328319807142884201e-07-1.850924110011215868e-08j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (5.786672609684239213e-06+0.000000000000000000e+00j)  (1.233012731953539302e-06+0.000000000000000000e+00j)  (2.967395354000241302e-08+0.000000000000000000e+00j)  (2.249228399588070676e-09+0.000000000000000000e+00j)
 (2.267267267267266462e+00+0.000000000000000000e+00j)  (3.692316503993163246e-01-1.628531650105594641e-01j)  (-6.030162031991554740e-03-6.546816290694939047e-03j)  (-1.053797474398672507e-04+1.103172877081743633e-04j)  (1.186133330709116876e-06+3.147941106423714466e-06j)  (1.305384442968629688e-07-1.554588091421140543e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.740485893204899704e-06+0.000000000000000000e+00j)  (1.220855770271341389e-06+0.000000000000000000e+00j)  (2.963944613224179943e-08+0.000000000000000000e+00j)  (2.242768712873035609e-09+0.000000000000000000e+00j)
 (2.277277277277277356e+00+0.000000000000000000e+00j)  (3.681345452413217201e-01-1.616555651411342165e-01j)  (-5.942679431720884059e-03-6.542575169578509348e-03j)  (-1.056471235816676179e-04+1.078310330455528035e-04j)  (1.121062431792653153e-06+3.126249596032562642e-06j)  (1.282320389230397665e-07-1.270865135346760106e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.694805901058625908e-06+0.000000000000000000e+00j)  (1.208830259756292788e-06+0.000000000000000000e+00j)  (2.960136122144414866e-08+0.000000000000000000e+00j)  (2.235994599983627270e-09+0.000000000000000000e+00j)
 (2.287287287287287363e+00+0.000000000000000000e+00j)  (3.670416543794999265e-01-1.604702900328754678e-01j)  (-5.856071198080812189e-03-6.537567907728573935e-03j)  (-1.058745125635822588e-04+1.053721366229163291e-04j)  (1.057405333511020696e-06+3.103829443044581050e-06j)  (1.259164822667925900e-07-9.994325468750942431e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.649625575486435142e-06+0.000000000000000000e+00j)  (1.196938364560413691e-06+0.000000000000000000e+00j)  (2.955974367816440782e-08+0.000000000000000000e+00j)  (2.228867893469543615e-09+0.000000000000000000e+00j)
 (2.297297297297296925e+00+0.000000000000000000e+00j)  (3.659529904584594706e-01-1.592971840819176754e-01j)  (-5.770335392195284629e-03-6.531813945082991929e-03j)  (-1.060629504898564878e-04+1.029408760422495934e-04j)  (9.951448709592878281e-07+3.080717333005167835e-06j)  (1.235952898666074870e-07-7.399680648850090768e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.604937969439778969e-06+0.000000000000000000e+00j)  (1.185182140727615605e-06+0.000000000000000000e+00j)  (2.951465465404215026e-08+0.000000000000000000e+00j)  (2.221351462821845055e-09+0.000000000000000000e+00j)
 (2.307307307307306932e+00+0.000000000000000000e+00j)  (3.648685649528302100e-01-1.581360938776041059e-01j)  (-5.685469840102545108e-03-6.525332400012996692e-03j)  (-1.062134620055153007e-04+1.005375051316850050e-04j)  (9.342638888694215877e-07+3.056948719302060127e-06j)  (1.212717841643074110e-07-4.921502008033217696e-09j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (5.560736242512249887e-06+0.000000000000000000e+00j)  (1.173563531747237251e-06+0.000000000000000000e+00j)  (2.946616959143531412e-08+0.000000000000000000e+00j)  (2.213409459559496736e-09+0.000000000000000000e+00j)
 (2.317317317317316494e+00+0.000000000000000000e+00j)  (3.637883882057992846e-01-1.569868681717467018e-01j)  (-5.601472142045015208e-03-6.518142071525338810e-03j)  (-1.063270600054522675e-04+9.816225460829199599e-05j)  (8.747452599874525095e-07+3.032557875682157308e-06j)  (1.189491028037354301e-07-2.556585129171197883e-09j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (5.517013656962790437e-06+0.000000000000000000e+00j)  (1.162084364310109233e-06+0.000000000000000000e+00j)  (2.941437625054395352e-08+0.000000000000000000e+00j)  (2.205007548265746428e-09+0.000000000000000000e+00j)
 (2.327327327327327389e+00+0.000000000000000000e+00j)  (3.627124694665178617e-01-1.558493578481941200e-01j)  (-5.518339681523475385e-03-6.510261441579207053e-03j)  (-1.064047453666718598e-04+9.581533273542011187e-05j)  (8.165719009581043470e-07+3.007577946758636221e-06j)  (1.166302061745876904e-07-3.017382946701802788e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.473763573923754549e-06+0.000000000000000000e+00j)  (1.150746344293797855e-06+0.000000000000000000e+00j)  (2.935937276286919384e-08+0.000000000000000000e+00j)  (2.196113122400224214e-09+0.000000000000000000e+00j)
 (2.337337337337337395e+00+0.000000000000000000e+00j)  (3.616408169264146988e-01-1.547234158927144609e-01j)  (-5.436069634118703697e-03-6.501708677510216472e-03j)  (-1.064475067030195145e-04+9.349692597376554686e-05j)  (7.597267859016368982e-07+2.982040996504284929e-06j)  (1.143178842043696555e-07+1.846215665437705189e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.430979449749755935e-06+0.000000000000000000e+00j)  (1.139551053003263689e-06+0.000000000000000000e+00j)  (2.930126571929745776e-08+0.000000000000000000e+00j)  (2.186695503978594113e-09+0.000000000000000000e+00j)
 (2.347347347347346957e+00+0.000000000000000000e+00j)  (3.605734377544433933e-01-1.536088973631936083e-01j)  (-5.354658976083248936e-03-6.492501634553684252e-03j)  (-1.064563201416958123e-04+9.120719962539233002e-05j)  (7.041929578597041772e-07+2.955978054734278421e-06j)  (1.120147624183908897e-07+3.890437784165601012e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.388654832502914185e-06+0.000000000000000000e+00j)  (1.128499943690016735e-06+0.000000000000000000e+00j)  (2.924016830058082455e-08+0.000000000000000000e+00j)  (2.176726126452728707e-09+0.000000000000000000e+00j)
 (2.357357357357356964e+00+0.000000000000000000e+00j)  (3.595103381312971802e-01-1.525056593601553934e-01j)  (-5.274104492709185028e-03-6.482657858462389025e-03j)  (-1.064321491208052224e-04+8.894629846998693763e-05j)  (6.499535382799144677e-07+2.929419161588933759e-06j)  (1.097233073037508037e-07+5.834071510509008694e-09j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (5.346783358657969452e-06+0.000000000000000000e+00j)  (1.117594338373075771e-06+0.000000000000000000e+00j)  (2.917619845752511405e-08+0.000000000000000000e+00j)  (2.166178700352221424e-09+0.000000000000000000e+00j)
 (2.367367367367367859e+00+0.000000000000000000e+00j)  (3.584515232826184228e-01-1.514135609976049457e-01j)  (-5.194402786472549285e-03-6.472194588209531987e-03j)  (-1.063759442071593149e-04+8.671434739268201396e-05j)  (5.969917346974615841e-07+2.902393410030435555e-06j)  (1.074458310278280669e-07+7.680241297852962498e-09j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (5.305358749927918059e-06+0.000000000000000000e+00j)  (1.106835424983284021e-06+0.000000000000000000e+00j)  (2.910947714800568924e-08+0.000000000000000000e+00j)  (2.155029361446632386e-09+0.000000000000000000e+00j)
 (2.377377377377377421e+00+0.000000000000000000e+00j)  (3.573969975112319397e-01-1.503324633741981997e-01j)  (-5.115550284961429411e-03-6.461128758773898757e-03j)  (-1.062886429335585612e-04+8.451145200288019753e-05j)  (5.452908467695789107e-07+2.874928986375337349e-06j)  (1.051844955747345456e-07+9.432051132741775115e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.264374810318526575e-06+0.000000000000000000e+00j)  (1.096224254849613094e-06+0.000000000000000000e+00j)  (2.904012663766648773e-08+0.000000000000000000e+00j)  (2.143256801367634486e-09+0.000000000000000000e+00j)
 (2.387387387387387427e+00+0.000000000000000000e+00j)  (3.563467642284301462e-01-1.492622295447386671e-01j)  (-5.037543248588586577e-03-6.449477003998387026e-03j)  (-1.061711696547243888e-04+8.233769924352016311e-05j)  (4.948342708054186644e-07+2.847053208886933186e-06j)  (1.029413163741210226e-07+1.109258292223674389e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.223825423367910738e-06+0.000000000000000000e+00j)  (1.085761740544354579e-06+0.000000000000000000e+00j)  (2.896826887104973379e-08+0.000000000000000000e+00j)  (2.130842380787747992e-09+0.000000000000000000e+00j)
 (2.397397397397396990e+00+0.000000000000000000e+00j)  (3.553008259843368766e-01-1.482027244920052500e-01j)  (-4.960377778094742472e-03-6.437255659518040241e-03j)  (-1.060244354210334574e-04+8.019315799030850820e-05j)  (4.456055029316399119e-07+2.818792564455657709e-06j)  (1.007181655055111740e-07+1.266489467258704005e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.183704549546250178e-06+0.000000000000000000e+00j)  (1.075448654103787582e-06+0.000000000000000000e+00j)  (2.889402391983553287e-08+0.000000000000000000e+00j)  (2.117770225387406615e-09+0.000000000000000000e+00j)
 (2.407407407407406996e+00+0.000000000000000000e+00j)  (3.542591844973759230e-01-1.471538150989100402e-01j)  (-4.884049821844429866e-03-6.424480765750972822e-03j)  (-1.058493378692750339e-04+7.807787964054926173e-05j)  (3.975881410227103116e-07+2.790172743399219652e-06j)  (9.851677456767214610e-08+1.415201840755959618e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.144006223894300376e-06+0.000000000000000000e+00j)  (1.065285625635704411e-06+0.000000000000000000e+00j)  (2.881750851491050711e-08+0.000000000000000000e+00j)  (2.104027304956367165e-09+0.000000000000000000e+00j)
 (2.417417417417417891e+00+0.000000000000000000e+00j)  (3.532218406828704360e-01-1.461153701209886302e-01j)  (-4.808555182920226656e-03-6.411168070948334088e-03j)  (-1.056467611295102598e-04+7.599189869115648382e-05j)  (3.507658855221402375e-07+2.761218672416258988e-06j)  (9.633873730649012253e-08+1.555695779095968160e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (5.104724553844761243e-06+0.000000000000000000e+00j)  (1.055273142326018602e-06+0.000000000000000000e+00j)  (2.873883466888552387e-08+0.000000000000000000e+00j)  (2.089603496072781144e-09+0.000000000000000000e+00j)
 (2.427427427427427453e+00+0.000000000000000000e+00j)  (3.521887946807981673e-01-1.450872601592236577e-01j)  (-4.733889526015975374e-03-6.397333034295273058e-03j)  (-1.054175757472495829e-04+7.393523330558645495e-05j)  (3.051225392716060583e-07+2.731954545729292004e-06j)  (9.418551209614053948e-08+1.688268543407167730e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.065853717235902692e-06+0.000000000000000000e+00j)  (1.045411547851638731e-06+0.000000000000000000e+00j)  (2.865810839577237161e-08+0.000000000000000000e+00j)  (2.074491628878623464e-09+0.000000000000000000e+00j)
 (2.437437437437437460e+00+0.000000000000000000e+00j)  (3.511600458827242033e-01-1.440693576331997794e-01j)  (-4.660048384137592363e-03-6.382990829062418388e-03j)  (-1.051626386201061179e-04+7.190788586947640868e-05j)  (2.606420064621512949e-07+2.702403854455945087e-06j)  (9.205842436717483871e-08+1.813213988490861558e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (5.027387960563151423e-06+0.000000000000000000e+00j)  (1.035701042207302060e-06+0.000000000000000000e+00j)  (2.857542853441790868e-08+0.000000000000000000e+00j)  (2.058687518534211725e-09+0.000000000000000000e+00j)
 (2.447447447447447022e+00+0.000000000000000000e+00j)  (3.501355929579391124e-01-1.430615367545935435e-01j)  (-4.587027165109679866e-03-6.368156345798440046e-03j)  (-1.048827929480648921e-04+6.990984353476437519e-05j)  (2.173082908136840120e-07+2.672589414246721610e-06j)  (8.995866907158353069e-08+1.930822231162919290e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.989321597378570491e-06+0.000000000000000000e+00j)  (1.026141681948185740e-06+0.000000000000000000e+00j)  (2.849088568223208280e-08+0.000000000000000000e+00j)  (2.042189981977351546e-09+0.000000000000000000e+00j)
 (2.457457457457457028e+00+0.000000000000000000e+00j)  (3.491154338788213241e-01-1.420636735009949136e-01j)  (-4.514821157896596431e-03-6.352844195563442896e-03j)  (-1.045788681965746105e-04+6.794107875216301310e-05j)  (1.751054930859765113e-07+2.642533391231441805e-06j)  (8.788731326900254513e-08+2.041379290697078190e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (4.951649006941448586e-06+0.000000000000000000e+00j)  (1.016733380851560237e-06+0.000000000000000000e+00j)  (2.840456124557662372e-08+0.000000000000000000e+00j)  (2.025000840647319242e-09+0.000000000000000000e+00j)
 (2.467467467467467923e+00+0.000000000000000000e+00j)  (3.480995659454475533e-01-1.410756455900616657e-01j)  (-4.443425538738773189e-03-6.337068713195792742e-03j)  (-1.042516800716899636e-04+6.600154979197375477e-05j)  (1.340178080199014041e-07+2.612257326316403183e-06j)  (8.584529891014908565e-08+2.145166705363720550e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.914364633038224736e-06+0.000000000000000000e+00j)  (1.007475910995611161e-06+0.000000000000000000e+00j)  (2.831652661288795307e-08+0.000000000000000000e+00j)  (2.007124909852172223e-09+0.000000000000000000e+00j)
 (2.477477477477477485e+00+0.000000000000000000e+00j)  (3.470879858094739756e-01-1.400973324540058518e-01j)  (-4.372835377109920811e-03-6.320843960611218643e-03j)  (-1.039020305063976152e-04+6.409120125310320581e-05j)  (9.402952080193345365e-08+2.581782157876394461e-06j)  (8.383344588389335272e-08+2.242461130221571656e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.877462983005163906e-06+0.000000000000000000e+00j)  (9.983689042514278672e-07+0.000000000000000000e+00j)  (2.822684245623531605e-08+0.000000000000000000e+00j)  (1.988569975465963952e-09+0.000000000000000000e+00j)
 (2.487487487487487492e+00+0.000000000000000000e+00j)  (3.460806894973056935e-01-1.391286152144098343e-01j)  (-4.303045641495944172e-03-6.304183730125763330e-03j)  (-1.035307076574692238e-04+6.220996456039189931e-05j)  (5.512500314380288441e-08+2.551128242886426521e-06j)  (8.185245538282190737e-08+2.333533922273049883e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.840938626947337564e-06+0.000000000000000000e+00j)  (9.894118541832435267e-07+0.000000000000000000e+00j)  (2.813555816644072940e-08+0.000000000000000000e+00j)  (1.969346758640183800e-09+0.000000000000000000e+00j)
 (2.497497497497497054e+00+0.000000000000000000e+00j)  (3.450776724325788081e-01-1.381693766573732496e-01j)  (-4.234051205002915645e-03-6.287101547804156872e-03j)  (-1.031384859120430657e-04+6.035775845027683818e-05j)  (1.728870906246964936e-08+2.520315376540942888e-06j)  (7.990291362973044266e-08+2.418650719852878834e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.804786197145266940e-06+0.000000000000000000e+00j)  (9.806041183484501790e-07+0.000000000000000000e+00j)  (2.804271142631233970e-08+0.000000000000000000e+00j)  (1.949468869203395728e-09+0.000000000000000000e+00j)
 (2.507507507507507061e+00+0.000000000000000000e+00j)  (3.440789294579725821e-01-1.372195012089879040e-01j)  (-4.165846850796547755e-03-6.269610676827586278e-03j)  (-1.027261259032428336e-04+5.853448944488197505e-05j)  (-1.949482955428615012e-08+2.489362810407797898e-06j)  (7.798529599390084156e-08+2.498071023644795751e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.769000387618430847e-06+0.000000000000000000e+00j)  (9.719449209872461888e-07+0.000000000000000000e+00j)  (2.794832792557472732e-08+0.000000000000000000e+00j)  (1.928952748399934177e-09+0.000000000000000000e+00j)
 (2.517517517517517955e+00+0.000000000000000000e+00j)  (3.430844548563706797e-01-1.362788749111388531e-01j)  (-4.098427277374088080e-03-6.251724120875399270e-03j)  (-1.022943745341605825e-04+5.674005231468057779e-05j)  (-5.524100751782372938e-08+2.458289269169159435e-06j)  (7.609997151230588228e-08+2.572047787025749668e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.733575953897083485e-06+0.000000000000000000e+00j)  (9.634333560873583621e-07+0.000000000000000000e+00j)  (2.785242122025018090e-08+0.000000000000000000e+00j)  (1.907817601594528557e-09+0.000000000000000000e+00j)
 (2.527527527527527518e+00+0.000000000000000000e+00j)  (3.420942423713923541e-01-1.353473853976320529e-01j)  (-4.031787103677506034e-03-6.233454627522321684e-03j)  (-1.018439650095520789e-04+5.497433052990903822e-05j)  (-8.996515096647094565e-08+2.427112965999687702e-06j)  (7.424720781674928223e-08+2.640827023489596814e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (4.698507712936851489e-06+0.000000000000000000e+00j)  (9.550683908117206447e-07+0.000000000000000000e+00j)  (2.775499273802216290e-08+0.000000000000000000e+00j)  (1.886085321533049693e-09+0.000000000000000000e+00j)
 (2.537537537537537524e+00+0.000000000000000000e+00j)  (3.411082852273085719e-01-1.344249218706435045e-01j)  (-3.965920874045545524e-03-6.214814691642513156e-03j)  (-1.013756168746340945e-04+5.323719670092154756e-05j)  (-1.236825219770964107e-07+2.395851616638431644e-06j)  (7.242717645441213983e-08+2.704647438745721070e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.663790543195831720e-06+0.000000000000000000e+00j)  (9.468488692688080350e-07+0.000000000000000000e+00j)  (2.765603192990686215e-08+0.000000000000000000e+00j)  (1.863780402707533033e-09+0.000000000000000000e+00j)
 (2.547547547547547087e+00+0.000000000000000000e+00j)  (3.401265761483639460e-01-1.335113750774914176e-01j)  (-3.900823063014082978e-03-6.195816558823225365e-03j)  (-1.008900360604114027e-04+5.152851300773484257e-05j)  (-1.564083230909413355e-07+2.364522452210188368e-06j)  (7.063995857625885030e-08+2.763740094699765120e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.629419384876473378e-06+0.000000000000000000e+00j)  (9.387735166086691712e-07+0.000000000000000000e+00j)  (2.755551656715319072e-08+0.000000000000000000e+00j)  (1.840929847332558134e-09+0.000000000000000000e+00j)
 (2.557557557557557093e+00+0.000000000000000000e+00j)  (3.391491073775190768e-01-1.326066372877266752e-01j)  (-3.836488079963442863e-03-6.176472228780082244e-03j)  (-1.003879149349720228e-04+4.984813161899022367e-05j)  (-1.881577016852776168e-07+2.333142230856137528e-06j)  (6.888555095572582412e-08+2.818328111935205942e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.595389240286381006e-06+0.000000000000000000e+00j)  (9.308409434216022010e-07+0.000000000000000000e+00j)  (2.745341318087222299e-08+0.000000000000000000e+00j)  (1.817563063383788947e-09+0.000000000000000000e+00j)
 (2.567567567567567988e+00+0.000000000000000000e+00j)  (3.381758706946315085e-01-1.317106022705406554e-01j)  (-3.772910273619213637e-03-6.156793458774996973e-03j)  (-9.986993236027030384e-05+4.819589510065380277e-05j)  (-2.189457541288814511e-07+2.301727248234782367e-06j)  (6.716387228950387452e-08+2.868626416550933563e-08j)  (2.068778461039394162e-17+0.000000000000000000e+00j)  (4.561695174345986226e-06+0.000000000000000000e+00j)  (9.230496504176100049e-07+0.000000000000000000e+00j)  (2.734967764027606247e-08+0.000000000000000000e+00j)  (1.793711755098223421e-09+0.000000000000000000e+00j)
 (2.577577577577577550e+00+0.000000000000000000e+00j)  (3.372068574340910119e-01-1.308231652724881344e-01j)  (-3.710083936408573816e-03-6.136791767032575423e-03j)  (-9.933675375390491253e-05+4.657163681470486918e-05j)  (-2.487875296614718806e-07+2.270293346958889892e-06j)  (6.547476972307905049e-08+2.914841536289477950e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.528332315209328024e-06+0.000000000000000000e+00j)  (9.153980333602611280e-07+0.000000000000000000e+00j)  (2.724425586393164253e-08+0.000000000000000000e+00j)  (1.769409806278433128e-09+0.000000000000000000e+00j)
 (2.587587587587587556e+00+0.000000000000000000e+00j)  (3.362420585019242902e-01-1.299442229955212191e-01j)  (-3.648003308676203878e-03-6.116478436152742240e-03j)  (-9.878903115547832230e-05+4.497518130816092406e-05j)  (-2.776980339415230891e-07+2.238855925033979957e-06j)  (6.381802553638977549e-08+2.957171449842964560e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.495295854999827918e-06+0.000000000000000000e+00j)  (9.078843882298540732e-07+0.000000000000000000e+00j)  (2.713708465672544632e-08+0.000000000000000000e+00j)  (1.744693156681547749e-09+0.000000000000000000e+00j)
 (2.597597597597597119e+00+0.000000000000000000e+00j)  (3.352814643923856530e-01-1.290736735753346132e-01j)  (-3.586662582762483245e-03-6.095864516517824488e-03j)  (-9.822740329715201483e-05+4.340634469275711586e-05j)  (-3.056922322127794175e-07+2.207429943367680610e-06j)  (6.219336391952998074e-08+2.995805492093926520e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.462581050640582145e-06+0.000000000000000000e+00j)  (9.005069165860278885e-07+0.000000000000000000e+00j)  (2.702809266376925788e-08+0.000000000000000000e+00j)  (1.719599671714156990e-09+0.000000000000000000e+00j)
 (2.607607607607607125e+00+0.000000000000000000e+00j)  (3.343250652040474225e-01-1.282114165600166666e-01j)  (-3.526055906947757508e-03-6.074960829691204538e-03j)  (-9.765249567800594400e-05+4.186493501558454091e-05j)  (-3.327850520430798328e-07+2.176029932422419727e-06j)  (6.060045776507005899e-08+3.030924316848111165e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (4.430183224775426136e-06+0.000000000000000000e+00j)  (8.932637311030319505e-07+0.000000000000000000e+00j)  (2.691720143092017352e-08+0.000000000000000000e+00j)  (1.694169005592921994e-09+0.000000000000000000e+00j)
 (2.617617617617618020e+00+0.000000000000000000e+00j)  (3.333728506554047843e-01-1.273573528890054873e-01j)  (-3.466177389265449275e-03-6.053777971805759765e-03j)  (-9.706492064194662060e-05+4.035075262107690885e-05j)  (-3.589913855955950900e-07+2.144669998083208062e-06j)  (5.903893540227031900e-08+3.062699917410055809e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.398097766768285166e-06+0.000000000000000000e+00j)  (8.861528612444203363e-07+0.000000000000000000e+00j)  (2.680432656017359398e-08+0.000000000000000000e+00j)  (1.668442458070986975e-09+0.000000000000000000e+00j)
 (2.627627627627627582e+00+0.000000000000000000e+00j)  (3.324248101000097932e-01-1.265113848723465884e-01j)  (-3.407021101188808729e-03-6.032326316942005807e-03j)  (-9.646527745883907220e-05+3.886359050464612724e-05j)  (-3.843260913966745909e-07+2.113363826817053303e-06j)  (5.750838719916019879e-08+3.091295704145718367e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (4.366320133757344967e-06+0.000000000000000000e+00j)  (8.791722590483370394e-07+0.000000000000000000e+00j)  (2.668937894691548898e-08+0.000000000000000000e+00j)  (1.642462824773044598e-09+0.000000000000000000e+00j)
 (2.637637637637637589e+00+0.000000000000000000e+00j)  (3.314809325411467444e-01-1.256734161702487973e-01j)  (-3.348581081191188968e-03-6.010616020489797234e-03j)  (-9.585415240862458738e-05+3.740323465830219655e-05j)  (-4.088039955723459270e-07+2.082124690199769258e-06j)  (5.600837196112662771e-08+3.116866637023970808e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (4.334845851767104350e-06+0.000000000000000000e+00j)  (8.723198049913218821e-07+0.000000000000000000e+00j)  (2.657226608489293753e-08+0.000000000000000000e+00j)  (1.616274241128830335e-09+0.000000000000000000e+00j)
 (2.647647647647647151e+00+0.000000000000000000e+00j)  (3.305412066460630127e-01-1.248433517729364700e-01j)  (-3.290851338186286286e-03-5.988657022496398502e-03j)  (-9.523211886826517833e-05+3.596946440865378636e-05j)  (-4.324398925291370932e-07+2.050965448887266118e-06j)  (5.453842305920039089e-08+3.139559410049537201e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.303670516862945482e-06+0.000000000000000000e+00j)  (8.655933138970274899e-07+0.000000000000000000e+00j)  (2.645289342373644511e-08+0.000000000000000000e+00j)  (1.589922019848462713e-09+0.000000000000000000e+00j)
 (2.657657657657657158e+00+0.000000000000000000e+00j)  (3.296056207597689580e-01-1.240210979807944702e-01j)  (-3.233825854850439635e-03-5.966459050997528595e-03j)  (-9.459973740127757902e-05+3.456205274753420382e-05j)  (-4.552485450632313466e-07+2.019898556109797259e-06j)  (5.309805422731064258e-08+3.159512683528677723e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (4.272789796345497779e-06+0.000000000000000000e+00j)  (8.589905408611504895e-07+0.000000000000000000e+00j)  (2.633116576320988419e-08+0.000000000000000000e+00j)  (1.563452481844939190e-09+0.000000000000000000e+00j)
 (2.667667667667668052e+00+0.000000000000000000e+00j)  (3.286741629184173341e-01-1.232065623848025981e-01j)  (-3.177498590828210095e-03-5.944031625328772064e-03j)  (-9.395755584976871460e-05+3.318076665563968593e-05j)  (-4.772446838870227999e-07+1.988936060765933006e-06j)  (5.168676497536150504e-08+3.176857359267880425e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (4.242199429905390297e-06+0.000000000000000000e+00j)  (8.525091871577842030e-07+0.000000000000000000e+00j)  (2.620698866774122241e-08+0.000000000000000000e+00j)  (1.536912780481953886e-09+0.000000000000000000e+00j)
 (2.677677677677677615e+00+0.000000000000000000e+00j)  (3.277468208622764667e-01-1.223996538472576223e-01j)  (-3.121863485826509559e-03-5.921384059417431935e-03j)  (-9.330610942886584814e-05+3.182536741947328550e-05j)  (-4.984430065690385410e-07+1.958089610193838561e-06j)  (5.030404557365916096e-08+3.191716893104540172e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.211895230867358480e-06+0.000000000000000000e+00j)  (8.461469060983910721e-07+0.000000000000000000e+00j)  (2.608026988448649656e-08+0.000000000000000000e+00j)  (1.510350719012621761e-09+0.000000000000000000e+00j)
 (2.687687687687687621e+00+0.000000000000000000e+00j)  (3.268235820483071929e-01-1.216002824827780160e-01j)  (-3.066914462599436633e-03-5.898525465053497396e-03j)  (-9.264592082341158510e-05+3.049561094184581456e-05j)  (-5.188581758900128012e-07+1.927370452695563053e-06j)  (4.894938157379156942e-08+3.204207638647156814e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.181873087356951575e-06+0.000000000000000000e+00j)  (8.399013088131152899e-07+0.000000000000000000e+00j)  (2.595092074813723455e-08+0.000000000000000000e+00j)  (1.483814561078062541e-09+0.000000000000000000e+00j)
 (2.697697697697697183e+00+0.000000000000000000e+00j)  (3.259044336623562188e-01-1.208083596395895798e-01j)  (-3.012645429825740531e-03-5.875464755137295957e-03j)  (-9.197750028694314265e-05+2.919124804627507748e-05j)  (-5.385048176230248288e-07+1.896789439887009418e-06j)  (4.762225784117910957e-08+3.214439215733699106e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (4.152128963479660942e-06+0.000000000000000000e+00j)  (8.337699699245783645e-07+0.000000000000000000e+00j)  (2.581885755579107612e-08+0.000000000000000000e+00j)  (1.457352834162501810e-09+0.000000000000000000e+00j)
 (2.707707707707707190e+00+0.000000000000000000e+00j)  (3.249893626309767747e-01-1.200237978810890643e-01j)  (-2.959050284883530356e-03-5.852210646904328767e-03j)  (-9.130134574288930032e-05+2.791202477550827434e-05j)  (-5.573975177541788076e-07+1.866357028946829532e-06j)  (4.632216208492790553e-08+3.222514896942184282e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.122658900449576209e-06+0.000000000000000000e+00j)  (8.277504330887022626e-07+0.000000000000000000e+00j)  (2.568400289560071551e-08+0.000000000000000000e+00j)  (1.431014125948866197e-09+0.000000000000000000e+00j)
 (2.717717717717718084e+00+0.000000000000000000e+00j)  (3.240783556328865056e-01-1.192465109676808660e-01j)  (-2.906122916521875019e-03-5.828771665122882070e-03j)  (-9.061794288798767476e-05+2.665768268439893646e-05j)  (-5.755508191628318619e-07+1.836083284830328414e-06j)  (4.504858788092942501e-08+3.228532005474836863e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.093459017727252062e-06+0.000000000000000000e+00j)  (8.218402163760125319e-07+0.000000000000000000e+00j)  (2.554628691356238026e-08+0.000000000000000000e+00j)  (1.404846873601474985e-09+0.000000000000000000e+00j)
 (2.727727727727727647e+00+0.000000000000000000e+00j)  (3.231713991100744754e-01-1.184764138388860188e-01j)  (-2.853857207437504682e-03-5.805156145270213945e-03j)  (-8.992776529794020788e-05+2.542795912736624600e-05j)  (-5.929792177900046262e-07+1.805977882514491381e-06j)  (4.380103719418819085e-08+3.232582317898922628e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (4.064525514018355012e-06+0.000000000000000000e+00j)  (8.160368174711406245e-07+0.000000000000000000e+00j)  (2.540564850356334662e-08+0.000000000000000000e+00j)  (1.378899146112461641e-09+0.000000000000000000e+00j)
 (2.737737737737737653e+00+0.000000000000000000e+00j)  (3.222684792785660557e-01-1.177134225957175567e-01j)  (-2.802247036751689697e-03-5.781372236676777035e-03j)  (-8.923127453534008570e-05+2.422258754063827922e-05j)  (-6.096971583252561262e-07+1.776050109333537008e-06j)  (4.257902241573635759e-08+3.234752465545237860e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.035854668297343362e-06+0.000000000000000000e+00j)  (8.103377186691924732e-07+0.000000000000000000e+00j)  (2.526203640691157694e-08+0.000000000000000000e+00j)  (1.353218419999853588e-09+0.000000000000000000e+00j)
 (2.747747747747747216e+00+0.000000000000000000e+00j)  (3.213695821388567464e-01-1.169574544833216767e-01j)  (-2.751286282397224885e-03-5.757427905646828221e-03j)  (-8.852892025992572091e-05+2.304129771943931007e-05j)  (-6.257190294496962426e-07+1.746308867460909370e-06j)  (4.138206793807000803e-08+3.235124328822742269e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (4.007442840713912748e-06+0.000000000000000000e+00j)  (8.047403916512864725e-07+0.000000000000000000e+00j)  (2.511541020868170254e-08+0.000000000000000000e+00j)  (1.327851348835064520e-09+0.000000000000000000e+00j)
 (2.757757757757757222e+00+0.000000000000000000e+00j)  (3.204746934860235319e-01-1.162084278738793330e-01j)  (-2.700968823412951310e-03-5.733330938548202721e-03j)  (-8.782114034119355281e-05+2.188381609026114464e-05j)  (-6.410591586757099067e-07+1.716762676588052353e-06j)  (4.020971130050687943e-08+3.233775419287183975e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.979286473427341373e-06+0.000000000000000000e+00j)  (7.992423020236672003e-07+0.000000000000000000e+00j)  (2.496574121965107197e-08+0.000000000000000000e+00j)  (1.302843527310034734e-09+0.000000000000000000e+00j)
 (2.767767767767768117e+00+0.000000000000000000e+00j)  (3.195837989195238205e-01-1.154662622497664437e-01j)  (-2.651288542151293386e-03-5.709088944874334340e-03j)  (-8.710836097346461363e-05+2.074986597835385245e-05j)  (-6.557318068280015953e-07+1.687419676844955964e-06j)  (3.906150394218008514e-08+3.230779244984426310e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.951382091376262542e-06+0.000000000000000000e+00j)  (7.938409136084690788e-07+0.000000000000000000e+00j)  (2.481301323404465246e-08+0.000000000000000000e+00j)  (1.278239250832629967e-09+0.000000000000000000e+00j)
 (2.777777777777777679e+00+0.000000000000000000e+00j)  (3.186968838526912373e-01-1.147308781869688377e-01j)  (-2.602239326398381094e-03-5.684709360274479983e-03j)  (-8.639099679345949143e-05+1.963916787053263260e-05j)  (-6.697511622141439101e-07+1.658287632001356624e-06j)  (3.793701160524273149e-08+3.226205655340296674e-08j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (3.923726302904388224e-06+0.000000000000000000e+00j)  (7.885336924767099108e-07+0.000000000000000000e+00j)  (2.465722315493793195e-08+0.000000000000000000e+00j)  (1.254081271956424990e-09+0.000000000000000000e+00j)
 (2.787787787787787686e+00+0.000000000000000000e+00j)  (3.178139335219355988e-01-1.140021973387481680e-01j)  (-2.553815071413693179e-03-5.660199449556435787e-03j)  (-8.566945100044994009e-05+1.855143967336330533e-05j)  (-6.831313345338241168e-07+1.629373932981459307e-06j)  (3.683581443441447897e-08+3.220121162678892531e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.896315800341830313e-06+0.000000000000000000e+00j)  (7.833181107175766953e-07+0.000000000000000000e+00j)  (2.449838148087592462e-08+0.000000000000000000e+00j)  (1.230410555311767666e-09+0.000000000000000000e+00j)
 (2.797797797797797248e+00+0.000000000000000000e+00j)  (3.169349329956575034e-01-1.132801424195570283e-01j)  (-2.506009681885512045e-03-5.635566309654668933e-03j)  (-8.494411547908018811e-05+1.748639696678103234e-05j)  (-6.958863485798323875e-07+1.600685601719582387e-06j)  (3.575750682099091565e-08+3.212589238275512857e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.869147360440933800e-06+0.000000000000000000e+00j)  (7.781916499410624006e-07+0.000000000000000000e+00j)  (2.433651264902168602e-08+0.000000000000000000e+00j)  (1.207266033093959692e-09+0.000000000000000000e+00j)
 (2.807807807807807254e+00+0.000000000000000000e+00j)  (3.160598671828844797e-01-1.125646371891984576e-01j)  (-2.458817073810118468e-03-5.610816872569676476e-03j)  (-8.421537092490510900e-05+1.644375325317899982e-05j)  (-7.080301377827152890e-07+1.572229295376202511e-06j)  (3.470169704003915611e-08+3.203670581679936968e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.842217844725144236e-06+0.000000000000000000e+00j)  (7.731518045141940413e-07+0.000000000000000000e+00j)  (2.417165523196875614e-08+0.000000000000000000e+00j)  (1.184684363576270371e-09+0.000000000000000000e+00j)
 (2.817817817817818149e+00+0.000000000000000000e+00j)  (3.151887208416375152e-01-1.118556064372276532e-01j)  (-2.412231176293395604e-03-5.585957908273577778e-03j)  (-8.348358697274195039e-05+1.542322020197304424e-05j)  (-7.195765376527535264e-07+1.544011310929900835e-06j)  (3.366800672874248938e-08+3.193423362847301414e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.815524199693107097e-06+0.000000000000000000e+00j)  (7.681960845348334301e-07+0.000000000000000000e+00j)  (2.400386198718412028e-08+0.000000000000000000e+00j)  (1.162699695532145050e-09+0.000000000000000000e+00j)
 (2.827827827827827711e+00+0.000000000000000000e+00j)  (3.143214785870355188e-01-1.111529759675923823e-01j)  (-2.366245933278276169e-03-5.560996027583860017e-03j)  (-8.274912232786024713e-05+1.442450788961193964e-05j)  (-7.305392791717944885e-07+1.516037590152110555e-06j)  (3.265607025172206575e-08+3.181903437361089991e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.789063456923616438e-06+0.000000000000000000e+00j)  (7.633220185493762490e-07+0.000000000000000000e+00j)  (2.383319975987784582e-08+0.000000000000000000e+00j)  (1.141343441853215166e-09+0.000000000000000000e+00j)
 (2.837837837837837718e+00+0.000000000000000000e+00j)  (3.134581248991448188e-01-1.104566725835081781e-01j)  (-2.320855305200392876e-03-5.535937685004304470e-03j)  (-8.201232490009067750e-05+1.344732503503272285e-05j)  (-7.409319821877009604e-07+1.488313724967925539e-06j)  (3.166553399599755506e-08+3.169164535719376026e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.762832733058647125e-06+0.000000000000000000e+00j)  (7.585271560229197157e-07+0.000000000000000000e+00j)  (2.365974924190219139e-08+0.000000000000000000e+00j)  (1.120644066014552926e-09+0.000000000000000000e+00j)
 (2.847847847847847280e+00+0.000000000000000000e+00j)  (3.125986441305821928e-01-1.097666240725665016e-01j)  (-2.276053270573537204e-03-5.510789181532794317e-03j)  (-8.127353194087019652e-05+1.249137923047255692e-05j)  (-7.507681488602630169e-07+1.460844963198829127e-06j)  (3.069605563399209084e-08+3.155258428248286520e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.736829229643231731e-06+0.000000000000000000e+00j)  (7.538090695752234188e-07+0.000000000000000000e+00j)  (2.348360459104122706e-08+0.000000000000000000e+00j)  (1.100626885335558050e-09+0.000000000000000000e+00j)
 (2.857857857857857287e+00+0.000000000000000000e+00j)  (3.117430205138777555e-01-1.090827591920714296e-01j)  (-2.231833827506483816e-03-5.485556667434735890e-03j)  (-8.053307018328174915e-05+1.155637716763465286e-05j)  (-7.600611572079255776e-07+1.433636214679128567e-06j)  (2.974730338802845228e-08+3.140235067705714962e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.711050232854256254e-06+0.000000000000000000e+00j)  (7.491653569958525792e-07+0.000000000000000000e+00j)  (2.330487291674960016e-08+0.000000000000000000e+00j)  (1.081313895188571684e-09+0.000000000000000000e+00j)
 (2.867867867867868181e+00+0.000000000000000000e+00j)  (3.108912381686045889e-01-1.084050076546024255e-01j)  (-2.188190995155287182e-03-5.460246144984300803e-03j)  (-7.979125598507427915e-05+1.064202485906650521e-05j)  (-7.688242548001396658e-07+1.406692057731736837e-06j)  (2.881895532411409378e-08+3.124142712022539692e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.685493113085665119e-06+0.000000000000000000e+00j)  (7.445936430545095933e-07+0.000000000000000000e+00j)  (2.312367364001626270e-08+0.000000000000000000e+00j)  (1.062723618382190255e-09+0.000000000000000000e+00j)
 (2.877877877877877744e+00+0.000000000000000000e+00j)  (3.100432811082831086e-01-1.077333001137999458e-01j)  (-2.145118815109844316e-03-5.434863471170253701e-03j)  (-7.904839547467613870e-05+9.748027854707566560e-06j)  (-7.770705526377467231e-07+1.380016745985885990e-06j)  (2.791069869690659514e-08+3.107028029904396579e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.660155324431521628e-06+0.000000000000000000e+00j)  (7.400915811271441679e-07+0.000000000000000000e+00j)  (2.294013773649909455e-08+0.000000000000000000e+00j)  (1.044870983869291743e-09+0.000000000000000000e+00j)
 (2.887887887887887750e+00+0.000000000000000000e+00j)  (3.091991332470642728e-01-1.070675681503699406e-01j)  (-2.102611352719658058e-03-5.409414360368750008e-03j)  (-7.830478470021793170e-05+8.874091453514141057e-06j)  (-7.848130192599807662e-07+1.353614215514276741e-06j)  (2.702222936156645478e-08+3.088936192169631293e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.635034404016457639e-06+0.000000000000000000e+00j)  (7.356568546541113277e-07+0.000000000000000000e+00j)  (2.275440687352359184e-08+0.000000000000000000e+00j)  (1.027767238672817625e-09+0.000000000000000000e+00j)
 (2.897897897897897312e+00+0.000000000000000000e+00j)  (3.083587784062012949e-01-1.064077442583057503e-01j)  (-2.060662698358306510e-03-5.383904386981188533e-03j)  (-7.756070978147878612e-05+8.019920910021746628e-06j)  (-7.920644751132406755e-07+1.327488092263727518e-06j)  (2.615325126217628475e-08+3.069910951743394576e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.610127971202923147e-06+0.000000000000000000e+00j)  (7.312871784544565352e-07+0.000000000000000000e+00j)  (2.256663245271627483e-08+0.000000000000000000e+00j)  (1.011419896474954286e-09+0.000000000000000000e+00j)
 (2.907907907907907319e+00+0.000000000000000000e+00j)  (3.075222003203128551e-01-1.057537618313227762e-01j)  (-2.019266968630158750e-03-5.358338988037943812e-03j)  (-7.681644706477580163e-05+7.185221635781420150e-06j)  (-7.988375872120831337e-07+1.301641699751785280e-06j)  (2.530347600054512975e-08+3.049994715158123251e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.585433726695060581e-06+0.000000000000000000e+00j)  (7.269802999156945909e-07+0.000000000000000000e+00j)  (2.237697457118668965e-08+0.000000000000000000e+00j)  (9.958327256671394688e-10+0.000000000000000000e+00j)
 (2.917917917917918214e+00+0.000000000000000000e+00j)  (3.066893826434463066e-01-1.051055551495035517e-01j)  (-1.978418307520117894e-03-5.332723465767925247e-03j)  (-7.607226328070801184e-05+6.369699395531916154e-06j)  (-8.051448641191460207e-07+1.276078066997237089e-06j)  (2.447262248385617798e-08+3.029228608247261630e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.560949451498604244e-06+0.000000000000000000e+00j)  (7.227340000820382826e-07+0.000000000000000000e+00j)  (2.218560091506708934e-08+0.000000000000000000e+00j)  (9.810057788244581926e-10+0.000000000000000000e+00j)
 (2.927927927927927776e+00+0.000000000000000000e+00j)  (3.058603089549454812e-01-1.044630593661506207e-01j)  (-1.938110887487973352e-03-5.307062990132858926e-03j)  (-7.532841570467715085e-05+5.573060498004391564e-06j)  (-8.109986512665008375e-07+1.250799936653070803e-06j)  (2.366041664479022401e-08+3.007652538462266892e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.536673005761375224e-06+0.000000000000000000e+00j)  (7.185460946626070916e-07+0.000000000000000000e+00j)  (2.199268559996199883e-08+0.000000000000000000e+00j)  (9.669354645648433731e-10+0.000000000000000000e+00j)
 (2.937937937937937782e+00+0.000000000000000000e+00j)  (3.050349627651285367e-01-1.038262104948427383e-01j)  (-1.898338910511067866e-03-5.281362601328735452e-03j)  (-7.458515232013303352e-05+4.795011981249383427e-06j)  (-8.164111266354219332e-07+1.225809773307012558e-06j)  (2.286659122369806704e-08+2.985305255920113899e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.512602327531455700e-06+0.000000000000000000e+00j)  (7.144144349810250297e-07+0.000000000000000000e+00j)  (2.179840797341451974e-08+0.000000000000000000e+00j)  (9.536146616246437843e-10+0.000000000000000000e+00j)
 (2.947947947947947345e+00+0.000000000000000000e+00j)  (3.042133275207822285e-01-1.031949453966932162e-01j)  (-1.859096609072660115e-03-5.255627212250272608e-03j)  (-7.384271198439521682e-05+4.035261792377694141e-06j)  (-8.213942968093059325e-07+1.201109771915988420e-06j)  (2.209088559911461467e-08+2.962224414902100501e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.488735431359122104e-06+0.000000000000000000e+00j)  (7.103369088869088765e-07+0.000000000000000000e+00j)  (2.160295139483082197e-08+0.000000000000000000e+00j)  (9.410328737737046308e-10+0.000000000000000000e+00j)
 (2.957957957957957351e+00+0.000000000000000000e+00j)  (3.033953866104777686e-01-1.025692017678062201e-01j)  (-1.820378247102826365e-03-5.229861610923299507e-03j)  (-7.310132459698301724e-05+3.293518961591113758e-06j)  (-8.259599934076683219e-07+1.176701866338730263e-06j)  (2.133304565053544262e-08+2.938446637103392171e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.465070406816338255e-06+0.000000000000000000e+00j)  (7.063114416491781367e-07+0.000000000000000000e+00j)  (2.140650200840152570e-08+0.000000000000000000e+00j)  (9.291764229687952318e-10+0.000000000000000000e+00j)
 (2.967967967967968246e+00+0.000000000000000000e+00j)  (3.025811233697127678e-01-1.019489181269285089e-01j)  (-1.782178120869609174e-03-5.204070462901100140e-03j)  (-7.236121127029920906e-05+2.569493770426914537e-06j)  (-8.301198699074008522e-07+1.152587737932671654e-06j)  (2.059282363592803853e-08+2.914007577489638781e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.441605416913409797e-06+0.000000000000000000e+00j)  (7.023359968489078104e-07+0.000000000000000000e+00j)  (2.120924752452856472e-08+0.000000000000000000e+00j)  (9.180286769692436289e-10+0.000000000000000000e+00j)
 (2.977977977977977808e+00+0.000000000000000000e+00j)  (3.017705210858854792e-01-1.013340338032940047e-01j)  (-1.744490559823765486e-03-5.178258313627981911e-03j)  (-7.162258450253914245e-05+1.862897914095236403e-06j)  (-8.338853988525826476e-07+1.128768824181169003e-06j)  (1.986997806587901799e-08+2.888941993165235531e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.418338696416383745e-06+0.000000000000000000e+00j)  (6.984085772884242921e-07+0.000000000000000000e+00j)  (2.101137602484477610e-08+0.000000000000000000e+00j)  (9.075703065804983535e-10+0.000000000000000000e+00j)
 (2.987987987987987815e+00+0.000000000000000000e+00j)  (3.009635630031047282e-01-1.007244889246571573e-01j)  (-1.707309927397282620e-03-5.152429590766621423e-03j)  (-7.088564835267120278e-05+1.173444657828426555e-06j)  (-8.372678694498038547e-07+1.105246327317688009e-06j)  (1.916427355664348365e-08+2.863283815225144622e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.395268550067401769e-06+0.000000000000000000e+00j)  (6.945272259301964998e-07+0.000000000000000000e+00j)  (2.081307480546865300e-08+0.000000000000000000e+00j)  (8.977795668107921440e-10+0.000000000000000000e+00j)
 (2.997997997997997377e+00+0.000000000000000000e+00j)  (3.001602323268419137e-01-1.001202244055142271e-01j)  (-1.670630621759066530e-03-5.126588606492983070e-03j)  (-7.015059861733201156e-05+5.008489871547006875e-07j)  (-8.402783855444840767e-07+1.082021222916186288e-06j)  (1.847548064550996456e-08+2.837066223153755581e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.372393350725071122e-06+0.000000000000000000e+00j)  (6.906900268789278019e-07+0.000000000000000000e+00j)  (2.061452927228098260e-08+0.000000000000000000e+00j)  (8.886325955755891224e-10+0.000000000000000000e+00j)
 (3.008008008008007383e+00+0.000000000000000000e+00j)  (2.993605122284286879e-01-9.952118193550760217e-02j)  (-1.634447076527138819e-03-5.100739559756708834e-03j)  (-6.941762300947285785e-05-1.551722479740336568e-07j)  (-8.429278639687597032e-07+1.059094268417419861e-06j)  (1.780337555377822068e-08+2.810321720967886682e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.349711537422441284e-06+0.000000000000000000e+00j)  (6.868951064157918226e-07+0.000000000000000000e+00j)  (2.041592190109072257e-08+0.000000000000000000e+00j)  (8.801037231979549193e-10+0.000000000000000000e+00j)
 (3.018018018018018278e+00+0.000000000000000000e+00j)  (2.985643858494050340e-01-9.892730396801180381e-02j)  (-1.598753761440186360e-03-5.074886538507379988e-03j)  (-6.868690133855362499e-05-7.949001952908575319e-07j)  (-8.452270332500373392e-07+1.036466011563427892e-06j)  (1.714773988519501608e-08+2.783082213994340769e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (3.327221613341689318e-06+0.000000000000000000e+00j)  (6.831406340922053447e-07+0.000000000000000000e+00j)  (2.021743127429578117e-08+0.000000000000000000e+00j)  (8.721657858497246330e-10+0.000000000000000000e+00j)
 (3.028028028028027840e+00+0.000000000000000000e+00j)  (2.977718363057226258e-01-9.833853370889814038e-02j)  (-1.563545182989165006e-03-5.049033521887937893e-03j)  (-6.795860569214639700e-05-1.418613868571281554e-06j)  (-8.471864326661567165e-07+1.014136798714476982e-06j)  (1.650836025065839061e-08+2.755379084918735140e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.304922143732343278e-06+0.000000000000000000e+00j)  (6.794248238884892318e-07+0.000000000000000000e+00j)  (2.001923120434567908e-08+0.000000000000000000e+00j)  (8.647904362573423894e-10+0.000000000000000000e+00j)
 (3.038038038038037847e+00+0.000000000000000000e+00j)  (2.969828466918060239e-01-9.775481510547422148e-02j)  (-1.528815885009943143e-03-5.023184382393441547e-03j)  (-6.723290061869973051e-05-2.026590022349777403e-06j)  (-8.488164116315400932e-07+9.921067830245975570e-07j)  (1.588502781341591850e-08+2.727243267571899150e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.282811753767690000e-06+0.000000000000000000e+00j)  (6.757459354384519117e-07+0.000000000000000000e+00j)  (1.982148995267121017e-08+0.000000000000000000e+00j)  (8.579484454366367165e-10+0.000000000000000000e+00j)
 (3.048048048048047409e+00+0.000000000000000000e+00j)  (2.961974000844789234e-01-9.717609283559754119e-02j)  (-1.494560449239691266e-03-4.997342887997954786e-03j)  (-6.650994331131395874e-05-2.619103032981882744e-06j)  (-8.501271293968524764e-07+9.703759324549619347e-07j)  (1.527753775253258246e-08+2.698705316809509036e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (3.260889126322317773e-06+0.000000000000000000e+00j)  (6.721022753208969335e-07+0.000000000000000000e+00j)  (1.962436955112069944e-08+0.000000000000000000e+00j)  (8.516099898896615258e-10+0.000000000000000000e+00j)
 (3.058058058058058304e+00+0.000000000000000000e+00j)  (2.954154795467555106e-01-9.660231229695866173e-02j)  (-1.460773495836006648e-03-4.971512704247339244e-03j)  (-6.578988379229085983e-05-3.196424786110784208e-06j)  (-8.511285550425536893e-07+9.489440376052921849e-07j)  (1.468568864606935929e-08+2.669795472816492318e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.239152999722866087e-06+0.000000000000000000e+00j)  (6.684921984138682440e-07+0.000000000000000000e+00j)  (1.942802523108818878e-08+0.000000000000000000e+00j)  (8.457449195456004427e-10+0.000000000000000000e+00j)
 (3.068068068068068310e+00+0.000000000000000000e+00j)  (2.946370681315051976e-01-9.603341959653301230e-02j)  (-1.427449683862384378e-03-4.945697396320047727e-03j)  (-6.507286509828034103e-05-3.758824570554263095e-06j)  (-8.518304677467077429e-07+9.278107193478940690e-07j)  (1.410928177897359456e-08+2.640543718206762853e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.217602165443453966e-06+0.000000000000000000e+00j)  (6.649141093066786737e-07+0.000000000000000000e+00j)  (1.923260496361621001e-08+0.000000000000000000e+00j)  (8.403230027028586370e-10+0.000000000000000000e+00j)
 (3.078078078078077873e+00+0.000000000000000000e+00j)  (2.938621488849897379e-01-9.546936154019668164e-02j)  (-1.394583711739265635e-03-4.919900431054608295e-03j)  (-6.435902346577498923e-05-4.306568978607804057e-06j)  (-8.522424573054540891e-07+9.069754362491706235e-07j)  (1.354812038405423613e-08+2.610979826405118761e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (3.196235465771916582e-06+0.000000000000000000e+00j)  (6.613664637623001451e-07+0.000000000000000000e+00j)  (1.903824911182215446e-08+0.000000000000000000e+00j)  (8.353141452733354653e-10+0.000000000000000000e+00j)
 (3.088088088088087879e+00+0.000000000000000000e+00j)  (2.930907048502809364e-01-9.491008562250589919e-02j)  (-1.362170317662946516e-03-4.894125178945458315e-03j)  (-6.364848851677730771e-05-4.839921812777273808e-06j)  (-8.523739248846372351e-07+8.864374917675388452e-07j)  (1.300200882744186477e-08+2.581133399966740977e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (3.175051791414787406e-06+0.000000000000000000e+00j)  (6.578477702195266291e-07+0.000000000000000000e+00j)  (1.884509019500095379e-08+0.000000000000000000e+00j)  (8.306885826875186351e-10+0.000000000000000000e+00j)
 (3.098098098098097442e+00+0.000000000000000000e+00j)  (2.923227190705591783e-01-9.435554001663609691e-02j)  (-1.330204279993210453e-03-4.868374916106393835e-03j)  (-6.294138344440756581e-05-5.359143998913313071e-06j)  (-8.522340839799888932e-07+8.661960412179630701e-07j)  (1.247075175253464592e-08+2.551033897721028109e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.154050079120563148e-06+0.000000000000000000e+00j)  (6.543565913238990591e-07+0.000000000000000000e+00j)  (1.865325276184003367e-08+0.000000000000000000e+00j)  (8.264170438389477803e-10+0.000000000000000000e+00j)
 (3.108108108108108336e+00+0.000000000000000000e+00j)  (2.915581745922981582e-01-9.380567356447853944e-02j)  (-1.298680417610378326e-03-4.842652826202395802e-03j)  (-6.223782519822479572e-05-5.864493505749749494e-06j)  (-8.518319615635723572e-07+8.462500984959898655e-07j)  (1.195415319851821337e-08+2.520710649892081173e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.133229309236335997e-06+0.000000000000000000e+00j)  (6.508915454734949313e-07+0.000000000000000000e+00j)  (1.846285336829348970e-08+0.000000000000000000e+00j)  (8.224708873867736853e-10+0.000000000000000000e+00j)
 (3.118118118118118343e+00+0.000000000000000000e+00j)  (2.907970544683384784e-01-9.326043576689251047e-02j)  (-1.267593590243445501e-03-4.816962002350092496e-03j)  (-6.153792466905657797e-05-6.356225270772306637e-06j)  (-8.511763993938741746e-07+8.265985425562994316e-07j)  (1.145201571106749523e-08+2.490192860654323421e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (3.112588503278009736e-06+0.000000000000000000e+00j)  (6.474513083649418399e-07+0.000000000000000000e+00j)  (1.827400065388352340e-08+0.000000000000000000e+00j)  (8.188222115622023371e-10+0.000000000000000000e+00j)
 (3.128128128128127905e+00+0.000000000000000000e+00j)  (2.900393417608527202e-01-9.271977677410940533e-02j)  (-1.236938698769649708e-03-4.791305448986607485e-03j)  (-6.084178687313068204e-05-6.834591132410097123e-06j)  (-8.502760554669564500e-07+8.072401236426967741e-07j)  (1.096413946371564260e-08+2.459509597897706613e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.092126721488438854e-06+0.000000000000000000e+00j)  (6.440346145233079519e-07+0.000000000000000000e+00j)  (1.808679550857983603e-08+0.000000000000000000e+00j)  (8.154439393158360236e-10+0.000000000000000000e+00j)
 (3.138138138138137911e+00+0.000000000000000000e+00j)  (2.892850195442068784e-01-9.218364737628793881e-02j)  (-1.206710685487348035e-03-4.765686083708291047e-03j)  (-6.014951113525834176e-05-7.299839768472902117e-06j)  (-8.491394055866783700e-07+7.881734692691211412e-07j)  (1.049032140867620465e-08+2.428689770311047026e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.071843060370992694e-06+0.000000000000000000e+00j)  (6.406402587989086454e-07+0.000000000000000000e+00j)  (1.790133132094379689e-08+0.000000000000000000e+00j)  (8.123098811832260761e-10+0.000000000000000000e+00j)
 (3.148148148148147474e+00+0.000000000000000000e+00j)  (2.885340709077194865e-01-9.165199899421677676e-02j)  (-1.176904534361827457e-03-4.740106739077965502e-03j)  (-5.946119127088218131e-05-7.752216640776789653e-06j)  (-8.477747450320259263e-07+7.693970899522777663e-07j)  (1.003035447552811634e-08+2.397762092212654666e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.051736650253244752e-06+0.000000000000000000e+00j)  (6.372670978143695495e-07+0.000000000000000000e+00j)  (1.771769429698491052e-08+0.000000000000000000e+00j)  (8.093947786337867561e-10+0.000000000000000000e+00j)
 (3.158158158158158368e+00+0.000000000000000000e+00j)  (2.877864789583223781e-01-9.112478367016292602e-02j)  (-1.147515271246826209e-03-4.714570164402979470e-03j)  (-5.877691576677226986e-05-8.191963945863852962e-06j)  (-8.461901903001332439e-07+7.509093846992680835e-07j)  (9.584026835274832935e-09+2.366755036869500845e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (3.031806652839452763e-06+0.000000000000000000e+00j)  (6.339140513426287654e-07+0.000000000000000000e+00j)  (1.753596383816183267e-08+0.000000000000000000e+00j)  (8.066743309038724788e-10+0.000000000000000000e+00j)
 (3.168168168168168375e+00+0.000000000000000000e+00j)  (2.870422268231264673e-01-9.060195405886362074e-02j)  (-1.118537964080827500e-03-4.689079027482041459e-03j)  (-5.809676796014226323e-05-8.619320571760243389e-06j)  (-8.443936809047386164e-07+7.327086462550488331e-07j)  (9.151121245795929106e-09+2.335696779327603240e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.012052258765584549e-06+0.000000000000000000e+00j)  (6.305801035994552511e-07+0.000000000000000000e+00j)  (1.735621296620119679e-08+0.000000000000000000e+00j)  (8.041252084100572814e-10+0.000000000000000000e+00j)
 (3.178178178178177937e+00+0.000000000000000000e+00j)  (2.863012976518929942e-01-9.008346341865861029e-02j)  (-1.089967723060258215e-03-4.663635916324074954e-03j)  (-5.742082621599346455e-05-9.034522060633284652e-06j)  (-8.423929812098369827e-07+7.147930661163833475e-07j)  (8.731414492793918827e-09+2.304615130025423590e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.992472685196374908e-06+0.000000000000000000e+00j)  (6.272643044319690307e-07+0.000000000000000000e+00j)  (1.717850878192649083e-08+0.000000000000000000e+00j)  (8.017250558061328746e-10+0.000000000000000000e+00j)
 (3.188188188188187944e+00+0.000000000000000000e+00j)  (2.855636746194162856e-01-8.956926560276198823e-02j)  (-1.061799700789771905e-03-4.638243340835936958e-03j)  (-5.674916410248320432e-05-9.437800577268655512e-06j)  (-8.401956822796565297e-07+6.971607393205927172e-07j)  (8.324676938021081907e-09+2.273537460669245535e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.973067173430948124e-06+0.000000000000000000e+00j)  (6.239657703866777433e-07+0.000000000000000000e+00j)  (1.700291294508336549e-08+0.000000000000000000e+00j)  (7.994524876057944688e-10+0.000000000000000000e+00j)
 (3.198198198198197506e+00+0.000000000000000000e+00j)  (2.848293409278186972e-01-8.905931505067010701e-02j)  (-1.034029092411072178e-03-4.612903734483049696e-03j)  (-5.608185056410523267e-05-9.829384883233423408e-06j)  (-8.378092037269512866e-07+6.798096690192717608e-07j)  (7.930672183948204270e-09+2.242490624007504830e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.953834986523931020e-06+0.000000000000000000e+00j)  (6.206836856406463253e-07+0.000000000000000000e+00j)  (1.682948216220746400e-08+0.000000000000000000e+00j)  (7.972870790593750447e-10+0.000000000000000000e+00j)
 (3.208208208208208401e+00+0.000000000000000000e+00j)  (2.840982798087599570e-01-8.855356677970394053e-02j)  (-1.006651135710236135e-03-4.587619455919849862e-03j)  (-5.541895009250898357e-05-1.020950031660205505e-05j)  (-8.352407955430332778e-07+6.627377708487727805e-07j)  (7.549156861257171933e-09+2.211500869250566850e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.934775406955900593e-06+0.000000000000000000e+00j)  (6.174173027803218890e-07+0.000000000000000000e+00j)  (1.665826866993773923e-08+0.000000000000000000e+00j)  (7.952093546700226696e-10+0.000000000000000000e+00j)
 (3.218218218218218407e+00+0.000000000000000000e+00j)  (2.833704745255652968e-01-8.805197637668421562e-02j)  (-9.796611112053955298e-04-4.562392790593139749e-03j)  (-5.476052289475000500e-05-1.057836877709155404e-05j)  (-8.324975398935604039e-07+6.459428771103209919e-07j)  (7.179880542611466839e-09+2.180593754936399005e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.915887734336987061e-06+0.000000000000000000e+00j)  (6.141659434145036198e-07+0.000000000000000000e+00j)  (1.648932070178138732e-08+0.000000000000000000e+00j)  (7.932007763791050371e-10+0.000000000000000000e+00j)
 (3.228228228228227970e+00+0.000000000000000000e+00j)  (2.826459083752725920e-01-8.755449998973560688e-02j)  (-9.530543422142444092e-04-4.537225952316742590e-03j)  (-5.410662505880775233e-05-1.093620871648665120e-05j)  (-8.295863528664576437e-07+6.294227407748697311e-07j)  (6.822585783294006008e-09+2.149794061049065783e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.897171283128870230e-06+0.000000000000000000e+00j)  (6.109289986085820521e-07+0.000000000000000000e+00j)  (1.632268292718874826e-08+0.000000000000000000e+00j)  (7.912437330641444985e-10+0.000000000000000000e+00j)
 (3.238238238238237976e+00+0.000000000000000000e+00j)  (2.819245646906027858e-01-8.706109432022017536e-02j)  (-9.268261949036889517e-04-4.512121084819332127e-03j)  (-5.345730871618685763e-05-1.128323513415453142e-05j)  (-8.265139861588854484e-07+6.131750393281592968e-07j)  (6.477008286490522660e-09+2.119125702146691532e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.878625380442968597e-06+0.000000000000000000e+00j)  (6.077059291289954246e-07+0.000000000000000000e+00j)  (1.615839685287914748e-08+0.000000000000000000e+00j)  (7.893215325894690672e-10+0.000000000000000000e+00j)
 (3.248248248248247538e+00+0.000000000000000000e+00j)  (2.812064268418548729e-01-8.657171661479601266e-02j)  (-9.009720783203908553e-04-4.487080263264019153e-03j)  (-5.281262220144118240e-05-1.161965957752461505e-05j)  (-8.232870286931489524e-07+5.971973784738501280e-07j)  (6.142877188405442157e-09+2.088611643168248977e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.860249363865285420e-06+0.000000000000000000e+00j)  (6.044962654890736445e-07+0.000000000000000000e+00j)  (1.599650117761940502e-08+0.000000000000000000e+00j)  (7.874183972483380557e-10+0.000000000000000000e+00j)
 (3.258258258258258433e+00+0.000000000000000000e+00j)  (2.804914782387272765e-01-8.608632465760017449e-02j)  (-8.754874444051236916e-04-4.462105495742238991e-03j)  (-5.217261020846809306e-05-1.194569014733407718e-05j)  (-8.199119081521208445e-07+5.814872957125994307e-07j)  (5.819915456045160507e-09+2.058273819451389896e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.842042579335372996e-06+0.000000000000000000e+00j)  (6.012996077878174246e-07+0.000000000000000000e+00j)  (1.583703209309946422e-08+0.000000000000000000e+00j)  (7.855194630475377586e-10+0.000000000000000000e+00j)
 (3.268268268268268439e+00+0.000000000000000000e+00j)  (2.797797023320700571e-01-8.560487676255375267e-02j)  (-8.503677879897240206e-04-4.437198724740206053e-03j)  (-5.153731394342177393e-05-1.226153150746174592e-05j)  (-8.163948924275240291e-07+5.660422638166281256e-07j)  (5.507840388492087129e-09+2.028133062330148687e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.824004379094031971e-06+0.000000000000000000e+00j)  (5.981156253372266564e-07+0.000000000000000000e+00j)  (1.568002352509662140e-08+0.000000000000000000e+00j)  (7.836107829229959363e-10+0.000000000000000000e+00j)
 (3.278278278278278002e+00+0.000000000000000000e+00j)  (2.790710826155661795e-01-8.512733176578646255e-02j)  (-8.256086467782512098e-04-4.412361828579752614e-03j)  (-5.090677127409695392e-05-1.256738489917185929e-05j)  (-8.127420909765005254e-07+5.508596942197336864e-07j)  (5.206364210844566024e-09+1.998209031486793014e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.806134119673679086e-06+0.000000000000000000e+00j)  (5.949440560733046151e-07+0.000000000000000000e+00j)  (1.552550731080120496e-08+0.000000000000000000e+00j)  (7.816793336476094000e-10+0.000000000000000000e+00j)
 (3.288288288288288008e+00+0.000000000000000000e+00j)  (2.783656026273480522e-01-8.465364901817983012e-02j)  (-8.012056013127390056e-04-4.387596622832837072e-03j)  (-5.028101687568891785e-05-1.286344815956073184e-05j)  (-8.089594560841320746e-07+5.359369403434643269e-07j)  (4.915194748758843332e-09+1.968520155020981715e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.788431159972744400e-06+0.000000000000000000e+00j)  (5.917847057499498327e-07+0.000000000000000000e+00j)  (1.537351330984804635e-08+0.000000000000000000e+00j)  (7.797130259063153497e-10+0.000000000000000000e+00j)
 (3.298298298298297571e+00+0.000000000000000000e+00j)  (2.776632459515483431e-01-8.418378837802635573e-02j)  (-7.771542749244795103e-04-4.362904861711241339e-03j)  (-4.966008237276592525e-05-1.314991574401945510e-05j)  (-8.050527840318938211e-07+5.212713008801515774e-07j)  (4.634036170687785743e-09+1.939083577975762184e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.770894859375700725e-06+0.000000000000000000e+00j)  (5.886374469146522842e-07+0.000000000000000000e+00j)  (1.522406944835713758e-08+0.000000000000000000e+00j)  (7.777007167746471343e-10+0.000000000000000000e+00j)
 (3.308308308308308465e+00+0.000000000000000000e+00j)  (2.769639962197884553e-01-8.371771020380291972e-02j)  (-7.534503336706988366e-04-4.338288239430426914e-03j)  (-4.904399647739277242e-05-1.342697875249505131e-05j)  (-8.010277161749444842e-07+5.068600230539414977e-07j)  (4.362589784523735150e-09+1.909915119839275801e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.753524575954701716e-06+0.000000000000000000e+00j)  (5.855022176693020791e-07+0.000000000000000000e+00j)  (1.507720169696769456e-08+0.000000000000000000e+00j)  (7.756322236477602117e-10+0.000000000000000000e+00j)
 (3.318318318318318472e+00+0.000000000000000000e+00j)  (2.762678371126063848e-01-8.325537534705694520e-02j)  (-7.300894862577690311e-04-4.313748391549123047e-03j)  (-4.843278512327326573e-05-1.369482495935939794e-05j)  (-7.968897399333777822e-07+4.927003058803548058e-07j)  (4.100554875321118724e-09+1.881029241317751813e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.736319664740796519e-06+0.000000000000000000e+00j)  (5.823790202188423403e-07+0.000000000000000000e+00j)  (1.493293398550130486e-08+0.000000000000000000e+00j)  (7.734983385289388087e-10+0.000000000000000000e+00j)
 (3.328328328328328034e+00+0.000000000000000000e+00j)  (2.755747523608249039e-01-8.279674514540273644e-02j)  (-7.070674839517751640e-04-4.289286896284295707e-03j)  (-4.782647159585385222e-05-1.395363884665853529e-05j)  (-7.926441897053937235e-07+4.787893034444728371e-07j)  (3.847629571136387991e-09+1.852439020472895148e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.719279476088238003e-06+0.000000000000000000e+00j)  (5.792679192138792007e-07+0.000000000000000000e+00j)  (1.479128805844387283e-08+0.000000000000000000e+00j)  (7.712908414996754004e-10+0.000000000000000000e+00j)
 (3.338338338338338041e+00+0.000000000000000000e+00j)  (2.748847257468631233e-01-8.234178141562709108e-02j)  (-6.843801204759653077e-04-4.264905275802152208e-03j)  (-4.722507665829773398e-05-1.420360164053995202e-05j)  (-7.882962477129378671e-07+4.651241282169793124e-07j)  (3.603511724708044359e-09+1.824156138127318479e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.702403354076916358e-06+0.000000000000000000e+00j)  (5.761690398939646193e-07+0.000000000000000000e+00j)  (1.465228327686286368e-08+0.000000000000000000e+00j)  (7.690025121563921786e-10+0.000000000000000000e+00j)
 (3.348348348348347603e+00+0.000000000000000000e+00j)  (2.741977411059925429e-01-8.189044644690184060e-02j)  (-6.620232318966922519e-04-4.240604997485091301e-03j)  (-4.662861867326744357e-05-1.444489135064004746e-05j)  (-7.838509447929953730e-07+4.517018544260828282e-07j)  (3.367899799642233074e-09+1.796190872277850066e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.685690635047914944e-06+0.000000000000000000e+00j)  (5.730825660402746543e-07+0.000000000000000000e+00j)  (1.451593637364359906e-08+0.000000000000000000e+00j)  (7.666271378083891514e-10+0.000000000000000000e+00j)
 (3.358358358358358497e+00+0.000000000000000000e+00j)  (2.735137823275387015e-01-8.144270299410168168e-02j)  (-6.399926964974441725e-04-4.216387475175469544e-03j)  (-4.603711372047874627e-05-1.467768281221845065e-05j)  (-7.793131611497953283e-07+4.385195215013715547e-07j)  (3.140493750945941967e-09+1.768552101121268121e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.669140646173805071e-06+0.000000000000000000e+00j)  (5.700087377481259468e-07+0.000000000000000000e+00j)  (1.438226117002601024e-08+0.000000000000000000e+00j)  (7.641595172849997809e-10+0.000000000000000000e+00j)
 (3.368368368368368504e+00+0.000000000000000000e+00j)  (2.728328333560313124e-01-8.099851427122593817e-02j)  (-6.182844346424769353e-04-4.192254070396556932e-03j)  (-4.545057570996631946e-05-1.490214773081379722e-05j)  (-7.746876270862149095e-07+4.255741376044068615e-07j)  (2.920995891055734584e-09+1.741247314188649486e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.652752704147865479e-06+0.000000000000000000e+00j)  (5.669478490292279939e-07+0.000000000000000000e+00j)  (1.425126826230815470e-08+0.000000000000000000e+00j)  (7.615954592928213500e-10+0.000000000000000000e+00j)
 (3.378378378378378066e+00+0.000000000000000000e+00j)  (2.721548781923031624e-01-8.055784394492175593e-02j)  (-5.968944086292770571e-04-4.168206093549962736e-03j)  (-4.486901649103678747e-05-1.511845472922262627e-05j)  (-7.699789237340774253e-07+4.128626832579773811e-07j)  (2.709111733911323546e-09+1.714282631010104584e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.636526113946478262e-06+0.000000000000000000e+00j)  (5.639002452574987065e-07+0.000000000000000000e+00j)  (1.412296468826518285e-08+0.000000000000000000e+00j)  (7.589317743904329583e-10+0.000000000000000000e+00j)
 (3.388388388388388073e+00+0.000000000000000000e+00j)  (2.714799008945406045e-01-8.012065612810816140e-02j)  (-5.758186225313905544e-04-4.144244805091778019e-03j)  (-4.429244595689408215e-05-1.532676939657134479e-05j)  (-7.651914838052632292e-07+4.003821150837271274e-07j)  (2.504550811037822662e-09+1.687662826685694592e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.620460167682830288e-06+0.000000000000000000e+00j)  (5.608663204700119225e-07+0.000000000000000000e+00j)  (1.399735358325177777e-08+0.000000000000000000e+00j)  (7.561662598059564280e-10+0.000000000000000000e+00j)
 (3.398398398398397635e+00+0.000000000000000000e+00j)  (2.708078855792858675e-01-7.968691537369856914e-02j)  (-5.550531220315126210e-04-4.120371416685651537e-03j)  (-4.372087214491889425e-05-1.552725433926645712e-05j)  (-7.603295923869700016e-07+3.881293696548760151e-07j)  (2.307027454976562230e-09+1.661391363722248037e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.604554143540554622e-06+0.000000000000000000e+00j)  (5.578465145379909015e-07+0.000000000000000000e+00j)  (1.387443383617378113e-08+0.000000000000000000e+00j)  (7.532976765030806003e-10+0.000000000000000000e+00j)
 (3.408408408408408530e+00+0.000000000000000000e+00j)  (2.701388164223930133e-01-7.925658666842015643e-02j)  (-5.345939942454101595e-04-4.096587092334580578e-03j)  (-4.315430133260864619e-05-1.572006923363558064e-05j)  (-7.553973878059043612e-07+3.761013674678358002e-07j)  (2.116261546683951592e-09+1.635470429506252575e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.588807304820962034e-06+0.000000000000000000e+00j)  (5.548413102211748059e-07+0.000000000000000000e+00j)  (1.375419975546692130e-08+0.000000000000000000e+00j)  (7.503257181018788781e-10+0.000000000000000000e+00j)
 (3.418418418418418536e+00+0.000000000000000000e+00j)  (2.694726776599406515e-01-7.882963542672935531e-02j)  (-5.144373675366965739e-04-4.072892949491180824e-03j)  (-4.259273812917780343e-05-1.590537088001063665e-05j)  (-7.503988625865715309e-07+3.642950170330533195e-07j)  (1.931979224641645033e-09+1.609900978815235222e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.573218899048380655e-06+0.000000000000000000e+00j)  (5.518512301213453808e-07+0.000000000000000000e+00j)  (1.363664075493969638e-08+0.000000000000000000e+00j)  (7.472509714739410964e-10+0.000000000000000000e+00j)
 (3.428428428428428099e+00+0.000000000000000000e+00j)  (2.688094535890990788e-01-7.840602748482045081e-02j)  (-4.945794113240515157e-04-4.049290060147004225e-03j)  (-4.203618556284932916e-05-1.608331325808907679e-05j)  (-7.453378645296454765e-07+3.527072190821123368e-07j)  (1.753913554397233706e-09+1.584682780821677306e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.557788157199039634e-06+0.000000000000000000e+00j)  (5.488768335487715519e-07+0.000000000000000000e+00j)  (1.352174106882487837e-08+0.000000000000000000e+00j)  (7.440748690534049859e-10+0.000000000000000000e+00j)
 (3.438438438438438105e+00+0.000000000000000000e+00j)  (2.681491285689570625e-01-7.798572909472727133e-02j)  (-4.750163358795004079e-04-4.025779451900708857e-03j)  (-4.148464516385544278e-05-1.625404758332724616e-05j)  (-7.402180979361001813e-07+3.413348708845258917e-07j)  (1.581805157982715026e-09+1.559814470108246832e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.542514292987905087e-06+0.000000000000000000e+00j)  (5.459187133170939281e-07+0.000000000000000000e+00j)  (1.340947950468182918e-08+0.000000000000000000e+00j)  (7.407996331286974175e-10+0.000000000000000000e+00j)
 (3.448448448448447667e+00+0.000000000000000000e+00j)  (2.674916870213072118e-01-7.756870691851551480e-02j)  (-4.557443921197759998e-04-4.002362109006102515e-03j)  (-4.093811704317982885e-05-1.641772236420241268e-05j)  (-7.350431250024733393e-07+3.301748706642628597e-07j)  (1.415402803201540063e-09+1.535293601284789303e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.527396502283335012e-06+0.000000000000000000e+00j)  (5.429774924816529143e-07+0.000000000000000000e+00j)  (1.329982924184811122e-08+0.000000000000000000e+00j)  (7.374282126024892858e-10+0.000000000000000000e+00j)
 (3.458458458458458562e+00+0.000000000000000000e+00j)  (2.668371134313916038e-01-7.715492802256446181e-02j)  (-4.367598713900587397e-04-3.979038973399923011e-03j)  (-4.039659996710534551e-05-1.657448346012081148e-05j)  (-7.298163674115280554e-07+3.192241221024516454e-07j)  (1.254463953076311422e-09+1.511116706875068888e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.512433962568150345e-06+0.000000000000000000e+00j)  (5.400538210349582266e-07+0.000000000000000000e+00j)  (1.319275768207867702e-08+0.000000000000000000e+00j)  (7.339642129192914578e-10+0.000000000000000000e+00j)
 (3.468468468468468568e+00+0.000000000000000000e+00j)  (2.661853923486103835e-01-7.674435987193702069e-02j)  (-4.180591052410925637e-04-3.955810945709503472e-03j)  (-3.986009142759994168e-05-1.672447413978307351e-05j)  (-7.245411081411508911e-07+3.084795389091990098e-07j)  (1.098755275838138462e-09+1.487279358212185983e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.497625832530483738e-06+0.000000000000000000e+00j)  (5.371483725745939446e-07+0.000000000000000000e+00j)  (1.308822635777487372e-08+0.000000000000000000e+00j)  (7.304118200616522575e-10+0.000000000000000000e+00j)
 (3.478478478478478131e+00+0.000000000000000000e+00j)  (2.655365083871911724e-01-7.633697032483569012e-02j)  (-3.996384651994622965e-04-3.932678886241237730e-03j)  (-3.932858770861477962e-05-1.686783513983200762e-05j)  (-7.192204935123273942e-07+2.979380494443617393e-07j)  (9.480531157328902626e-10+1.463776229151077982e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.482971251697888858e-06+0.000000000000000000e+00j)  (5.342618409560159899e-07+0.000000000000000000e+00j)  (1.298619090187358651e-08+0.000000000000000000e+00j)  (7.267757196971418882e-10+0.000000000000000000e+00j)
 (3.488488488488488137e+00+0.000000000000000000e+00j)  (2.648904462268243942e-01-7.593272762714421698e-02j)  (-3.814943625318502059e-04-3.909643615949456343e-03j)  (-3.880208394835827344e-05-1.700470472357315616e-05j)  (-7.138575354952329197e-07+2.875966013643533526e-07j)  (8.021439246412218793e-10+1.440601162459716560e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.468469340211333359e-06+0.000000000000000000e+00j)  (5.313949369444396790e-07+0.000000000000000000e+00j)  (1.288660108206700564e-08+0.000000000000000000e+00j)  (7.230610127184803152e-10+0.000000000000000000e+00j)
 (3.498498498498497700e+00+0.000000000000000000e+00j)  (2.642471906132630166e-01-7.553160040705289568e-02j)  (-3.636232480034503342e-04-3.886705917386611402e-03j)  (-3.828057419762912714e-05-1.713521873960524672e-05j)  (-7.084551142887832738e-07+2.774521662686745712e-07j)  (6.608246541000392334e-10+1.417747238793531785e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.454119198615566699e-06+0.000000000000000000e+00j)  (5.285483848769641989e-07+0.000000000000000000e+00j)  (1.278940090059227950e-08+0.000000000000000000e+00j)  (7.192731285508587939e-10+0.000000000000000000e+00j)
 (3.508508508508508594e+00+0.000000000000000000e+00j)  (2.636067263588883769e-01-7.513355766976589911e-02j)  (-3.460216116305197902e-04-3.863866535634443138e-03j)  (-3.776405147429243874e-05-1.725951068018130431e-05j)  (-7.030159811870467229e-07+2.675017443184644364e-07j)  (5.239031067982832045e-10+1.395206848182366735e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.439919907791756457e-06+0.000000000000000000e+00j)  (5.257229193478339997e-07+0.000000000000000000e+00j)  (1.269452875937538089e-08+0.000000000000000000e+00j)  (7.154177377019344322e-10+0.000000000000000000e+00j)
 (3.518518518518518601e+00+0.000000000000000000e+00j)  (2.629690383432438106e-01-7.473856879229033578e-02j)  (-3.286859824280839813e-04-3.841126179217005648e-03j)  (-3.725250781399185420e-05-1.737771173911934524e-05j)  (-6.975427617414419205e-07+2.577423687964431013e-07j)  (3.911982460680063301e-10+1.372971763965022818e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.425870528921998923e-06+0.000000000000000000e+00j)  (5.229192819261577482e-07+0.000000000000000000e+00j)  (1.260191768894213660e-08+0.000000000000000000e+00j)  (7.115006650961703329e-10+0.000000000000000000e+00j)
 (3.528528528528528163e+00+0.000000000000000000e+00j)  (2.623341115135359169e-01-7.434660351830423008e-02j)  (-3.116129281523865560e-04-3.818485520995592523e-03j)  (-3.674593431720064841e-05-1.748995086910320061e-05j)  (-6.920379592250066290e-07+2.481711105770399061e-07j)  (2.625404613220647167e-10+1.351033219095741033e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.411970103550707385e-06+0.000000000000000000e+00j)  (5.201382179172448201e-07+0.000000000000000000e+00j)  (1.251149563817455185e-08+0.000000000000000000e+00j)  (7.075278057643086607e-10+0.000000000000000000e+00j)
 (3.538538538538538170e+00+0.000000000000000000e+00j)  (2.617019308851060155e-01-7.395763195310352256e-02j)  (-2.947990550385971007e-04-3.795945199045525076e-03j)  (-3.624432119272239650e-05-1.759635483822547558e-05j)  (-6.865039584003671400e-07+2.387850824737290468e-07j)  (1.377717868691200298e-10+1.329381984715816255e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.398217653719655445e-06+0.000000000000000000e+00j)  (5.173804731754802523e-07+0.000000000000000000e+00j)  (1.242318582077709232e-08+0.000000000000000000e+00j)  (7.035050444478808630e-10+0.000000000000000000e+00j)
 (3.548548548548547732e+00+0.000000000000000000e+00j)  (2.610724815418710154e-01-7.357162455862600869e-02j)  (-2.782410075344925963e-04-3.773505817515693944e-03j)  (-3.574765779775786163e-05-1.769704828559320582e-05j)  (-6.809430295896192483e-07+2.295814434304884698e-07j)  (1.674607108169113644e-11+1.308008450838363677e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.384612182146003007e-06+0.000000000000000000e+00j)  (5.146467909776800719e-07+0.000000000000000000e+00j)  (1.233690711323983971e-08+0.000000000000000000e+00j)  (6.994381806276736185e-10+0.000000000000000000e+00j)
 (3.558558558558558627e+00+0.000000000000000000e+00j)  (2.604457486367361962e-01-7.318855214855118918e-02j)  (-2.619354680294686205e-04-3.751167947470601238e-03j)  (-3.525593267466094617e-05-1.779215377587186310e-05j)  (-6.753573330402532761e-07+2.205574025241890493e-07j)  (-1.006709074200911574e-10+1.286902708932260177e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.371152672500519926e-06+0.000000000000000000e+00j)  (5.119379089635666798e-07+0.000000000000000000e+00j)  (1.225257449816978576e-08+0.000000000000000000e+00j)  (6.953328603935066076e-10+0.000000000000000000e+00j)
 (3.568568568568568633e+00+0.000000000000000000e+00j)  (2.598217173919800116e-01-7.280838588347489371e-02j)  (-2.458791565802074673e-04-3.728932127715535536e-03j)  (-3.476913358452515405e-05-1.788179185261650121e-05j)  (-6.697489235771383222e-07+2.117102227451776779e-07j)  (-2.146013800999898600e-10+1.266054636120492918e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.357838089712291709e-06+0.000000000000000000e+00j)  (5.092545561497690244e-07+0.000000000000000000e+00j)  (1.217009954609337511e-08+0.000000000000000000e+00j)  (6.911945164408412182e-10+0.000000000000000000e+00j)
 (3.578578578578578195e+00+0.000000000000000000e+00j)  (2.592003730996109701e-01-7.243109726615702681e-02j)  (-2.300688306326011600e-04-3.706798865604972546e-03j)  (-3.428724753772421073e-05-1.796608109026912316e-05j)  (-6.641197555268832973e-07+2.030372245241363501e-07j)  (-3.251555888791941470e-10+1.245453980628019036e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.344667380349368496e-06+0.000000000000000000e+00j)  (5.065974500234224838e-07+0.000000000000000000e+00j)  (1.208939092829517907e-08+0.000000000000000000e+00j)  (6.870283173124236189e-10+0.000000000000000000e+00j)
 (3.588588588588588202e+00+0.000000000000000000e+00j)  (2.585817011217001471e-01-7.205665813684196397e-02j)  (-2.145012847400596268e-04-3.684768637834354502e-03j)  (-3.381026082156940324e-05-1.804513814468157069e-05j)  (-6.584716878972307910e-07+1.945357889752222924e-07j)  (-4.324318499041075315e-10+1.225090448032334620e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.331639473044812470e-06+0.000000000000000000e+00j)  (5.039672937190708392e-07+0.000000000000000000e+00j)  (1.201035495288094550e-08+0.000000000000000000e+00j)  (6.828391268010532506e-10+0.000000000000000000e+00j)
 (3.598598598598597764e+00+0.000000000000000000e+00j)  (2.579656868906867739e-01-7.168504066864983537e-02j)  (-1.991733502789674783e-04-3.662841891215776972e-03j)  (-3.333815902522881526e-05-1.811907780206899044e-05j)  (-6.528064897905266940e-07+1.862033608266706975e-07j)  (-5.365166836849523382e-10+1.204953787787831544e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.318753278972056559e-06+0.000000000000000000e+00j)  (5.013647732843141132e-07+0.000000000000000000e+00j)  (1.193289611606595351e-08+0.000000000000000000e+00j)  (6.786314742000753167e-10+0.000000000000000000e+00j)
 (3.608608608608608659e+00+0.000000000000000000e+00j)  (2.573523159096602897e-01-7.131621736303761505e-02j)  (-1.840818951612935078e-04-3.641019043437746135e-03j)  (-3.287092706206179692e-05-1.818801302628337297e-05j)  (-6.471258460271838990e-07+1.780374510130967601e-07j)  (-6.374850140260081268e-10+1.185033879417709752e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.306007692358463899e-06+0.000000000000000000e+00j)  (4.987905550361349912e-07+0.000000000000000000e+00j)  (1.185691766072455971e-08+0.000000000000000000e+00j)  (6.744095358356401342e-10+0.000000000000000000e+00j)
 (3.618618618618618665e+00+0.000000000000000000e+00j)  (2.567415737526185238e-01-7.095016104532943235e-02j)  (-1.692238235446288973e-04-3.619300483809179125e-03j)  (-3.240854918955423763e-05-1.825205500430496485e-05j)  (-6.414313629523368884e-07+1.700356389056970315e-07j)  (-7.354004374242068868e-10+1.165320817701276200e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.293401591046839105e-06+0.000000000000000000e+00j)  (4.962452830122375633e-07+0.000000000000000000e+00j)  (1.178232213440024567e-08+0.000000000000000000e+00j)  (6.701771280471427833e-10+0.000000000000000000e+00j)
 (3.628628628628628228e+00+0.000000000000000000e+00j)  (2.561334460647024525e-01-7.058684486031388539e-02j)  (-1.545960755392570684e-04-3.597686573987817892e-03j)  (-3.195100902699136639e-05-1.831131318988324594e-05j)  (-6.357245743961984962e-07+1.621955741599348770e-07j)  (-8.303155637297963154e-10+1.145804996128676627e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.280933837080179159e-06+0.000000000000000000e+00j)  (4.937295765189370233e-07+0.000000000000000000e+00j)  (1.170901193934579178e-08+0.000000000000000000e+00j)  (6.659377115065029097e-10+0.000000000000000000e+00j)
 (3.638638638638638234e+00+0.000000000000000000e+00j)  (2.555279185624097504e-01-7.022624226790849522e-02j)  (-1.401956269140621077e-04-3.576177648693871450e-03j)  (-3.149828957107234339e-05-1.836589534524482486e-05j)  (-6.300069477566851351e-07+1.545149781633912829e-07j)  (-9.222724278439834395e-10+1.126477187857172778e-08j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.268603277335576349e-06+0.000000000000000000e+00j)  (4.912440277777883149e-07+0.000000000000000000e+00j)  (1.163688986763909621e-08+0.000000000000000000e+00j)  (6.616944064911987069e-10+0.000000000000000000e+00j)
 (3.648648648648649129e+00+0.000000000000000000e+00j)  (2.549249770337858600e-01-6.986832703888944118e-02j)  (-1.260194887993082945e-04-3.554774016408152743e-03j)  (-3.105037320962512616e-05-1.841590758082009742e-05j)  (-6.242798901711452308e-07+1.469916450694426260e-07j)  (-1.011302971115327126e-09+1.107328623384248461e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.256408744156599097e-06+0.000000000000000000e+00j)  (4.887891996734179582e-07+0.000000000000000000e+00j)  (1.156585961505231551e-08+0.000000000000000000e+00j)  (6.574500184588474636e-10+0.000000000000000000e+00j)
 (3.658658658658658691e+00+0.000000000000000000e+00j)  (2.543246073385950212e-01-6.951307325068575849e-02j)  (-1.120647073886562944e-04-3.533475960056168576e-03j)  (-3.060724173360925839e-05-1.846145439293039192e-05j)  (-6.185447547427470104e-07+1.396234424064499452e-07j)  (-1.097429589952866667e-09+1.088351064152613225e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.244349056034395804e-06+0.000000000000000000e+00j)  (4.863656236036182681e-07+0.000000000000000000e+00j)  (1.149582626804894452e-08+0.000000000000000000e+00j)  (6.532070730197174743e-10+0.000000000000000000e+00j)
 (3.668668668668668698e+00+0.000000000000000000e+00j)  (2.537267954084710953e-01-6.916045528323673530e-02j)  (-9.832836363895050558e-05-3.512283737677218080e-03j)  (-3.016887634757690987e-05-1.850263869940800855e-05j)  (-6.128028467864527625e-07+1.324083112552295758e-07j)  (-1.180665747992027446e-09+1.069536871324825626e-08j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.232423018296211515e-06+0.000000000000000000e+00j)  (4.839737974336104276e-07+0.000000000000000000e+00j)  (1.142669675908967645e-08+0.000000000000000000e+00j)  (6.489678591758237734e-10+0.000000000000000000e+00j)
 (3.678678678678678260e+00+0.000000000000000000e+00j)  (2.531315272470484046e-01-6.881044781491195417e-02j)  (-8.480757296878296369e-05-3.491197583079593859e-03j)  (-2.973525767878799786e-05-1.853956187313557990e-05j)  (-6.070554300588336149e-07+1.253442659911246558e-07j)  (-1.261016647024825333e-09+1.050879069008804969e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.220629423801281387e-06+0.000000000000000000e+00j)  (4.816141835561823366e-07+0.000000000000000000e+00j)  (1.135838028626054358e-08+0.000000000000000000e+00j)  (6.447344794976211679e-10+0.000000000000000000e+00j)
 (3.688688688688688266e+00+0.000000000000000000e+00j)  (2.525387889300749200e-01-6.846302581849250668e-02j)  (-7.149948495618365079e-05-3.470217706481937454e-03j)  (-2.930636578514427362e-05-1.857232377348268912e-05j)  (-6.013037329360949176e-07+1.184293935906693772e-07j)  (-1.338479950854493391e-09+1.032371401278875505e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.208967053661657421e-06+0.000000000000000000e+00j)  (4.792872070594694210e-07+0.000000000000000000e+00j)  (1.129078869410859349e-08+0.000000000000000000e+00j)  (6.405089057465679082e-10+0.000000000000000000e+00j)
 (3.698698698698699161e+00+0.000000000000000000e+00j)  (2.519485666055059636e-01-6.811816455721256269e-02j)  (-5.840128303478842872e-05-3.449344295140584302e-03j)  (-2.888218016212848731e-05-1.860102277565911573e-05j)  (-5.955489545052262215e-07+1.116618525058688450e-07j)  (-1.413046555279428904e-09+1.014008382419410686e-08j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.197434677963547652e-06+0.000000000000000000e+00j)  (4.769932540040833704e-07+0.000000000000000000e+00j)  (1.122383681346812268e-08+0.000000000000000000e+00j)  (6.362930383293550826e-10+0.000000000000000000e+00j)
 (3.708708708708708723e+00+0.000000000000000000e+00j)  (2.513608464935817022e-01-6.777583958086048910e-02j)  (-4.551018418960618359e-05-3.428577513963733479e-03j)  (-2.846267974892323886e-05-1.862575579799152586e-05j)  (-5.897922705333824354e-07+1.050398711123556132e-07j)  (-1.484701396644337617e-09+9.957853399164359135e-09j)  (1.907319499384265605e-17+0.000000000000000000e+00j)  (2.186031056486896045e-06+0.000000000000000000e+00j)  (4.747326698123837514e-07+0.000000000000000000e+00j)  (1.115744275888554099e-08+0.000000000000000000e+00j)  (6.320887678886918348e-10+0.000000000000000000e+00j)
 (3.718718718718718730e+00+0.000000000000000000e+00j)  (2.507756148868866553e-01-6.743602672193803327e-02j)  (-3.282343865195770074e-05-3.407917506112492952e-03j)  (-2.804784293387651561e-05-1.864661832717017019e-05j)  (-5.840348392820339134e-07+9.856174574074861045e-08j)  (-1.553424290771681013e-09+9.776984498338854724e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.174754939442173259e-06+0.000000000000000000e+00j)  (4.725057577718129288e-07+0.000000000000000000e+00j)  (1.109152818314003697e-08+0.000000000000000000e+00j)  (6.278980372988669684e-10+0.000000000000000000e+00j)
 (3.728728728728728292e+00+0.000000000000000000e+00j)  (2.501928581503932159e-01-6.709870209187727974e-02j)  (-2.033832959376070148e-05-3.387364393588296416e-03j)  (-2.763764755947995569e-05-1.866370444149604202e-05j)  (-5.782778071335167445e-07+9.222583830324956367e-08j)  (-1.619190793692168302e-09+9.597447643307186804e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.163605068188538614e-06+0.000000000000000000e+00j)  (4.703127776554301729e-07+0.000000000000000000e+00j)  (1.102601848910184733e-08+0.000000000000000000e+00j)  (6.237229023408183429e-10+0.000000000000000000e+00j)
 (3.738738738738738299e+00+0.000000000000000000e+00j)  (2.496125627214895448e-01-6.676384207731407561e-02j)  (-8.052172821839011699e-06-3.366918277808756896e-03j)  (-2.723207092702040059e-05-1.867710683219198561e-05j)  (-5.725223139987792904e-07+8.603057353001106480e-08j)  (-1.681973075400920258e-09+9.419222312008613958e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.152580175963798261e-06+0.000000000000000000e+00j)  (4.681539444628558930e-07+0.000000000000000000e+00j)  (1.096084299992789724e-08+0.000000000000000000e+00j)  (6.195655893808383152e-10+0.000000000000000000e+00j)
 (3.748748748748749193e+00+0.000000000000000000e+00j)  (2.490347151099918388e-01-6.643142333641703645e-02j)  (4.037683528223202361e-06-3.346579240170028530e-03j)  (-2.683108980105338110e-05-1.868691682284587675e-05j)  (-5.667694984769713640e-07+7.997443583202663530e-08j)  (-1.741740797903150988e-09+9.242297054426318435e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.141678988594981544e-06+0.000000000000000000e+00j)  (4.660294272851125448e-07+0.000000000000000000e+00j)  (1.089593508924538935e-08+0.000000000000000000e+00j)  (6.154285484655918199e-10+0.000000000000000000e+00j)
 (3.758758758758758756e+00+0.000000000000000000e+00j)  (2.484593018981421653e-01-6.610142279527138343e-02j)  (1.593385929847590925e-05-3.326347342597095122e-03j)  (-2.643468041383858838e-05-1.869322438705569461e-05j)  (-5.610205027390752612e-07+7.405596580962604361e-08j)  (-1.798461989060127801e-09+9.066669529870259467e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.130900225211819301e-06+0.000000000000000000e+00j)  (4.639393482973991188e-07+0.000000000000000000e+00j)  (1.083123227355926017e-08+0.000000000000000000e+00j)  (6.113145003720061985e-10+0.000000000000000000e+00j)
 (3.768768768768768762e+00+0.000000000000000000e+00j)  (2.478863097405917815e-01-6.577381764431637634e-02j)  (2.763894261423450571e-05-3.306222628082697550e-03j)  (-2.604281846987438693e-05-1.869611816437688207e-05j)  (-5.552764771095861699e-07+6.827375642721315842e-08j)  (-1.852103904212537879e-09+8.892346468270584954e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.120242598949583425e-06+0.000000000000000000e+00j)  (4.618837818837960912e-07+0.000000000000000000e+00j)  (1.076667626962522557e-08+0.000000000000000000e+00j)  (6.072264763084045085e-10+0.000000000000000000e+00j)
 (3.778778778778778324e+00+0.000000000000000000e+00j)  (2.473157253643705755e-01-6.544858533483609297e-02j)  (3.915549019021026148e-05-3.286205121213579480e-03j)  (-2.565547915065038431e-05-1.869568547465740263e-05j)  (-5.495385843217540227e-07+6.262644887662248647e-08j)  (-1.902633868190626935e-09+8.719343558931252393e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.109704817632504809e-06+0.000000000000000000e+00j)  (4.598627538987143686e-07+0.000000000000000000e+00j)  (1.070221301994007098e-08+0.000000000000000000e+00j)  (6.031678491486464131e-10+0.000000000000000000e+00j)
 (3.788788788788788331e+00+0.000000000000000000e+00j)  (2.467475355688437677e-01-6.512570357550197253e-02j)  (5.048602763590827547e-05-3.266294828685758350e-03j)  (-2.527263711972580363e-05-1.869201233086586797e-05j)  (-5.438080034242050113e-07+5.711272815305153064e-08j)  (-1.950020091132404097e-09+8.547685271059202398e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.099285584463227253e-06+0.000000000000000000e+00j)  (4.578762410696725800e-07+0.000000000000000000e+00j)  (1.063779268982951737e-08+0.000000000000000000e+00j)  (5.991423552899022034e-10+0.000000000000000000e+00j)
 (3.798798798798799226e+00+0.000000000000000000e+00j)  (2.461817272256553446e-01-6.480515032896697059e-02j)  (6.163304976060658929e-05-3.246491739808341978e-03j)  (-2.489426652824026296e-05-1.868518345052388072e-05j)  (-5.380859333179128395e-07+5.173131836850637275e-08j)  (-1.994232452439867242e-09+8.377404611075363854e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.088983598677107376e-06+0.000000000000000000e+00j)  (4.559241705462133333e-07+0.000000000000000000e+00j)  (1.057336963986291250e-08+0.000000000000000000e+00j)  (5.951541064504163739e-10+0.000000000000000000e+00j)
 (3.808808808808808788e+00+0.000000000000000000e+00j)  (2.456182872786592530e-01-6.448690380851000714e-02j)  (7.259902087790194700e-05-3.226795826996131916e-03j)  (-2.452034102093822942e-05-1.867528226586059404e-05j)  (-5.323735959047684200e-07+4.648097782936282127e-08j)  (-2.035243248227547469e-09+8.208542822204152213e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (2.078797556209640583e-06+0.000000000000000000e+00j)  (4.540064195999235856e-07+0.000000000000000000e+00j)  (1.050890237746334707e-08+0.000000000000000000e+00j)  (5.912075909618857195e-10+0.000000000000000000e+00j)
 (3.818818818818818794e+00+0.000000000000000000e+00j)  (2.450572027438387424e-01-6.417094247473000002e-02j)  (8.338637510927784490e-05-3.207207046251420342e-03j)  (-2.415083374278200525e-05-1.866239093279904002e-05j)  (-5.266722388303855296e-07+4.136049390510356348e-08j)  (-2.073027898645499996e-09+8.041149032132137139e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.068726150334636863e-06+0.000000000000000000e+00j)  (4.521228154805279273e-07+0.000000000000000000e+00j)  (1.044435349167276047e-08+0.000000000000000000e+00j)  (5.873076643569139662e-10+0.000000000000000000e+00j)
 (3.828828828828828357e+00+0.000000000000000000e+00j)  (2.444984607092139939e-01-6.385724503228884519e-02j)  (9.399751668725554992e-05-3.187725337635264559e-03j)  (-2.378571734621979573e-05-1.864659033889924894e-05j)  (-5.209831378054948696e-07+3.636867771695319680e-08j)  (-2.107565612524482519e-09+7.875279854588547953e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.058768072285732058e-06+0.000000000000000000e+00j)  (4.502731354326307712e-07+0.000000000000000000e+00j)  (1.037968957501654778e-08+0.000000000000000000e+00j)  (5.834595292996013025e-10+0.000000000000000000e+00j)
 (3.838838838838838363e+00+0.000000000000000000e+00j)  (2.439420483347390367e-01-6.354579042670255307e-02j)  (1.044348202573240012e-04-3.168350625727980180e-03j)  (-2.342496399915579110e-05-1.862796011038710139e-05j)  (-5.153075984921275141e-07+3.150435867555191162e-08j)  (-2.138840007783008174e-09+7.710998950581899251e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (2.048922011885343713e-06+0.000000000000000000e+00j)  (4.484571068774117484e-07+0.000000000000000000e+00j)  (1.031488113634126224e-08+0.000000000000000000e+00j)  (5.796687051520697583e-10+0.000000000000000000e+00j)
 (3.848848848848849258e+00+0.000000000000000000e+00j)  (2.433879528521876168e-01-6.323655784117956924e-02j)  (1.147006311791296695e-04-3.149082820079837901e-03j)  (-2.306854539365983030e-05-1.860657861837503317e-05j)  (-5.096469579422307026e-07+2.676637889827676402e-08j)  (-2.166839686957580076e-09+7.548376554703794897e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.039186658139630825e-06+0.000000000000000000e+00j)  (4.466744077636470145e-07+0.000000000000000000e+00j)  (1.024990250835440291e-08+0.000000000000000000e+00j)  (5.759409877077585941e-10+0.000000000000000000e+00j)
 (3.858858858858858820e+00+0.000000000000000000e+00j)  (2.428361615650292960e-01-6.292952669350564132e-02j)  (1.247972658263612263e-04-3.129921815651329382e-03j)  (-2.271643275544370065e-05-1.858252298441031452e-05j)  (-5.040025855781326172e-07+2.215358753724857520e-08j)  (-2.191558768014237475e-09+7.387488971431154247e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (2.029560699842617224e-06+0.000000000000000000e+00j)  (4.449246670910656025e-07+0.000000000000000000e+00j)  (1.018473175340247136e-08+0.000000000000000000e+00j)  (5.722823998471036798e-10+0.000000000000000000e+00j)
 (3.868868868868868827e+00+0.000000000000000000e+00j)  (2.422866618482945877e-01-6.262467663297446863e-02j)  (1.347270118858834580e-04-3.110867493243943318e-03j)  (-2.236859685412282342e-05-1.855586908545935789e-05j)  (-4.983758837060644710e-07+1.766483505060164243e-08j)  (-2.212997371248366276e-09+7.228418045741929333e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.020042826146353591e-06+0.000000000000000000e+00j)  (4.432074656092268844e-07+0.000000000000000000e+00j)  (1.011935057075136875e-08+0.000000000000000000e+00j)  (5.686991340805241091e-10+0.000000000000000000e+00j)
 (3.878878878878878389e+00+0.000000000000000000e+00j)  (2.417394411484319883e-01-6.232198753736351016e-02j)  (1.444921286552882983e-04-3.091919719921209283e-03j)  (-2.202500801425512938e-05-1.852669155844444336e-05j)  (-4.927682875556108560e-07+1.329896745013630535e-08j)  (-2.231162063543221590e-09+7.071250611644771293e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.010631727138618917e-06+0.000000000000000000e+00j)  (4.415223366935450210e-07+0.000000000000000000e+00j)  (1.005374420835942085e-08+0.000000000000000000e+00j)  (5.651974881311778894e-10+0.000000000000000000e+00j)
 (3.888888888888888395e+00+0.000000000000000000e+00j)  (2.411944869831547378e-01-6.202143950995408356e-02j)  (1.540948473391788218e-04-3.073078349420261309e-03j)  (-2.168563612716971811e-05-1.849506380445288962e-05j)  (-4.871812648401585120e-07+9.054820559814572967e-09j)  (-2.246066261544302535e-09+6.916077921452059529e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.001326094407441278e-06+0.000000000000000000e+00j)  (4.398687673999376255e-07+0.000000000000000000e+00j)  (9.987901381772467891e-09+0.000000000000000000e+00j)  (5.617837948730342360e-10+0.000000000000000000e+00j)
 (3.898898898898899290e+00+0.000000000000000000e+00j)  (2.406517869412789501e-01-6.172301287659503338e-02j)  (1.635373713444754904e-04-3.054343222554440750e-03j)  (-2.135045066355117222e-05-1.846105799270222528e-05j)  (-4.816163148351217221e-07+4.931214320249613109e-09j)  (-2.257730595380293476e-09+6.762995057836645417e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.992124621593192215e-06+0.000000000000000000e+00j)  (4.382461996978656537e-07+0.000000000000000000e+00j)  (9.921814202418305308e-09+0.000000000000000000e+00j)  (5.584643480731720923e-10+0.000000000000000000e+00j)
 (3.908908908908908852e+00+0.000000000000000000e+00j)  (2.401113286825539428e-01-6.142668818280958010e-02j)  (1.728218765739080549e-04-3.035714167606614472e-03j)  (-2.101942068676738702e-05-1.842474506438597593e-05j)  (-4.760749669733266868e-07+9.269471756055751196e-10j)  (-2.266183234448311232e-09+6.612100329960881769e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.983026004929264811e-06+0.000000000000000000e+00j)  (4.366540318809117706e-07+0.000000000000000000e+00j)  (9.855478117175917159e-09+0.000000000000000000e+00j)  (5.552453254885357435e-10+0.000000000000000000e+00j)
 (3.918918918918918859e+00+0.000000000000000000e+00j)  (2.395730999374832693e-01-6.113244619094400367e-02j)  (1.819505117181455093e-04-3.017191000713810752e-03j)  (-2.069251486690709861e-05-1.838619473647228503e-05j)  (-4.705587789592628678e-07-2.959209419905241147e-09j)  (-2.271460176479291743e-09+6.463494654274706672e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.974028943799028340e-06+0.000000000000000000e+00j)  (4.350916201524324336e-07+0.000000000000000000e+00j)  (9.788891860700251513e-09+0.000000000000000000e+00j)  (5.521327109320159433e-10+0.000000000000000000e+00j)
 (3.928928928928928421e+00+0.000000000000000000e+00j)  (2.390370885071385898e-01-6.084026787735833525e-02j)  (1.909253985468804403e-04-2.998773526243278271e-03j)  (-2.036970149548678814e-05-1.834547550555437324e-05j)  (-4.650693344064122191e-07-6.728516338039284242e-09j)  (-2.273605500629411016e-09+6.317280920005273576e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.965132141248101515e-06+0.000000000000000000e+00j)  (4.335582803830955652e-07+0.000000000000000000e+00j)  (9.722057421546828483e-09+0.000000000000000000e+00j)  (5.491322169492803625e-10+0.000000000000000000e+00j)
 (3.938938938938938428e+00+0.000000000000000000e+00j)  (2.385032822629662153e-01-6.055013442965776621e-02j)  (1.997486321972883878e-04-2.980461537159977744e-03j)  (-2.005094850078601346e-05-1.830265465181879630e-05j)  (-4.596082400052478379e-07-1.038227191619510012e-08j)  (-2.272671584736450847e-09+6.173563338939111416e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.956334304532185445e-06+0.000000000000000000e+00j)  (4.320532900349571332e-07+0.000000000000000000e+00j)  (9.654980022740551293e-09+0.000000000000000000e+00j)  (5.462492097336042577e-10+0.000000000000000000e+00j)
 (3.948948948948949322e+00+0.000000000000000000e+00j)  (2.379716691465854628e-01-6.026202724396421267e-02j)  (2.084222814623240604e-04-2.962254815385856159e-03j)  (-1.973622346376236196e-05-1.825779824322041958e-05j)  (-4.541771222319897745e-07-1.392181686191731934e-08j)  (-2.268719286174589458e-09+6.032446778829629922e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.947634145633105755e-06+0.000000000000000000e+00j)  (4.305758902463363998e-07+0.000000000000000000e+00j)  (9.587668116999064157e-09+0.000000000000000000e+00j)  (5.434886378507269908e-10+0.000000000000000000e+00j)
 (3.958958958958958885e+00+0.000000000000000000e+00j)  (2.374422371695813494e-01-5.997592792222800062e-02j)  (2.169483890760107051e-04-2.944153132151040679e-03j)  (-1.942549363449041870e-05-1.821097113990112132e-05j)  (-4.487776236123465666e-07-1.734853888241645856e-08j)  (-2.261818084958003215e-09+5.894036079717507025e-09j)  (1.034389230519697081e-17+0.000000000000000000e+00j)  (1.939030381787693179e-06+0.000000000000000000e+00j)  (4.291252880696240291e-07+0.000000000000000000e+00j)  (9.520133396421522095e-09+0.000000000000000000e+00j)  (5.408549662494884092e-10+0.000000000000000000e+00j)
 (3.968968968968968891e+00+0.000000000000000000e+00j)  (2.369149744132892366e-01-5.969181826957780518e-02j)  (2.253289719981024840e-04-2.926156248337000339e-03j)  (-1.911872594908067355e-05-1.816223699893517615e-05j)  (-4.434113985572534075e-07-2.066387700040396137e-08j)  (-2.252046186957819213e-09+5.758435352590936460e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.930521736002678797e-06+0.000000000000000000e+00j)  (4.277006588530552486e-07+0.000000000000000000e+00j)  (9.452390816054940120e-09+0.000000000000000000e+00j)  (5.383521168985701907e-10+0.000000000000000000e+00j)
 (3.978978978978978454e+00+0.000000000000000000e+00j)  (2.363898690285741455e-01-5.940968029170959341e-02j)  (2.335660216964452788e-04-2.908263914812208098e-03j)  (-1.881588704700858198e-05-1.811165827942952841e-05j)  (-4.380801087921273557e-07-2.386932551702883943e-08j)  (-2.239490584322469293e-09+5.625747260176088277e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.922106937574954375e-06+0.000000000000000000e+00j)  (4.263011487562538664e-07+0.000000000000000000e+00j)  (9.384458630373816127e-09+0.000000000000000000e+00j)  (5.359834172184732326e-10+0.000000000000000000e+00j)
 (3.988988988988988460e+00+0.000000000000000000e+00j)  (2.358669092356033559e-01-5.912949619231311349e-02j)  (2.416615044278621130e-04-2.890475872759796280e-03j)  (-1.851694328880294066e-05-1.805929624802708386e-05j)  (-4.327854184045748066e-07-2.696643758409788146e-08j)  (-2.224247069496654004e-09+5.496072280215007659e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.913784722617170286e-06+0.000000000000000000e+00j)  (4.249258773879373377e-07+0.000000000000000000e+00j)  (9.316358441353646282e-09+0.000000000000000000e+00j)  (5.337515572748105240e-10+0.000000000000000000e+00j)
 (3.998998998998999355e+00+0.000000000000000000e+00j)  (2.353460833236132865e-01-5.885124837053558322e-02j)  (2.496173615172075466e-04-2.872791853998177703e-03j)  (-1.822186077404095339e-05-1.800521098484907941e-05j)  (-4.275289885395434164e-07-2.995682834904652766e-08j)  (-2.206420198656506048e-09+5.369507952336905759e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.905553834558562799e-06+0.000000000000000000e+00j)  (4.235739405528555185e-07+0.000000000000000000e+00j)  (9.248115256492681916e-09+0.000000000000000000e+00j)  (5.316585564710873424e-10+0.000000000000000000e+00j)
 (4.009009009009008473e+00+0.000000000000000000e+00j)  (2.348273796506707978e-01-5.857491941848193273e-02j)  (2.574355096345967080e-04-2.855211581294114700e-03j)  (-1.793060535957861283e-05-1.794946138989644659e-05j)  (-4.223124717753791922e-07-3.284217763757443538e-08j)  (-2.186123199950654625e-09+5.246148110554794360e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.897413024670385555e-06+0.000000000000000000e+00j)  (4.222444130942033201e-07+0.000000000000000000e+00j)  (9.179757554832552708e-09+0.000000000000000000e+00j)  (5.297057402326938375e-10+0.000000000000000000e+00j)
 (4.019019019019018479e+00+0.000000000000000000e+00j)  (2.343107866434290809e-01-5.830049211875110160e-02j)  (2.651178410710684666e-04-2.837734768668559102e-03j)  (-1.764314267797428379e-05-1.789210518993839165e-05j)  (-4.171375062175192197e-07-3.562423214164564352e-08j)  (-2.163477821715793723e-09+5.126082104463285838e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.889361052585573388e-06+0.000000000000000000e+00j)  (4.209363518164049845e-07+0.000000000000000000e+00j)  (9.111317358763378790e-09+0.000000000000000000e+00j)  (5.278937269176280735e-10+0.000000000000000000e+00j)
 (4.029029029029028486e+00+0.000000000000000000e+00j)  (2.337962927968780802e-01-5.802794944200775906e-02j)  (2.726662240122342397e-04-2.820361121695944516e-03j)  (-1.735943815603989366e-05-1.783319894589775718e-05j)  (-4.120057093509749773e-07-3.830480708304854893e-08j)  (-2.138614115822506783e-09+5.009394013360563599e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.881396686798400704e-06+0.000000000000000000e+00j)  (4.196487984725345446e-07+0.000000000000000000e+00j)  (9.042830309160423904e-09+0.000000000000000000e+00j)  (5.262224249320282076e-10+0.000000000000000000e+00j)
 (4.039039039039038492e+00+0.000000000000000000e+00j)  (2.332838866740906403e-01-5.775727454458900317e-02j)  (2.800825028100307188e-04-2.803090337796043142e-03j)  (-1.707945703347189985e-05-1.777279806074769341e-05j)  (-4.069186716962472556e-07-4.088578732617422432e-08j)  (-2.111670151544481504e-09+4.896161858698369050e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.873518705188442726e-06+0.000000000000000000e+00j)  (4.183807827995984101e-07+0.000000000000000000e+00j)  (8.974335741199397305e-09+0.000000000000000000e+00j)  (5.246910397789761567e-10+0.000000000000000000e+00j)
 (4.049049049049049387e+00+0.000000000000000000e+00j)  (2.327735569059631582e-01-5.748845076614516464e-02j)  (2.873684982529277170e-04-2.785922106519645673e-03j)  (-1.680316438150872521e-05-1.771095678792173657e-05j)  (-4.018779503166974375e-07-4.336912791760310043e-08j)  (-2.082791655839665695e-09+4.786456821456915210e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.865725895522912405e-06+0.000000000000000000e+00j)  (4.171313255846638756e-07+0.000000000000000000e+00j)  (8.905876758028117123e-09+0.000000000000000000e+00j)  (5.232980905356406128e-10+0.000000000000000000e+00j)
 (4.059059059059058505e+00+0.000000000000000000e+00j)  (2.322652921909524881e-01-5.722146162731481245e-02j)  (2.945260078340249110e-04-2.768856109826925427e-03j)  (-1.653052512156638417e-05-1.764772824023918811e-05j)  (-3.968850622283859534e-07-4.575685403459304112e-08j)  (-2.052131576666326094e-09+4.680342472161724068e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.858017055980451405e-06+0.000000000000000000e+00j)  (4.158994417440254780e-07+0.000000000000000000e+00j)  (8.837500299344259835e-09+0.000000000000000000e+00j)  (5.220414350449955967e-10+0.000000000000000000e+00j)
 (4.069069069069068512e+00+0.000000000000000000e+00j)  (2.317590812948081003e-01-5.695629082743254579e-02j)  (3.015568060173324377e-04-2.751892022360328139e-03j)  (-1.626150404380654607e-05-1.758316439934770934e-05j)  (-3.919414777660418923e-07-4.805106032911661426e-08j)  (-2.019849566963974344e-09+4.577874022285965478e-09j)  (4.625929269271486099e-18+0.000000000000000000e+00j)  (1.850390995633822205e-06+0.000000000000000000e+00j)  (4.146841433975494597e-07+0.000000000000000000e+00j)  (8.769257201827744803e-09+0.000000000000000000e+00j)  (5.209183029303159323e-10+0.000000000000000000e+00j)
 (4.079079079079078518e+00+0.000000000000000000e+00j)  (2.312549130502999928e-01-5.669292224226986365e-02j)  (3.084626445021679589e-04-2.735029511710071384e-03j)  (-1.599606582559114350e-05-1.751731612566808445e-05j)  (-3.870486139608378716e-07-5.025390965975080807e-08j)  (-1.986111388130781990e-09+4.479097606644725763e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.842846534972698532e-06+0.000000000000000000e+00j)  (4.134844429200968849e-07+0.000000000000000000e+00j)  (8.701202248315852408e-09+0.000000000000000000e+00j)  (5.199253353988722655e-10+0.000000000000000000e+00j)
 (4.089089089089088525e+00+0.000000000000000000e+00j)  (2.307527763569433843e-01-5.643133992180820319e-02j)  (3.152452524857488557e-04-2.718268238674330980e-03j)  (-1.573417504978633083e-05-1.745023316884371031e-05j)  (-3.822078279872312845e-07-5.236763120904047302e-08j)  (-1.951088233265476936e-09+4.384049607048882300e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.835382506390145386e-06+0.000000000000000000e+00j)  (4.122993559521299322e-07+0.000000000000000000e+00j)  (8.633394202590499927e-09+0.000000000000000000e+00j)  (5.190586306995610805e-10+0.000000000000000000e+00j)
 (4.099099099099099419e+00+0.000000000000000000e+00j)  (2.302526601807190210e-01-5.617152808804354303e-02j)  (3.219063369239195407e-04-2.701607857512628580e-03j)  (-1.547579622287548074e-05-1.738196417867734011e-05j)  (-3.774204107366459781e-07-5.439451799002324583e-08j)  (-1.914955972003986699e-09+4.292756027909997764e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.827997754676572665e-06+0.000000000000000000e+00j)  (4.111279043517097019e-07+0.000000000000000000e+00j)  (8.565895826641418201e-09+0.000000000000000000e+00j)  (5.183137940383135043e-10+0.000000000000000000e+00j)
 (4.109109109109108537e+00+0.000000000000000000e+00j)  (2.297545535537905692e-01-5.591347113282260639e-02j)  (3.284475827896611968e-04-2.685048016193477757e-03j)  (-1.522089379284543181e-05-1.731255671654827104e-05j)  (-3.726875805762757888e-07-5.633692375156622166e-08j)  (-1.877894320486293513e-09+4.205231934622621181e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.820691137506975399e-06+0.000000000000000000e+00j)  (4.099691190706790147e-07+0.000000000000000000e+00j)  (8.498773877324399857e-09+0.000000000000000000e+00j)  (5.176859907357779012e-10+0.000000000000000000e+00j)
 (4.119119119119118544e+00+0.000000000000000000e+00j)  (2.292584455742178451e-01-5.565715361570926917e-02j)  (3.348706533300022103e-04-2.668588356636480714e-03j)  (-1.496943216681230734e-05-1.724205726728490011e-05j)  (-3.680104773503581397e-07-5.819725929841788129e-08j)  (-1.840085941743059709e-09+4.121480965403307807e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.813461525906460740e-06+0.000000000000000000e+00j)  (4.088220429382464046e-07+0.000000000000000000e+00j)  (8.432099079400301816e-09+0.000000000000000000e+00j)  (5.171700014311497254e-10+0.000000000000000000e+00j)
 (4.129129129129128550e+00+0.000000000000000000e+00j)  (2.287643254056679343e-01-5.540256026188177668e-02j)  (3.411771903208951824e-04-2.652228514947971814e-03j)  (-1.472137572836020524e-05-1.717051125149798805e-05j)  (-3.633901566800674640e-07-5.997798824786029537e-08j)  (-1.801715483558926372e-09+4.041494926789852363e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.806307804734708445e-06+0.000000000000000000e+00j)  (4.076857333360380338e-07+0.000000000000000000e+00j)  (8.365946072058864242e-09+0.000000000000000000e+00j)  (5.167602781910056193e-10+0.000000000000000000e+00j)
 (4.139139139139138557e+00+0.000000000000000000e+00j)  (2.282721822771223708e-01-5.514967596005931894e-02j)  (3.473688143202850569e-04-2.635968121651561039e-03j)  (-1.447668885455803572e-05-1.709796303833734145e-05j)  (-3.588275846160740768e-07-6.168162225105176567e-08j)  (-1.762968562584031541e-09+3.965253482221626309e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.799228873122338120e-06+0.000000000000000000e+00j)  (4.065592647495764987e-07+0.000000000000000000e+00j)  (8.300393326174604680e-09+0.000000000000000000e+00j)  (5.164510004675099902e-10+0.000000000000000000e+00j)
 (4.149149149149149451e+00+0.000000000000000000e+00j)  (2.277820054825819840e-01-5.489848576045822798e-02j)  (3.534471249187458178e-04-2.619806801912917711e-03j)  (-1.423533593263146582e-05-1.702445595866516727e-05j)  (-3.543236326947158352e-07-6.331071571274271796e-08j)  (-1.724030705077913205e-09+3.892723942024635753e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.792223644920295342e-06+0.000000000000000000e+00j)  (4.054417311822046108e-07+0.000000000000000000e+00j)  (8.235523029717908008e-09+0.000000000000000000e+00j)  (5.162361299606562861e-10+0.000000000000000000e+00j)
 (4.159159159159158570e+00+0.000000000000000000e+00j)  (2.272937843807691649e-01-5.464897487277699251e-02j)  (3.594137009889162150e-04-2.603744175758872584e-03j)  (-1.399728137626598614e-05-1.695003231863403471e-05j)  (-3.498790734455265512e-07-6.486786004861421585e-08j)  (-1.685086256103441550e-09+3.823861161739319565e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.785291049132423980e-06+0.000000000000000000e+00j)  (4.043322484184624101e-07+0.000000000000000000e+00j)  (8.171420938973596603e-09+0.000000000000000000e+00j)  (5.161094635680492207e-10+0.000000000000000000e+00j)
 (4.169169169169168576e+00+0.000000000000000000e+00j)  (2.268075083948270787e-01-5.440112866420942356e-02j)  (3.652701009323454395e-04-2.587779858291523044e-03j)  (-1.376248964151436071e-05-1.687473341363934424e-05j)  (-3.454945763932325923e-07-6.635567752446676853e-08j)  (-1.646317270218458189e-09+3.758607554085275220e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.778430030318435975e-06+0.000000000000000000e+00j)  (4.032299561255240797e-07+0.000000000000000000e+00j)  (8.108176193465386116e-09+0.000000000000000000e+00j)  (5.160646837468312556e-10+0.000000000000000000e+00j)
 (4.179179179179178583e+00+0.000000000000000000e+00j)  (2.263231670120170735e-01-5.415493265748624885e-02j)  (3.710178629244848675e-04-2.571913459896843588e-03j)  (-1.353092524228812270e-05-1.679859954263738617e-05j)  (-3.411707045927751928e-07-6.777681472591832560e-08j)  (-1.607902397661561794e-09+3.696893217988414534e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.771639548996196934e-06+0.000000000000000000e+00j)  (4.021340197823789578e-07+0.000000000000000000e+00j)  (8.045881092785649856e-09+0.000000000000000000e+00j)  (5.160954057586061091e-10+0.000000000000000000e+00j)
 (4.189189189189188589e+00+0.000000000000000000e+00j)  (2.258407497834134525e-01-5.391037252894386594e-02j)  (3.766585051580543142e-04-2.556144586448000616e-03j)  (-1.330255276541427448e-05-1.672167002280616299e-05j)  (-3.369079117304458598e-07-6.913393571120077646e-08j)  (-1.570015780679754840e-09+3.638636186050849447e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.764918582008824914e-06+0.000000000000000000e+00j)  (4.010436324281367633e-07+0.000000000000000000e+00j)  (7.984630833872288189e-09+0.000000000000000000e+00j)  (5.161952214149084048e-10+0.000000000000000000e+00j)
 (4.199199199199199484e+00+0.000000000000000000e+00j)  (2.253602463235961917e-01-5.366743410662040692e-02j)  (3.821935260839588039e-04-2.540472839503829950e-03j)  (-1.307733688523270960e-05-1.664398320452796905e-05j)  (-3.327065398182009098e-07-7.042971490292458586e-08j)  (-1.532825974955642986e-09+3.583742789693897775e-09j)  (1.850371707708594439e-17+0.000000000000000000e+00j)  (1.758266122883153922e-06+0.000000000000000000e+00j)  (3.999580162219810168e-07+0.000000000000000000e+00j)  (7.924523207651051781e-09+0.000000000000000000e+00j)  (5.163577390815674348e-10+0.000000000000000000e+00j)
 (4.209209209209208602e+00+0.000000000000000000e+00j)  (2.248816463103424368e-01-5.342610336837862184e-02j)  (3.876244046504494743e-04-2.524897816501909392e-03j)  (-1.285524237772371433e-05-1.656557648668309892e-05j)  (-3.285668175025253027e-07-7.166682977681398627e-08j)  (-1.496494911042302396e-09+3.532108138975412427e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.751681182169950834e-06+0.000000000000000000e+00j)  (3.988764238095182057e-07+0.000000000000000000e+00j)  (7.865658254394997712e-09+0.000000000000000000e+00j)  (5.165766198312480482e-10+0.000000000000000000e+00j)
 (4.219219219219218608e+00+0.000000000000000000e+00j)  (2.244049394843145029e-01-5.318636644005461656e-02j)  (3.929526005401221488e-04-2.509419110947470541e-03j)  (-1.263623413413689723e-05-1.648648633221934300e-05j)  (-3.244888590022477669e-07-7.284795340756952310e-08j)  (-1.461176910299279944e-09+3.483616711878788599e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.745162787735150949e-06+0.000000000000000000e+00j)  (3.977981394911157389e-07+0.000000000000000000e+00j)  (7.808137877635028540e-09+0.000000000000000000e+00j)  (5.168456097511893610e-10+0.000000000000000000e+00j)
 (4.229229229229228615e+00+0.000000000000000000e+00j)  (2.239301156487480959e-01-5.294820959363299301e-02j)  (3.981795544050715716e-04-2.494036312596326684e-03j)  (-1.242027717411654909e-05-1.640674828398981633e-05j)  (-3.204726636837006251e-07-7.397574693247385406e-08j)  (-1.427017769040279300e-09+3.438143045724389874e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.738709985058723611e-06+0.000000000000000000e+00j)  (3.967224801900819933e-07+0.000000000000000000e+00j)  (7.752065416968857401e-09+0.000000000000000000e+00j)  (5.171585685146619040e-10+0.000000000000000000e+00j)
 (4.239239239239238621e+00+0.000000000000000000e+00j)  (2.234571646691377866e-01-5.271161924544714994e-02j)  (4.033066880997217100e-04-2.478749007634180757e-03j)  (-1.220733665829695005e-05-1.632639698082964053e-05j)  (-3.165181162746613648e-07-7.505285199369553006e-08j)  (-1.394153923471358646e-09+3.395552521349710586e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.732321837486051047e-06+0.000000000000000000e+00j)  (3.956487962196395600e-07+0.000000000000000000e+00j)  (7.697545180703774975e-09+0.000000000000000000e+00j)  (5.175094944086663944e-10+0.000000000000000000e+00j)
 (4.249249249249249516e+00+0.000000000000000000e+00j)  (2.229860764729210132e-01-5.247658195440473711e-02j)  (4.083354049119125519e-04-2.463556778850530937e-03j)  (-1.199737790036010546e-05-1.624546617385169559e-05j)  (-3.126249877123936600e-07-7.608188321940451411e-08j)  (-1.362711706538347891e-09+3.355702228887033149e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.725997426457846140e-06+0.000000000000000000e+00j)  (3.945764718496826121e-07+0.000000000000000000e+00j)  (7.644681939869812184e-09+0.000000000000000000e+00j)  (5.178925460758982324e-10+0.000000000000000000e+00j)
 (4.259259259259258634e+00+0.000000000000000000e+00j)  (2.225168410491615567e-01-5.224308442023792992e-02j)  (4.132670897916260514e-04-2.448459205808171339e-03j)  (-1.179036637853779945e-05-1.616398874293718921e-05j)  (-3.087929366146432217e-07-7.706542080237753944e-08j)  (-1.332806706056045540e-09+3.318441902415728200e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.719735851712659379e-06+0.000000000000000000e+00j)  (3.935049256756262431e-07+0.000000000000000000e+00j)  (7.593580385818822482e-09+0.000000000000000000e+00j)  (5.183020612763625713e-10+0.000000000000000000e+00j)
 (4.269269269269268641e+00+0.000000000000000000e+00j)  (2.220494484482307129e-01-5.201111348177785143e-02j)  (4.181031095778273534e-04-2.433455865008447849e-03j)  (-1.158626774654459309e-05-1.608199671339583266e-05j)  (-3.050215113566058897e-07-7.800600323256599966e-08j)  (-1.304543231498480529e-09+3.283614909491861451e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.713536231456665971e-06+0.000000000000000000e+00j)  (3.924336107930658777e-07+0.000000000000000000e+00j)  (7.544344554295503662e-09+0.000000000000000000e+00j)  (5.187325730035313703e-10+0.000000000000000000e+00j)
 (4.279279279279278647e+00+0.000000000000000000e+00j)  (2.215838887814882696e-01-5.178065611525305839e-02j)  (4.228448132230568936e-04-2.418546330051618565e-03j)  (-1.138504784393176532e-05-1.599952127277106591e-05j)  (-3.013101527314014207e-07-7.890612023719396503e-08j)  (-1.278013894652270947e-09+3.251059280646836460e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.707397702510160617e-06+0.000000000000000000e+00j)  (3.913620147838469681e-07+0.000000000000000000e+00j)  (7.497077219600870825e-09+0.000000000000000000e+00j)  (5.191788233030209799e-10+0.000000000000000000e+00j)
 (4.289289289289288654e+00+0.000000000000000000e+00j)  (2.211201522209617909e-01-5.155169943261164733e-02j)  (4.274935320160934871e-04-2.403730171793224367e-03j)  (-1.118667270584767199e-05-1.591659278776251895e-05j)  (-2.976581971664506074e-07-7.976820597850742188e-08j)  (-1.253299307024043451e-09+3.220608763384607549e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.701319420408059662e-06+0.000000000000000000e+00j)  (3.902896595200155657e-07+0.000000000000000000e+00j)  (7.451879263185905701e-09+0.000000000000000000e+00j)  (5.196357751405756993e-10+0.000000000000000000e+00j)
 (4.299299299299299548e+00+0.000000000000000000e+00j)  (2.206582289990252355e-01-5.132423067986640469e-02j)  (4.320505798021399054e-04-2.389006958496184274e-03j)  (-1.099110857219975733e-05-1.583324082124151454e-05j)  (-2.940648804636733474e-07-8.059463255543230275e-08j)  (-1.230467894528623913e-09+3.192093885043279045e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.695300559486417679e-06+0.000000000000000000e+00j)  (3.892161007938553996e-07+0.000000000000000000e+00j)  (7.408849021743330176e-09+0.000000000000000000e+00j)  (5.200986226518284930e-10+0.000000000000000000e+00j)
 (4.309309309309308667e+00+0.000000000000000000e+00j)  (2.201981094080771584e-01-5.109823723546320917e-02j)  (4.365172532014577203e-04-2.374376255978506711e-03j)  (-1.079832189620266982e-05-1.574949414932115042e-05j)  (-2.905293420276579454e-07-8.138770385077968688e-08j)  (-1.209575827613273852e-09+3.165343009111261970e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.689340312922421399e-06+0.000000000000000000e+00j)  (3.881409277830883732e-07+0.000000000000000000e+00j)  (7.368081620560030470e-09+0.000000000000000000e+00j)  (5.205628000816754752e-10+0.000000000000000000e+00j)
 (4.319319319319318673e+00+0.000000000000000000e+00j)  (2.197397838002172199e-01-5.087370660867138877e-02j)  (4.408948318249940822e-04-2.359837627757012217e-03j)  (-1.060827935231201157e-05-1.566538077846232278e-05j)  (-2.870506295424693585e-07-8.214964976127221298e-08j)  (-1.190667062690692510e-09+3.140183370200357750e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.683437892750106618e-06+0.000000000000000000e+00j)  (3.870637623615922386e-07+0.000000000000000000e+00j)  (7.329668298551457294e-09+0.000000000000000000e+00j)  (5.210239896885023060e-10+0.000000000000000000e+00j)
 (4.329329329329328679e+00+0.000000000000000000e+00j)  (2.192832425869228608e-01-5.065062643799675413e-02j)  (4.451845784887233939e-04-2.345390635186983888e-03j)  (-1.042094784353676526e-05-1.558092796257746956e-05j)  (-2.836277040554107136e-07-8.288262084239685773e-08j)  (-1.173773488596337787e-09+3.116442073857163423e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.677592529841725589e-06+0.000000000000000000e+00j)  (3.859842582671054938e-07+0.000000000000000000e+00j)  (7.293695731987519750e-09+0.000000000000000000e+00j)  (5.214781288495933786e-10+0.000000000000000000e+00j)
 (4.339339339339339574e+00+0.000000000000000000e+00j)  (2.188284762387251170e-01-5.042898448961622565e-02j)  (4.493877394251559096e-04-2.331034837598105515e-03j)  (-1.023629450812569940e-05-1.549616222010039175e-05j)  (-2.802594454239981125e-07-8.358868339536394045e-08j)  (-1.158915169843006038e-09+3.093947048719608725e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.671803473851790970e-06+0.000000000000000000e+00j)  (3.849021001378213727e-07+0.000000000000000000e+00j)  (7.260245364407065727e-09+0.000000000000000000e+00j)  (5.219214165613751529e-10+0.000000000000000000e+00j)
 (4.349349349349349581e+00+0.000000000000000000e+00j)  (2.183754752848841574e-01-5.020876865583412396e-02j)  (4.535055444930240079e-04-2.316769792426007831e-03j)  (-1.005428672562867002e-05-1.541110935099138172e-05j)  (-2.769446580812236829e-07-8.426981501818163182e-08j)  (-1.146100676750824764e-09+3.072527940132907516e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.666069993128505397e-06+0.000000000000000000e+00j)  (3.838170024309802987e-07+0.000000000000000000e+00j)  (7.229392750600417361e-09+0.000000000000000000e+00j)  (5.223503194841771381e-10+0.000000000000000000e+00j)
 (4.359359359359358699e+00+0.000000000000000000e+00j)  (2.179242303130640990e-01-4.998996695355936715e-02j)  (4.575392073843975488e-04-2.302595055340720450e-03j)  (-9.874892122334028401e-06-1.532579445363893895e-05j)  (-2.736820770734002918e-07-8.492790063798653846e-08j)  (-1.135327491148089295e-09+3.052016936217185175e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.660391374601798977e-06+0.000000000000000000e+00j)  (3.827287082370183062e-07+0.000000000000000000e+00j)  (7.201206922766036261e-09+0.000000000000000000e+00j)  (5.227615776362696394e-10+0.000000000000000000e+00j)
 (4.369369369369368705e+00+0.000000000000000000e+00j)  (2.174747319690077951e-01-4.977256752280385249e-02j)  (4.614899258299947401e-04-2.288510180370814315e-03j)  (-9.698078576086298841e-06-1.524024194163198970e-05j)  (-2.704703743251195076e-07-8.556472903693546246e-08j)  (-1.126582475296393097e-09+3.032249519428543184e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.654766923632182824e-06+0.000000000000000000e+00j)  (3.816369880031260289e-07+0.000000000000000000e+00j)  (7.175749787018629991e-09+0.000000000000000000e+00j)  (5.231522097995387954e-10+0.000000000000000000e+00j)
 (4.379379379379378712e+00+0.000000000000000000e+00j)  (2.170269709562112626e-01-4.955655862520116223e-02j)  (4.653588818019360751e-04-2.274514720024264219e-03j)  (-9.523814220490670624e-06-1.515447556035719781e-05j)  (-2.673081650860464674e-07-8.618198987931211244e-08j)  (-1.119842391019991066e-09+3.013065138845930100e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.649195963818334298e-06+0.000000000000000000e+00j)  (3.805416381808015691e-07+0.000000000000000000e+00j)  (7.153075558310603070e-09+0.000000000000000000e+00j)  (5.235195186587398712e-10+0.000000000000000000e+00j)
 (4.389389389389389606e+00+0.000000000000000000e+00j)  (2.165809380355979141e-01-4.934192864254556554e-02j)  (4.691472417142378715e-04-2.260608225405693564e-03j)  (-9.352067448512412024e-06-1.506851840339289599e-05j)  (-2.641940145154241949e-07-8.678127124330185463e-08j)  (-1.115074455738486017e-09+2.994307800659645410e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.643677836799944371e-06+0.000000000000000000e+00j)  (3.794424798118101486e-07+0.000000000000000000e+00j)  (7.133230241527844798e-09+0.000000000000000000e+00j)  (5.238610956600697657e-10+0.000000000000000000e+00j)
 (4.399399399399399613e+00+0.000000000000000000e+00j)  (2.161366240251932358e-01-4.912866607535109481e-02j)  (4.728561566213354897e-04-2.246790246330032572e-03j)  (-9.182806915487220316e-06-1.498239292866385750e-05j)  (-2.611264443615905576e-07-8.736405765680191610e-08j)  (-1.112236922201810042e-09+2.975826576580436708e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.638211901998816080e-06+0.000000000000000000e+00j)  (3.783393570673564125e-07+0.000000000000000000e+00j)  (7.116251166016178383e-09+0.000000000000000000e+00j)  (5.241748255430168247e-10+0.000000000000000000e+00j)
 (4.409409409409408731e+00+0.000000000000000000e+00j)  (2.156940197997982978e-01-4.891675954142985644e-02j)  (4.764867624141313172e-04-2.233060331433150709e-03j)  (-9.016001541554412001e-06-1.489612097432110389e-05j)  (-2.581039396953171802e-07-8.793172863324960239e-08j)  (-1.111279669213748792e-09+2.957476032047506421e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.632797536358242862e-06+0.000000000000000000e+00j)  (3.772321357550037830e-07+0.000000000000000000e+00j)  (7.102166580097351876e-09+0.000000000000000000e+00j)  (5.244588904724239246e-10+0.000000000000000000e+00j)
 (4.419419419419418738e+00+0.000000000000000000e+00j)  (2.152531162906646811e-01-4.870619777449015225e-02j)  (4.800401800134563354e-04-2.219418028278470189e-03j)  (-8.851620513532313053e-06-1.480972377431106682e-05j)  (-2.551249556579748745e-07-8.848555770000143135e-08j)  (-1.112144791472900427e-09+2.939116578138388409e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.627434134028896340e-06+0.000000000000000000e+00j)  (3.761207018078347613e-07+0.000000000000000000e+00j)  (7.090995311261367315e-09+0.000000000000000000e+00j)  (5.247117736762687468e-10+0.000000000000000000e+00j)
 (4.429429429429428744e+00+0.000000000000000000e+00j)  (2.148139044851682944e-01-4.849696962275325957e-02j)  (4.835175155621194033e-04-2.205862883461342551e-03j)  (-8.689633286260116651e-06-1.472322197360485596e-05j)  (-2.521879241875884399e-07-8.902671190934257442e-08j)  (-1.114767177832714539e-09+2.920614752906715747e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.622121106049825242e-06+0.000000000000000000e+00j)  (3.750049597700341571e-07+0.000000000000000000e+00j)  (7.082746496677837407e-09+0.000000000000000000e+00j)  (5.249322624778862190e-10+0.000000000000000000e+00j)
 (4.439439439439439639e+00+0.000000000000000000e+00j)  (2.143763754264843835e-01-4.828906404758915444e-02j)  (4.869198606135610383e-04-2.192394442709436671e-03j)  (-8.530009583427497738e-06-1.463663564305269603e-05j)  (-2.492912606880755106e-07-8.955625181960827892e-08j)  (-1.119075068734354712e-09+2.901843439437076711e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.616857879993129954e-06+0.000000000000000000e+00j)  (3.738848312924604770e-07+0.000000000000000000e+00j)  (7.077419387502689743e-09+0.000000000000000000e+00j)  (5.251194506002526822e-10+0.000000000000000000e+00j)
 (4.449449449449449645e+00+0.000000000000000000e+00j)  (2.139405202132624029e-01-4.808247012217078953e-02j)  (4.902482923191904323e-04-2.179012250980497806e-03j)  (-8.372719397922077800e-06-1.454998429383566758e-05j)  (-2.464333706093493209e-07-9.007513193198244035e-08j)  (-1.124990585259598724e-09+2.882682029178657589e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.611643899577607496e-06+0.000000000000000000e+00j)  (3.727602536516333273e-07+0.000000000000000000e+00j)  (7.075003229186659967e-09+0.000000000000000000e+00j)  (5.252727396129302327e-10+0.000000000000000000e+00j)
 (4.459459459459458763e+00+0.000000000000000000e+00j)  (2.135063299993005814e-01-4.787717703014619103e-02j)  (4.935038736127316970e-04-2.165715852557077367e-03j)  (-8.217732991724250476e-06-1.446328689148447157e-05j)  (-2.436126559082484335e-07-9.058420156702499126e-08j)  (-1.132430224114773907e-09+2.863016540051813143e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.606478624271769417e-06+0.000000000000000000e+00j)  (3.716311783044448549e-07+0.000000000000000000e+00j)  (7.075477218670698501e-09+0.000000000000000000e+00j)  (5.253918393900570853e-10+0.000000000000000000e+00j)
 (4.469469469469468770e+00+0.000000000000000000e+00j)  (2.130737959932218484e-01-4.767317406432892285e-02j)  (4.966876533925802719e-04-2.152504791138170129e-03j)  (-8.065020895384689286e-06-1.437656186944191761e-05j)  (-2.408275213623563278e-07-9.108420616344927739e-08j)  (-1.141305314833377056e-09+2.842739699395957929e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.601361528869227141e-06+0.000000000000000000e+00j)  (3.704975694905159972e-07+0.000000000000000000e+00j)  (7.078810538014075222e-09+0.000000000000000000e+00j)  (5.254767674490801599e-10+0.000000000000000000e+00j)
 (4.479479479479478776e+00+0.000000000000000000e+00j)  (2.126429094581496482e-01-4.747045062540592580e-02j)  (4.998006667020093606e-04-2.139378609928347785e-03j)  (-7.914553907118866019e-06-1.428982714214389095e-05j)  (-2.380763807110528414e-07-9.157578898090435803e-08j)  (-1.151522437514354811e-09+2.821751002041091746e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.596292103039268991e-06+0.000000000000000000e+00j)  (3.693594028931237898e-07+0.000000000000000000e+00j)  (7.084962462705684317e-09+0.000000000000000000e+00j)  (5.255278470446449519e-10+0.000000000000000000e+00j)
 (4.489489489489489671e+00+0.000000000000000000e+00j)  (2.122136617113841162e-01-4.726899622066282197e-02j)  (5.028439349066275883e-04-2.126336851723864118e-03j)  (-7.766303091558583464e-06-1.420310011760103755e-05j)  (-2.353576625999994414e-07-9.205949318740228649e-08j)  (-1.162983801414018130e-09+2.799956753614271093e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.591269850864328744e-06+0.000000000000000000e+00j)  (3.682166643687020795e-07+0.000000000000000000e+00j)  (7.093882541674390220e-09+0.000000000000000000e+00j)  (5.255457038993986675e-10+0.000000000000000000e+00j)
 (4.499499499499499677e+00+0.000000000000000000e+00j)  (2.117860441240792813e-01-4.706880046272640672e-02j)  (5.058184658699201161e-04-2.113379058996427400e-03j)  (-7.620239778201656936e-06-1.411639770946361174e-05j)  (-2.326698163070563776e-07-9.253576431168244207e-08j)  (-1.175587586633312132e-09+2.777270108678707329e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.586294290363840034e-06+0.000000000000000000e+00j)  (3.670693487539777303e-07+0.000000000000000000e+00j)  (7.105510844915944122e-09+0.000000000000000000e+00j)  (5.255312614632790629e-10+0.000000000000000000e+00j)
 (4.509509509509508796e+00+0.000000000000000000e+00j)  (2.113600481209199633e-01-4.686985306832387038e-02j)  (5.087252541264017987e-04-2.100504773973840313e-03j)  (-7.476335559600869741e-06-1.402973634855534597e-05j)  (-2.300113172294002846e-07-9.300495303995447091e-08j)  (-1.189228252913977074e-09+2.753611112444796147e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.581364952982172962e-06+0.000000000000000000e+00j)  (3.659174587587430774e-07+0.000000000000000000e+00j)  (7.119778273682768087e-09+0.000000000000000000e+00j)  (5.254857346040856512e-10+0.000000000000000000e+00j)
 (4.519519519519518802e+00+0.000000000000000000e+00j)  (2.109356651798002802e-01-4.667214385705880514e-02j)  (5.115652810524385502e-04-2.087713538718869149e-03j)  (-7.334562289339043511e-06-1.394313199387123847e-05j)  (-2.273806721128815838e-07-9.346731833629763785e-08j)  (-1.203796821127467254e-09+2.728906753638077684e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.576481383096538231e-06+0.000000000000000000e+00j)  (3.647610039510862636e-07+0.000000000000000000e+00j)  (7.136606927412254378e-09+0.000000000000000000e+00j)  (5.254106216450741782e-10+0.000000000000000000e+00j)
 (4.529529529529528808e+00+0.000000000000000000e+00j)  (2.105128868315020441e-01-4.647566275020344889e-02j)  (5.143395150348827397e-04-2.075004895205095467e-03j)  (-7.194892079832024468e-06-1.385660014302803914e-05j)  (-2.247764240063373186e-07-9.392303086520811998e-08j)  (-1.219181134361305220e-09+2.703091034695448827e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.571643137480827789e-06+0.000000000000000000e+00j)  (3.635999998408459503e-07+0.000000000000000000e+00j)  (7.155910520965603285e-09+0.000000000000000000e+00j)  (5.253076946790909262e-10+0.000000000000000000e+00j)
 (4.539539539539539703e+00+0.000000000000000000e+00j)  (2.100917046593742676e-01-4.628039976950713841e-02j)  (5.170489116373447021e-04-2.062378385390693878e-03j)  (-7.057297300008965967e-06-1.377015584217434861e-05j)  (-2.221971569244221368e-07-9.437217669460473234e-08j)  (-1.235266106527467309e-09+2.676105063840995486e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.566849784773446260e-06+0.000000000000000000e+00j)  (3.624344670658176378e-07+0.000000000000000000e+00j)  (7.177594845374882182e-09+0.000000000000000000e+00j)  (5.251789881033614908e-10+0.000000000000000000e+00j)
 (4.549549549549549710e+00+0.000000000000000000e+00j)  (2.096721102990132535e-01-4.608634503602073579e-02j)  (5.196944137643109149e-04-2.049833551289943420e-03j)  (-6.921750572915199838e-06-1.368381369535983610e-05j)  (-2.196415002041149971e-07-9.481476125682593395e-08j)  (-1.251933967125336794e-09+2.647897171822891762e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.562100904933678424e-06+0.000000000000000000e+00j)  (3.612644306840318025e-07+0.000000000000000000e+00j)  (7.201558265093651860e-09+0.000000000000000000e+00j)  (5.250267853344828309e-10+0.000000000000000000e+00j)
 (4.559559559559558828e+00+0.000000000000000000e+00j)  (2.092540954379434881e-01-4.589348876893645235e-02j)  (5.222769518230794585e-04-2.037369935042455168e-03j)  (-6.788224773280467481e-06-1.359758787337020634e-05j)  (-2.171081325407354475e-07-9.525071354468224865e-08j)  (-1.269064511149001837e-09+2.618423054234794037e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.557396088689646503e-06+0.000000000000000000e+00j)  (3.600899195743376392e-07+0.000000000000000000e+00j)  (7.227692244762982004e-09+0.000000000000000000e+00j)  (5.248536036789252846e-10+0.000000000000000000e+00j)
 (4.569569569569568834e+00+0.000000000000000000e+00j)  (2.088376518152992856e-01-4.570182128444338215e-02j)  (5.247974438832294589e-04-2.024987078980305163e-03j)  (-6.656693025103066698e-06-1.351149212204751108e-05j)  (-2.145957856908967029e-07-9.567989051884020342e-08j)  (-1.286535363136972039e-09+2.587645938460529572e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.552734936982864070e-06+0.000000000000000000e+00j)  (3.589109659461280024e-07+0.000000000000000000e+00j)  (7.255881898669393293e-09+0.000000000000000000e+00j)  (5.246621773510095279e-10+0.000000000000000000e+00j)
 (4.579579579579578841e+00+0.000000000000000000e+00j)  (2.084227712215074857e-01-4.551133299459803744e-02j)  (5.272567958342731917e-04-2.012684525693084377e-03j)  (-6.527128699288854085e-06-1.342553977010631840e-05j)  (-2.121032478306535265e-07-9.610208170203625772e-08j)  (-1.304222264026814284e-09+2.555536772434342841e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.548117060405367837e-06+0.000000000000000000e+00j)  (3.577276049580606545e-07+0.000000000000000000e+00j)  (7.286006556413694895e-09+0.000000000000000000e+00j)  (5.244554386475029545e-10+0.000000000000000000e+00j)
 (4.589589589589589735e+00+0.000000000000000000e+00j)  (2.080094454979708185e-01-4.532201440621000388e-02j)  (5.296559015407572733e-04-2.000461818091221321e-03j)  (-6.399505411390569994e-06-1.333974373647412224e-05j)  (-2.096293665585191340e-07-9.651701393485501477e-08j)  (-1.321999388802348928e-09+2.522074430662248081e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.543542078638074032e-06+0.000000000000000000e+00j)  (3.565398744443704856e-07+0.000000000000000000e+00j)  (7.317940338754206365e-09+0.000000000000000000e+00j)  (5.242364973060492054e-10+0.000000000000000000e+00j)
 (4.599599599599599742e+00+0.000000000000000000e+00j)  (2.075976665367524621e-01-4.513385611974226469e-02j)  (5.319956429955523692e-04-1.988318499466934161e-03j)  (-6.273797019483418917e-06-1.325411653717427791e-05j)  (-2.071730515345504738e-07-9.692435626666849349e-08j)  (-1.339739701943669997e-09+2.487245931359587073e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.539009619872525948e-06+0.000000000000000000e+00j)  (3.553478147462354710e-07+0.000000000000000000e+00j)  (7.351552738148987459e-09+0.000000000000000000e+00j)  (5.240086180936151307e-10+0.000000000000000000e+00j)
 (4.609609609609608860e+00+0.000000000000000000e+00j)  (2.071874262802610722e-01-4.494684882822602007e-02j)  (5.342768904707589570e-04-1.976254113553786371e-03j)  (-6.149977622218301480e-06-1.316867029179142834e-05j)  (-2.047332767480778265e-07-9.732372495465787653e-08j)  (-1.357315356436375674e-09+2.451046657173481805e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.534519320261723308e-06+0.000000000000000000e+00j)  (3.541514686447034672e-07+0.000000000000000000e+00j)  (7.386709199134693988e-09+0.000000000000000000e+00j)  (5.237751966913183348e-10+0.000000000000000000e+00j)
 (4.619619619619618867e+00+0.000000000000000000e+00j)  (2.067787167209374499e-01-4.476098331618993259e-02j)  (5.365005026666647787e-04-1.964268204584243126e-03j)  (-6.028021557082050267e-06-1.308341672954482851e-05j)  (-2.023090824086199913e-07-9.771468854271397245e-08j)  (-1.374598140611267422e-09+2.413480570829225899e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.530070823345771458e-06+0.000000000000000000e+00j)  (3.529508813906496500e-07+0.000000000000000000e+00j)  (7.423271694342038570e-09+0.000000000000000000e+00j)  (5.235397339632913245e-10+0.000000000000000000e+00j)
 (4.629629629629628873e+00+0.000000000000000000e+00j)  (2.063715299009417081e-01-4.457625045860341695e-02j)  (5.386673268585012546e-04-1.952360317345503598e-03j)  (-5.907903398897369204e-06-1.299836719501284318e-05j)  (-1.998995764565257517e-07-9.809677299127669088e-08j)  (-1.391459975421119576e-09+2.374560416196060572e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.525663779490291960e-06+0.000000000000000000e+00j)  (3.517461008260742790e-07+0.000000000000000000e+00j)  (7.461099292615482389e-09+0.000000000000000000e+00j)  (5.233058087198053156e-10+0.000000000000000000e+00j)
 (4.639639639639639768e+00+0.000000000000000000e+00j)  (2.059658579118416599e-01-4.439264121983382827e-02j)  (5.407781990412705584e-04-1.940529997233871734e-03j)  (-5.789597958585471733e-06-1.291353265354429308e-05j)  (-1.975039356919653504e-07-9.846946682837675822e-08j)  (-1.407773462970321307e-09+2.334307894731028377e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.521297845331295194e-06+0.000000000000000000e+00j)  (3.505371775906753463e-07+0.000000000000000000e+00j)  (7.500048716364018070e-09+0.000000000000000000e+00j)  (5.230770491087606675e-10+0.000000000000000000e+00j)
 (4.649649649649649774e+00+0.000000000000000000e+00j)  (2.055616928943024835e-01-4.421014665261747967e-02j)  (5.428339440726392354e-04-1.928776790307351998e-03j)  (-5.673080282215166901e-06-1.282892369640321107e-05j)  (-1.951214065235846096e-07-9.883222629164012115e-08j)  (-1.423412485250375738e-09+2.292753807062744699e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.516972683218356149e-06+0.000000000000000000e+00j)  (3.493241654063387793e-07+0.000000000000000000e+00j)  (7.539974885890603564e-09+0.000000000000000000e+00j)  (5.228571027946805688e-10+0.000000000000000000e+00j)
 (4.659659659659658892e+00+0.000000000000000000e+00j)  (2.051590270377772751e-01-4.402875789704393389e-02j)  (5.448353758134393118e-04-1.917100243336781421e-03j)  (-5.558325650352539645e-06-1.274455054569064566e-05j)  (-1.927513053405892461e-07-9.918448043067286054e-08j)  (-1.438252850167967451e-09+2.249938149602488862e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.512687960673156657e-06+0.000000000000000000e+00j)  (3.481071214317972237e-07+0.000000000000000000e+00j)  (7.580731449031450693e-09+0.000000000000000000e+00j)  (5.226496061100710547e-10+0.000000000000000000e+00j)
 (4.669669669669668899e+00+0.000000000000000000e+00j)  (2.047578525801984906e-01-4.384846617955376336e-02j)  (5.467832972668487364e-04-1.905499903855476093e-03j)  (-5.445309577723642794e-06-1.266042305908739501e-05j)  (-1.903930185150122202e-07-9.952563613918203562e-08j)  (-1.452172980130539854e-09+2.205910156528350447e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.508443349848683442e-06+0.000000000000000000e+00j)  (3.468861066790623574e-07+0.000000000000000000e+00j)  (7.622171294946313945e-09+0.000000000000000000e+00j)  (5.224581523906340708e-10+0.000000000000000000e+00j)
 (4.679679679679678905e+00+0.000000000000000000e+00j)  (2.043581618076711903e-01-4.366926281194942472e-02j)  (5.486785007150234064e-04-1.893975320207692175e-03j)  (-5.334007813195842862e-06-1.257655073447006878e-05j)  (-1.880460020438653970e-07-9.985508308647192578e-08j)  (-1.465054636739631026e-09+2.160728278259711286e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.504238526997003229e-06+0.000000000000000000e+00j)  (3.456611864827719874e-07+0.000000000000000000e+00j)  (7.664147051352284522e-09+0.000000000000000000e+00j)  (5.222862597320584665e-10+0.000000000000000000e+00j)
 (4.689689689689689800e+00+0.000000000000000000e+00j)  (2.039599470541667847e-01-4.349113919041891485e-02j)  (5.505217678543600614e-04-1.882526041595205179e-03j)  (-5.224396340078093229e-06-1.249294271444016322e-05j)  (-1.857097808438371277e-07-1.001721985186970585e-07j)  (-1.476783673587799492e-09+2.114460088593552605e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.500073171949647204e-06+0.000000000000000000e+00j)  (3.444324310129309623e-07+0.000000000000000000e+00j)  (7.706511564869595325e-09+0.000000000000000000e+00j)  (5.221373384321766095e-10+0.000000000000000000e+00j)
 (4.699699699699699806e+00+0.000000000000000000e+00j)  (2.035632007012188049e-01-4.331408679457243727e-02j)  (5.523138699285156392e-04-1.871151618123224631e-03j)  (-5.116451376736248517e-06-1.240960779082075400e-05j)  (-1.833839477145415781e-07-1.004763519012086405e-07j)  (-1.487250807799763158e-09+2.067182113981699206e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.495946967608219798e-06+0.000000000000000000e+00j)  (3.431999158218622635e-07+0.000000000000000000e+00j)  (7.749118364445242918e-09+0.000000000000000000e+00j)  (5.220146584066493590e-10+0.000000000000000000e+00j)
 (4.709709709709708925e+00+0.000000000000000000e+00j)  (2.031679151776185632e-01-4.313809718649116998e-02j)  (5.540555678599529826e-04-1.859851600844414409e-03j)  (-5.010149377512340978e-06-1.232655440916162909e-05j)  (-1.810681619890928850e-07-1.007669093749291210e-07j)  (-1.496352399848784402e-09+2.018979579951094788e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.491859599445059851e-06+0.000000000000000000e+00j)  (3.419637224151967851e-07+0.000000000000000000e+00j)  (7.791822108055116993e-09+0.000000000000000000e+00j)  (5.219213168887401202e-10+0.000000000000000000e+00j)
 (4.719719719719718931e+00+0.000000000000000000e+00j)  (2.027740829591136995e-01-4.296316200978889110e-02j)  (5.557476123793786416e-04-1.848625541802246738e-03j)  (-4.905467033935372590e-06-1.224379067330100833e-05j)  (-1.787621478940005008e-07-1.010432380015070338e-07j)  (-1.503991230343039031e-09+1.969946071349446191e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.487810755011554289e-06+0.000000000000000000e+00j)  (3.407239388372452046e-07+0.000000000000000000e+00j)  (7.834479013042067083e-09+0.000000000000000000e+00j)  (5.218602067430388935e-10+0.000000000000000000e+00j)
 (4.729729729729728938e+00+0.000000000000000000e+00j)  (2.023816965681065616e-01-4.278927298868539369e-02j)  (5.573907441538280237e-04-1.837472994072814449e-03j)  (-4.802381276198352474e-06-1.216132435001802609e-05j)  (-1.764656926429359194e-07-1.013047097745495680e-07j)  (-1.510077261933475969e-09+1.920183104901849187e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.483800123467625934e-06+0.000000000000000000e+00j)  (3.394806602610601916e-07+0.000000000000000000e+00j)  (7.876947270549317633e-09+0.000000000000000000e+00j)  (5.218339857380990661e-10+0.000000000000000000e+00j)
 (4.739739739739739832e+00+0.000000000000000000e+00j)  (2.019907485733547503e-01-4.261642192709216848e-02j)  (5.589856939126177033e-04-1.826393511805643813e-03j)  (-4.700869274883005900e-06-1.207916287382718846e-05j)  (-1.741786442915884119e-07-1.015507053767853971e-07j)  (-1.514528374261239246e-09+1.869799614420104139e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.479827395119062720e-06+0.000000000000000000e+00j)  (3.382339895731965620e-07+0.000000000000000000e+00j)  (7.919087444548898181e-09+0.000000000000000000e+00j)  (5.218450471331937112e-10+0.000000000000000000e+00j)
 (4.749749749749749839e+00+0.000000000000000000e+00j)  (2.016012315896728857e-01-4.244460070770984805e-02j)  (5.605331825721185509e-04-1.815386650263419062e-03j)  (-4.600908442899067230e-06-1.199731335194035156e-05j)  (-1.719009093829389229e-07-1.017806176663759772e-07j)  (-1.517271059936021551e-09+1.818911350875166698e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.475892260965302896e-06+0.000000000000000000e+00j)  (3.369840379439927793e-07+0.000000000000000000e+00j)  (7.960762855962708904e-09+0.000000000000000000e+00j)  (5.218954919387347492e-10+0.000000000000000000e+00j)
 (4.759759759759758957e+00+0.000000000000000000e+00j)  (2.012131382776349009e-01-4.227380129113717661e-02j)  (5.620339213584516413e-04-1.804451965860606440e-03j)  (-4.502476437606718325e-06-1.191578256943332606e-05j)  (-1.696324504140067398e-07-1.019938548789983889e-07j)  (-1.518241069917597644e-09+1.767640201361332669e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.471994412271692493e-06+0.000000000000000000e+00j)  (3.357309253740386021e-07+0.000000000000000000e+00j)  (8.001839952323458247e-09+0.000000000000000000e+00j)  (5.219871032075244292e-10+0.000000000000000000e+00j)
 (4.769769769769768963e+00+0.000000000000000000e+00j)  (2.008264613432787782e-01-4.210401571499171325e-02j)  (5.634886119289210646e-04-1.793589016201004895e-03j)  (-4.405551163085107107e-06-1.183457699464216821e-05j)  (-1.673732831565529374e-07-1.021898435360593095e-07j)  (-1.517383997334743436e-09+1.716113432710265920e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.468133540144549225e-06+0.000000000000000000e+00j)  (3.344747812082521908e-07+0.000000000000000000e+00j)  (8.042188663348888423e-09+0.000000000000000000e+00j)  (5.221213227043655168e-10+0.000000000000000000e+00j)
 (4.779779779779778970e+00+0.000000000000000000e+00j)  (2.004411935378118403e-01-4.193523609304169314e-02j)  (5.648979464917531059e-04-1.782797360114606782e-03j)  (-4.310110772509170286e-06-1.175370278481542395e-05j)  (-1.651234738649113089e-07-1.023680310535193537e-07j)  (-1.514655789706671499e-09+1.664462867092253790e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.464309335128937881e-06+0.000000000000000000e+00j)  (3.332157446091093683e-07+0.000000000000000000e+00j)  (8.081682742697009109e-09+0.000000000000000000e+00j)  (5.222992302842136008e-10+0.000000000000000000e+00j)
 (4.789789789789789864e+00+0.000000000000000000e+00j)  (2.000573276573177073e-01-4.176745461434908796e-02j)  (5.662626079244360454e-04-1.772076557692834871e-03j)  (-4.216133670591958842e-06-1.167316579203719819e-05j)  (-1.628831364044176612e-07-1.025278880498290895e-07j)  (-1.510023180691522809e-09+1.612823998350284689e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.460521486821123105e-06+0.000000000000000000e+00j)  (3.319539649815758567e-07+0.000000000000000000e+00j)  (8.120200096048162999e-09+0.000000000000000000e+00j)  (5.225215262837579868e-10+0.000000000000000000e+00j)
 (4.799799799799799871e+00+0.000000000000000000e+00j)  (1.996748565424647792e-01-4.160066354242383801e-02j)  (5.675832698903731559e-04-1.761426170323686109e-03j)  (-4.123598516050460204e-06-1.159297156943699902e-05j)  (-1.606524293335327186e-07-1.026689103556190757e-07j)  (-1.503464033842063548e-09+1.561335058996151625e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.456769683487206154e-06+0.000000000000000000e+00j)  (3.306896023424874927e-07+0.000000000000000000e+00j)  (8.157623095528405494e-09+0.000000000000000000e+00j)  (5.227885171981645593e-10+0.000000000000000000e+00j)
 (4.809809809809808989e+00+0.000000000000000000e+00j)  (1.992937730782155525e-01-4.143485521438863145e-02j)  (5.688605969545005052e-04-1.750845760725227608e-03j)  (-4.032484224049102802e-06-1.151312537768959745e-05j)  (-1.584315529718729660e-07-1.027906207319850232e-07j)  (-1.494967592357625917e-09+1.510136048751491117e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.453053611716640352e-06+0.000000000000000000e+00j)  (3.294228276281577599e-07+0.000000000000000000e+00j)  (8.193838880348728470e-09+0.000000000000000000e+00j)  (5.231001048741485388e-10+0.000000000000000000e+00j)
 (4.819819819819818996e+00+0.000000000000000000e+00j)  (1.989140701935380173e-01-4.127002204015461917e-02j)  (5.700952446969579637e-04-1.740334892978661566e-03j)  (-3.942769968578410931e-06-1.143363219181266679e-05j)  (-1.562207464847841251e-07-1.028925703081289295e-07j)  (-1.484534630439197738e-09+1.459367736202779381e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.449372956066965992e-06+0.000000000000000000e+00j)  (3.281538229344862182e-07+0.000000000000000000e+00j)  (8.228739643399150981e-09+0.000000000000000000e+00j)  (5.234557794030648925e-10+0.000000000000000000e+00j)
 (4.829829829829829002e+00+0.000000000000000000e+00j)  (1.985357408611179431e-01-4.110615650160764217e-02j)  (5.712878598259891290e-04-1.729893132560219454e-03j)  (-3.854435184724001031e-06-1.135449670825654829e-05j)  (-1.540202850130699304e-07-1.029743397528045470e-07j)  (-1.472177503535331481e-09+1.409170645566078037e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.445727398743686087e-06+0.000000000000000000e+00j)  (3.268827816848397988e-07+0.000000000000000000e+00j)  (8.262222903396783815e-09+0.000000000000000000e+00j)  (5.238546158442163851e-10+0.000000000000000000e+00j)
 (4.839839839839839897e+00+0.000000000000000000e+00j)  (1.981587780970728296e-01-4.094325115180470764e-02j)  (5.724390802891043571e-04-1.719520046372493075e-03j)  (-3.767459570779965318e-06-1.127572335227436276e-05j)  (-1.518304768738031686e-07-1.030355401974678737e-07j)  (-1.457920096461143597e-09+1.359684040710291109e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.442116619288371695e-06+0.000000000000000000e+00j)  (3.256099087215903845e-07+0.000000000000000000e+00j)  (8.294191762066395045e-09+0.000000000000000000e+00j)  (5.242952748506471454e-10+0.000000000000000000e+00j)
 (4.849849849849849903e+00+0.000000000000000000e+00j)  (1.977831749606673295e-01-4.078129861418094970e-02j)  (5.735495353830962753e-04-1.709215202774546326e-03j)  (-3.681823090169131048e-06-1.119731628556654733e-05j)  (-1.496516608551341885e-07-1.030758139320049625e-07j)  (-1.441797670046532928e-09+1.311044918482368473e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.438540294274537060e-06+0.000000000000000000e+00j)  (3.243354203182380211e-07+0.000000000000000000e+00j)  (8.324555145708786902e-09+0.000000000000000000e+00j)  (5.247760072078850653e-10+0.000000000000000000e+00j)
 (4.859859859859859021e+00+0.000000000000000000e+00j)  (1.974089245540299187e-01-4.062029158176641563e-02j)  (5.746198458627739840e-04-1.698978171611731846e-03j)  (-3.597505973125226868e-06-1.111927941417246995e-05j)  (-1.474842036244774698e-07-1.030948348964081565e-07j)  (-1.423856608562387266e-09+1.263387023024231544e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.434998097040145554e-06+0.000000000000000000e+00j)  (3.230595441097527284e-07+0.000000000000000000e+00j)  (8.353228030417118877e-09+0.000000000000000000e+00j)  (5.252946622329993229e-10+0.000000000000000000e+00j)
 (4.869869869869869028e+00+0.000000000000000000e+00j)  (1.970360200218712055e-01-4.046022281641302454e-02j)  (5.756506240485317416e-04-1.688808524244024035e-03j)  (-3.514488718105425031e-06-1.104161639659621300e-05j)  (-1.453284972656006726e-07-1.030923089936717277e-07j)  (-1.404154071672924079e-09+1.216839892192716252e-09j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.431489697410910904e-06+0.000000000000000000e+00j)  (3.217825189397372511e-07+0.000000000000000000e+00j)  (8.380131650104624492e-09+0.000000000000000000e+00j)  (5.258486999175370185e-10+0.000000000000000000e+00j)
 (4.879879879879879034e+00+0.000000000000000000e+00j)  (1.966644545512034881e-01-4.030108514803124042e-02j)  (5.766424739325767086e-04-1.678705833574105528e-03j)  (-3.432752092891908166e-06-1.096433065212737090e-05j)  (-1.431849569561488107e-07-1.030679742505947952e-07j)  (-1.382757556009399667e-09+1.171527946414068393e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.428014761451460937e-06+0.000000000000000000e+00j)  (3.205045946238187287e-07+0.000000000000000000e+00j)  (8.405193686443790594e-09+0.000000000000000000e+00j)  (5.264352066360503782e-10+0.000000000000000000e+00j)
 (4.889889889889889929e+00+0.000000000000000000e+00j)  (1.962942213710618944e-01-4.014287147383641119e-02j)  (5.775959912842101819e-04-1.668669674074442326e-03j)  (-3.352277135358795356e-06-1.088742536933777149e-05j)  (-1.410540187928278409e-07-1.030216008538345548e-07j)  (-1.359744372652520409e-09+1.127569629359557759e-09j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.424572951229162343e-06+0.000000000000000000e+00j)  (3.192260316295616147e-07+0.000000000000000000e+00j)  (8.428348439754941783e-09+0.000000000000000000e+00j)  (5.270509141827942518e-10+0.000000000000000000e+00j)
 (4.899899899899899935e+00+0.000000000000000000e+00j)  (1.959253137522273813e-01-3.998557475760473184e-02j)  (5.785117637536974161e-04-1.658699621813631425e-03j)  (-3.273045153872668019e-06-1.081090351471053099e-05j)  (-1.389361377673496345e-07-1.029529910886110970e-07j)  (-1.335201047808520650e-09+1.085076608746487951e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.421163924595716626e-06+0.000000000000000000e+00j)  (3.179471006740652463e-07+0.000000000000000000e+00j)  (8.449536979851456096e-09+0.000000000000000000e+00j)  (5.276922218450963865e-10+0.000000000000000000e+00j)
 (4.909909909909909054e+00+0.000000000000000000e+00j)  (1.955577250069501782e-01-3.982918802893847809e-02j)  (5.793903709753158359e-04-1.648795254481741877e-03j)  (-3.195037727307293033e-06-1.073476784137095282e-05j)  (-1.368317858919230778e-07-1.028619792068838416e-07j)  (-1.309222654771732988e-09+1.044153044393300633e-09j)  (9.251858538542972197e-18+0.000000000000000000e+00j)  (1.417787334973543044e-06+0.000000000000000000e+00j)  (3.166680822411407709e-07+0.000000000000000000e+00j)  (8.468707275826729147e-09+0.000000000000000000e+00j)  (5.283552211736482414e-10+0.000000000000000000e+00j)
 (4.919919919919919060e+00+0.000000000000000000e+00j)  (1.951914484886759227e-01-3.967370438254064213e-02j)  (5.802323846690083135e-04-1.638956151415340776e-03j)  (-3.118236704652479018e-06-1.065902089787514833e-05j)  (-1.347414504691729456e-07-1.027484312505585957e-07j)  (-1.281912085862175992e-09+1.004894929416334816e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.414442831161808708e-06+0.000000000000000000e+00j)  (3.153892660208035574e-07+0.000000000000000000e+00j)  (8.485814303766510059e-09+0.000000000000000000e+00j)  (5.290357230692633053e-10+0.000000000000000000e+00j)
 (4.929929929929929955e+00+0.000000000000000000e+00j)  (1.948264775917723512e-01-3.951911697749858898e-02j)  (5.810383687411172600e-04-1.629181893621162690e-03j)  (-3.042624204205543153e-06-1.058366503701887285e-05j)  (-1.326656324975907424e-07-1.026122448534607537e-07j)  (-1.253379273425604645e-09+9.673895091950382808e-10j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.411130057157230496e-06+0.000000000000000000e+00j)  (3.141109502745140112e-07+0.000000000000000000e+00j)  (8.500820131392975021e-09+0.000000000000000000e+00j)  (5.297292867730248432e-10+0.000000000000000000e+00j)
 (4.939939939939939961e+00+0.000000000000000000e+00j)  (1.944628057512582942e-01-3.936541903657690689e-02j)  (5.818088793842919040e-04-1.619472063799644659e-03j)  (-2.968182612334611306e-06-1.050870242461968695e-05j)  (-1.306048452002490086e-07-1.024533490434267767e-07j)  (-1.223740369182452473e-09+9.317147814761466872e-10j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.407848651982030385e-06+0.000000000000000000e+00j)  (3.128334411303341949e-07+0.000000000000000000e+00j)  (8.513693978673304599e-09+0.000000000000000000e+00j)  (5.304312503232860505e-10+0.000000000000000000e+00j)
 (4.949949949949949968e+00+0.000000000000000000e+00j)  (1.941004264425332249e-01-3.921260384551884803e-02j)  (5.825444651758363793e-04-1.609826246367133690e-03j)  (-2.894894581813765462e-06-1.043413504823661680e-05j)  (-1.285596126616083856e-07-1.022717040629408105e-07j)  (-1.193116891227033426e-09+8.979390797768877161e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.404598249525931193e-06+0.000000000000000000e+00j)  (3.115570518127282336e-07+0.000000000000000000e+00j)  (8.524412253486586783e-09+0.000000000000000000e+00j)  (5.311367620288348108e-10+0.000000000000000000e+00j)
 (4.959959959959959086e+00+0.000000000000000000e+00j)  (1.937393331811090857e-01-3.906066475235681068e-02j)  (5.832456671755547424e-04-1.600244027477695482e-03j)  (-2.822743029727441436e-06-1.035996472577741336e-05j)  (-1.265304685548551648e-07-1.020673012235852950e-07j)  (-1.161634847833276636e-09+8.661207410988844128e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.401378478402482426e-06+0.000000000000000000e+00j)  (3.102821018124384221e-07+0.000000000000000000e+00j)  (8.532958561502519057e-09+0.000000000000000000e+00j)  (5.318408125029576321e-10+0.000000000000000000e+00j)
 (4.969969969969969092e+00+0.000000000000000000e+00j)  (1.933795195223435293e-01-3.890959516673136304e-02j)  (5.839130190223822256e-04-1.590724995044045381e-03j)  (-2.751711134952820797e-06-1.028619311395488373e-05j)  (-1.245179549403601712e-07-1.018401628058394944e-07j)  (-1.129423846924452321e-09+8.363078579115506851e-10j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.398188961816093260e-06+0.000000000000000000e+00j)  (3.090089160021525994e-07+0.000000000000000000e+00j)  (8.539323689519117242e-09+0.000000000000000000e+00j)  (5.325382668080493445e-10+0.000000000000000000e+00j)
 (4.979979979979979987e+00+0.000000000000000000e+00j)  (1.930209790611739917e-01-3.875938855921864934e-02j)  (5.845470470299486600e-04-1.581268738757737533e-03j)  (-2.681782335229135405e-06-1.021282171654959762e-05j)  (-1.225226211147279852e-07-1.015903420120806436e-07j)  (-1.096616199657344269e-09+8.085381134148019934e-10j)  (9.536597496921328025e-18+0.000000000000000000e+00j)  (1.395029317430669802e-06+0.000000000000000000e+00j)  (3.077378237043999235e-07+0.000000000000000000e+00j)  (8.543505561599666875e-09+0.000000000000000000e+00j)  (5.332238962742661770e-10+0.000000000000000000e+00j)
 (4.989989989989989994e+00+0.000000000000000000e+00j)  (1.926637054318544040e-01-3.861003846066651118e-02j)  (5.851482702814405279e-04-1.571874850108476683e-03j)  (-2.612940323831253839e-06-1.013985189244025604e-05j)  (-1.205450224892958600e-07-1.013179229767103854e-07j)  (-1.063346026060122974e-09+7.828386982623238581e-10j)  (2.312964634635743049e-18+0.000000000000000000e+00j)  (1.391899157267637400e-06+0.000000000000000000e+00j)  (3.064691577182815867e-07+0.000000000000000000e+00j)  (8.545509167467878154e-09+0.000000000000000000e+00j)  (5.338924095780749050e-10+0.000000000000000000e+00j)
 (5.000000000000000000e+00+0.000000000000000000e+00j)  (1.923076923076922906e-01-3.846153846153846367e-02j)  (5.857172007231943893e-04-1.562542922402967473e-03j)  (-2.545169045863071142e-06-1.006728486336057175e-05j)  (-1.185857194770671542e-07-1.010230208334095180e-07j)  (-1.029748370092561783e-09+7.592263062230654840e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.388798087590522880e-06+0.000000000000000000e+00j)  (3.052032533120544035e-07+0.000000000000000000e+00j)  (8.545346462750618742e-09+0.000000000000000000e+00j)  (5.345384826965797920e-10+0.000000000000000000e+00j)


==> supplementary_data/noneq_sym/Vbias=2.4Gamma/gf_less.dat <==
# omega/Gamma; G^<_n * Gamma^{n+1} for n=0, 2, ...; \Delta G^<_n * Gamma^{n+1} for n=0, 2, ...
 (-4.995132319205215943e+00+0.000000000000000000e+00j)  (1.858040229107352920e-10+7.729369697284371732e-02j)  (6.395427546243169156e-12+2.681597543382004730e-03j)  (6.236042282894734402e-14+2.614767348380534794e-05j)  (-6.915989850738088063e-16-2.899863991661512614e-07j)  (-5.416818294261622881e-17-2.271268531366804150e-08j)  (1.400393995658100834e-18+5.871844293937408402e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.316068598890209879e-05+0.000000000000000000e+00j)  (2.745926106245446730e-06+0.000000000000000000e+00j)  (3.349480946483305449e-07+0.000000000000000000e+00j)  (1.496577670050351122e-08+0.000000000000000000e+00j)  (9.404750789311892249e-10+0.000000000000000000e+00j)
 (-4.963716392669334176e+00+0.000000000000000000e+00j)  (1.849737290692422126e-10+7.777889785885280793e-02j)  (6.577954372809203219e-12+2.775462610984749147e-03j)  (7.170314297996571815e-14+3.025399032480946237e-05j)  (-2.545011256650778696e-16-1.073825608368717760e-07j)  (-3.488194643169254544e-17-1.471788805335707915e-08j)  (7.506878356454617420e-19+3.167411225239539824e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.399271491107757980e-05+0.000000000000000000e+00j)  (2.716408961586383703e-06+0.000000000000000000e+00j)  (3.477983644497820906e-07+0.000000000000000000e+00j)  (1.356077800309257537e-08+0.000000000000000000e+00j)  (1.317804512504098194e-09+0.000000000000000000e+00j)
 (-4.932300466133452410e+00+0.000000000000000000e+00j)  (1.872753202514232385e-10+7.919492457652711759e-02j)  (6.550892282549249188e-12+2.781724376311827361e-03j)  (6.786364287111732634e-14+2.881713543423210924e-05j)  (-5.863027256303814946e-16-2.489631277375316924e-07j)  (-3.732212954245435825e-17-1.584821255694304780e-08j)  (2.938612065249937425e-18+1.247830703911041910e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.322639814365280366e-05+0.000000000000000000e+00j)  (2.896682302736280115e-06+0.000000000000000000e+00j)  (3.624525156928269835e-07+0.000000000000000000e+00j)  (1.076950908452938709e-08+0.000000000000000000e+00j)  (1.434633358547843400e-09+0.000000000000000000e+00j)
 (-4.900884539597570644e+00+0.000000000000000000e+00j)  (1.874446414057429067e-10+7.970816902841974805e-02j)  (6.732900032925645713e-12+2.877276412277107211e-03j)  (6.895285856544317997e-14+2.946670945551727833e-05j)  (-1.123173998329226264e-15-4.799834236275150051e-07j)  (4.014189564357752774e-18+1.715438471044016943e-09j)  (-9.123092057951806405e-20-3.898707369101015578e-11j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.324420373041811890e-05+0.000000000000000000e+00j)  (3.245714421313049204e-06+0.000000000000000000e+00j)  (2.932226071315153200e-07+0.000000000000000000e+00j)  (1.167566416382915069e-08+0.000000000000000000e+00j)  (1.368377599775514808e-09+0.000000000000000000e+00j)
 (-4.869468613061688878e+00+0.000000000000000000e+00j)  (1.909240073981119390e-10+8.116622982605901926e-02j)  (6.714766319604022551e-12+2.888048250168442650e-03j)  (7.636156628156682088e-14+3.284341173148207606e-05j)  (-1.111993354917781305e-15-4.782725645578438724e-07j)  (-5.137249141461794522e-17-2.209552444472782829e-08j)  (7.992397060653700635e-19+3.437562961006556197e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.378859612327146368e-05+0.000000000000000000e+00j)  (2.988983452563413067e-06+0.000000000000000000e+00j)  (2.522768451300591264e-07+0.000000000000000000e+00j)  (1.407312183617099565e-08+0.000000000000000000e+00j)  (1.174954557030043586e-09+0.000000000000000000e+00j)
 (-4.838052686525806223e+00+0.000000000000000000e+00j)  (1.894119241606286724e-10+8.170900802220965042e-02j)  (6.890600529636662416e-12+2.982928455401160934e-03j)  (7.175085624000543448e-14+3.106080966168188798e-05j)  (-6.950318621640862980e-16-3.008778083402054572e-07j)  (-2.530038190547593239e-18-1.095257342476386372e-09j)  (1.902615541750831967e-18+8.236382265073040363e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.456979364988727353e-05+0.000000000000000000e+00j)  (2.239929758641896062e-06+0.000000000000000000e+00j)  (2.964537010287899777e-07+0.000000000000000000e+00j)  (1.693340207748374762e-08+0.000000000000000000e+00j)  (9.615705075432005994e-10+0.000000000000000000e+00j)
 (-4.806636759989924457e+00+0.000000000000000000e+00j)  (1.928022916287356475e-10+8.321104752343955191e-02j)  (6.876536708829675444e-12+2.996231267727616360e-03j)  (7.673313692445638418e-14+3.343400702585942584e-05j)  (-8.751034204995632630e-16-3.812985119862279410e-07j)  (1.468618759152102338e-17+6.399035077930148294e-09j)  (1.541468808013968121e-18+6.716454391686170060e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.529733052618378055e-05+0.000000000000000000e+00j)  (2.757139368224455593e-06+0.000000000000000000e+00j)  (3.308402188606768083e-07+0.000000000000000000e+00j)  (1.515559112944620429e-08+0.000000000000000000e+00j)  (9.420013560682094539e-10+0.000000000000000000e+00j)
 (-4.775220833454042690e+00+0.000000000000000000e+00j)  (1.919825862140792788e-10+8.378494278002011908e-02j)  (7.047933181961543204e-12+3.091123772786477045e-03j)  (6.834149824208140379e-14+2.997361239379120416e-05j)  (-7.735555473727128598e-16-3.392705335151581538e-07j)  (-2.835483956093941969e-17-1.243603258218347602e-08j)  (-2.564972733318311693e-19-1.124962839405622776e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.674991428982080517e-05+0.000000000000000000e+00j)  (3.103552918584698708e-06+0.000000000000000000e+00j)  (3.466253500273832990e-07+0.000000000000000000e+00j)  (1.285268703721300171e-08+0.000000000000000000e+00j)  (1.079235190281229998e-09+0.000000000000000000e+00j)
 (-4.743804906918160924e+00+0.000000000000000000e+00j)  (1.944102565021831042e-10+8.533302203692051668e-02j)  (7.044247657751777966e-12+3.110054406008309121e-03j)  (7.574762089305936338e-14+3.344277516891641758e-05j)  (-5.040355437765739783e-16-2.225330121508889293e-07j)  (-5.439525441868082864e-17-2.401564862046730239e-08j)  (-3.905091192292847394e-18-1.724108619410746527e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.667544300279374203e-05+0.000000000000000000e+00j)  (3.521137953811043340e-06+0.000000000000000000e+00j)  (3.140199723646143383e-07+0.000000000000000000e+00j)  (1.599679012888554255e-08+0.000000000000000000e+00j)  (1.111023556441704434e-09+0.000000000000000000e+00j)
 (-4.712388980382279158e+00+0.000000000000000000e+00j)  (1.946822623629437116e-10+8.593971760802071591e-02j)  (7.238044323749600380e-12+3.216848699086844419e-03j)  (7.245948586979784406e-14+3.220361447670175650e-05j)  (-3.822253069132053793e-16-1.698746708054659947e-07j)  (-5.292481295121621180e-17-2.352170441420983021e-08j)  (-1.704072557276492860e-18-7.573513642845078537e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.677415694147467346e-05+0.000000000000000000e+00j)  (3.758706792597948697e-06+0.000000000000000000e+00j)  (2.794323182665696851e-07+0.000000000000000000e+00j)  (1.852010154876876632e-08+0.000000000000000000e+00j)  (8.455130793879136217e-10+0.000000000000000000e+00j)
 (-4.680973053846396503e+00+0.000000000000000000e+00j)  (1.962122437454156404e-10+8.753602253668332778e-02j)  (7.245672388223349178e-12+3.241860564505394306e-03j)  (8.408428471517270613e-14+3.762100890248340994e-05j)  (-9.565456145707722356e-17-4.279788019085741291e-08j)  (-1.012496831367979831e-16-4.530116176818023301e-08j)  (-1.488560979951625959e-18-6.660125799929386425e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.721284995121127711e-05+0.000000000000000000e+00j)  (3.385089339942448638e-06+0.000000000000000000e+00j)  (3.041724438877121524e-07+0.000000000000000000e+00j)  (2.249058925302490184e-08+0.000000000000000000e+00j)  (1.099433707758916858e-09+0.000000000000000000e+00j)
 (-4.649557127310514737e+00+0.000000000000000000e+00j)  (1.969747998335682343e-10+8.817730899418720070e-02j)  (7.431991860714888889e-12+3.347615436408523867e-03j)  (8.833941511650684515e-14+3.979099840571716066e-05j)  (-8.054015051129259881e-17-3.627794813045706213e-08j)  (-5.978452101018010369e-17-2.692894145406464757e-08j)  (-4.107837470816067702e-18-1.850306168292514643e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.723819526266357506e-05+0.000000000000000000e+00j)  (4.120584417941370922e-06+0.000000000000000000e+00j)  (3.124643077929431040e-07+0.000000000000000000e+00j)  (2.157348205774596706e-08+0.000000000000000000e+00j)  (1.050662304795718028e-09+0.000000000000000000e+00j)
 (-4.618141200774633859e+00+0.000000000000000000e+00j)  (2.002760860798924458e-10+8.982415954093665722e-02j)  (7.427467005628458734e-12+3.368519335629817715e-03j)  (9.320227720499628214e-14+4.226927884450775753e-05j)  (-4.473597752857982683e-16-2.028873046575841287e-07j)  (-6.193883956791858554e-17-2.809061939772058238e-08j)  (-3.013607034354897375e-18-1.366736873060737520e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.817489807893215641e-05+0.000000000000000000e+00j)  (4.405053779966029766e-06+0.000000000000000000e+00j)  (3.268697132965403379e-07+0.000000000000000000e+00j)  (2.060749596235610199e-08+0.000000000000000000e+00j)  (9.121971934623581249e-10+0.000000000000000000e+00j)
 (-4.586725274238752093e+00+0.000000000000000000e+00j)  (1.995255955898264655e-10+9.050194275212446182e-02j)  (7.617423864600338275e-12+3.478251840818019289e-03j)  (9.525590706360200622e-14+4.349554675665362008e-05j)  (-5.470233715091028895e-16-2.497806221593330222e-07j)  (-1.922772854308881881e-17-8.779712681980218705e-09j)  (-5.949787231416987947e-18-2.716778848567710140e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.838666544678097419e-05+0.000000000000000000e+00j)  (4.763740335554028273e-06+0.000000000000000000e+00j)  (3.186255427613659045e-07+0.000000000000000000e+00j)  (1.833119710357827956e-08+0.000000000000000000e+00j)  (9.728698891172530107e-10+0.000000000000000000e+00j)
 (-4.555309347702870326e+00+0.000000000000000000e+00j)  (2.020731715637880122e-10+9.220180282342962941e-02j)  (7.608455120612840107e-12+3.498126942326576418e-03j)  (9.459987581078881433e-14+4.349402699359207497e-05j)  (-2.660148363486970251e-16-1.223051069910262418e-07j)  (2.098966130459729374e-18+9.650398571909196680e-10j)  (-7.863014886907661163e-18-3.615165333388472295e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.956826305975306399e-05+0.000000000000000000e+00j)  (4.096725514753882302e-06+0.000000000000000000e+00j)  (3.003478954415798749e-07+0.000000000000000000e+00j)  (1.841512354306763616e-08+0.000000000000000000e+00j)  (1.197265650407092184e-09+0.000000000000000000e+00j)
 (-4.523893421166987672e+00+0.000000000000000000e+00j)  (2.024709600553873529e-10+9.291811265252171437e-02j)  (7.806179271711041583e-12+3.613969212180221605e-03j)  (8.609117000179301757e-14+3.985699097363885418e-05j)  (-1.001013191310415787e-15-4.634317675253346700e-07j)  (-7.300671516543890019e-18-3.379946839380093150e-09j)  (-8.066324252477005607e-18-3.734406395602434295e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.008097061414157296e-04+0.000000000000000000e+00j)  (4.256661556686156119e-06+0.000000000000000000e+00j)  (2.710088444939151602e-07+0.000000000000000000e+00j)  (1.939167061469918155e-08+0.000000000000000000e+00j)  (1.130218298932926802e-09+0.000000000000000000e+00j)
 (-4.492477494631105905e+00+0.000000000000000000e+00j)  (2.038518116787534085e-10+9.467360092077524436e-02j)  (7.813932796163838845e-12+3.642771256120362709e-03j)  (9.005040214849807558e-14+4.198052673853518933e-05j)  (-4.533453663846025540e-16-2.113445171421571813e-07j)  (1.658134170161371778e-18+7.730097162468145831e-10j)  (-4.625053683783549478e-18-2.156149936445808793e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.016725234589685250e-04+0.000000000000000000e+00j)  (4.600156136072789497e-06+0.000000000000000000e+00j)  (2.847202809129761375e-07+0.000000000000000000e+00j)  (1.924758536271648649e-08+0.000000000000000000e+00j)  (9.858142193905950651e-10+0.000000000000000000e+00j)
 (-4.461061568095224139e+00+0.000000000000000000e+00j)  (2.052880273542209699e-10+9.543060063021599482e-02j)  (8.008504642998065873e-12+3.759781921775635222e-03j)  (8.755688302673680034e-14+4.110565114316733947e-05j)  (-1.016174922867975612e-15-4.770673994949213091e-07j)  (5.095568489441050597e-17+2.392234717453395335e-08j)  (-5.732208679587057699e-18-2.691121059751428374e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.019792089231646781e-04+0.000000000000000000e+00j)  (4.415628959527312986e-06+0.000000000000000000e+00j)  (3.147969709998932842e-07+0.000000000000000000e+00j)  (2.097517437591751681e-08+0.000000000000000000e+00j)  (1.361236171627066793e-09+0.000000000000000000e+00j)
 (-4.429645641559342373e+00+0.000000000000000000e+00j)  (2.061144417306055160e-10+9.724450227067375774e-02j)  (8.004531706109737146e-12+3.784681784269331578e-03j)  (9.246851121074961115e-14+4.372071762864184228e-05j)  (-7.945881722347621790e-16-3.756949907679520921e-07j)  (-1.105354040887075436e-17-5.226301002628990032e-09j)  (-4.505017624455684022e-18-2.130050345613371265e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.023639402686471722e-04+0.000000000000000000e+00j)  (4.116782741668296381e-06+0.000000000000000000e+00j)  (2.635141540601604514e-07+0.000000000000000000e+00j)  (1.511676990694608383e-08+0.000000000000000000e+00j)  (1.436912912573327961e-09+0.000000000000000000e+00j)
 (-4.398229715023460606e+00+0.000000000000000000e+00j)  (2.074172335080580465e-10+9.804449876230932059e-02j)  (8.212112418779101385e-12+3.910470951867772195e-03j)  (8.983194145908688543e-14+4.277647198105400365e-05j)  (-1.203567791457891033e-15-5.731187652250201849e-07j)  (1.860610993186414195e-17+8.859929548215759311e-09j)  (-3.737429983822836191e-18-1.779701403731374518e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.024906611588576727e-04+0.000000000000000000e+00j)  (5.149835109045492871e-06+0.000000000000000000e+00j)  (2.619888173095467369e-07+0.000000000000000000e+00j)  (1.107220122309251805e-08+0.000000000000000000e+00j)  (1.269599410598276264e-09+0.000000000000000000e+00j)
 (-4.366813788487578840e+00+0.000000000000000000e+00j)  (2.105177161878992592e-10+9.991977823987818752e-02j)  (8.224842212669106721e-12+3.944721423557858049e-03j)  (9.287342697320395490e-14+4.454307978256884042e-05j)  (-1.428517330410321539e-15-6.851319508332693774e-07j)  (7.875834905887870769e-17+3.777333773743307951e-08j)  (-2.093135626743114316e-18-1.003890494739886405e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.021213433754342267e-04+0.000000000000000000e+00j)  (5.237372020019542501e-06+0.000000000000000000e+00j)  (2.764034586810671750e-07+0.000000000000000000e+00j)  (1.377741705296089100e-08+0.000000000000000000e+00j)  (1.098359970742716363e-09+0.000000000000000000e+00j)
 (-4.335397861951696186e+00+0.000000000000000000e+00j)  (2.107355097716312464e-10+1.007652331763952552e-01j)  (8.437723655828322476e-12+4.076159316511574968e-03j)  (9.393449413480110263e-14+4.537858249989664333e-05j)  (-1.240940868049474207e-15-5.994830238755093209e-07j)  (1.115925106289850753e-16+5.390894902723874338e-08j)  (1.386328029458274373e-18+6.697181305736511846e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.019217732583710460e-04+0.000000000000000000e+00j)  (5.623710218262099575e-06+0.000000000000000000e+00j)  (2.494149033856538420e-07+0.000000000000000000e+00j)  (1.312781493297046040e-08+0.000000000000000000e+00j)  (9.754372422317560436e-10+0.000000000000000000e+00j)
 (-4.303981935415814419e+00+0.000000000000000000e+00j)  (2.122916002602996677e-10+1.027050481549868083e-01j)  (8.452347217182678771e-12+4.112927844151547871e-03j)  (9.427555708615028939e-14+4.587465975512579748e-05j)  (-5.983013069450099663e-16-2.911345021987423706e-07j)  (8.325892335423488598e-17+4.051395033680127576e-08j)  (8.774054239549527963e-19+4.269469744528072309e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.037986820736518833e-04+0.000000000000000000e+00j)  (5.743496904486990514e-06+0.000000000000000000e+00j)  (2.823067573394539394e-07+0.000000000000000000e+00j)  (1.755471921171523711e-08+0.000000000000000000e+00j)  (1.216933673513751021e-09+0.000000000000000000e+00j)
 (-4.272566008879932653e+00+0.000000000000000000e+00j)  (2.139920566592533324e-10+1.035985900897236772e-01j)  (8.642950619791329309e-12+4.236730813396177853e-03j)  (9.036355871266235276e-14+4.429575989562315982e-05j)  (-7.161625650041854170e-16-3.510593099839370856e-07j)  (9.216910046941034175e-17+4.518082865070230796e-08j)  (-5.531138249244414532e-20-2.711340775483598705e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.059453495304337199e-04+0.000000000000000000e+00j)  (5.590776478026313417e-06+0.000000000000000000e+00j)  (3.068079606189128304e-07+0.000000000000000000e+00j)  (1.452468250608843716e-08+0.000000000000000000e+00j)  (1.435087707282247214e-09+0.000000000000000000e+00j)
 (-4.241150082344050887e+00+0.000000000000000000e+00j)  (2.144078230660161760e-10+1.056063066203327960e-01j)  (8.644861824275932444e-12+4.268832232057512277e-03j)  (9.428830697017949594e-14+4.655955990205805242e-05j)  (-7.137458167408954955e-16-3.524475421413970496e-07j)  (6.875488470437840980e-17+3.395115493879367437e-08j)  (-2.753355560413573984e-19-1.359606434999574016e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.070945523138923904e-04+0.000000000000000000e+00j)  (6.155295296316627742e-06+0.000000000000000000e+00j)  (3.092932914523923684e-07+0.000000000000000000e+00j)  (1.117111239157795869e-08+0.000000000000000000e+00j)  (1.491208174904471703e-09+0.000000000000000000e+00j)
 (-4.209734155808170009e+00+0.000000000000000000e+00j)  (2.168240103791758272e-10+1.065507441491451435e-01j)  (8.834329399748028222e-12+4.395208023605083440e-03j)  (9.512380462571139319e-14+4.732548090567113212e-05j)  (-8.493593534360266331e-16-4.225687522164242540e-07j)  (5.897818824419555625e-17+2.934251134681972448e-08j)  (8.068336315194871861e-19+4.014115008552693137e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.070652452839070151e-04+0.000000000000000000e+00j)  (5.856309016824759196e-06+0.000000000000000000e+00j)  (3.148488165031882703e-07+0.000000000000000000e+00j)  (1.425819892418448792e-08+0.000000000000000000e+00j)  (1.358398902458626706e-09+0.000000000000000000e+00j)
 (-4.178318229272287354e+00+0.000000000000000000e+00j)  (2.172621941024226871e-10+1.086299532232092302e-01j)  (8.837523042607960469e-12+4.429744271718141259e-03j)  (9.631955889329814124e-14+4.827947666566032183e-05j)  (-2.347881555941790583e-16-1.176857255085451555e-07j)  (7.952556168781044923e-17+3.986160672399088662e-08j)  (3.932293725478089117e-18+1.971033585865689294e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.068475105870362354e-04+0.000000000000000000e+00j)  (5.441784939067670982e-06+0.000000000000000000e+00j)  (3.603731634918049872e-07+0.000000000000000000e+00j)  (1.646667437725677486e-08+0.000000000000000000e+00j)  (1.520605527609928546e-09+0.000000000000000000e+00j)
 (-4.146902302736405588e+00+0.000000000000000000e+00j)  (2.188376767395684014e-10+1.096282893705570333e-01j)  (9.040381893879890357e-12+4.565769614285309155e-03j)  (1.020000041154781736e-13+5.151425097714144885e-05j)  (-5.672823732217201518e-16-2.865012447462328939e-07j)  (5.393957821620042806e-17+2.724173031949629473e-08j)  (1.874795301345746683e-18+9.468499957116205561e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.075583244797467309e-04+0.000000000000000000e+00j)  (4.244914033088438905e-06+0.000000000000000000e+00j)  (2.791558316831029395e-07+0.000000000000000000e+00j)  (1.563085587003079794e-08+0.000000000000000000e+00j)  (1.210278379348902051e-09+0.000000000000000000e+00j)
 (-4.115486376200523821e+00+0.000000000000000000e+00j)  (2.218473310329309445e-10+1.117828250160384090e-01j)  (9.053939410060018490e-12+4.607670610234853442e-03j)  (1.116972465713776054e-13+5.684421744272466026e-05j)  (-1.147440646269090480e-15-5.839480885118576529e-07j)  (1.143491517018192249e-18+5.819292406042889395e-10j)  (4.380691755580123847e-18+2.229392520102189426e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.064534098211506401e-04+0.000000000000000000e+00j)  (5.055828553554442854e-06+0.000000000000000000e+00j)  (3.063059781534233057e-07+0.000000000000000000e+00j)  (1.956954463051038778e-08+0.000000000000000000e+00j)  (9.219316878274541902e-10+0.000000000000000000e+00j)
 (-4.084070449664642055e+00+0.000000000000000000e+00j)  (2.230758981399197372e-10+1.128382728877734970e-01j)  (9.259276717005064140e-12+4.748295485113591258e-03j)  (1.111424372645387397e-13+5.699550655728553736e-05j)  (-9.196178092253781742e-16-4.715936849008700696e-07j)  (7.967103395163992949e-18+4.085652634982519711e-09j)  (6.136214195305500985e-18+3.146742169728228343e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.077378723320212764e-04+0.000000000000000000e+00j)  (5.031890966076265681e-06+0.000000000000000000e+00j)  (3.294859069912461229e-07+0.000000000000000000e+00j)  (1.742811914445687384e-08+0.000000000000000000e+00j)  (1.297344311502752003e-09+0.000000000000000000e+00j)
 (-4.052654523128760289e+00+0.000000000000000000e+00j)  (2.237415309990810341e-10+1.150722319382541659e-01j)  (9.263406470185115739e-12+4.787254383843865882e-03j)  (1.125459197582295943e-13+5.816283036885041760e-05j)  (-1.235602917907870738e-15-6.385498282300118185e-07j)  (-6.089893521298461300e-18-3.147230114338324056e-09j)  (6.123690396488112581e-18+3.164673644605652392e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.093121651940682902e-04+0.000000000000000000e+00j)  (4.225583085861386116e-06+0.000000000000000000e+00j)  (2.784130642863419894e-07+0.000000000000000000e+00j)  (1.561737506112771147e-08+0.000000000000000000e+00j)  (9.973223428933354111e-10+0.000000000000000000e+00j)
 (-4.021238596592878523e+00+0.000000000000000000e+00j)  (2.265056171866629969e-10+1.161882318148644705e-01j)  (9.466176499888130647e-12+4.930280399094361284e-03j)  (1.119295248563177957e-13+5.829639140180454090e-05j)  (-1.437221274299413299e-15-7.485499275869469968e-07j)  (-1.121968129653339718e-18-5.843536956565017910e-10j)  (1.852791814799076680e-18+9.649916780052543996e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.110449803874479440e-04+0.000000000000000000e+00j)  (5.100922178952337279e-06+0.000000000000000000e+00j)  (3.217997018426340507e-07+0.000000000000000000e+00j)  (1.785653798396721875e-08+0.000000000000000000e+00j)  (1.113670626208966997e-09+0.000000000000000000e+00j)
 (-3.989822670056996312e+00+0.000000000000000000e+00j)  (2.263929197918439912e-10+1.185059955646493995e-01j)  (9.478038135829177160e-12+4.975197553021730619e-03j)  (1.183692847701905059e-13+6.213418104143878320e-05j)  (-1.106731763679678984e-15-5.809417565121346256e-07j)  (-1.294075180672540206e-17-6.792981947275748531e-09j)  (-3.670016769954113751e-19-1.926379805342157191e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.115604853466444212e-04+0.000000000000000000e+00j)  (4.961349293534943045e-06+0.000000000000000000e+00j)  (3.256643502849216832e-07+0.000000000000000000e+00j)  (1.872561863978341294e-08+0.000000000000000000e+00j)  (1.237737791158869892e-09+0.000000000000000000e+00j)
 (-3.958406743521114102e+00+0.000000000000000000e+00j)  (2.292485204761444267e-10+1.196862335257167231e-01j)  (9.670908808468402229e-12+5.116898920634966631e-03j)  (1.224032731993189213e-13+6.476379411064558467e-05j)  (-9.326436580777252786e-16-4.934613771994286053e-07j)  (3.823886326782535118e-17+2.023211783769203304e-08j)  (1.374996470130006942e-18+7.275210986286844971e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.141605009622352141e-04+0.000000000000000000e+00j)  (4.204733376563202903e-06+0.000000000000000000e+00j)  (3.446431771934787675e-07+0.000000000000000000e+00j)  (1.831313304438167364e-08+0.000000000000000000e+00j)  (1.016209321280327129e-09+0.000000000000000000e+00j)
 (-3.926990816985232335e+00+0.000000000000000000e+00j)  (2.298762873304861787e-10+1.220924914236106718e-01j)  (9.679261984814010490e-12+5.162151366901551915e-03j)  (1.296369140018518957e-13+6.913801211530650761e-05j)  (-1.338479930692365488e-15-7.138366738769046161e-07j)  (1.663926579504670319e-17+8.873917526993180542e-09j)  (2.620368490845943565e-18+1.397503748293671503e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.167591434487885986e-04+0.000000000000000000e+00j)  (4.506288746667082489e-06+0.000000000000000000e+00j)  (3.871029737137129824e-07+0.000000000000000000e+00j)  (2.333828793229825737e-08+0.000000000000000000e+00j)  (1.061386557179398661e-09+0.000000000000000000e+00j)
 (-3.895574890449350569e+00+0.000000000000000000e+00j)  (2.312615716602243326e-10+1.233409197595738555e-01j)  (9.881478864733018661e-12+5.312515957937849129e-03j)  (1.284611879871216532e-13+6.906371063545006133e-05j)  (-1.571529130385867247e-15-8.448887431331094113e-07j)  (-2.038259277449803049e-17-1.095828318634083821e-08j)  (3.359757812584322908e-18+1.806291869497195815e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.177794422145988135e-04+0.000000000000000000e+00j)  (4.216430652580589205e-06+0.000000000000000000e+00j)  (2.476375535239022957e-07+0.000000000000000000e+00j)  (2.261226407716142159e-08+0.000000000000000000e+00j)  (1.034620388740044044e-09+0.000000000000000000e+00j)
 (-3.864158963913468359e+00+0.000000000000000000e+00j)  (2.345226595931206026e-10+1.258406954120551147e-01j)  (9.891703280854712704e-12+5.361267292370386003e-03j)  (1.262990743176218856e-13+6.845359888900523146e-05j)  (-8.991179596085505314e-16-4.873166243786167738e-07j)  (3.887713764212874916e-18+2.107027738819588632e-09j)  (1.296869541578741209e-18+7.029048199083890115e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.179648974035785560e-04+0.000000000000000000e+00j)  (4.388818333674125282e-06+0.000000000000000000e+00j)  (3.040620093797039784e-07+0.000000000000000000e+00j)  (1.712968759052486930e-08+0.000000000000000000e+00j)  (1.001987253399616905e-09+0.000000000000000000e+00j)
 (-3.832743037377586592e+00+0.000000000000000000e+00j)  (2.365296966806446771e-10+1.271615548634126014e-01j)  (1.011695944846870837e-11+5.528320446998813593e-03j)  (1.278927807045151426e-13+6.988579811443121923e-05j)  (-1.158698474937468527e-15-6.331582257613696529e-07j)  (6.617803476757414601e-18+3.616125748270623721e-09j)  (-3.434853254245346074e-19-1.876904884603951297e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.184650520544214405e-04+0.000000000000000000e+00j)  (5.133320652418319503e-06+0.000000000000000000e+00j)  (3.427998389757592644e-07+0.000000000000000000e+00j)  (1.418154065884265093e-08+0.000000000000000000e+00j)  (8.823197120058012745e-10+0.000000000000000000e+00j)
 (-3.801327110841705270e+00+0.000000000000000000e+00j)  (2.367639534948950963e-10+1.297602345545793567e-01j)  (1.013927033018070453e-11+5.586496313339733323e-03j)  (1.277209568947910556e-13+7.037116813437345637e-05j)  (-1.688985423357808427e-15-9.305885940547437977e-07j)  (-1.471888407335011548e-17-8.109858107675674188e-09j)  (-2.513418853607109025e-19-1.384798795286154937e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.170459682436719002e-04+0.000000000000000000e+00j)  (4.971104309622415055e-06+0.000000000000000000e+00j)  (3.593108423328566742e-07+0.000000000000000000e+00j)  (1.447718547416465049e-08+0.000000000000000000e+00j)  (1.321546249980895742e-09+0.000000000000000000e+00j)
 (-3.769911184305823504e+00+0.000000000000000000e+00j)  (2.399781719912910671e-10+1.311580786710467017e-01j)  (1.035817681525549611e-11+5.754508717427698171e-03j)  (1.307752583350374378e-13+7.265245473265240673e-05j)  (-1.920516142785428217e-15-1.066945592795487293e-06j)  (-2.680835765450948753e-17-1.489351093376458996e-08j)  (-5.592828552097519685e-19-3.107086655970737558e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.177788317222735689e-04+0.000000000000000000e+00j)  (4.683180747125648068e-06+0.000000000000000000e+00j)  (3.410317327125105230e-07+0.000000000000000000e+00j)  (1.794114314931496884e-08+0.000000000000000000e+00j)  (1.452212591388355710e-09+0.000000000000000000e+00j)
 (-3.738495257769941738e+00+0.000000000000000000e+00j)  (2.401259659862153839e-10+1.338614427123348549e-01j)  (1.038584150423588464e-11+5.818385822686527979e-03j)  (1.376765647283937830e-13+7.712952071626348323e-05j)  (-1.413048562644271830e-15-7.916205234253872338e-07j)  (-6.047285718556699772e-17-3.387832527308873771e-08j)  (-8.456744874770636466e-19-4.737656230551262849e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.170601196236727371e-04+0.000000000000000000e+00j)  (4.776113570510671707e-06+0.000000000000000000e+00j)  (3.525549524977004470e-07+0.000000000000000000e+00j)  (1.887917162125086049e-08+0.000000000000000000e+00j)  (1.611498040940962846e-09+0.000000000000000000e+00j)
 (-3.707079331234059527e+00+0.000000000000000000e+00j)  (2.426145081818771587e-10+1.353411644846214124e-01j)  (1.060776711119622209e-11+5.993098239216488286e-03j)  (1.425656262209211753e-13+8.054564238124015628e-05j)  (-1.922800979419060965e-15-1.086328564173369373e-06j)  (-6.029246925649661336e-17-3.406362053906305480e-08j)  (-2.676679869255063624e-18-1.512251002680646003e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.165355301217088136e-04+0.000000000000000000e+00j)  (4.202728401349819118e-06+0.000000000000000000e+00j)  (3.279732993499540386e-07+0.000000000000000000e+00j)  (2.642598834176543350e-08+0.000000000000000000e+00j)  (1.435908066116120406e-09+0.000000000000000000e+00j)
 (-3.675663404698177761e+00+0.000000000000000000e+00j)  (2.442774836575178909e-10+1.381554216655033474e-01j)  (1.063378979123297437e-11+6.059172229978163071e-03j)  (1.507781404636601247e-13+8.591389893586338499e-05j)  (-1.995706253729519125e-15-1.137159735011166056e-06j)  (-5.331961865140354554e-17-3.038172595789906680e-08j)  (-4.478561837454153780e-18-2.551901995722348852e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.145285884319886940e-04+0.000000000000000000e+00j)  (4.500511345610434105e-06+0.000000000000000000e+00j)  (3.802094118081646919e-07+0.000000000000000000e+00j)  (1.975546119704132582e-08+0.000000000000000000e+00j)  (1.559752282050605284e-09+0.000000000000000000e+00j)
 (-3.644247478162295995e+00+0.000000000000000000e+00j)  (2.448196144509001693e-10+1.397222827216163532e-01j)  (1.085423191993608368e-11+6.238122448258986812e-03j)  (1.395999557407068617e-13+8.023057623366932397e-05j)  (-1.505546518007361034e-15-8.652639561795654897e-07j)  (-5.013054679758502485e-17-2.881092245211557891e-08j)  (-2.259556275128416950e-18-1.298609855665554899e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.158939039260802777e-04+0.000000000000000000e+00j)  (4.495638399040937794e-06+0.000000000000000000e+00j)  (3.862703606096652114e-07+0.000000000000000000e+00j)  (2.084171615002195697e-08+0.000000000000000000e+00j)  (1.712289592186626640e-09+0.000000000000000000e+00j)
 (-3.612831551626413784e+00+0.000000000000000000e+00j)  (2.488289643234019299e-10+1.426541082648784264e-01j)  (1.089442669446037161e-11+6.315485455009573444e-03j)  (1.411126826544086146e-13+8.180281736589133351e-05j)  (-1.838847226961070344e-15-1.065976981378738157e-06j)  (-4.154924367232835372e-17-2.408602703414089718e-08j)  (-4.455085899946892631e-18-2.582611332189779899e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.173231920670890006e-04+0.000000000000000000e+00j)  (5.208590687672212315e-06+0.000000000000000000e+00j)  (4.908675735659341960e-07+0.000000000000000000e+00j)  (2.302151258118970385e-08+0.000000000000000000e+00j)  (1.770917016305517614e-09+0.000000000000000000e+00j)
 (-3.581415625090532018e+00+0.000000000000000000e+00j)  (2.511587117752164811e-10+1.443137707566592431e-01j)  (1.113396736969246483e-11+6.510988445358557863e-03j)  (1.363893194146192234e-13+7.975854281671332195e-05j)  (-1.860950598455375920e-15-1.088257552375630305e-06j)  (-2.315259929757607981e-17-1.353929035698581696e-08j)  (-3.706790852042354054e-18-2.167683073827728996e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.184921722583516697e-04+0.000000000000000000e+00j)  (5.493555319984667787e-06+0.000000000000000000e+00j)  (4.919361403186569945e-07+0.000000000000000000e+00j)  (1.928190958745662113e-08+0.000000000000000000e+00j)  (1.253323390673179409e-09+0.000000000000000000e+00j)
 (-3.549999698554650251e+00+0.000000000000000000e+00j)  (2.517635231693259035e-10+1.473703481134147619e-01j)  (1.116777121286708328e-11+6.588575873145087643e-03j)  (1.429675536511376059e-13+8.434560024440964352e-05j)  (-2.134127398587971623e-15-1.259056908737737222e-06j)  (-2.005007375828006839e-17-1.182876742565471541e-08j)  (-3.402308247846443827e-18-2.007240633626034623e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.181681999068292605e-04+0.000000000000000000e+00j)  (5.009796157826078427e-06+0.000000000000000000e+00j)  (4.458410560057124363e-07+0.000000000000000000e+00j)  (2.709666961645838446e-08+0.000000000000000000e+00j)  (1.283950432836611131e-09+0.000000000000000000e+00j)
 (-3.518583772018768041e+00+0.000000000000000000e+00j)  (2.544648476307531659e-10+1.491289097349265402e-01j)  (1.139844724446089589e-11+6.784734348442595687e-03j)  (1.421519247945098936e-13+8.461353113577132145e-05j)  (-2.082876376403872148e-15-1.239797262626485677e-06j)  (-2.250025231276881885e-17-1.339284317892616027e-08j)  (-1.524901851538564777e-18-9.076768310322080345e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.183176147880241855e-04+0.000000000000000000e+00j)  (4.818933322850923475e-06+0.000000000000000000e+00j)  (4.136748209958734566e-07+0.000000000000000000e+00j)  (2.597227332025903161e-08+0.000000000000000000e+00j)  (1.423089265255558926e-09+0.000000000000000000e+00j)
 (-3.487167845482886275e+00+0.000000000000000000e+00j)  (2.560052926483917524e-10+1.523179767118975347e-01j)  (1.144435850204466795e-11+6.873224792949027447e-03j)  (1.400020580832269003e-13+8.408207700163075149e-05j)  (-2.493619851266778585e-15-1.497612287280283268e-06j)  (-2.116383184853128403e-18-1.270991330756619317e-09j)  (3.025297520194869278e-18+1.816920927666834279e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.182887276165394785e-04+0.000000000000000000e+00j)  (5.635340448696086004e-06+0.000000000000000000e+00j)  (3.685453328956399418e-07+0.000000000000000000e+00j)  (2.564424506958221464e-08+0.000000000000000000e+00j)  (1.230886610243893863e-09+0.000000000000000000e+00j)
 (-3.455751918947004508e+00+0.000000000000000000e+00j)  (2.570388257165483192e-10+1.541820090201035665e-01j)  (1.166250874932788732e-11+7.067941993011510153e-03j)  (1.359455280427292390e-13+8.238836245098313802e-05j)  (-3.176452700153357795e-15-1.925056492955907321e-06j)  (-1.833656844729222386e-17-1.111262088149588854e-08j)  (1.499679307829562096e-18+9.088613157713311023e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.172790229008679964e-04+0.000000000000000000e+00j)  (5.314103437674384074e-06+0.000000000000000000e+00j)  (3.340262270355832774e-07+0.000000000000000000e+00j)  (2.525706627763981786e-08+0.000000000000000000e+00j)  (1.292621080692099828e-09+0.000000000000000000e+00j)
 (-3.424335992411122298e+00+0.000000000000000000e+00j)  (2.607822057799392967e-10+1.575119086951662917e-01j)  (1.169217002371396221e-11+7.150953442560449916e-03j)  (1.390367722955745256e-13+8.503514759190782663e-05j)  (-2.889969793691485590e-15-1.767511580222081971e-06j)  (-1.359312912256551472e-17-8.313506008459555171e-09j)  (8.512629544305952803e-19+5.206301776202814754e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.180648673137819373e-04+0.000000000000000000e+00j)  (5.457203957120199783e-06+0.000000000000000000e+00j)  (3.934206894004067642e-07+0.000000000000000000e+00j)  (2.513718705314952949e-08+0.000000000000000000e+00j)  (1.630645352953290298e-09+0.000000000000000000e+00j)
 (-3.392920065875241420e+00+0.000000000000000000e+00j)  (2.595898045132383203e-10+1.594884991294267529e-01j)  (1.192270970672018940e-11+7.359756679902863460e-03j)  (1.392129196790987538e-13+8.593458818497115462e-05j)  (-2.550098857581463271e-15-1.574148520851126580e-06j)  (-1.720569997258957113e-17-1.062082059098722732e-08j)  (1.634940232984434803e-18+1.009227499271077761e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.195712134126029490e-04+0.000000000000000000e+00j)  (5.567407144156791647e-06+0.000000000000000000e+00j)  (3.736121258315585561e-07+0.000000000000000000e+00j)  (2.273942540925272912e-08+0.000000000000000000e+00j)  (1.450311399634950266e-09+0.000000000000000000e+00j)
 (-3.361504139339359210e+00+0.000000000000000000e+00j)  (2.652900793465549911e-10+1.629682361642953992e-01j)  (1.194888778680957674e-11+7.444881636356271044e-03j)  (1.444978021030978040e-13+9.003088886867881941e-05j)  (-2.494435708603926375e-15-1.554185338806545459e-06j)  (9.041694338007980679e-18+5.633590497420915718e-09j)  (-5.700358424931136867e-19-3.551704526161181403e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.199071936057945117e-04+0.000000000000000000e+00j)  (5.548064684756116330e-06+0.000000000000000000e+00j)  (4.158683345609872964e-07+0.000000000000000000e+00j)  (2.598188905260767615e-08+0.000000000000000000e+00j)  (1.445804334277268815e-09+0.000000000000000000e+00j)
 (-3.330088212803477443e+00+0.000000000000000000e+00j)  (2.630329460099820049e-10+1.650650340378444492e-01j)  (1.217826079035117838e-11+7.659411186194143954e-03j)  (1.416642678626826548e-13+8.909850801148989626e-05j)  (-3.234766430703402967e-15-2.034479002092523550e-06j)  (4.559075047332668032e-17+2.867397012372337910e-08j)  (-2.833098922565416313e-18-1.781856158282862325e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.202922081311140885e-04+0.000000000000000000e+00j)  (5.967853159205128600e-06+0.000000000000000000e+00j)  (3.785042332627504248e-07+0.000000000000000000e+00j)  (2.172365684277892548e-08+0.000000000000000000e+00j)  (1.666777977054773596e-09+0.000000000000000000e+00j)
 (-3.298672286267595677e+00+0.000000000000000000e+00j)  (2.685595261258354183e-10+1.687043369583635100e-01j)  (1.220612945672372700e-11+7.749807158758679863e-03j)  (1.406261755433374939e-13+8.928511896494065105e-05j)  (-2.810044717700635472e-15-1.784129207149192529e-06j)  (-1.904054738031314565e-17-1.208898604458510327e-08j)  (1.943887193348346768e-18+1.234193764392837825e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.180801008958287955e-04+0.000000000000000000e+00j)  (6.295030046838543788e-06+0.000000000000000000e+00j)  (4.085583384678638430e-07+0.000000000000000000e+00j)  (2.409735076128844030e-08+0.000000000000000000e+00j)  (1.487529041463837743e-09+0.000000000000000000e+00j)
 (-3.267256359731713466e+00+0.000000000000000000e+00j)  (2.703984227823107156e-10+1.709296039643422305e-01j)  (1.243638594612250098e-11+7.971955755835029300e-03j)  (1.376247453702631330e-13+8.822003401707361467e-05j)  (-2.620522285651796928e-15-1.679804407787487159e-06j)  (-1.313097595694833041e-17-8.417144233366384564e-09j)  (8.999038161356256137e-19+5.768530369709910786e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.188063434666873294e-04+0.000000000000000000e+00j)  (5.917966876666021625e-06+0.000000000000000000e+00j)  (3.782157972979605762e-07+0.000000000000000000e+00j)  (2.176345703931410564e-08+0.000000000000000000e+00j)  (1.206469114623598451e-09+0.000000000000000000e+00j)
 (-3.235840433195831700e+00+0.000000000000000000e+00j)  (2.740107540822808718e-10+1.747389941952146031e-01j)  (1.247721812479805903e-11+8.075816039450489300e-03j)  (1.410485495548072552e-13+9.129295827585387046e-05j)  (-2.544758369029355029e-15-1.647082608604089591e-06j)  (-7.934782403249798770e-18-5.135698288161440946e-09j)  (1.506188320983907980e-18+9.748706433630671023e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.192243765131703414e-04+0.000000000000000000e+00j)  (5.282306267690233796e-06+0.000000000000000000e+00j)  (3.589082449176298200e-07+0.000000000000000000e+00j)  (2.214179551662120841e-08+0.000000000000000000e+00j)  (1.350189038068668030e-09+0.000000000000000000e+00j)
 (-3.204424506659949934e+00+0.000000000000000000e+00j)  (2.729482238101807456e-10+1.771016596150922495e-01j)  (1.269966052350017527e-11+8.300412870838649523e-03j)  (1.365962975004043076e-13+8.927842954981091725e-05j)  (-3.732034510139106152e-15-2.439233535820885540e-06j)  (3.116808930929589402e-17+2.037129169701032731e-08j)  (2.596469435107283770e-18+1.697033476875831754e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.178295014874490738e-04+0.000000000000000000e+00j)  (5.171585245856904598e-06+0.000000000000000000e+00j)  (3.949679135965886996e-07+0.000000000000000000e+00j)  (2.461386163174522666e-08+0.000000000000000000e+00j)  (1.542302306148619452e-09+0.000000000000000000e+00j)
 (-3.173008580124067723e+00+0.000000000000000000e+00j)  (2.793541554221672107e-10+1.810925280159443873e-01j)  (1.272858555515443083e-11+8.401409324333966241e-03j)  (1.343340658864978414e-13+8.866621786399100230e-05j)  (-3.005494034496036917e-15-1.983755190324309267e-06j)  (4.250972219876520513e-19+2.806341567520169716e-10j)  (3.019117666763182680e-18+1.992744673513886617e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.156458042708868633e-04+0.000000000000000000e+00j)  (5.173423644727488748e-06+0.000000000000000000e+00j)  (3.822981880444511444e-07+0.000000000000000000e+00j)  (2.140636119957891468e-08+0.000000000000000000e+00j)  (1.277934268014999120e-09+0.000000000000000000e+00j)
 (-3.141592653588185957e+00+0.000000000000000000e+00j)  (2.761020966978583457e-10+1.836022492255765248e-01j)  (1.295992107304844848e-11+8.640004629505204647e-03j)  (1.297734204816726391e-13+8.651619602278994242e-05j)  (-2.864713821402190855e-15-1.909822694967141653e-06j)  (-2.093754099347362558e-17-1.395841302093100563e-08j)  (6.305634310653794394e-19+4.203776215951163227e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.148616598864603993e-04+0.000000000000000000e+00j)  (5.972971322638153114e-06+0.000000000000000000e+00j)  (3.785970539344258022e-07+0.000000000000000000e+00j)  (2.530557521169976037e-08+0.000000000000000000e+00j)  (1.532497124266388348e-09+0.000000000000000000e+00j)
 (-3.110176727052304191e+00+0.000000000000000000e+00j)  (2.838799225530173886e-10+1.877869410992525356e-01j)  (1.298908641811423546e-11+8.746957768619946852e-03j)  (1.329724580944459486e-13+8.954475093831665137e-05j)  (-3.032836707606068654e-15-2.042338086554391747e-06j)  (-1.387900832411738868e-17-9.346189484235364214e-09j)  (-2.623485279525165314e-19-1.766684913377688476e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.158438601785734658e-04+0.000000000000000000e+00j)  (5.696492936087645259e-06+0.000000000000000000e+00j)  (4.233465717994292634e-07+0.000000000000000000e+00j)  (2.231095123999101756e-08+0.000000000000000000e+00j)  (1.754937393827877853e-09+0.000000000000000000e+00j)
 (-3.078760800516422425e+00+0.000000000000000000e+00j)  (2.806027408585980154e-10+1.904541697243120890e-01j)  (1.320873722830922907e-11+8.985678502456361655e-03j)  (1.259092977073827160e-13+8.565395447840485677e-05j)  (-3.442723551331483032e-15-2.342026838667807479e-06j)  (-2.851613615500973163e-17-1.939900622624446142e-08j)  (2.186231702758660507e-18+1.487255613133970596e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.146848608086412341e-04+0.000000000000000000e+00j)  (5.732851951158694663e-06+0.000000000000000000e+00j)  (4.081309539133785550e-07+0.000000000000000000e+00j)  (2.659852512992730652e-08+0.000000000000000000e+00j)  (1.521924045560324889e-09+0.000000000000000000e+00j)
 (-3.047344873980540658e+00+0.000000000000000000e+00j)  (2.868936140086944531e-10+1.948460792837989342e-01j)  (1.324347343622427411e-11+9.101876304880440402e-03j)  (1.271024491221318904e-13+8.735403718645006334e-05j)  (-3.456768153758298914e-15-2.375742719537234492e-06j)  (-5.464852832052586027e-17-3.755839501734705086e-08j)  (2.869735495469368283e-18+1.972290421630438985e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.145628344444676573e-04+0.000000000000000000e+00j)  (5.780636204159761227e-06+0.000000000000000000e+00j)  (3.495113509615357457e-07+0.000000000000000000e+00j)  (1.933183664429430570e-08+0.000000000000000000e+00j)  (1.427981940228509909e-09+0.000000000000000000e+00j)
 (-3.015928947444658448e+00+0.000000000000000000e+00j)  (2.884343472072704861e-10+1.976821335600221774e-01j)  (1.348306065083462128e-11+9.363106418278421827e-03j)  (1.118265180531049271e-13+7.765623382854101918e-05j)  (-3.573278875272129955e-15-2.481409824082567216e-06j)  (-4.686622446228617700e-17-3.254550689236505913e-08j)  (4.910495297905653653e-18+3.410018608137464287e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.154536567669113437e-04+0.000000000000000000e+00j)  (5.033873234762141918e-06+0.000000000000000000e+00j)  (4.100823971107140253e-07+0.000000000000000000e+00j)  (2.604154249788230904e-08+0.000000000000000000e+00j)  (1.509467271465851931e-09+0.000000000000000000e+00j)
 (-2.984513020908776681e+00+0.000000000000000000e+00j)  (2.941034095405546667e-10+2.022958091174915096e-01j)  (1.351648235340102006e-11+9.485162298435895895e-03j)  (1.122356408693896054e-13+7.876112495744756064e-05j)  (-4.371544551579406031e-15-3.067722887333643301e-06j)  (-2.693602069390130697e-17-1.890227733085408848e-08j)  (5.491020410749450754e-18+3.853312095592253181e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.150377876065604996e-04+0.000000000000000000e+00j)  (5.269541792031324222e-06+0.000000000000000000e+00j)  (3.811218037072163849e-07+0.000000000000000000e+00j)  (2.301441992725572691e-08+0.000000000000000000e+00j)  (1.392066895587036075e-09+0.000000000000000000e+00j)
 (-2.953097094372894915e+00+0.000000000000000000e+00j)  (2.911282468895902420e-10+2.053129526776300839e-01j)  (1.374138960950931684e-11+9.745621018312137715e-03j)  (9.982461497800542821e-14+7.079727883948351921e-05j)  (-4.927907954599788393e-15-3.494954513399048714e-06j)  (-4.593402110882959851e-17-3.257714512588271901e-08j)  (4.419808149317540521e-18+3.134601578187913132e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.138442774323738437e-04+0.000000000000000000e+00j)  (5.301711166552189725e-06+0.000000000000000000e+00j)  (4.475980286699854899e-07+0.000000000000000000e+00j)  (2.380968438716878238e-08+0.000000000000000000e+00j)  (1.787077489410532258e-09+0.000000000000000000e+00j)
 (-2.921681167837012705e+00+0.000000000000000000e+00j)  (2.997987684385909624e-10+2.101642138219031175e-01j)  (1.377208731002152031e-11+9.872062679734863039e-03j)  (9.386533495344897307e-14+6.728425206726575700e-05j)  (-5.358782184059166106e-15-3.841265098101220640e-06j)  (-8.078736521175310294e-17-5.790971858795992300e-08j)  (2.266928052605836630e-18+1.624971896249895639e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.115105220977580063e-04+0.000000000000000000e+00j)  (5.675065327700670098e-06+0.000000000000000000e+00j)  (3.599793102004247869e-07+0.000000000000000000e+00j)  (2.194797206563363177e-08+0.000000000000000000e+00j)  (2.286977650817559645e-09+0.000000000000000000e+00j)
 (-2.890265241301131383e+00+0.000000000000000000e+00j)  (2.952114947353361163e-10+2.133757416168333421e-01j)  (1.400505958356083533e-11+1.014864436894494584e-02j)  (8.273853504748952879e-14+5.995576452654897281e-05j)  (-5.729191177509851789e-15-4.151609103330934792e-06j)  (-7.613318965465102741e-17-5.516922934612944527e-08j)  (1.182938813999708265e-20+8.571599228611004362e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.102713013845195157e-04+0.000000000000000000e+00j)  (5.602426020293174914e-06+0.000000000000000000e+00j)  (4.226687253492685759e-07+0.000000000000000000e+00j)  (1.905557385072035786e-08+0.000000000000000000e+00j)  (1.740638196491920553e-09+0.000000000000000000e+00j)
 (-2.858849314765249172e+00+0.000000000000000000e+00j)  (3.041615050103363416e-10+2.184818100143972042e-01j)  (1.404021481020455760e-11+1.028554580564986984e-02j)  (7.158388790106769492e-14+5.244075424907054833e-05j)  (-5.328265841863943484e-15-3.903368413727540586e-06j)  (-1.322012642344726414e-16-9.684766641230200967e-08j)  (3.996633236659889396e-18+2.927844227727375569e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.096178447934970156e-04+0.000000000000000000e+00j)  (5.641791455171254763e-06+0.000000000000000000e+00j)  (4.642086263927342816e-07+0.000000000000000000e+00j)  (2.149284200085774515e-08+0.000000000000000000e+00j)  (1.823741156492224341e-09+0.000000000000000000e+00j)
 (-2.827433388229367406e+00+0.000000000000000000e+00j)  (3.009183581568347643e-10+2.219021414921582558e-01j)  (1.427534205075816839e-11+1.057448650034274566e-02j)  (6.227705288319490047e-14+4.613185671229389596e-05j)  (-5.386728697775590635e-15-3.990229774819123361e-06j)  (-9.699085470190590000e-17-7.184616691966350809e-08j)  (3.165257270668743601e-18+2.344671323711140046e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.116862349604627895e-04+0.000000000000000000e+00j)  (6.771473522635382889e-06+0.000000000000000000e+00j)  (3.852792549723439677e-07+0.000000000000000000e+00j)  (2.275619639171993711e-08+0.000000000000000000e+00j)  (1.501277889527609477e-09+0.000000000000000000e+00j)
 (-2.796017461693485640e+00+0.000000000000000000e+00j)  (3.070748169631265512e-10+2.272817870295974763e-01j)  (1.431480223257081824e-11+1.072245867400344749e-02j)  (5.641761810475824236e-14+4.225945074344043231e-05j)  (-6.621853807830714764e-15-4.960079798486675424e-06j)  (-1.152462869997784949e-16-8.632487103707915412e-08j)  (6.577317079670741180e-18+4.926719228673343957e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.124933224366586940e-04+0.000000000000000000e+00j)  (5.903842413706929174e-06+0.000000000000000000e+00j)  (3.538951623506304918e-07+0.000000000000000000e+00j)  (2.591117558453728048e-08+0.000000000000000000e+00j)  (1.368022312990329413e-09+0.000000000000000000e+00j)
 (-2.764601535157603429e+00+0.000000000000000000e+00j)  (3.089030906067158355e-10+2.309265669425941137e-01j)  (1.453090598557303312e-11+1.100806935866323853e-02j)  (4.416567204844724177e-14+3.345826702445077921e-05j)  (-6.901794165219955442e-15-5.228540681108163223e-06j)  (-1.439095216977072515e-16-1.090204521421724069e-07j)  (6.867854573883808094e-18+5.202829299406135292e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.150597583709465639e-04+0.000000000000000000e+00j)  (5.651163040614135273e-06+0.000000000000000000e+00j)  (3.086658095165186941e-07+0.000000000000000000e+00j)  (2.904947509510939901e-08+0.000000000000000000e+00j)  (1.597338846453938993e-09+0.000000000000000000e+00j)
 (-2.733185608621721663e+00+0.000000000000000000e+00j)  (3.163414313486767604e-10+2.366002713431673010e-01j)  (1.456539985397373692e-11+1.116108567910572766e-02j)  (3.588043268182267127e-14+2.749424317216633400e-05j)  (-6.234271797919335090e-15-4.777160824850327860e-06j)  (-1.898207304900240873e-16-1.454546876901982895e-07j)  (6.200062476717924838e-18+4.750946962100362247e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.156825816768090360e-04+0.000000000000000000e+00j)  (6.867055505061781448e-06+0.000000000000000000e+00j)  (3.462857045697251001e-07+0.000000000000000000e+00j)  (2.846364722765061898e-08+0.000000000000000000e+00j)  (1.867424557035217382e-09+0.000000000000000000e+00j)
 (-2.701769682085840341e+00+0.000000000000000000e+00j)  (3.121414969488485458e-10+2.404864781101249960e-01j)  (1.480007482806142485e-11+1.147334585570672361e-02j)  (2.243682045656572710e-14+1.739353223659292734e-05j)  (-6.614912396816203536e-15-5.128027067672038378e-06j)  (-1.790912466099587000e-16-1.388355045858456137e-07j)  (5.611365384069807119e-18+4.350054991696339385e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.169871551400589719e-04+0.000000000000000000e+00j)  (6.786963736615018070e-06+0.000000000000000000e+00j)  (3.772618469370109320e-07+0.000000000000000000e+00j)  (3.101846297320603069e-08+0.000000000000000000e+00j)  (1.828097693474881293e-09+0.000000000000000000e+00j)
 (-2.670353755549958130e+00+0.000000000000000000e+00j)  (3.220499776145774318e-10+2.464766183311824788e-01j)  (1.482432801730784733e-11+1.162689708073411272e-02j)  (1.776705198905165537e-14+1.393491739815236428e-05j)  (-7.085096328516161082e-15-5.556925690139275000e-06j)  (-1.795077783963428465e-16-1.407900874063300461e-07j)  (5.733327506796814591e-18+4.496717867245545203e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.168739862159151572e-04+0.000000000000000000e+00j)  (7.751429539744228263e-06+0.000000000000000000e+00j)  (2.258334171989694276e-07+0.000000000000000000e+00j)  (2.910347428658135691e-08+0.000000000000000000e+00j)  (1.585637128595886916e-09+0.000000000000000000e+00j)
 (-2.638937829014076364e+00+0.000000000000000000e+00j)  (3.175478413205978789e-10+2.506226800763432516e-01j)  (1.503826985423746716e-11+1.193517063418978418e-02j)  (-2.406934043254665666e-15-1.910267384812306296e-06j)  (-6.533070573774042479e-15-5.184992458625471018e-06j)  (-1.935769427882257542e-16-1.536329620435641530e-07j)  (6.549765711334930060e-18+5.198242236422561395e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.164283111248257764e-04+0.000000000000000000e+00j)  (7.509433915785445120e-06+0.000000000000000000e+00j)  (2.861029985742795738e-07+0.000000000000000000e+00j)  (3.042767136896901154e-08+0.000000000000000000e+00j)  (2.180852669437558620e-09+0.000000000000000000e+00j)
 (-2.607521902478194598e+00+0.000000000000000000e+00j)  (3.261387968500270573e-10+2.569537344222176389e-01j)  (1.506560910299512522e-11+1.210044052174520483e-02j)  (-1.479354041896549027e-14-1.188191596139562907e-05j)  (-7.496705026027991860e-15-6.021225801201599711e-06j)  (-2.380411125777213527e-16-1.911905518627669750e-07j)  (5.625971959046118691e-18+4.518685745192452466e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.155699051926221022e-04+0.000000000000000000e+00j)  (6.882564060117436499e-06+0.000000000000000000e+00j)  (3.411759187218541344e-07+0.000000000000000000e+00j)  (1.970166453926453049e-08+0.000000000000000000e+00j)  (2.107310845150079282e-09+0.000000000000000000e+00j)
 (-2.576105975942312387e+00+0.000000000000000000e+00j)  (3.245336598197909317e-10+2.613796516739007036e-01j)  (1.528028883775894332e-11+1.242317309791070648e-02j)  (-3.184382972006643298e-14-2.588964977169091935e-05j)  (-7.633161739354361576e-15-6.205909247896394993e-06j)  (-1.870311592843027806e-16-1.520599925425206030e-07j)  (8.698258959469432321e-18+7.071854378802938760e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.145136834845105313e-04+0.000000000000000000e+00j)  (6.758549361322692002e-06+0.000000000000000000e+00j)  (3.725307102283988303e-07+0.000000000000000000e+00j)  (1.835619590877466937e-08+0.000000000000000000e+00j)  (2.212905278562694305e-09+0.000000000000000000e+00j)
 (-2.544690049406430621e+00+0.000000000000000000e+00j)  (3.292746529538932709e-10+2.680784318508530606e-01j)  (1.529814220858601373e-11+1.259072263053792433e-02j)  (-4.550471727829933391e-14-3.745142422544903117e-05j)  (-7.438105013644616067e-15-6.121731500368063450e-06j)  (-1.932106589411811480e-16-1.590168151625056972e-07j)  (6.253902420402495446e-18+5.147105751744367071e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.137155697995725201e-04+0.000000000000000000e+00j)  (6.869624451306343144e-06+0.000000000000000000e+00j)  (4.648468148029109682e-07+0.000000000000000000e+00j)  (2.301300029447708786e-08+0.000000000000000000e+00j)  (2.062145310883368460e-09+0.000000000000000000e+00j)
 (-2.513274122870548855e+00+0.000000000000000000e+00j)  (3.322821305758692778e-10+2.728059060323683171e-01j)  (1.549499235720792033e-11+1.291251788491992736e-02j)  (-6.310277763140005521e-14-5.258574390680812127e-05j)  (-7.789214579767794232e-15-6.491024730253183982e-06j)  (-1.871028659689425658e-16-1.559193420705104417e-07j)  (3.542846499683286754e-18+2.952377814062679028e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.170548207675760230e-04+0.000000000000000000e+00j)  (8.026409319780078761e-06+0.000000000000000000e+00j)  (3.151712832784383955e-07+0.000000000000000000e+00j)  (1.885633139338289258e-08+0.000000000000000000e+00j)  (1.906906462314683722e-09+0.000000000000000000e+00j)
 (-2.481858196334667088e+00+0.000000000000000000e+00j)  (3.407779784812652035e-10+2.799018192513212377e-01j)  (1.550137314110288170e-11+1.308111283222174008e-02j)  (-7.798428260722636179e-14-6.580843737691761963e-05j)  (-7.732800334250446935e-15-6.525462746811871547e-06j)  (-1.644741601843143220e-16-1.387944814227889151e-07j)  (6.249958146976442714e-18+5.274141336525000516e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.175690113011233117e-04+0.000000000000000000e+00j)  (9.056214447847360960e-06+0.000000000000000000e+00j)  (4.323585017532984850e-07+0.000000000000000000e+00j)  (2.124191737561046982e-08+0.000000000000000000e+00j)  (1.846217268966727233e-09+0.000000000000000000e+00j)
 (-2.450442269798785322e+00+0.000000000000000000e+00j)  (3.367111599847198711e-10+2.849543847044189171e-01j)  (1.570789601295914488e-11+1.342540620051227256e-02j)  (-9.878996216829149141e-14-8.443494258689888531e-05j)  (-7.620860081338040360e-15-6.513484812799767603e-06j)  (-1.666388860571013075e-16-1.424248675061957571e-07j)  (6.082335479145304088e-18+5.198520963474083392e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.195857210233423104e-04+0.000000000000000000e+00j)  (7.744798144543618113e-06+0.000000000000000000e+00j)  (3.422775588677302511e-07+0.000000000000000000e+00j)  (2.493411400173317176e-08+0.000000000000000000e+00j)  (1.927511769661388572e-09+0.000000000000000000e+00j)
 (-2.419026343262903112e+00+0.000000000000000000e+00j)  (3.461112645943530131e-10+2.924797306526285001e-01j)  (1.571004269599121650e-11+1.360169789428372460e-02j)  (-1.094386925495349907e-13-9.475161712491795500e-05j)  (-7.553252568392329627e-15-6.539578896508153412e-06j)  (-1.287647942335057374e-16-1.114840716349368638e-07j)  (5.116949394945390869e-18+4.430236815002542520e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.229103338559521888e-04+0.000000000000000000e+00j)  (7.391013435232538257e-06+0.000000000000000000e+00j)  (4.043269135375752768e-07+0.000000000000000000e+00j)  (2.782016540112103826e-08+0.000000000000000000e+00j)  (2.203665833423081758e-09+0.000000000000000000e+00j)
 (-2.387610416727021345e+00+0.000000000000000000e+00j)  (3.437219169228136750e-10+2.978828870321215128e-01j)  (1.589944015746407036e-11+1.394653837662345255e-02j)  (-1.290117865078912606e-13-1.131654816549514152e-04j)  (-7.606172066811507762e-15-6.671918747651491949e-06j)  (-1.054142803712295501e-16-9.246643513796956245e-08j)  (6.760681265169608851e-18+5.930278238845476242e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.261596120429604034e-04+0.000000000000000000e+00j)  (6.853748248378661654e-06+0.000000000000000000e+00j)  (3.488756035107969414e-07+0.000000000000000000e+00j)  (3.208199323523836410e-08+0.000000000000000000e+00j)  (2.748733021979550005e-09+0.000000000000000000e+00j)
 (-2.356194490191139579e+00+0.000000000000000000e+00j)  (3.498631438269943217e-10+3.058731959623518515e-01j)  (1.588574014493122563e-11+1.412039459714087807e-02j)  (-1.417779858739695868e-13-1.260225258735142974e-04j)  (-7.467789501656824737e-15-6.637911619853305559e-06j)  (-1.046340392340597921e-16-9.300628906891110190e-08j)  (7.327907058597657870e-18+6.513573550803998226e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.285177259041710314e-04+0.000000000000000000e+00j)  (7.461623266953517023e-06+0.000000000000000000e+00j)  (3.458200206185276271e-07+0.000000000000000000e+00j)  (3.791053105137643320e-08+0.000000000000000000e+00j)  (2.315233372995864126e-09+0.000000000000000000e+00j)
 (-2.324778563655257368e+00+0.000000000000000000e+00j)  (3.517806935506018196e-10+3.116545352095912436e-01j)  (1.604700778113916752e-11+1.445620785635857303e-02j)  (-1.558737731749903436e-13-1.404214200735523889e-04j)  (-7.999655991368299199e-15-7.206620168626263188e-06j)  (-9.628500557168113264e-18-8.673982455991913365e-09j)  (7.153285355494179520e-18+6.444153962903133239e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.312154969937655150e-04+0.000000000000000000e+00j)  (7.992854614583020463e-06+0.000000000000000000e+00j)  (4.213513479060326172e-07+0.000000000000000000e+00j)  (2.831072483328240222e-08+0.000000000000000000e+00j)  (2.294271592473407373e-09+0.000000000000000000e+00j)
 (-2.293362637119376046e+00+0.000000000000000000e+00j)  (3.536266657646648659e-10+3.201489548196965740e-01j)  (1.602887234156439786e-11+1.463813877045145803e-02j)  (-1.737574550760782443e-13-1.586815145067417977e-04j)  (-7.823301031832434496e-15-7.144518210295889512e-06j)  (-2.287730479769324956e-18-2.089259494183262341e-09j)  (5.748978059638763377e-18+5.250172648388952737e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.325097400721395318e-04+0.000000000000000000e+00j)  (7.343795590431205190e-06+0.000000000000000000e+00j)  (5.039580359263946271e-07+0.000000000000000000e+00j)  (2.878917928778800157e-08+0.000000000000000000e+00j)  (2.474374761201996119e-09+0.000000000000000000e+00j)
 (-2.261946710583493836e+00+0.000000000000000000e+00j)  (3.588379005286905510e-10+3.263382752281444033e-01j)  (1.619030318746874850e-11+1.499101018842401850e-02j)  (-1.958071821838153605e-13-1.813028060017546708e-04j)  (-8.312477155300882052e-15-7.696732562909956162e-06j)  (4.369429425291454710e-17+4.045764364648605116e-08j)  (4.817007551870063604e-18+4.460188673584944683e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.348981888538977928e-04+0.000000000000000000e+00j)  (7.498489907391368390e-06+0.000000000000000000e+00j)  (3.852951239250356088e-07+0.000000000000000000e+00j)  (3.182543694356883775e-08+0.000000000000000000e+00j)  (2.241720236843165098e-09+0.000000000000000000e+00j)
 (-2.230530784047612070e+00+0.000000000000000000e+00j)  (3.673594284130630994e-10+3.353800168291137807e-01j)  (1.616390398604034863e-11+1.517705374868341499e-02j)  (-2.143249024448783504e-13-2.012397813322105761e-04j)  (-8.334211044654304586e-15-7.825384859273001149e-06j)  (8.868849142594866336e-17+8.327384292041375837e-08j)  (2.663363076052772143e-18+2.500756909617063811e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.349726336482354931e-04+0.000000000000000000e+00j)  (7.947422213361349686e-06+0.000000000000000000e+00j)  (4.445980327009313101e-07+0.000000000000000000e+00j)  (2.820456358302618762e-08+0.000000000000000000e+00j)  (1.818374247375167224e-09+0.000000000000000000e+00j)
 (-2.199114857511730303e+00+0.000000000000000000e+00j)  (3.652154253932365924e-10+3.420094113051604934e-01j)  (1.630974562423135286e-11+1.553285752188639235e-02j)  (-2.338923382496167411e-13-2.227512575466491910e-04j)  (-8.698299620527644040e-15-8.283970684398025622e-06j)  (1.250442449485348935e-16+1.190879627134341282e-07j)  (5.359847751455113227e-18+5.104540642890092330e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.377385641560392824e-04+0.000000000000000000e+00j)  (7.790693222223194013e-06+0.000000000000000000e+00j)  (6.003667987193300783e-07+0.000000000000000000e+00j)  (2.906144176048904291e-08+0.000000000000000000e+00j)  (1.549959664575352303e-09+0.000000000000000000e+00j)
 (-2.167698930975848093e+00+0.000000000000000000e+00j)  (3.718764700474594398e-10+3.516462692102663712e-01j)  (1.627301655785558937e-11+1.572258363040204832e-02j)  (-2.611242558626381807e-13-2.522917570204479833e-04j)  (-8.838499221901059024e-15-8.539538314258909179e-06j)  (1.845984926539073121e-16+1.783544707219753298e-07j)  (5.763715330767445461e-18+5.568757987391500052e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.404371885083953463e-04+0.000000000000000000e+00j)  (7.857334902853985298e-06+0.000000000000000000e+00j)  (5.424035323674422446e-07+0.000000000000000000e+00j)  (3.380288665858373869e-08+0.000000000000000000e+00j)  (2.183078999954472356e-09+0.000000000000000000e+00j)
 (-2.136283004439966327e+00+0.000000000000000000e+00j)  (3.739264460133479018e-10+3.587501692157790689e-01j)  (1.639642280387948285e-11+1.607488719500672555e-02j)  (-2.860950471338702026e-13-2.804846916254804179e-04j)  (-9.066044563010316940e-15-8.888258576984916113e-06j)  (2.572692077783102084e-16+2.522241259188247593e-07j)  (6.383123430244251499e-18+6.257950309317787154e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.400083419020576149e-04+0.000000000000000000e+00j)  (6.518314164479477450e-06+0.000000000000000000e+00j)  (5.590844431531781506e-07+0.000000000000000000e+00j)  (3.221373131698313816e-08+0.000000000000000000e+00j)  (2.207341269480853198e-09+0.000000000000000000e+00j)
 (-2.104867077904085004e+00+0.000000000000000000e+00j)  (3.754285478958958866e-10+3.690351333220284191e-01j)  (1.632791819773053016e-11+1.624675543613816539e-02j)  (-3.035401202870954536e-13-3.020312902357406284e-04j)  (-9.081631011487367883e-15-9.036488073155990480e-06j)  (3.237222720474719608e-16+3.221131005536145794e-07j)  (4.402687478422821929e-18+4.380802078804798224e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.420094552199284454e-04+0.000000000000000000e+00j)  (8.271419521830204199e-06+0.000000000000000000e+00j)  (5.623856738280558316e-07+0.000000000000000000e+00j)  (2.954699958942610359e-08+0.000000000000000000e+00j)  (2.516312574459807181e-09+0.000000000000000000e+00j)
 (-2.073451151368202794e+00+0.000000000000000000e+00j)  (3.826486499620279647e-10+3.766502794702756285e-01j)  (1.642488804741524394e-11+1.659050565931611404e-02j)  (-3.278604300124451346e-13-3.311663586747448868e-04j)  (-9.329878084327343441e-15-9.423954915357564727e-06j)  (3.613002698662144408e-16+3.649433870765023103e-07j)  (1.822788940006012675e-18+1.841168851365132155e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.453742624558699789e-04+0.000000000000000000e+00j)  (6.768466759093538577e-06+0.000000000000000000e+00j)  (5.675160041428582466e-07+0.000000000000000000e+00j)  (3.076709842743384049e-08+0.000000000000000000e+00j)  (1.814682837328834264e-09+0.000000000000000000e+00j)
 (-2.042035224832321028e+00+0.000000000000000000e+00j)  (3.803183965130595146e-10+3.876422699752917755e-01j)  (1.633545383989830520e-11+1.675412951956233715e-02j)  (-3.429918339937342443e-13-3.517826689846312283e-04j)  (-9.248353429628995428e-15-9.485387719635907320e-06j)  (3.807094631304295577e-16+3.904669942200179493e-07j)  (3.364468172791563734e-18+3.450699415991284214e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.458708911259316561e-04+0.000000000000000000e+00j)  (7.413143144562244406e-06+0.000000000000000000e+00j)  (4.635434847028012019e-07+0.000000000000000000e+00j)  (3.515844530467840871e-08+0.000000000000000000e+00j)  (2.359833368626526177e-09+0.000000000000000000e+00j)
 (-2.010619298296439261e+00+0.000000000000000000e+00j)  (3.885855541421040504e-10+3.958075660254992134e-01j)  (1.640187166179708431e-11+1.708521396816529980e-02j)  (-3.721592786953787854e-13-3.876643521802128020e-04j)  (-9.580910171719389085e-15-9.980074616463657146e-06j)  (4.421093516580496607e-16+4.605287191121892165e-07j)  (4.734588091102885759e-19+4.931848771779921436e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.467984039147605653e-04+0.000000000000000000e+00j)  (7.573305268215967174e-06+0.000000000000000000e+00j)  (5.935041655989760481e-07+0.000000000000000000e+00j)  (2.996573564306229498e-08+0.000000000000000000e+00j)  (2.262922236472211099e-09+0.000000000000000000e+00j)
 (-1.979203371760557051e+00+0.000000000000000000e+00j)  (3.959411556757851114e-10+4.075723349678911922e-01j)  (1.628246390595147232e-11+1.723017243435125134e-02j)  (-3.945111431436157802e-13-4.174733683299701676e-04j)  (-9.504778142353568226e-15-1.005799665871714514e-05j)  (4.327341140991290125e-16+4.579210530024424411e-07j)  (4.382521530995827820e-19+4.637595140782391112e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.477745249881584806e-04+0.000000000000000000e+00j)  (7.822611680571352826e-06+0.000000000000000000e+00j)  (6.814788967963343763e-07+0.000000000000000000e+00j)  (3.632001882687882672e-08+0.000000000000000000e+00j)  (2.573656973770691168e-09+0.000000000000000000e+00j)
 (-1.947787445224675285e+00+0.000000000000000000e+00j)  (3.979190703069096502e-10+4.163285150015673675e-01j)  (1.631644807397023174e-11+1.754421210510258289e-02j)  (-4.195935824629001018e-13-4.511667538600892314e-04j)  (-9.414498899219534587e-15-1.012291211903335585e-05j)  (4.943306802236225066e-16+5.315276071945770177e-07j)  (-2.956371402881258546e-19-3.178803877761836246e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.516481694956497430e-04+0.000000000000000000e+00j)  (8.574359637312978282e-06+0.000000000000000000e+00j)  (6.472402903000302507e-07+0.000000000000000000e+00j)  (2.913636315156945884e-08+0.000000000000000000e+00j)  (2.681635325173983395e-09+0.000000000000000000e+00j)
 (-1.916371518688793296e+00+0.000000000000000000e+00j)  (3.991893827754063040e-10+4.289397848981430506e-01j)  (1.616675105351145052e-11+1.766834590961426782e-02j)  (-4.469678180752631761e-13-4.884829328346217657e-04j)  (-9.291903243145909830e-15-1.015495145728620794e-05j)  (5.333018897143904077e-16+5.828358413976616905e-07j)  (-8.724925581803625902e-19-9.535309519849439645e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.541430295272985254e-04+0.000000000000000000e+00j)  (8.292412300865379413e-06+0.000000000000000000e+00j)  (6.571308008676812272e-07+0.000000000000000000e+00j)  (2.179231050736498017e-08+0.000000000000000000e+00j)  (2.107376588526532964e-09+0.000000000000000000e+00j)
 (-1.884955592152911752e+00+0.000000000000000000e+00j)  (4.082014276834793065e-10+4.383287840378221056e-01j)  (1.618140996832695931e-11+1.797923623889038230e-02j)  (-4.670902534780859892e-13-5.189860579608831983e-04j)  (-9.216916309680548179e-15-1.024095623802160500e-05j)  (5.450927386802465999e-16+6.056549602408880901e-07j)  (-2.435780411255343779e-18-2.706405951602013840e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.589331648725962251e-04+0.000000000000000000e+00j)  (7.093941811889303397e-06+0.000000000000000000e+00j)  (6.571482719593784273e-07+0.000000000000000000e+00j)  (3.353216121523849713e-08+0.000000000000000000e+00j)  (2.174468268666586285e-09+0.000000000000000000e+00j)
 (-1.853539665617029764e+00+0.000000000000000000e+00j)  (4.026327456662336102e-10+4.518697406290997920e-01j)  (1.600094799971622621e-11+1.808019398715355816e-02j)  (-4.917352799541500658e-13-5.556339143978580343e-04j)  (-8.973307695138855577e-15-1.013934537869881290e-05j)  (5.921030458495619189e-16+6.690439682222708770e-07j)  (-4.155270742328875990e-18-4.695227629444799803e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.590726822443822562e-04+0.000000000000000000e+00j)  (7.103911652940473592e-06+0.000000000000000000e+00j)  (5.650978216407417073e-07+0.000000000000000000e+00j)  (3.083734594603068487e-08+0.000000000000000000e+00j)  (2.281891747973006322e-09+0.000000000000000000e+00j)
 (-1.822123739081147997e+00+0.000000000000000000e+00j)  (4.171177336365940180e-10+4.619335864851788487e-01j)  (1.595117211873522262e-11+1.833484984921354005e-02j)  (-5.153523334811409306e-13-5.923644751016645619e-04j)  (-8.501610429063606754e-15-9.772056659777561435e-06j)  (6.397107599178631684e-16+7.353065363239060001e-07j)  (-2.581155900607710306e-18-2.966871886771596431e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.618475090175763907e-04+0.000000000000000000e+00j)  (8.514699506120806049e-06+0.000000000000000000e+00j)  (6.707204725918727735e-07+0.000000000000000000e+00j)  (4.135690437206467504e-08+0.000000000000000000e+00j)  (2.586821184036324011e-09+0.000000000000000000e+00j)
 (-1.790707812545266009e+00+0.000000000000000000e+00j)  (4.083841862226843256e-10+4.764989272596600323e-01j)  (1.571920872072839377e-11+1.838474542442700144e-02j)  (-5.338963568680732451e-13-6.244302005445937723e-04j)  (-7.824418819192150878e-15-9.151220840523925393e-06j)  (6.476786412747776803e-16+7.575067700488007917e-07j)  (-6.263433698675723638e-18-7.325535314610303046e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.633443204555528271e-04+0.000000000000000000e+00j)  (7.961067630456536778e-06+0.000000000000000000e+00j)  (6.119419780783667877e-07+0.000000000000000000e+00j)  (3.336985119263128245e-08+0.000000000000000000e+00j)  (2.914485352373253245e-09+0.000000000000000000e+00j)
 (-1.759291886009384021e+00+0.000000000000000000e+00j)  (4.229471995071190649e-10+4.872778407843134096e-01j)  (1.562350103145025183e-11+1.859925226874847501e-02j)  (-5.590735375107222299e-13-6.655582321271672191e-04j)  (-7.782972489577011873e-15-9.265366917091870467e-06j)  (6.812440502036192608e-16+8.109980935582231014e-07j)  (-1.057404488472351298e-17-1.258804441720530799e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.655588446396174737e-04+0.000000000000000000e+00j)  (8.498573512615989345e-06+0.000000000000000000e+00j)  (6.188433225024787194e-07+0.000000000000000000e+00j)  (3.561636691136314444e-08+0.000000000000000000e+00j)  (3.251670865192932255e-09+0.000000000000000000e+00j)
 (-1.727875959473502254e+00+0.000000000000000000e+00j)  (4.175076695500136437e-10+5.029767450254822858e-01j)  (1.534674104919538096e-11+1.860146463398710398e-02j)  (-5.845774634421151660e-13-7.085541475446457916e-04j)  (-7.026562712266193695e-15-8.516749903182403879e-06j)  (7.116366957066431262e-16+8.625599752537965659e-07j)  (-7.793927217645932291e-18-9.446855665910401818e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.682083785037384832e-04+0.000000000000000000e+00j)  (1.036664900375712037e-05+0.000000000000000000e+00j)  (4.770528339622235584e-07+0.000000000000000000e+00j)  (2.733116880010189465e-08+0.000000000000000000e+00j)  (2.564081399064531656e-09+0.000000000000000000e+00j)
 (-1.696460032937620710e+00+0.000000000000000000e+00j)  (4.249802610517550150e-10+5.145058886552821287e-01j)  (1.519551320641981777e-11+1.876004340024685704e-02j)  (-6.066081849834004678e-13-7.489050077442783223e-04j)  (-6.303004176409263822e-15-7.781549002907329452e-06j)  (7.822814201300361312e-16+9.657872751682201438e-07j)  (-1.110429348899268753e-17-1.370911448581717178e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.682157875155071392e-04+0.000000000000000000e+00j)  (9.644721478379665098e-06+0.000000000000000000e+00j)  (5.553354711306140991e-07+0.000000000000000000e+00j)  (3.465882148620737262e-08+0.000000000000000000e+00j)  (2.401650703652964922e-09+0.000000000000000000e+00j)
 (-1.665044106401738722e+00+0.000000000000000000e+00j)  (4.317009630089470307e-10+5.314666056121737370e-01j)  (1.486891408676344235e-11+1.870334768787065838e-02j)  (-6.238668962239718734e-13-7.847512817023312567e-04j)  (-5.554361060085960200e-15-6.986733748303073026e-06j)  (7.953554030358180025e-16+1.000463701840717184e-06j)  (-1.034598976004802976e-17-1.301404050925009405e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.651234613318391150e-04+0.000000000000000000e+00j)  (9.669263374524072227e-06+0.000000000000000000e+00j)  (6.749403594574235856e-07+0.000000000000000000e+00j)  (3.788635661169911692e-08+0.000000000000000000e+00j)  (3.390287425570415365e-09+0.000000000000000000e+00j)
 (-1.633628179865856733e+00+0.000000000000000000e+00j)  (4.418922386752004161e-10+5.437704157036173935e-01j)  (1.465198207784034791e-11+1.878438830642892299e-02j)  (-6.420013783338737864e-13-8.230697401746910188e-04j)  (-4.411051035124628555e-15-5.655132114801912027e-06j)  (8.071633156003378215e-16+1.034813517056778775e-06j)  (-1.227558207808867148e-17-1.573775456313688417e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.650897847152160019e-04+0.000000000000000000e+00j)  (1.133331077186896071e-05+0.000000000000000000e+00j)  (6.780927426356850446e-07+0.000000000000000000e+00j)  (4.705445605592754613e-08+0.000000000000000000e+00j)  (2.308864812794160636e-09+0.000000000000000000e+00j)
 (-1.602212253329974967e+00+0.000000000000000000e+00j)  (4.341857188453618344e-10+5.621478853157387823e-01j)  (1.426029342285989147e-11+1.864086360407504750e-02j)  (-6.633716438281085583e-13-8.671504866742162435e-04j)  (-2.824935164416165415e-15-3.692717329107710715e-06j)  (8.512374352737722757e-16+1.112726113992713635e-06j)  (-1.342631431292480777e-17-1.755069688534818004e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.629219309276756116e-04+0.000000000000000000e+00j)  (1.118594301788061315e-05+0.000000000000000000e+00j)  (6.557539507920246829e-07+0.000000000000000000e+00j)  (4.420862878044798792e-08+0.000000000000000000e+00j)  (2.918049566053362703e-09+0.000000000000000000e+00j)
 (-1.570796326794092979e+00+0.000000000000000000e+00j)  (4.498636975089342904e-10+5.752298086251971254e-01j)  (1.395889229502216260e-11+1.861197948250373213e-02j)  (-6.851669415614295919e-13-9.135619738490342000e-04j)  (-2.269883247571589447e-15-3.026530960234618198e-06j)  (8.849091190235461738e-16+1.179886638383934352e-06j)  (-1.656581184645926462e-17-2.208789516520951334e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.640857403118259057e-04+0.000000000000000000e+00j)  (1.135684973968443010e-05+0.000000000000000000e+00j)  (8.432618435144539411e-07+0.000000000000000000e+00j)  (5.124906174281652221e-08+0.000000000000000000e+00j)  (3.500977131810022427e-09+0.000000000000000000e+00j)
 (-1.539380400258211212e+00+0.000000000000000000e+00j)  (4.413381638227950599e-10+5.952194033604877310e-01j)  (1.350409006825917767e-11+1.837320399027021767e-02j)  (-7.082759875018211637e-13-9.636561258343074015e-04j)  (-6.070356697807429053e-16-8.259121339808113956e-07j)  (9.359334260977910430e-16+1.273399072824432179e-06j)  (-2.137285452635772523e-17-2.907917650026279879e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.669391706549891723e-04+0.000000000000000000e+00j)  (7.770029843243944729e-06+0.000000000000000000e+00j)  (7.052542916555076212e-07+0.000000000000000000e+00j)  (5.227500532973096227e-08+0.000000000000000000e+00j)  (3.408889198659812265e-09+0.000000000000000000e+00j)
 (-1.507964473722329224e+00+0.000000000000000000e+00j)  (4.531668955560543000e-10+6.090421697441894544e-01j)  (1.311814476252922638e-11+1.821939211080941118e-02j)  (-7.294599490522194179e-13-1.013124728967201502e-03j)  (1.120949713591179082e-15+1.556852978532070281e-06j)  (9.428466333553415091e-16+1.309491011653412885e-06j)  (-2.697259322452737465e-17-3.746141393142906320e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.691051806927121098e-04+0.000000000000000000e+00j)  (9.972127258212440290e-06+0.000000000000000000e+00j)  (7.481601457150664255e-07+0.000000000000000000e+00j)  (5.463525689805000115e-08+0.000000000000000000e+00j)  (3.414728982646815688e-09+0.000000000000000000e+00j)
 (-1.476548547186447458e+00+0.000000000000000000e+00j)  (4.519159351205545572e-10+6.309069698199641918e-01j)  (1.259291974388713434e-11+1.786221392417224399e-02j)  (-7.440477768393881320e-13-1.055381990368376051e-03j)  (3.335266465551471463e-15+4.730852217210150233e-06j)  (9.226292481333175552e-16+1.308687843872622989e-06j)  (-2.854877875054555988e-17-4.049453307802213674e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.694869159139910774e-04+0.000000000000000000e+00j)  (8.773810042820032469e-06+0.000000000000000000e+00j)  (7.909664404373736661e-07+0.000000000000000000e+00j)  (6.277099563207630919e-08+0.000000000000000000e+00j)  (4.189692605578508777e-09+0.000000000000000000e+00j)
 (-1.445132620650565691e+00+0.000000000000000000e+00j)  (4.532494295248629124e-10+6.453512154683893609e-01j)  (1.212647412261009475e-11+1.757468749470780453e-02j)  (-7.591924727793229115e-13-1.100284421398165912e-03j)  (4.825496905062053952e-15+6.993508207858995443e-06j)  (9.415389797141082268e-16+1.364556028490589177e-06j)  (-3.271975941531238094e-17-4.742017690611072953e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.691188398616990968e-04+0.000000000000000000e+00j)  (1.032525581634186999e-05+0.000000000000000000e+00j)  (8.176041331589366001e-07+0.000000000000000000e+00j)  (6.820822222901454358e-08+0.000000000000000000e+00j)  (3.180211407300179257e-09+0.000000000000000000e+00j)
 (-1.413716694114683703e+00+0.000000000000000000e+00j)  (4.640072563373912051e-10+6.694828842487264842e-01j)  (1.152843188377821338e-11+1.707941524756543747e-02j)  (-7.695809639474604415e-13-1.140137093390331761e-03j)  (6.991345649060800639e-15+1.035770495786877378e-05j)  (8.948523569004837628e-16+1.325727156410769376e-06j)  (-3.619319019834302123e-17-5.362034805069837435e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.693535374031025309e-04+0.000000000000000000e+00j)  (1.234367387557931068e-05+0.000000000000000000e+00j)  (8.469813880618977106e-07+0.000000000000000000e+00j)  (6.051289003107323688e-08+0.000000000000000000e+00j)  (3.328059687214254476e-09+0.000000000000000000e+00j)
 (-1.382300767578801715e+00+0.000000000000000000e+00j)  (4.737487101832277281e-10+6.842489597148824210e-01j)  (1.096034157360605953e-11+1.660628763972367070e-02j)  (-7.785140043315615381e-13-1.179546036567497144e-03j)  (8.781717618856232028e-15+1.330539994108548533e-05j)  (8.194724095567755834e-16+1.241603142899927683e-06j)  (-3.831702061707455455e-17-5.805507735051132010e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.712636544607207278e-04+0.000000000000000000e+00j)  (1.078347214489466492e-05+0.000000000000000000e+00j)  (6.743763405345110281e-07+0.000000000000000000e+00j)  (6.839525034014600339e-08+0.000000000000000000e+00j)  (3.618652532091820665e-09+0.000000000000000000e+00j)
 (-1.350884841042920170e+00+0.000000000000000000e+00j)  (4.670613814325777491e-10+7.113256332140442950e-01j)  (1.030211668164233204e-11+1.597285804006699783e-02j)  (-7.874369155780420126e-13-1.220877092204028036e-03j)  (1.096143713451683750e-14+1.699509822332820593e-05j)  (7.622267972725902818e-16+1.181790216225199312e-06j)  (-4.067424464036773342e-17-6.306315192025715101e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.727651842523182538e-04+0.000000000000000000e+00j)  (1.166709779134797193e-05+0.000000000000000000e+00j)  (6.549428875638200738e-07+0.000000000000000000e+00j)  (5.166988150953706066e-08+0.000000000000000000e+00j)  (3.481412834832208677e-09+0.000000000000000000e+00j)
 (-1.319468914507038182e+00+0.000000000000000000e+00j)  (4.772740298678371240e-10+7.256583172236146240e-01j)  (9.621621623146317005e-12+1.527246109500512462e-02j)  (-7.943276216717008254e-13-1.260841290229543698e-03j)  (1.265445991787706185e-14+2.008650515833716840e-05j)  (7.526805299890617913e-16+1.194734574093566463e-06j)  (-4.212731565747320907e-17-6.686895745144303504e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.761040734315502893e-04+0.000000000000000000e+00j)  (1.189736255231186854e-05+0.000000000000000000e+00j)  (7.188816803617895252e-07+0.000000000000000000e+00j)  (5.001610803175126562e-08+0.000000000000000000e+00j)  (3.643560278533352304e-09+0.000000000000000000e+00j)
 (-1.288052987971156194e+00+0.000000000000000000e+00j)  (4.764905518219418601e-10+7.571286745619778547e-01j)  (8.974501121362856576e-12+1.459288929971127614e-02j)  (-8.067211740807114242e-13-1.311760123033686026e-03j)  (1.529621712761062198e-14+2.487224687649426899e-05j)  (6.285573483261592213e-16+1.022058805095211044e-06j)  (-4.468149994722707346e-17-7.265386436174669482e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.824103233849467068e-04+0.000000000000000000e+00j)  (1.078810763865705877e-05+0.000000000000000000e+00j)  (5.386407452083286140e-07+0.000000000000000000e+00j)  (5.131914125753011034e-08+0.000000000000000000e+00j)  (2.030371791099616478e-09+0.000000000000000000e+00j)
 (-1.256637061435274427e+00+0.000000000000000000e+00j)  (4.744801882124172199e-10+7.690280365998269918e-01j)  (8.094750081482650871e-12+1.349127556058557151e-02j)  (-8.027176108103505872e-13-1.337865199289681476e-03j)  (1.725978734630005544e-14+2.876636660863754686e-05j)  (5.405817431240937781e-16+9.009712612274588084e-07j)  (-4.797457374937446623e-17-7.995777393760480799e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.846035940052433296e-04+0.000000000000000000e+00j)  (1.302783270463791837e-05+0.000000000000000000e+00j)  (5.692868244085355885e-07+0.000000000000000000e+00j)  (4.967204890684700446e-08+0.000000000000000000e+00j)  (3.367448485646258182e-09+0.000000000000000000e+00j)
 (-1.225221134899392661e+00+0.000000000000000000e+00j)  (4.879569080610060561e-10+8.054747712626759704e-01j)  (8.454653386354323008e-12+1.445224181114621725e-02j)  (-8.464768047970118339e-13-1.446953170476985347e-03j)  (2.048122322665990036e-14+3.501025753904113728e-05j)  (4.371070628270213548e-16+7.471834353340330188e-07j)  (-5.203885750491436891e-17-8.895434611539090279e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.927271003604248993e-04+0.000000000000000000e+00j)  (1.393859479828554478e-05+0.000000000000000000e+00j)  (5.751520515212359521e-07+0.000000000000000000e+00j)  (5.445485092937737308e-08+0.000000000000000000e+00j)  (2.228569440322833989e-09+0.000000000000000000e+00j)
 (-1.193805208363510673e+00+0.000000000000000000e+00j)  (2.782905840991410640e-10+4.816921050351068989e-01j)  (1.123415350512185686e-11+1.970856248459159146e-02j)  (-7.320195541874512861e-13-1.284213641967620967e-03j)  (1.263032834129339719e-14+2.215793295139954021e-05j)  (5.892039993835701445e-16+1.033666106694263806e-06j)  (-4.804140286659710442e-17-8.428111630861061380e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.219332492427806160e-04+0.000000000000000000e+00j)  (1.286262206428187889e-05+0.000000000000000000e+00j)  (6.699542886268569275e-07+0.000000000000000000e+00j)  (5.088498277658097815e-08+0.000000000000000000e+00j)  (3.100471494251554457e-09+0.000000000000000000e+00j)
 (-1.162389281827628684e+00+0.000000000000000000e+00j)  (2.352265105517569593e-10+4.090380755222918774e-01j)  (1.224276528340672264e-11+2.205818841257789834e-02j)  (-7.387007592812218381e-13-1.330941191339881421e-03j)  (1.195625096551216873e-14+2.154196673769403646e-05j)  (6.502278804009487157e-16+1.171536699870873918e-06j)  (-5.080245365381705843e-17-9.153243278800076680e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.070235267335286017e-04+0.000000000000000000e+00j)  (1.097282006114279962e-05+0.000000000000000000e+00j)  (7.069108273518260971e-07+0.000000000000000000e+00j)  (5.002264843633961041e-08+0.000000000000000000e+00j)  (3.233480740355989453e-09+0.000000000000000000e+00j)
 (-1.130973355291746918e+00+0.000000000000000000e+00j)  (2.543098036843216558e-10+4.473794309329939267e-01j)  (1.177292215029780795e-11+2.180169128958230756e-02j)  (-7.708900873546389713e-13-1.427573170388802366e-03j)  (1.545939085820633578e-14+2.862848007511512643e-05j)  (5.630917945544410240e-16+1.042761811739685557e-06j)  (-5.680402854454346534e-17-1.051925663334110095e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.113234707059745552e-04+0.000000000000000000e+00j)  (1.188358675324727151e-05+0.000000000000000000e+00j)  (6.388871642725315353e-07+0.000000000000000000e+00j)  (4.272140883313649847e-08+0.000000000000000000e+00j)  (3.237845800865439212e-09+0.000000000000000000e+00j)
 (-1.099557428755865152e+00+0.000000000000000000e+00j)  (2.424898121926657990e-10+4.469880374882683749e-01j)  (1.122679335462822576e-11+2.138404662458194203e-02j)  (-7.742499748300299780e-13-1.474739679355706540e-03j)  (1.730754099922344397e-14+3.296624911631799000e-05j)  (4.834663497478396368e-16+9.208744211618648295e-07j)  (-5.379254648750291232e-17-1.024604539532435941e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.163408241728255683e-04+0.000000000000000000e+00j)  (1.189783957008969571e-05+0.000000000000000000e+00j)  (5.996654034414156788e-07+0.000000000000000000e+00j)  (4.184896381612393862e-08+0.000000000000000000e+00j)  (3.266146157469413583e-09+0.000000000000000000e+00j)
 (-1.068141502219983163e+00+0.000000000000000000e+00j)  (2.503989389966709833e-10+4.712906381342041873e-01j)  (1.072791985792993265e-11+2.103508850072169714e-02j)  (-8.000185896635939368e-13-1.568660307039143175e-03j)  (2.023593048231721714e-14+3.967820406231866012e-05j)  (3.426662747550164700e-16+6.718930916529840576e-07j)  (-5.527822570106296138e-17-1.083884299393647517e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.197837954373424599e-04+0.000000000000000000e+00j)  (1.191724603842473572e-05+0.000000000000000000e+00j)  (5.200508849236857549e-07+0.000000000000000000e+00j)  (4.976218253474458950e-08+0.000000000000000000e+00j)  (3.884931989096248641e-09+0.000000000000000000e+00j)
 (-1.036725575684101397e+00+0.000000000000000000e+00j)  (2.472853851483332310e-10+4.786763336806537650e-01j)  (1.005031557888729551e-11+2.030331295639597675e-02j)  (-7.956672077717944088e-13-1.607380375137930101e-03j)  (2.282833367625267015e-14+4.611703963504028471e-05j)  (2.165938483892824376e-16+4.375556673903735704e-07j)  (-5.621957754284740564e-17-1.135729182428276842e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.211127543293523878e-04+0.000000000000000000e+00j)  (1.235126337000912309e-05+0.000000000000000000e+00j)  (6.958969086169981596e-07+0.000000000000000000e+00j)  (4.399802828694783314e-08+0.000000000000000000e+00j)  (4.148767033250768666e-09+0.000000000000000000e+00j)
 (-1.005309649148219631e+00+0.000000000000000000e+00j)  (2.457342431752204681e-10+5.000462640435140438e-01j)  (9.468080455464771179e-12+1.972508794495245188e-02j)  (-8.101230226153973433e-13-1.687749483358369279e-03j)  (2.543910385320704660e-14+5.299791903626339295e-05j)  (8.552368350014505645e-17+1.781736204597820991e-07j)  (-5.517980159962559629e-17-1.149574559261063029e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.226898813496218822e-04+0.000000000000000000e+00j)  (1.262511359815683665e-05+0.000000000000000000e+00j)  (7.368937916225142818e-07+0.000000000000000000e+00j)  (5.868476784773225988e-08+0.000000000000000000e+00j)  (3.842459017849708597e-09+0.000000000000000000e+00j)
 (-9.738937226123376423e-01+0.000000000000000000e+00j)  (2.503284539834456368e-10+5.109612097416716958e-01j)  (8.718415768312255155e-12+1.874890114789812962e-02j)  (-8.027382546973410690e-13-1.726283830980839592e-03j)  (2.723668437695889690e-14+5.857232714974199667e-05j)  (-5.552709869831882973e-17-1.194106610262501573e-07j)  (-5.166159432157828446e-17-1.110979503985365296e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.200106347376270807e-04+0.000000000000000000e+00j)  (1.291522128117584662e-05+0.000000000000000000e+00j)  (7.614566853851238939e-07+0.000000000000000000e+00j)  (6.846112214709785845e-08+0.000000000000000000e+00j)  (4.836132853360780655e-09+0.000000000000000000e+00j)
 (-9.424777960764558760e-01+0.000000000000000000e+00j)  (2.420850665112508904e-10+5.315258821700956648e-01j)  (8.061124596341669862e-12+1.791350278882536395e-02j)  (-7.992976996157018254e-13-1.776206436935589715e-03j)  (2.970319114157619967e-14+6.600669392230525546e-05j)  (-2.344873317705833899e-16-5.210798180980954477e-07j)  (-4.710129206715012820e-17-1.046689075669422755e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.200952035879635394e-04+0.000000000000000000e+00j)  (1.268385342608227744e-05+0.000000000000000000e+00j)  (7.488296643744680395e-07+0.000000000000000000e+00j)  (6.576596866632994043e-08+0.000000000000000000e+00j)  (5.130397545039122860e-09+0.000000000000000000e+00j)
 (-9.110618695405739986e-01+0.000000000000000000e+00j)  (2.480559431364097456e-10+5.447511237750529700e-01j)  (7.230293541142453380e-12+1.662151778462854154e-02j)  (-7.823943523660632521e-13-1.798624326096800573e-03j)  (3.214495899209740543e-14+7.389713902220458347e-05j)  (-3.795271015026039169e-16-8.724841615469628909e-07j)  (-3.887718785134569627e-17-8.937366955144017422e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.200145168364022549e-04+0.000000000000000000e+00j)  (1.255666529835851146e-05+0.000000000000000000e+00j)  (8.128226438651855521e-07+0.000000000000000000e+00j)  (5.291113176872366124e-08+0.000000000000000000e+00j)  (4.427826360992605898e-09+0.000000000000000000e+00j)
 (-8.796459430046920103e-01+0.000000000000000000e+00j)  (2.523339235043636775e-10+5.652542897070155226e-01j)  (6.508196788937859866e-12+1.549557843461676909e-02j)  (-7.734167272381131230e-13-1.841453182554031410e-03j)  (3.438508711580914816e-14+8.186857845611189110e-05j)  (-5.952024710286803763e-16-1.417137020104343645e-06j)  (-3.160715023854232311e-17-7.525449757927652487e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.221557323955235535e-04+0.000000000000000000e+00j)  (1.135931151561513161e-05+0.000000000000000000e+00j)  (7.953590117005012324e-07+0.000000000000000000e+00j)  (4.826383591099213869e-08+0.000000000000000000e+00j)  (3.532363089444709419e-09+0.000000000000000000e+00j)
 (-8.482300164688103550e-01+0.000000000000000000e+00j)  (2.489298554070838720e-10+5.802466100758252310e-01j)  (5.628872437669668778e-12+1.389856191377232715e-02j)  (-7.507857920094145564e-13-1.853806954089221417e-03j)  (3.591559389958336903e-14+8.868119020364700856e-05j)  (-8.006858591278668945e-16-1.977017961067932591e-06j)  (-2.176564440031696432e-17-5.374276443184737132e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.245233430890470814e-04+0.000000000000000000e+00j)  (1.517921868841984406e-05+0.000000000000000000e+00j)  (7.750437804550881288e-07+0.000000000000000000e+00j)  (7.122523323333787255e-08+0.000000000000000000e+00j)  (3.675557998518584308e-09+0.000000000000000000e+00j)
 (-8.168140899329283666e-01+0.000000000000000000e+00j)  (2.439276745001828228e-10+6.009952406396085189e-01j)  (4.861352590756497748e-12+1.246487106576200758e-02j)  (-7.336064890488570574e-13-1.881021838941300843e-03j)  (3.827940680657458916e-14+9.815125799471398761e-05j)  (-9.870328599900146626e-16-2.530825997316974707e-06j)  (-1.227950469133802011e-17-3.148556746600318216e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.295281937669469157e-04+0.000000000000000000e+00j)  (1.378512076972112214e-05+0.000000000000000000e+00j)  (7.188655418275924317e-07+0.000000000000000000e+00j)  (7.623574918498553499e-08+0.000000000000000000e+00j)  (3.344439098797597652e-09+0.000000000000000000e+00j)
 (-7.853981633970464893e-01+0.000000000000000000e+00j)  (2.494474814153293390e-10+6.174225196841478525e-01j)  (3.955798033838378233e-12+1.054886481317792758e-02j)  (-6.965915078664181763e-13-1.857589674859255269e-03j)  (3.899392103233192549e-14+1.039844778782875049e-04j)  (-1.195663339964708313e-15-3.188456655387575218e-06j)  (-1.083654531664070663e-18-2.889763522753072272e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.314085679549708272e-04+0.000000000000000000e+00j)  (1.415519920505123362e-05+0.000000000000000000e+00j)  (9.718116648939239691e-07+0.000000000000000000e+00j)  (8.245538275762069413e-08+0.000000000000000000e+00j)  (3.661063758684759634e-09+0.000000000000000000e+00j)
 (-7.539822368611646120e-01+0.000000000000000000e+00j)  (2.342663175806166537e-10+6.385192646332812361e-01j)  (3.147284776798688717e-12+8.742336050601262620e-03j)  (-6.698446271534994403e-13-1.860653640631911108e-03j)  (4.007973010572771013e-14+1.113310352500446318e-04j)  (-1.359088638518576028e-15-3.775193718706337551e-06j)  (1.180255650866122699e-17+3.278442319154650549e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.382897879608515593e-04+0.000000000000000000e+00j)  (1.641768831636253087e-05+0.000000000000000000e+00j)  (8.613603703642327937e-07+0.000000000000000000e+00j)  (6.788666796581990883e-08+0.000000000000000000e+00j)  (3.077471506452606194e-09+0.000000000000000000e+00j)
 (-7.225663103252828456e-01+0.000000000000000000e+00j)  (2.458561257411093909e-10+6.561118802960709262e-01j)  (2.227669304820107787e-12+6.457044699071015810e-03j)  (-6.228693942263849510e-13-1.805427511649655876e-03j)  (4.010088465432371278e-14+1.162350258209755806e-04j)  (-1.534899487539694935e-15-4.449006112700035704e-06j)  (2.508670743530313146e-17+7.271545674926516135e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.386597602390306520e-04+0.000000000000000000e+00j)  (1.364617535001506580e-05+0.000000000000000000e+00j)  (7.555189230351060637e-07+0.000000000000000000e+00j)  (7.194802601500066742e-08+0.000000000000000000e+00j)  (3.553736194058475606e-09+0.000000000000000000e+00j)
 (-6.911503837894008573e-01+0.000000000000000000e+00j)  (2.266723892732549345e-10+6.775292829101242642e-01j)  (1.406601128924571268e-12+4.262353415525510676e-03j)  (-5.816192458724548449e-13-1.762451742185562088e-03j)  (4.014651347877679958e-14+1.216539722218904597e-04j)  (-1.692862173216202540e-15-5.129795601661200722e-06j)  (3.860269215913417362e-17+1.169758080768969263e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.486513817021536325e-04+0.000000000000000000e+00j)  (1.560987020078382961e-05+0.000000000000000000e+00j)  (8.315194985572996128e-07+0.000000000000000000e+00j)  (7.087566115531061784e-08+0.000000000000000000e+00j)  (3.488982768068479726e-09+0.000000000000000000e+00j)
 (-6.597344572535190910e-01+0.000000000000000000e+00j)  (2.338776704854245159e-10+6.960159412474289375e-01j)  (4.964318867466246737e-13+1.575978998698442969e-03j)  (-5.247459179606419255e-13-1.665865090842902308e-03j)  (3.930956414773965137e-14+1.247926418327041252e-04j)  (-1.843131780170175549e-15-5.851229626545645587e-06j)  (5.479555107302126010e-17+1.739546521820497803e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.528378513620302318e-04+0.000000000000000000e+00j)  (1.611639623496387275e-05+0.000000000000000000e+00j)  (7.928590540494387489e-07+0.000000000000000000e+00j)  (6.414659760234903682e-08+0.000000000000000000e+00j)  (3.962740242685408504e-09+0.000000000000000000e+00j)
 (-6.283185307176372136e-01+0.000000000000000000e+00j)  (2.319907227205011274e-10+7.176220157084555185e-01j)  (-3.090149948746113832e-13-1.030051893919517328e-03j)  (-4.768872195051458338e-13-1.589627069837714745e-03j)  (3.832872843659735360e-14+1.277626692380140873e-04j)  (-1.947656494962254997e-15-6.492200534049970601e-06j)  (6.788585825248254622e-17+2.262866202746618329e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.596195232859611165e-04+0.000000000000000000e+00j)  (1.415877271009539303e-05+0.000000000000000000e+00j)  (9.753930579665733566e-07+0.000000000000000000e+00j)  (6.022919184591426244e-08+0.000000000000000000e+00j)  (4.908180503832062724e-09+0.000000000000000000e+00j)
 (-5.969026041817553363e-01+0.000000000000000000e+00j)  (2.324721497660824088e-10+7.366956174079252184e-01j)  (-1.168833230335368490e-12-4.101069678993824429e-03j)  (-4.122052359365207966e-13-1.446299038101027607e-03j)  (3.626781038887609830e-14+1.272523837223335920e-04j)  (-1.997665153904845765e-15-7.009181140180117679e-06j)  (8.112451796774679065e-17+2.846405166404592457e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.596025058691284953e-04+0.000000000000000000e+00j)  (1.525359146386780982e-05+0.000000000000000000e+00j)  (8.921272564694940382e-07+0.000000000000000000e+00j)  (6.334786443838290988e-08+0.000000000000000000e+00j)  (6.261664628803634011e-09+0.000000000000000000e+00j)
 (-5.654866776458734590e-01+0.000000000000000000e+00j)  (2.133428149582710515e-10+7.582622991160813397e-01j)  (-1.905104510341396875e-12-7.055937346130066422e-03j)  (-3.501172721870767738e-13-1.296729688390452001e-03j)  (3.437194716649028610e-14+1.273034114778111314e-04j)  (-2.020779089058375232e-15-7.484361379532031192e-06j)  (9.034334279434174760e-17+3.346047265257058465e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.685417777802815300e-04+0.000000000000000000e+00j)  (1.385935895438351767e-05+0.000000000000000000e+00j)  (9.049534189810694770e-07+0.000000000000000000e+00j)  (6.548432108500125745e-08+0.000000000000000000e+00j)  (4.642109596914497704e-09+0.000000000000000000e+00j)
 (-5.340707511099915816e-01+0.000000000000000000e+00j)  (2.251052073421518779e-10+7.775600982798882566e-01j)  (-2.667668540274904234e-12-1.046142097695026627e-02j)  (-2.790777996647870768e-13-1.094420209573514604e-03j)  (3.130946706065534704e-14+1.227819418455483862e-04j)  (-2.017690580285198213e-15-7.912493946981036003e-06j)  (9.645924002985772687e-17+3.782706609993104894e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.748136713105752523e-04+0.000000000000000000e+00j)  (1.560329733812852756e-05+0.000000000000000000e+00j)  (6.250838572601557389e-07+0.000000000000000000e+00j)  (5.016972279773970869e-08+0.000000000000000000e+00j)  (3.784879809609517858e-09+0.000000000000000000e+00j)
 (-5.026548245741098153e-01+0.000000000000000000e+00j)  (1.956451412823360242e-10+7.987668394839180230e-01j)  (-3.311482823861061110e-12-1.379778939844532488e-02j)  (-2.129280953516703579e-13-8.871968150833184743e-04j)  (2.786494833797026367e-14+1.161034827411833544e-04j)  (-1.964584752815597608e-15-8.185736771461608302e-06j)  (1.024898657104921492e-16+4.270393846157522222e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.832845104478255575e-04+0.000000000000000000e+00j)  (1.306086477547795569e-05+0.000000000000000000e+00j)  (8.315933359113571304e-07+0.000000000000000000e+00j)  (7.627125739499964142e-08+0.000000000000000000e+00j)  (4.028755598186325336e-09+0.000000000000000000e+00j)
 (-4.712388980382279380e-01+0.000000000000000000e+00j)  (2.099034163442672213e-10+8.178605430750859329e-01j)  (-3.938640273572647371e-12-1.750496270475098912e-02j)  (-1.381023726643712724e-13-6.137846277340078174e-04j)  (2.363438133624112772e-14+1.050410629618700513e-04j)  (-1.820159826846478053e-15-8.089550637291192134e-06j)  (1.038338475086416266e-16+4.614809928928646549e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.963681837956921677e-04+0.000000000000000000e+00j)  (1.115287092352677578e-05+0.000000000000000000e+00j)  (8.613249269512907533e-07+0.000000000000000000e+00j)  (7.181335753520984510e-08+0.000000000000000000e+00j)  (4.519823757507115045e-09+0.000000000000000000e+00j)
 (-4.398229715023460051e-01+0.000000000000000000e+00j)  (1.812198911440611460e-10+8.382995541839417530e-01j)  (-4.425690667552730460e-12-2.107454274998368099e-02j)  (-7.557970108465895102e-14-3.599003620611340238e-04j)  (1.965726193818520251e-14+9.360523546740174390e-05j)  (-1.648585500171811001e-15-7.850342250709136605e-06j)  (1.034581735072833184e-16+4.926538974308789989e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.033830445812771879e-04+0.000000000000000000e+00j)  (1.288056208546921853e-05+0.000000000000000000e+00j)  (9.413546277303053994e-07+0.000000000000000000e+00j)  (7.870558705837080148e-08+0.000000000000000000e+00j)  (4.222221025570495964e-09+0.000000000000000000e+00j)
 (-4.084070449664641833e-01+0.000000000000000000e+00j)  (1.844991044436163768e-10+8.566950947722715703e-01j)  (-4.860176407582204004e-12-2.492371070690356169e-02j)  (-1.169728079139528243e-14-5.998543526173883117e-05j)  (1.523253684983763131e-14+7.811472583556353273e-05j)  (-1.430031931819516094e-15-7.333417446248013713e-06j)  (9.831571049455541159e-17+5.041776496223912340e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.183691677197163120e-04+0.000000000000000000e+00j)  (1.260523750419689421e-05+0.000000000000000000e+00j)  (9.252926179447478984e-07+0.000000000000000000e+00j)  (5.382009874168581152e-08+0.000000000000000000e+00j)  (5.054057704959862127e-09+0.000000000000000000e+00j)
 (-3.769911184305823060e-01+0.000000000000000000e+00j)  (1.759772717086979799e-10+8.758826206173285778e-01j)  (-5.152471145190374094e-12-2.862444162933822436e-02j)  (4.389777983972327073e-14+2.438731417412488389e-04j)  (1.066184071253334829e-14+5.923162463967920335e-05j)  (-1.182275737319941249e-15-6.568107234270241244e-06j)  (8.878817864510609400e-17+4.932608043442766631e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.310837470701777841e-04+0.000000000000000000e+00j)  (1.180540652435540405e-05+0.000000000000000000e+00j)  (1.068602908578932184e-06+0.000000000000000000e+00j)  (5.222377617790164141e-08+0.000000000000000000e+00j)  (6.279725713463960990e-09+0.000000000000000000e+00j)
 (-3.455751918947004286e-01+0.000000000000000000e+00j)  (1.788238481988460582e-10+8.930307455504870040e-01j)  (-5.368881585952900177e-12-3.253810646069149604e-02j)  (1.006235063841860568e-13+6.098287729495835462e-04j)  (5.891707611365676866e-15+3.570669217381214973e-05j)  (-8.845450649452402809e-16-5.360785403658723205e-06j)  (7.487737549995462583e-17+4.537943421441646007e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.452762924276336498e-04+0.000000000000000000e+00j)  (1.258137533335976849e-05+0.000000000000000000e+00j)  (1.093990795674407411e-06+0.000000000000000000e+00j)  (7.049241888260805418e-08+0.000000000000000000e+00j)  (6.623787521941837146e-09+0.000000000000000000e+00j)
 (-3.141592653588186068e-01+0.000000000000000000e+00j)  (1.451808096214046023e-10+9.104274442082340713e-01j)  (-5.438396719348586195e-12-3.625604634902560020e-02j)  (1.440922578951361568e-13+9.606168115278895586e-04j)  (1.765643247184866475e-15+1.177097542544049328e-05j)  (-6.155454252662196003e-16-4.103643731077396265e-06j)  (5.927840084594203328e-17+3.951900851217773157e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.534049741872239337e-04+0.000000000000000000e+00j)  (1.311808702570378747e-05+0.000000000000000000e+00j)  (9.707840468322550025e-07+0.000000000000000000e+00j)  (6.169926476554070835e-08+0.000000000000000000e+00j)  (6.347427190312022829e-09+0.000000000000000000e+00j)
 (-2.827433388229367295e-01+0.000000000000000000e+00j)  (1.589149798623783194e-10+9.257461680016273453e-01j)  (-5.405446653197548083e-12-4.004031506375100441e-02j)  (1.806237620151144826e-13+1.337952766234904193e-03j)  (-2.344971094176550424e-15-1.737014321256209062e-05j)  (-3.132722092871884975e-16-2.320533192146765583e-06j)  (4.071819856888870633e-17+3.016160598333172815e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.612841074207345534e-04+0.000000000000000000e+00j)  (1.352868448658975305e-05+0.000000000000000000e+00j)  (7.592852574938159384e-07+0.000000000000000000e+00j)  (7.070155599816912256e-08+0.000000000000000000e+00j)  (5.875827361359657650e-09+0.000000000000000000e+00j)
 (-2.513274122870549077e-01+0.000000000000000000e+00j)  (1.188527614406865648e-10+9.407880800298686896e-01j)  (-5.222879539203443763e-12-4.352382019363408572e-02j)  (2.046951332041890977e-13+1.705785877258241771e-03j)  (-5.367860129804007899e-15-4.473198636855041149e-05j)  (-7.473622356492159308e-17-6.227993173064509640e-07j)  (2.398430400969957861e-17+1.998683964611373433e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.720929154783218221e-04+0.000000000000000000e+00j)  (1.557647013493563867e-05+0.000000000000000000e+00j)  (7.869686890030834854e-07+0.000000000000000000e+00j)  (6.888605385259625229e-08+0.000000000000000000e+00j)  (4.714683172806237479e-09+0.000000000000000000e+00j)
 (-2.199114857511730026e-01+0.000000000000000000e+00j)  (1.292840836421066050e-10+9.536967630588356615e-01j)  (-4.935818136214611008e-12-4.700740370742570451e-02j)  (2.192478651341003956e-13+2.088057659511442354e-03j)  (-7.832619795496189464e-15-7.459576345010182955e-05j)  (1.568504251499033893e-16+1.493801211136118242e-06j)  (7.354149348990618468e-18+7.003893883703615468e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.832550531833134366e-04+0.000000000000000000e+00j)  (1.388982594862837825e-05+0.000000000000000000e+00j)  (9.889155291076442007e-07+0.000000000000000000e+00j)  (6.106123324356688308e-08+0.000000000000000000e+00j)  (5.171232526153316129e-09+0.000000000000000000e+00j)
 (-1.884955592152911530e-01+0.000000000000000000e+00j)  (9.624991694498832850e-11+9.658361375059899556e-01j)  (-4.511493501676221932e-12-5.012700945033250755e-02j)  (2.186517052669633511e-13+2.429429630233911376e-03j)  (-9.343230334513500907e-15-1.038122267323469017e-04j)  (3.232279652502273694e-16+3.591371899052931788e-06j)  (-6.638625127388312332e-18-7.376148237771958195e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.929273601381288551e-04+0.000000000000000000e+00j)  (1.487034611880727191e-05+0.000000000000000000e+00j)  (1.141440986192482109e-06+0.000000000000000000e+00j)  (6.404302149349195309e-08+0.000000000000000000e+00j)  (4.473050697770449008e-09+0.000000000000000000e+00j)
 (-1.570796326794093034e-01+0.000000000000000000e+00j)  (9.251198971379354097e-11+9.757987384332491576e-01j)  (-3.981462087748559569e-12-5.308626071609146707e-02j)  (2.083926958697171884e-13+2.778574468166236915e-03j)  (-1.004388163524426913e-14-1.339186752620394956e-04j)  (4.355979964451969099e-16+5.807984189718362978e-06j)  (-1.676540976571118301e-17-2.235392150762067997e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.994210498614031653e-04+0.000000000000000000e+00j)  (1.838391799150279369e-05+0.000000000000000000e+00j)  (1.103094752491434427e-06+0.000000000000000000e+00j)  (9.042196506253422505e-08+0.000000000000000000e+00j)  (4.744978227396391596e-09+0.000000000000000000e+00j)
 (-1.256637061435274538e-01+0.000000000000000000e+00j)  (7.401213044939524560e-11+9.845512592102609872e-01j)  (-3.337856993348287246e-12-5.563072616886535066e-02j)  (1.836724234864815721e-13+3.061194668680765427e-03j)  (-9.656527967713804105e-15-1.609414835899827042e-04j)  (4.794526704787950276e-16+7.990845597499139495e-06j)  (-2.199627408749051476e-17-3.666030853762548223e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.064257636022090598e-04+0.000000000000000000e+00j)  (1.570994369983768038e-05+0.000000000000000000e+00j)  (1.198807925461408614e-06+0.000000000000000000e+00j)  (8.241562649031592195e-08+0.000000000000000000e+00j)  (5.239005445144161825e-09+0.000000000000000000e+00j)
 (-9.424777960764557649e-02+0.000000000000000000e+00j)  (5.425405467902400317e-11+9.911236970894005127e-01j)  (-2.606407343150660269e-12-5.791935762431852514e-02j)  (1.501156024360950233e-13+3.335855941567542234e-03j)  (-8.367496737909517991e-15-1.859417887973219079e-04j)  (4.435158977917421663e-16+9.855771973149331504e-06j)  (-2.290020552882750168e-17-5.088863767361600755e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.105387652416618269e-04+0.000000000000000000e+00j)  (1.680734855084567021e-05+0.000000000000000000e+00j)  (1.203620401318378720e-06+0.000000000000000000e+00j)  (7.759729176476272826e-08+0.000000000000000000e+00j)  (4.306350913595878038e-09+0.000000000000000000e+00j)
 (-6.283185307176372691e-02+0.000000000000000000e+00j)  (4.615412760501256748e-11+9.961160248186372579e-01j)  (-1.793244291758996456e-12-5.977456872721800124e-02j)  (1.068687636311581993e-13+3.562277702634465779e-03j)  (-6.227894423166550296e-15-2.075956362028119021e-04j)  (3.454179940983591677e-16+1.151388674039983064e-05j)  (-1.899226289309799341e-17-6.330728917931666765e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.127282560639689296e-04+0.000000000000000000e+00j)  (2.075970743949763020e-05+0.000000000000000000e+00j)  (1.407888935867637332e-06+0.000000000000000000e+00j)  (8.794546764822977265e-08+0.000000000000000000e+00j)  (5.511201541464265596e-09+0.000000000000000000e+00j)
 (-3.141592653588186346e-02+0.000000000000000000e+00j)  (4.621643797780286209e-11+9.989904355981799045e-01j)  (-9.183425301131399598e-13-6.122258593201906213e-02j)  (5.633092155621946575e-14+3.755379710447320860e-03j)  (-3.366442076898753442e-15-2.244285729612745218e-04j)  (1.913546069135511415e-16+1.275692238626054934e-05j)  (-1.089054176628990526e-17-7.260331835040742856e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.163830356255486228e-04+0.000000000000000000e+00j)  (1.915017936312925960e-05+0.000000000000000000e+00j)  (1.533131857843472263e-06+0.000000000000000000e+00j)  (9.288402141304155783e-08+0.000000000000000000e+00j)  (4.850169714644489027e-09+0.000000000000000000e+00j)
 (-0.000000000000000000e+00+0.000000000000000000e+00j)  (1.459967202749442825e-11+1.000000363175489015e+00j)  (-2.331034670854964867e-21-6.223041690227467532e-02j)  (3.210254870109126761e-22+3.881805175179309318e-03j)  (-3.546950466644318816e-24-2.339357357764631693e-04j)  (1.191140082082047364e-25+1.374999971547129632e-05j)  (-6.203854594177330019e-28-7.880185512083195704e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.230222108529848236e-04+0.000000000000000000e+00j)  (1.701305426706111853e-05+0.000000000000000000e+00j)  (1.058382206076418823e-06+0.000000000000000000e+00j)  (6.160033957969438828e-08+0.000000000000000000e+00j)  (5.102531362321958449e-09+0.000000000000000000e+00j)
 (3.141592653588186346e-02+0.000000000000000000e+00j)  (7.940858826613675370e-12+9.990383153364694735e-01j)  (9.419730095358612790e-13-6.279787867589467498e-02j)  (-5.931668545127021940e-14+3.954446625532860235e-03j)  (3.573581051794521089e-15-2.382373190494247676e-04j)  (-2.144162582036090274e-16+1.429437332219597917e-05j)  (1.221429129049624527e-17-8.142797519715233976e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.289252228937149724e-04+0.000000000000000000e+00j)  (1.768199606516200425e-05+0.000000000000000000e+00j)  (1.137218841027924075e-06+0.000000000000000000e+00j)  (7.808955120484715497e-08+0.000000000000000000e+00j)  (7.159841779104458316e-09+0.000000000000000000e+00j)
 (6.283185307176372691e-02+0.000000000000000000e+00j)  (-1.072230683825088973e-11+9.960200631666515925e-01j)  (1.888035490329418057e-12-6.293425426856642801e-02j)  (-1.196410349661538078e-13+3.988010737925489109e-03j)  (7.190767963555540723e-15-2.396912291615057634e-04j)  (-4.265558213504631483e-16+1.421847682881564415e-05j)  (2.408255307842685778e-17-8.027484915775394529e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.290406285081543284e-04+0.000000000000000000e+00j)  (1.483524994129458585e-05+0.000000000000000000e+00j)  (1.100305549446065534e-06+0.000000000000000000e+00j)  (9.605340669612059126e-08+0.000000000000000000e+00j)  (7.646985454386922678e-09+0.000000000000000000e+00j)
 (9.424777960764557649e-02+0.000000000000000000e+00j)  (-3.244350538819228830e-11+9.912681475830423805e-01j)  (2.818518182416001900e-12-6.263284072428793037e-02j)  (-1.779349322629000774e-13+3.954055468880311904e-03j)  (1.064050629351314599e-14-2.364525473993493243e-04j)  (-6.192990949921640381e-16+1.376201274007684935e-05j)  (3.425390907986021608e-17-7.611872632295086326e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.257908014414862105e-04+0.000000000000000000e+00j)  (1.761515336368947110e-05+0.000000000000000000e+00j)  (1.510986778932197152e-06+0.000000000000000000e+00j)  (7.288333101070529325e-08+0.000000000000000000e+00j)  (7.667243316714901403e-09+0.000000000000000000e+00j)
 (1.256637061435274538e-01+0.000000000000000000e+00j)  (-3.652645059245424042e-11+9.843577017655821271e-01j)  (3.717832872075430006e-12-6.196366155683587923e-02j)  (-2.325376194824039860e-13+3.875614496127341782e-03j)  (1.368726140969896004e-14-2.281198549034735225e-04j)  (-7.701410965577605994e-16+1.283563404957076270e-05j)  (4.129609451319710421e-17-6.882659245684786378e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.220746131263282929e-04+0.000000000000000000e+00j)  (1.802929021542002086e-05+0.000000000000000000e+00j)  (1.268719339247492630e-06+0.000000000000000000e+00j)  (8.554123618234682487e-08+0.000000000000000000e+00j)  (8.048016037374080225e-09+0.000000000000000000e+00j)
 (1.570796326794093034e-01+0.000000000000000000e+00j)  (-6.752525749382891351e-11+9.760422401054843489e-01j)  (4.560500376691006396e-12-6.080682955689314939e-02j)  (-2.792189218124258661e-13+3.722926682566531607e-03j)  (1.610523944819582844e-14-2.147369362978405951e-04j)  (-8.775322671064923851e-16+1.170044966147552967e-05j)  (4.359205717197073932e-17-5.812285078091224073e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.182732300923259909e-04+0.000000000000000000e+00j)  (1.848456196265335706e-05+0.000000000000000000e+00j)  (1.422861966647905092e-06+0.000000000000000000e+00j)  (9.987130542309069666e-08+0.000000000000000000e+00j)  (6.856436365444879439e-09+0.000000000000000000e+00j)
 (1.884955592152911530e-01+0.000000000000000000e+00j)  (-6.910249207971261992e-11+9.655416219519086241e-01j)  (5.345402112175883565e-12-5.939252692270224898e-02j)  (-3.210591758919722962e-13+3.567275945224932139e-03j)  (1.790779142338207348e-14-1.989727136746437470e-04j)  (-9.219021288711280765e-16+1.024321669930059181e-05j)  (4.159041207659890284e-17-4.621091993334015974e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.126666737975938555e-04+0.000000000000000000e+00j)  (1.692238869603222414e-05+0.000000000000000000e+00j)  (1.245268424757578837e-06+0.000000000000000000e+00j)  (7.178321764000742231e-08+0.000000000000000000e+00j)  (5.827181615604360893e-09+0.000000000000000000e+00j)
 (2.199114857511730026e-01+0.000000000000000000e+00j)  (-7.440293518822579250e-11+9.540436096898522456e-01j)  (6.042431626496799334e-12-5.754650285132566212e-02j)  (-3.515728662784999708e-13+3.348285276779779107e-03j)  (1.874966476869984776e-14-1.785667244326968385e-04j)  (-8.911346947601940645e-16+8.486927935167176579e-06j)  (3.508590873680205259e-17-3.341487381375883650e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.072161914910729653e-04+0.000000000000000000e+00j)  (1.736220303811029193e-05+0.000000000000000000e+00j)  (9.457698601990867823e-07+0.000000000000000000e+00j)  (6.402844325513340597e-08+0.000000000000000000e+00j)  (6.402361387167323709e-09+0.000000000000000000e+00j)
 (2.513274122870549077e-01+0.000000000000000000e+00j)  (-9.191578533994555766e-11+9.403873164890004244e-01j)  (6.667288435620788087e-12-5.556051264927078237e-02j)  (-3.755267885143830152e-13+3.129377759951752595e-03j)  (1.881596630242468017e-14-1.567991262816445931e-04j)  (-8.089153105041071592e-16+6.740935309313540455e-06j)  (2.448540556899488750e-17-2.040442509956184387e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.045030827095420909e-04+0.000000000000000000e+00j)  (1.433114026336504064e-05+0.000000000000000000e+00j)  (9.444381450534267085e-07+0.000000000000000000e+00j)  (6.440026184997756608e-08+0.000000000000000000e+00j)  (5.387863569148891559e-09+0.000000000000000000e+00j)
 (2.827433388229367295e-01+0.000000000000000000e+00j)  (-1.101617659669384269e-10+9.262027276887292437e-01j)  (7.176859873739608285e-12-5.316188999497307999e-02j)  (-3.874370142886905352e-13+2.869901663635047312e-03j)  (1.784328434219088911e-14-1.321724216076833704e-04j)  (-6.372035236790290804e-16+4.720021836079918120e-06j)  (9.433617163510963668e-18-6.987858225941661740e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.975782714206420408e-04+0.000000000000000000e+00j)  (1.442114391391096470e-05+0.000000000000000000e+00j)  (7.081293351720547836e-07+0.000000000000000000e+00j)  (6.552568538049458109e-08+0.000000000000000000e+00j)  (5.580341503723970269e-09+0.000000000000000000e+00j)
 (3.141592653588186068e-01+0.000000000000000000e+00j)  (-1.115868606825672071e-10+9.099128847778574780e-01j)  (7.611712741565344366e-12-5.074485156936976715e-02j)  (-3.912107399863138052e-13+2.608075105340440427e-03j)  (1.657190783995855908e-14-1.104796027089026671e-04j)  (-4.586638008540140597e-16+3.057764524250597058e-06j)  (-5.891694282067426261e-18+3.927803291237549047e-08j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.859908708839502592e-04+0.000000000000000000e+00j)  (1.018783113496824650e-05+0.000000000000000000e+00j)  (7.303237897060228440e-07+0.000000000000000000e+00j)  (6.959152935968370425e-08+0.000000000000000000e+00j)  (5.082142216634416279e-09+0.000000000000000000e+00j)
 (3.455751918947004286e-01+0.000000000000000000e+00j)  (-1.413837982778241853e-10+8.936058718217981811e-01j)  (7.925697924498239892e-12-4.803369191954254963e-02j)  (-3.829673031647090023e-13+2.320973513502689201e-03j)  (1.419433623435231375e-14-8.602477519891909609e-05j)  (-2.048332921991746151e-16+1.241392320644802321e-06j)  (-2.381197617375435071e-17+1.443124937253022066e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.749660922661533997e-04+0.000000000000000000e+00j)  (1.279150624722200453e-05+0.000000000000000000e+00j)  (8.321405586611740114e-07+0.000000000000000000e+00j)  (6.952314380561585102e-08+0.000000000000000000e+00j)  (5.251897190482588050e-09+0.000000000000000000e+00j)
 (3.769911184305823060e-01+0.000000000000000000e+00j)  (-1.329766530992326085e-10+8.752439520007232465e-01j)  (8.168319941268052491e-12-4.537892354972012515e-02j)  (-3.711918191035464009e-13+2.062147803872532194e-03j)  (1.163683936412616151e-14-6.464819941840489346e-05j)  (3.337844142423319035e-17-1.854332558965051659e-07j)  (-4.082639737315173105e-17+2.268101551077714269e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.669263337027667662e-04+0.000000000000000000e+00j)  (1.224826974450817196e-05+0.000000000000000000e+00j)  (9.644208209171979400e-07+0.000000000000000000e+00j)  (5.466216315992806484e-08+0.000000000000000000e+00j)  (3.713558160701970509e-09+0.000000000000000000e+00j)
 (4.084070449664641833e-01+0.000000000000000000e+00j)  (-1.634866818203510597e-10+8.574007486358670160e-01j)  (8.278628117029001622e-12-4.245404542633823136e-02j)  (-3.440601300521406154e-13+1.764391926070010093e-03j)  (8.366507610222278107e-15-4.290469302681710739e-05j)  (3.076027212269658651e-16-1.577432783166080868e-06j)  (-5.779073243749220465e-17+2.963595080746544699e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.588921998916705316e-04+0.000000000000000000e+00j)  (1.320814702217739783e-05+0.000000000000000000e+00j)  (1.073777594637420911e-06+0.000000000000000000e+00j)  (6.624142335613663375e-08+0.000000000000000000e+00j)  (5.181748166665523421e-09+0.000000000000000000e+00j)
 (4.398229715023460051e-01+0.000000000000000000e+00j)  (-1.597127917115151452e-10+8.375229374315029673e-01j)  (8.336321990850170845e-12-3.969644515398954021e-02j)  (-3.137851917307247671e-13+1.494203127360806084e-03j)  (4.739020389874938893e-15-2.256657871261641291e-05j)  (5.736191086944077920e-16-2.731496967494774103e-06j)  (-7.338183574419331916e-17+3.494345639686668867e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.533877078014716675e-04+0.000000000000000000e+00j)  (1.031646384300620754e-05+0.000000000000000000e+00j)  (9.626986192481811609e-07+0.000000000000000000e+00j)  (9.545754715485127262e-08+0.000000000000000000e+00j)  (4.972825925744123846e-09+0.000000000000000000e+00j)
 (4.712388980382279380e-01+0.000000000000000000e+00j)  (-1.653177433000915103e-10+8.187127237883725650e-01j)  (8.267739477998861490e-12-3.674529073700073117e-02j)  (-2.735797442736640796e-13+1.215902635137032853e-03j)  (7.316881353662967183e-16-3.251927121682361023e-06j)  (8.303153277386194821e-16-3.690268346910856673e-06j)  (-8.718941115621987074e-17+3.875061190947172995e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.408058421409165406e-04+0.000000000000000000e+00j)  (1.040884160534405739e-05+0.000000000000000000e+00j)  (7.938548972717964688e-07+0.000000000000000000e+00j)  (9.270206874934814507e-08+0.000000000000000000e+00j)  (5.329941305505312046e-09+0.000000000000000000e+00j)
 (5.026548245741098153e-01+0.000000000000000000e+00j)  (-1.684916624896271725e-10+7.978337668779054148e-01j)  (8.178552075553961916e-12-3.407716698122203319e-02j)  (-2.399369840545424975e-13+9.997334732005978917e-04j)  (-2.708717153583385757e-15+1.128627787867634422e-05j)  (1.044140469803499833e-15-4.350568074220577889e-06j)  (-9.588764245845315795e-17+3.995302416231002585e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.348905078553279097e-04+0.000000000000000000e+00j)  (1.083500917818502383e-05+0.000000000000000000e+00j)  (9.405961446852478877e-07+0.000000000000000000e+00j)  (7.417783900878815463e-08+0.000000000000000000e+00j)  (5.185938698364342550e-09+0.000000000000000000e+00j)
 (5.340707511099915816e-01+0.000000000000000000e+00j)  (-1.899549650875246437e-10+7.785802532508923068e-01j)  (7.964538171367123789e-12-3.123340981415491380e-02j)  (-1.945494909348314671e-13+7.629376115729515594e-04j)  (-6.417752090424550962e-15+2.516759757162860518e-05j)  (1.270550698461906597e-15-4.982540193168834576e-06j)  (-1.026083458398566282e-16+4.023848021927443417e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.282428425928792047e-04+0.000000000000000000e+00j)  (9.076028362258316439e-06+0.000000000000000000e+00j)  (1.044453494544317329e-06+0.000000000000000000e+00j)  (5.611561512048602693e-08+0.000000000000000000e+00j)  (5.216243110782951854e-09+0.000000000000000000e+00j)
 (5.654866776458734590e-01+0.000000000000000000e+00j)  (-1.796963087499162809e-10+7.571478451852365898e-01j)  (7.747814122585107433e-12-2.869559027248022240e-02j)  (-1.534394381775476372e-13+5.682938376611173245e-04j)  (-9.831317977631334835e-15+3.641225986914813540e-05j)  (1.464504905738862840e-15-5.424088936170115528e-06j)  (-1.032998975506278514e-16+3.825919636961764460e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.148812185528874760e-04+0.000000000000000000e+00j)  (9.820345968651785618e-06+0.000000000000000000e+00j)  (8.024615682823432631e-07+0.000000000000000000e+00j)  (6.678168162492547952e-08+0.000000000000000000e+00j)  (4.681703990317917216e-09+0.000000000000000000e+00j)
 (5.969026041817553363e-01+0.000000000000000000e+00j)  (-2.069339314432396687e-10+7.379128273858743814e-01j)  (7.403476149262064494e-12-2.597648193259244689e-02j)  (-1.049134694802288120e-13+3.681084851687829360e-04j)  (-1.361965910799110840e-14+4.778711225201284887e-05j)  (1.602535052041133719e-15-5.622792874523667917e-06j)  (-1.017578659146675457e-16+3.570364705438005314e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.033156855079158135e-04+0.000000000000000000e+00j)  (1.065401791131305093e-05+0.000000000000000000e+00j)  (6.518576267321532363e-07+0.000000000000000000e+00j)  (6.152360131248534092e-08+0.000000000000000000e+00j)  (5.332138066880827682e-09+0.000000000000000000e+00j)
 (6.283185307176372136e-01+0.000000000000000000e+00j)  (-1.936133015793383566e-10+7.162920822767725459e-01j)  (7.100394541091268035e-12-2.366802491561535368e-02j)  (-6.240178892700614906e-14+2.080063143466850755e-04j)  (-1.637424300054254407e-14+5.458092525968890349e-05j)  (1.688966549991362111e-15-5.629898363290042900e-06j)  (-9.985767390103987869e-17+3.328596041608332101e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.867555693165538170e-04+0.000000000000000000e+00j)  (8.967956321110333450e-06+0.000000000000000000e+00j)  (7.938493042939685493e-07+0.000000000000000000e+00j)  (4.844767445422012104e-08+0.000000000000000000e+00j)  (4.259530532793416387e-09+0.000000000000000000e+00j)
 (6.597344572535190910e-01+0.000000000000000000e+00j)  (-2.156412717390764761e-10+6.974704281567626341e-01j)  (6.679986731743616825e-12-2.120637014557382946e-02j)  (-7.983096237514765286e-15+2.534324085900967901e-05j)  (-1.930618646844687378e-14+6.128966290139596879e-05j)  (1.757852875892273699e-15-5.580502079736765139e-06j)  (-9.446874606585083826e-17+2.999017163341793890e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.778940986617141894e-04+0.000000000000000000e+00j)  (8.810290998125874933e-06+0.000000000000000000e+00j)  (6.686325177472019062e-07+0.000000000000000000e+00j)  (6.310262519697002977e-08+0.000000000000000000e+00j)  (4.329159865445278446e-09+0.000000000000000000e+00j)
 (6.911503837894008573e-01+0.000000000000000000e+00j)  (-2.106829179431696231e-10+6.759360847894317903e-01j)  (6.318997340051151542e-12-1.914814155637189000e-02j)  (3.129869556104079582e-14-9.484289907208301560e-05j)  (-2.147714883968370084e-14+6.508112883123164853e-05j)  (1.808713619167324477e-15-5.480855082825127635e-06j)  (-8.987123841654217735e-17+2.723323400227656736e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.690461094684046989e-04+0.000000000000000000e+00j)  (9.066407769340297863e-06+0.000000000000000000e+00j)  (8.547972041530373336e-07+0.000000000000000000e+00j)  (5.015212424583838032e-08+0.000000000000000000e+00j)  (4.526861935535471912e-09+0.000000000000000000e+00j)
 (7.225663103252828456e-01+0.000000000000000000e+00j)  (-2.134933480815639356e-10+6.578608938131538242e-01j)  (5.839540664205839036e-12-1.692628967240040333e-02j)  (7.914752160930862220e-14-2.294142371858283469e-04j)  (-2.364320802173900346e-14+6.853137495915401548e-05j)  (1.812407272183539670e-15-5.253380012548764998e-06j)  (-8.123338558630915571e-17+2.354602641288739687e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.619999826210256899e-04+0.000000000000000000e+00j)  (6.172462380097454629e-06+0.000000000000000000e+00j)  (8.378136141809289804e-07+0.000000000000000000e+00j)  (4.902482867255368463e-08+0.000000000000000000e+00j)  (3.106086122794730261e-09+0.000000000000000000e+00j)
 (7.539822368611646120e-01+0.000000000000000000e+00j)  (-2.082631670743094465e-10+6.365935394732537000e-01j)  (5.444611848163020094e-12-1.512371398718310826e-02j)  (1.136454653502194591e-13-3.156774631364650443e-04j)  (-2.494599154281728994e-14+6.929345751429760811e-05j)  (1.789180239933578278e-15-4.969876145518067184e-06j)  (-7.189079899166568925e-17+1.996938930761380681e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (1.487513191904175317e-04+0.000000000000000000e+00j)  (9.093146915298420989e-06+0.000000000000000000e+00j)  (6.462339821325752436e-07+0.000000000000000000e+00j)  (5.243243379071831743e-08+0.000000000000000000e+00j)  (2.986785598890217707e-09+0.000000000000000000e+00j)
 (7.853981633970464893e-01+0.000000000000000000e+00j)  (-2.265873755985525762e-10+6.195508142474028812e-01j)  (4.937535575136266144e-12-1.316685010623889693e-02j)  (1.603130735927039605e-13-4.275043838446805872e-04j)  (-2.652723861106947309e-14+7.073977179450565312e-05j)  (1.717992775737112054e-15-4.581344009018236148e-06j)  (-6.241298666824085549e-17+1.664357438393778238e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.430884973321724159e-04+0.000000000000000000e+00j)  (7.888050108996673795e-06+0.000000000000000000e+00j)  (8.813968069141820123e-07+0.000000000000000000e+00j)  (5.158211789321498266e-08+0.000000000000000000e+00j)  (3.468957927170892652e-09+0.000000000000000000e+00j)
 (8.168140899329283666e-01+0.000000000000000000e+00j)  (-2.131611545261313800e-10+5.986318925885705244e-01j)  (4.538470324517507662e-12-1.163697644462029224e-02j)  (1.885684506073902694e-13-4.835036451559655791e-04j)  (-2.702623730082555717e-14+6.929729556028099951e-05j)  (1.666049900929444145e-15-4.271876681189366211e-06j)  (-5.213799715635568359e-17+1.336857206026639554e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.388567359319586836e-04+0.000000000000000000e+00j)  (7.971651114076135306e-06+0.000000000000000000e+00j)  (6.453498727526861334e-07+0.000000000000000000e+00j)  (5.202677719256532222e-08+0.000000000000000000e+00j)  (2.549270026137920351e-09+0.000000000000000000e+00j)
 (8.482300164688103550e-01+0.000000000000000000e+00j)  (-2.322915866820665642e-10+5.828865439813448734e-01j)  (4.022412837484206066e-12-9.931963897071946490e-03j)  (2.284685150789856570e-13-5.641242913910122798e-04j)  (-2.853130043909156543e-14+7.044822431172765361e-05j)  (1.574125651569442120e-15-3.886761805007606396e-06j)  (-4.151702772750519237e-17+1.025120090164948992e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.331882375270084645e-04+0.000000000000000000e+00j)  (9.769269686049802303e-06+0.000000000000000000e+00j)  (6.680924785509189487e-07+0.000000000000000000e+00j)  (6.612348369166561889e-08+0.000000000000000000e+00j)  (2.561877703638764970e-09+0.000000000000000000e+00j)
 (8.796459430046920103e-01+0.000000000000000000e+00j)  (-2.207984836632981285e-10+5.622835456711748892e-01j)  (3.647972654068900797e-12-8.685578446292934254e-03j)  (2.549728113262227146e-13-6.070730915170930234e-04j)  (-2.864356606018919729e-14+6.819840103858179192e-05j)  (1.491471518967780513e-15-3.551092707935212984e-06j)  (-3.299520147323049815e-17+7.855935085964452134e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.294259161484855676e-04+0.000000000000000000e+00j)  (8.757101667481016237e-06+0.000000000000000000e+00j)  (6.310789219387018841e-07+0.000000000000000000e+00j)  (6.283114702501111523e-08+0.000000000000000000e+00j)  (3.710761433878063913e-09+0.000000000000000000e+00j)
 (9.110618695405739986e-01+0.000000000000000000e+00j)  (-2.327120594749348959e-10+5.481252667255365196e-01j)  (3.153450222895601415e-12-7.249377522535692224e-03j)  (2.873960923878307681e-13-6.606867676102663213e-04j)  (-2.897626650671304856e-14+6.661272366426324379e-05j)  (1.415581866342737185e-15-3.254240952215073115e-06j)  (-2.388950370897762591e-17+5.491890668134196058e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.296586006980060372e-04+0.000000000000000000e+00j)  (8.854248569309611052e-06+0.000000000000000000e+00j)  (4.350711535663810121e-07+0.000000000000000000e+00j)  (4.494021775619258492e-08+0.000000000000000000e+00j)  (3.466110753674334180e-09+0.000000000000000000e+00j)
 (9.424777960764558760e-01+0.000000000000000000e+00j)  (-2.294350265330535876e-10+5.276481703432547299e-01j)  (2.810689510047157183e-12-6.245940154148659287e-03j)  (3.046087010015116614e-13-6.769042586443202447e-04j)  (-2.910520742059781452e-14+6.467785004128444966e-05j)  (1.271646114101571023e-15-2.825863322365403297e-06j)  (-1.787876843920204777e-17+3.973036015328810967e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.252380612789692131e-04+0.000000000000000000e+00j)  (8.608144169359164240e-06+0.000000000000000000e+00j)  (6.121200819427341515e-07+0.000000000000000000e+00j)  (5.008315951884170736e-08+0.000000000000000000e+00j)  (3.588038783262268290e-09+0.000000000000000000e+00j)
 (9.738937226123376423e-01+0.000000000000000000e+00j)  (-2.294248367673556999e-10+5.154860496847185614e-01j)  (2.342155159308780639e-12-5.036791157213364387e-03j)  (3.283863446167032123e-13-7.061928982303823437e-04j)  (-2.891980459408572229e-14+6.219187443984263949e-05j)  (1.168603861029575689e-15-2.513075650663519551e-06j)  (-1.041377562474018489e-17+2.239476178458105546e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.251307678502080751e-04+0.000000000000000000e+00j)  (8.392597412760142877e-06+0.000000000000000000e+00j)  (7.226975400128637334e-07+0.000000000000000000e+00j)  (4.589550303993475785e-08+0.000000000000000000e+00j)  (3.262802328397471340e-09+0.000000000000000000e+00j)
 (1.005309649148219631e+00+0.000000000000000000e+00j)  (-2.209241212278861832e-10+4.946585023169526307e-01j)  (2.017787464519201369e-12-4.203707816628038732e-03j)  (3.417652046075964685e-13-7.120079883663686356e-04j)  (-2.779451483856238187e-14+5.790500998210289458e-05j)  (1.038714305192265799e-15-2.163979486879828230e-06j)  (-4.110857977368354769e-18+8.564253338729737261e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.210106271489927671e-04+0.000000000000000000e+00j)  (8.383715357582190731e-06+0.000000000000000000e+00j)  (5.434037827056458007e-07+0.000000000000000000e+00j)  (5.131640656830827714e-08+0.000000000000000000e+00j)  (2.608349495969079226e-09+0.000000000000000000e+00j)
 (1.036725575684101397e+00+0.000000000000000000e+00j)  (-2.345535131680238916e-10+4.852723432581514951e-01j)  (1.579921526223052844e-12-3.191705250236963071e-03j)  (3.710818395515815145e-13-7.496471502261336031e-04j)  (-2.727532931550019849e-14+5.510071562574272362e-05j)  (9.127606980482486043e-16-1.843928944246994598e-06j)  (2.538034493426458290e-18-5.127252306875304767e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.204513289876492187e-04+0.000000000000000000e+00j)  (8.491780602281078880e-06+0.000000000000000000e+00j)  (6.609820927816881127e-07+0.000000000000000000e+00j)  (4.140773896684447234e-08+0.000000000000000000e+00j)  (3.816515523432646791e-09+0.000000000000000000e+00j)
 (1.068141502219983163e+00+0.000000000000000000e+00j)  (-2.219560690840463590e-10+4.628847516348912894e-01j)  (1.293782032623462248e-12-2.536821704558607504e-03j)  (3.761231576780673703e-13-7.374947160847276440e-04j)  (-2.658746414585307889e-14+5.213216619001171184e-05j)  (7.981578729599693373e-16-1.565011822395769105e-06j)  (9.148541472604544072e-18-1.793827685061019588e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.202139759270679550e-04+0.000000000000000000e+00j)  (1.030095955259381663e-05+0.000000000000000000e+00j)  (5.631522505545189791e-07+0.000000000000000000e+00j)  (5.026272833090129972e-08+0.000000000000000000e+00j)  (3.138830679218241256e-09+0.000000000000000000e+00j)
 (1.099557428755865152e+00+0.000000000000000000e+00j)  (-2.347505763454320327e-10+4.583884215501865533e-01j)  (8.856302516272636653e-13-1.686889786542158671e-03j)  (4.063716804829297052e-13-7.740296996314807590e-04j)  (-2.613777100572865123e-14+4.978548386499308807e-05j)  (7.160793716242706260e-16-1.363940258009859363e-06j)  (1.445118867172848248e-17-2.752566018383835526e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.228389689295559519e-04+0.000000000000000000e+00j)  (9.575765454470532007e-06+0.000000000000000000e+00j)  (6.423709452961100536e-07+0.000000000000000000e+00j)  (2.852796620025126594e-08+0.000000000000000000e+00j)  (2.089922737913186642e-09+0.000000000000000000e+00j)
 (1.130973355291746918e+00+0.000000000000000000e+00j)  (-2.234522164198428362e-10+4.301599394947904220e-01j)  (5.826086320238576502e-13-1.078904313864765228e-03j)  (4.097052085576999541e-13-7.587128197334996492e-04j)  (-2.455749897827787618e-14+4.547681913073486318e-05j)  (5.917914229245754293e-16-1.095909236818181528e-06j)  (1.358016565948109591e-17-2.514843657113732731e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.316347141379336236e-04+0.000000000000000000e+00j)  (9.967802968519374617e-06+0.000000000000000000e+00j)  (5.141952426535622417e-07+0.000000000000000000e+00j)  (4.073746816119612014e-08+0.000000000000000000e+00j)  (2.852156415036312874e-09+0.000000000000000000e+00j)
 (1.162389281827628684e+00+0.000000000000000000e+00j)  (-2.366623312252680300e-10+4.416101598965426756e-01j)  (2.597824342837781156e-13-4.680592365058790076e-04j)  (4.379053160108334298e-13-7.889882383252809668e-04j)  (-2.462350179723118099e-14+4.436496348457384588e-05j)  (4.943956533995821687e-16-8.907687882650391230e-07j)  (2.025802653452972193e-17-3.649954464882143029e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.332569981011676868e-04+0.000000000000000000e+00j)  (1.082074480919178417e-05+0.000000000000000000e+00j)  (6.474503523597364250e-07+0.000000000000000000e+00j)  (4.833630277634184113e-08+0.000000000000000000e+00j)  (3.283837827388138913e-09+0.000000000000000000e+00j)
 (1.193805208363510673e+00+0.000000000000000000e+00j)  (-1.943633862254261213e-10+3.429923030039038756e-01j)  (-1.483541642821156444e-12+2.602641045058231607e-03j)  (4.368825529496605424e-13-7.664420523005965706e-04j)  (-2.054169814647202354e-14+3.603719441820356253e-05j)  (2.688288885591829039e-16-4.716181859293462502e-07j)  (2.242031354929112585e-17-3.933292819227581308e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.651646213567656068e-04+0.000000000000000000e+00j)  (1.327208344443219690e-05+0.000000000000000000e+00j)  (7.187586290686740052e-07+0.000000000000000000e+00j)  (4.830185223911072779e-08+0.000000000000000000e+00j)  (3.023930333378643140e-09+0.000000000000000000e+00j)
 (1.225221134899392661e+00+0.000000000000000000e+00j)  (3.701497396995333516e-12-5.847741965069068980e-03j)  (-4.936341787229196667e-12+8.438099178750234353e-03j)  (3.116097771293240449e-13-5.326604959715825014e-04j)  (-9.360256409783000364e-15+1.600026473559151743e-05j)  (-2.772167565386321638e-17+4.738698081168224524e-08j)  (1.679222676729969610e-17-2.870434931872019640e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.693923094267308813e-04+0.000000000000000000e+00j)  (1.336718221965300616e-05+0.000000000000000000e+00j)  (6.465331485735483928e-07+0.000000000000000000e+00j)  (4.887081355593982247e-08+0.000000000000000000e+00j)  (2.400618990297756666e-09+0.000000000000000000e+00j)
 (1.256637061435274427e+00+0.000000000000000000e+00j)  (-5.092255960064122778e-12+6.425467610807614367e-03j)  (-5.921641833059722391e-12+9.869421330164312306e-03j)  (3.416735693011098277e-13-5.694569905881095634e-04j)  (-9.320300972305953460e-15+1.553386588279216570e-05j)  (-5.030872685235353447e-17+8.384802435595857349e-08j)  (1.838969426753628412e-17-3.064954751437530007e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.317452536253466968e-04+0.000000000000000000e+00j)  (1.094119607452177093e-05+0.000000000000000000e+00j)  (7.191129419593429115e-07+0.000000000000000000e+00j)  (4.538532352030801326e-08+0.000000000000000000e+00j)  (3.045768104843837456e-09+0.000000000000000000e+00j)
 (1.288052987971156194e+00+0.000000000000000000e+00j)  (2.819276409887967218e-12-4.988756813652676057e-03j)  (-5.614797347089318588e-12+9.129879632204922560e-03j)  (3.214741243626401731e-13-5.227294640924075048e-04j)  (-8.137893078614291299e-15+1.323253200319788139e-05j)  (-6.978987990555118065e-17+1.134810578331252259e-07j)  (1.855611159750561374e-17-3.017296404305695122e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.280939386526745705e-04+0.000000000000000000e+00j)  (8.632008986705632538e-06+0.000000000000000000e+00j)  (5.565176485549965816e-07+0.000000000000000000e+00j)  (2.872840589289317808e-08+0.000000000000000000e+00j)  (2.130921659256529518e-09+0.000000000000000000e+00j)
 (1.319468914507038182e+00+0.000000000000000000e+00j)  (-3.303439849615462214e-12+4.003077544947793338e-03j)  (-5.490049105262475703e-12+8.714389417581543465e-03j)  (3.155019693314063342e-13-5.007982720953258696e-04j)  (-7.765938403890460452e-15+1.232692262505538907e-05j)  (-3.546412297750976842e-17+5.629242876575247581e-08j)  (1.751063495814663620e-17-2.779474465180651008e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.143703677406477791e-04+0.000000000000000000e+00j)  (7.405808507186333633e-06+0.000000000000000000e+00j)  (5.644535533574232600e-07+0.000000000000000000e+00j)  (4.076445617908253802e-08+0.000000000000000000e+00j)  (3.182939394000359742e-09+0.000000000000000000e+00j)
 (1.350884841042920170e+00+0.000000000000000000e+00j)  (1.641254079308597643e-12-3.333223547147002794e-03j)  (-5.282495026697104929e-12+8.190213828645563632e-03j)  (3.020172844851544739e-13-4.682609882822190471e-04j)  (-6.592449006127222524e-15+1.022122622516993198e-05j)  (-9.896762943601389623e-17+1.534438465492161676e-07j)  (1.503325026852112900e-17-2.330822001931387981e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.110792412359930801e-04+0.000000000000000000e+00j)  (9.082156894359422935e-06+0.000000000000000000e+00j)  (5.906013936898466926e-07+0.000000000000000000e+00j)  (3.041292398694644607e-08+0.000000000000000000e+00j)  (2.400086423073987108e-09+0.000000000000000000e+00j)
 (1.382300767578801715e+00+0.000000000000000000e+00j)  (-2.287773846267624010e-12+2.858091319196076358e-03j)  (-5.051861775349326348e-12+7.654201705437337251e-03j)  (2.889690881044796082e-13-4.378242980024730276e-04j)  (-6.067423400170415719e-15+9.192905392353885893e-06j)  (-9.918327173816780527e-17+1.502750450356898045e-07j)  (1.327888822425467024e-17-2.011917717722673167e-08j)  (9.949321482592775849e-20+0.000000000000000000e+00j)  (1.018121466748873172e-04+0.000000000000000000e+00j)  (8.714513600110977782e-06+0.000000000000000000e+00j)  (5.818270629314842489e-07+0.000000000000000000e+00j)  (3.883857688750727024e-08+0.000000000000000000e+00j)  (2.530030665243467548e-09+0.000000000000000000e+00j)
 (1.413716694114683703e+00+0.000000000000000000e+00j)  (9.889293312877580136e-13-2.503638072569859280e-03j)  (-4.865502145872790257e-12+7.208259267202758031e-03j)  (2.743404933627133734e-13-4.064364698720583451e-04j)  (-5.321125043098679412e-15+7.883266988406967648e-06j)  (-6.647180674720082910e-17+9.847822395461133789e-08j)  (1.122926068860705983e-17-1.663619336896435512e-08j)  (9.949321482592775849e-20+0.000000000000000000e+00j)  (1.003317007468208929e-04+0.000000000000000000e+00j)  (9.049224858068933099e-06+0.000000000000000000e+00j)  (7.008240606551735876e-07+0.000000000000000000e+00j)  (3.349444500683465749e-08+0.000000000000000000e+00j)  (2.565993930782235835e-09+0.000000000000000000e+00j)
 (1.445132620650565691e+00+0.000000000000000000e+00j)  (-1.676002712561704198e-12+2.231734721542612959e-03j)  (-4.607550520047305753e-12+6.677642379395795288e-03j)  (2.599341149618022257e-13-3.767179808743335704e-04j)  (-5.126106921908121753e-15+7.429178308919690202e-06j)  (-4.911340223804167931e-17+7.117920556786530806e-08j)  (1.055454000788477807e-17-1.529651079694606323e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.202817783681948292e-05+0.000000000000000000e+00j)  (7.599028527989798910e-06+0.000000000000000000e+00j)  (5.970016530666238262e-07+0.000000000000000000e+00j)  (4.911319889586396127e-08+0.000000000000000000e+00j)  (2.433476721256661498e-09+0.000000000000000000e+00j)
 (1.476548547186447458e+00+0.000000000000000000e+00j)  (7.193275338376078736e-13-2.014666048288037224e-03j)  (-4.441170403880940771e-12+6.299503019783867820e-03j)  (2.491433816112990213e-13-3.533932140533595332e-04j)  (-4.432093732358201779e-15+6.286628593116310267e-06j)  (-8.510053868910688402e-17+1.207094122240935360e-07j)  (1.069770322611488497e-17-1.517397498728515805e-08j)  (9.949321482592775849e-20+0.000000000000000000e+00j)  (8.920737355666541989e-05+0.000000000000000000e+00j)  (6.956672611987387674e-06+0.000000000000000000e+00j)  (4.997749406478352637e-07+0.000000000000000000e+00j)  (4.492091933947407605e-08+0.000000000000000000e+00j)  (3.199586883631429874e-09+0.000000000000000000e+00j)
 (1.507964473722329224e+00+0.000000000000000000e+00j)  (-1.933913803201981374e-12+1.839593935597455239e-03j)  (-4.178155060936773659e-12+5.802911938279824502e-03j)  (2.368488794351953275e-13-3.289522057761429556e-04j)  (-4.641032395840894923e-15+6.445788624450100181e-06j)  (-7.084665204514139070e-17+9.839677157717082515e-08j)  (8.432858239261965254e-18-1.171214121329930527e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.710086331269524691e-05+0.000000000000000000e+00j)  (6.495706557193841247e-06+0.000000000000000000e+00j)  (5.035270173578227043e-07+0.000000000000000000e+00j)  (3.260524411862153613e-08+0.000000000000000000e+00j)  (2.843010156203712458e-09+0.000000000000000000e+00j)
 (1.539380400258211212e+00+0.000000000000000000e+00j)  (4.898992319618029759e-13-1.693194051828822346e-03j)  (-4.018161842549183328e-12+5.466973458555390679e-03j)  (2.302807689099927487e-13-3.133121511106749693e-04j)  (-4.540799160654779894e-15+6.178056456674407417e-06j)  (-7.390898519189735448e-17+1.005580346860829995e-07j)  (1.040006629031248760e-17-1.414997376307788601e-08j)  (4.974660741296387925e-20+0.000000000000000000e+00j)  (8.693773912229223113e-05+0.000000000000000000e+00j)  (5.775918409120384783e-06+0.000000000000000000e+00j)  (6.169951508820727565e-07+0.000000000000000000e+00j)  (3.057855776332648437e-08+0.000000000000000000e+00j)  (2.938392497676698428e-09+0.000000000000000000e+00j)
 (1.570796326794092979e+00+0.000000000000000000e+00j)  (-1.528416471737701092e-12+1.571219935446702305e-03j)  (-3.756517343656083207e-12+5.008722551138640108e-03j)  (2.249838640444475058e-13-2.999804848260162319e-04j)  (-4.548222822929493211e-15+6.064337639186687290e-06j)  (-1.125043354962473120e-16+1.500067528005908999e-07j)  (1.183061973700632078e-17-1.577426516010458076e-08j)  (4.974660741296387925e-20+0.000000000000000000e+00j)  (8.425996461443756899e-05+0.000000000000000000e+00j)  (6.860546542723562075e-06+0.000000000000000000e+00j)  (6.695845036162192423e-07+0.000000000000000000e+00j)  (3.914995861652988755e-08+0.000000000000000000e+00j)  (2.845041216666079546e-09+0.000000000000000000e+00j)
 (1.602212253329974967e+00+0.000000000000000000e+00j)  (2.239092037510523802e-13-1.465699517808809497e-03j)  (-3.616994701271153455e-12+4.728086675990662152e-03j)  (2.177686392999048364e-13-2.846642413988734492e-04j)  (-3.615763513425008798e-15+4.726477682163593949e-06j)  (-1.260362008438372792e-16+1.647528407832017569e-07j)  (1.185457151096874662e-17-1.549613709060484715e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.920006553072398206e-05+0.000000000000000000e+00j)  (8.055765650853170264e-06+0.000000000000000000e+00j)  (6.045062476850701853e-07+0.000000000000000000e+00j)  (3.774865115089620044e-08+0.000000000000000000e+00j)  (2.114043485432827204e-09+0.000000000000000000e+00j)
 (1.633628179865856733e+00+0.000000000000000000e+00j)  (-1.145831128657314878e-12+1.375858701358427701e-03j)  (-3.357899577155227383e-12+4.304952359891747390e-03j)  (2.096460947263013115e-13-2.687741394421535148e-04j)  (-3.877289961011995287e-15+4.970830994029940393e-06j)  (-1.435944747361232811e-16+1.840934911409127854e-07j)  (1.016722545404194201e-17-1.303476202150712522e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.429435175361715025e-05+0.000000000000000000e+00j)  (9.289174863844646765e-06+0.000000000000000000e+00j)  (5.709178080260975308e-07+0.000000000000000000e+00j)  (3.775552418078009577e-08+0.000000000000000000e+00j)  (2.329820658387274258e-09+0.000000000000000000e+00j)
 (1.665044106401738722e+00+0.000000000000000000e+00j)  (5.455646505508871501e-14-1.296049459705746415e-03j)  (-3.245681580961510930e-12+4.082685919769944195e-03j)  (1.978525208736517756e-13-2.488752391342525659e-04j)  (-3.851729201618296201e-15+4.845022909168392877e-06j)  (-1.234108521315715979e-16+1.552363644304339251e-07j)  (9.494595546634896194e-18-1.194308591196576550e-08j)  (4.974660741296387925e-20+0.000000000000000000e+00j)  (7.328675551224255954e-05+0.000000000000000000e+00j)  (8.913597300795699822e-06+0.000000000000000000e+00j)  (5.569408494928090284e-07+0.000000000000000000e+00j)  (3.127360134024729289e-08+0.000000000000000000e+00j)  (2.798793759266619817e-09+0.000000000000000000e+00j)
 (1.696460032937620710e+00+0.000000000000000000e+00j)  (-9.124917199101990287e-13+1.227100680839447603e-03j)  (-2.999088511104644299e-12+3.702607426182384642e-03j)  (1.849046556249885206e-13-2.282791844727646608e-04j)  (-3.580446671558226533e-15+4.420340134883578982e-06j)  (-9.990059778936541848e-17+1.233350967819460784e-07j)  (6.367988116412075917e-18-7.861776270171553793e-09j)  (4.974660741296387925e-20+0.000000000000000000e+00j)  (7.317230067179607831e-05+0.000000000000000000e+00j)  (8.308184379499258698e-06+0.000000000000000000e+00j)  (4.483621328652710264e-07+0.000000000000000000e+00j)  (2.621149484220991938e-08+0.000000000000000000e+00j)  (2.566561987633706600e-09+0.000000000000000000e+00j)
 (1.727875959473502254e+00+0.000000000000000000e+00j)  (5.881597923573669926e-14-1.164497641304715293e-03j)  (-2.905060363647064391e-12+3.521162797446362406e-03j)  (1.764921659295976751e-13-2.139224803280242787e-04j)  (-3.424736226842928565e-15+4.151051207365359702e-06j)  (-1.300867267440210924e-16+1.576754262384915471e-07j)  (7.513493846898506415e-18-9.106947394431780631e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.228955284363045171e-05+0.000000000000000000e+00j)  (8.311152720657489585e-06+0.000000000000000000e+00j)  (3.576308399431205034e-07+0.000000000000000000e+00j)  (2.784907626695039196e-08+0.000000000000000000e+00j)  (2.253376633659615371e-09+0.000000000000000000e+00j)
 (1.759291886009384021e+00+0.000000000000000000e+00j)  (-8.792627791727057520e-13+1.109888666124021891e-03j)  (-2.662458142460745599e-12+3.169566783478583623e-03j)  (1.713432990504170955e-13-2.039784308241848710e-04j)  (-3.434636351239159277e-15+4.088819261040600851e-06j)  (-1.169144437880443448e-16+1.391827133460626171e-07j)  (2.735493340174082663e-18-3.256512888899636588e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.005217804088258702e-05+0.000000000000000000e+00j)  (6.351575736893842912e-06+0.000000000000000000e+00j)  (5.021323456011267295e-07+0.000000000000000000e+00j)  (3.528529560280180920e-08+0.000000000000000000e+00j)  (2.477875090101339525e-09+0.000000000000000000e+00j)
 (1.790707812545266009e+00+0.000000000000000000e+00j)  (2.760776710637152906e-13-1.059362978754476879e-03j)  (-2.581543975085958320e-12+3.019301128252433689e-03j)  (1.657766370081213746e-13-1.938876971633908552e-04j)  (-2.853456648067653103e-15+3.337322860820398976e-06j)  (-1.042745360966890128e-16+1.219565565468583563e-07j)  (5.201359922663939683e-18-6.083363810211875475e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.727343244209647291e-05+0.000000000000000000e+00j)  (7.104936110700582920e-06+0.000000000000000000e+00j)  (4.595549753995063222e-07+0.000000000000000000e+00j)  (2.444144480116368079e-08+0.000000000000000000e+00j)  (2.043812850024974522e-09+0.000000000000000000e+00j)
 (1.822123739081147997e+00+0.000000000000000000e+00j)  (-1.169194320374903880e-12+1.015022018780338368e-03j)  (-2.345281790427640282e-12+2.695750744194664022e-03j)  (1.535256253151779792e-13-1.764678634341368272e-04j)  (-3.022883456294225805e-15+3.474610597168031383e-06j)  (-6.387943145747955753e-17+7.342530176342051586e-08j)  (7.165056245470734208e-18-8.235773154675212990e-09j)  (4.974660741296387925e-20+0.000000000000000000e+00j)  (6.421900186409517134e-05+0.000000000000000000e+00j)  (7.901215992490426398e-06+0.000000000000000000e+00j)  (4.851187179184422157e-07+0.000000000000000000e+00j)  (3.003357787764216724e-08+0.000000000000000000e+00j)  (1.695647432290610726e-09+0.000000000000000000e+00j)
 (1.853539665617029764e+00+0.000000000000000000e+00j)  (-1.052701660922156918e-13-9.733003177671771229e-04j)  (-2.274914764656681566e-12+2.570528832822719951e-03j)  (1.463613700370825085e-13-1.653803276192938551e-04j)  (-3.092588596702975059e-15+3.494455411465160737e-06j)  (-6.131999608948788727e-17+6.928823124506520909e-08j)  (3.973576315408293938e-18-4.489923235872185626e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.429184338842746727e-05+0.000000000000000000e+00j)  (6.836863520177370758e-06+0.000000000000000000e+00j)  (4.806151526743841421e-07+0.000000000000000000e+00j)  (3.222930416613079663e-08+0.000000000000000000e+00j)  (1.756204896196959074e-09+0.000000000000000000e+00j)
 (1.884955592152911752e+00+0.000000000000000000e+00j)  (-8.643890184735324037e-13+9.365653512333884994e-04j)  (-2.058322767887625681e-12+2.287010891488122383e-03j)  (1.403179134134751379e-13-1.559078536345394079e-04j)  (-3.031657610860120760e-15+3.368488662437681591e-06j)  (-5.662165308140687505e-17+6.291256542617098149e-08j)  (4.175388957435947632e-18-4.639292652854534978e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.321825914606816056e-05+0.000000000000000000e+00j)  (5.570836318801269363e-06+0.000000000000000000e+00j)  (3.871876077722310604e-07+0.000000000000000000e+00j)  (3.645401329401372302e-08+0.000000000000000000e+00j)  (2.044034346975383240e-09+0.000000000000000000e+00j)
 (1.916371518688793296e+00+0.000000000000000000e+00j)  (-1.614740403494958725e-13-9.014610830930308225e-04j)  (-2.022722037065514955e-12+2.210595490643564934e-03j)  (1.298680630992291675e-13-1.419304315772605197e-04j)  (-2.889105909007202054e-15+3.157451080794539609e-06j)  (-1.539764084454644335e-17+1.682779130109681984e-08j)  (4.316849417912765585e-18-4.717805435662071122e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.504784440623485127e-05+0.000000000000000000e+00j)  (6.457226736678174584e-06+0.000000000000000000e+00j)  (4.751972298102314041e-07+0.000000000000000000e+00j)  (2.912641243710962315e-08+0.000000000000000000e+00j)  (1.518511105833743073e-09+0.000000000000000000e+00j)
 (1.947787445224675285e+00+0.000000000000000000e+00j)  (-7.590234374020611856e-13+8.705195562700538282e-04j)  (-1.809840236246637222e-12+1.946024988599823289e-03j)  (1.268664378968187013e-13-1.364127582751206800e-04j)  (-2.870749307518556457e-15+3.086764669167135148e-06j)  (-1.791418082357351247e-19+1.926132677944560291e-10j)  (3.566629116018239073e-18-3.835007119454246464e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.450508864519451720e-05+0.000000000000000000e+00j)  (7.094153912805006861e-06+0.000000000000000000e+00j)  (5.346908841289889394e-07+0.000000000000000000e+00j)  (2.734338112393026840e-08+0.000000000000000000e+00j)  (2.112113388875035674e-09+0.000000000000000000e+00j)
 (1.979203371760557051e+00+0.000000000000000000e+00j)  (-2.674803797168292217e-14-8.405168692188909026e-04j)  (-1.768416857584774113e-12+1.871345970184789447e-03j)  (1.217941981973186168e-13-1.288831364328884167e-04j)  (-2.888448626329383742e-15+3.056568890624746623e-06j)  (-6.573853079909916381e-18+6.956469680241287643e-09j)  (3.068982388026770142e-18-3.247610047728145689e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.075752120804556237e-05+0.000000000000000000e+00j)  (5.301924110723001501e-06+0.000000000000000000e+00j)  (4.726893976093592238e-07+0.000000000000000000e+00j)  (3.167160618769174193e-08+0.000000000000000000e+00j)  (2.382934854624107186e-09+0.000000000000000000e+00j)
 (2.010619298296439261e+00+0.000000000000000000e+00j)  (-8.129465342061152080e-13+8.140916150140604804e-04j)  (-1.563505594659670220e-12+1.628644753820177558e-03j)  (1.143096507245180721e-13-1.190720668321278321e-04j)  (-2.949783259767551668e-15+3.072678548721425091e-06j)  (5.870855552741818724e-17-6.115450783409917008e-08j)  (1.975023539032949268e-18-2.057307322722694616e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.085909649567785028e-05+0.000000000000000000e+00j)  (4.694675354216372326e-06+0.000000000000000000e+00j)  (4.775328067031025442e-07+0.000000000000000000e+00j)  (3.394008647975300183e-08+0.000000000000000000e+00j)  (2.212920861410782126e-09+0.000000000000000000e+00j)
 (2.042035224832321028e+00+0.000000000000000000e+00j)  (2.333529507922391956e-13-7.881066981209705440e-04j)  (-1.534886933763645353e-12+1.574226056512163839e-03j)  (1.139947705144805814e-13-1.169164288988354367e-04j)  (-2.649920859098866950e-15+2.717838616331809856e-06j)  (5.377909103128419632e-17-5.515743166911125197e-08j)  (3.850870685749778439e-18-3.949568156200982075e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.079402547528124157e-05+0.000000000000000000e+00j)  (5.277741642102168648e-06+0.000000000000000000e+00j)  (3.979722556040812765e-07+0.000000000000000000e+00j)  (3.175443686545960739e-08+0.000000000000000000e+00j)  (2.071527453301878145e-09+0.000000000000000000e+00j)
 (2.073451151368202794e+00+0.000000000000000000e+00j)  (-1.005920547935399735e-12+7.652719865431192089e-04j)  (-1.341766342571025245e-12+1.355295793162527044e-03j)  (1.000562375403304355e-13-1.010651376262071925e-04j)  (-2.802324042992095188e-15+2.830581044477859891e-06j)  (9.112616397246554385e-17-9.204498801244751725e-08j)  (1.409555754014787619e-18-1.423764874109761089e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (5.838283246117482696e-05+0.000000000000000000e+00j)  (5.192479410735788196e-06+0.000000000000000000e+00j)  (3.522423420285056316e-07+0.000000000000000000e+00j)  (2.957087797525893330e-08+0.000000000000000000e+00j)  (1.745537957229240627e-09+0.000000000000000000e+00j)
 (2.104867077904085004e+00+0.000000000000000000e+00j)  (-2.094644809097728592e-13-7.425093205424335542e-04j)  (-1.326881763567049565e-12+1.320286236590066707e-03j)  (9.574134343238356886e-14-9.526543318693530063e-05j)  (-2.653067103838029251e-15+2.639878966563910126e-06j)  (1.100488387455688653e-16-1.095018219622021205e-07j)  (3.200232316006960352e-18-3.184324690658711660e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.955593663958865799e-05+0.000000000000000000e+00j)  (6.086897681931024379e-06+0.000000000000000000e+00j)  (3.464761008996252268e-07+0.000000000000000000e+00j)  (3.567366241594743069e-08+0.000000000000000000e+00j)  (2.036321379886764972e-09+0.000000000000000000e+00j)
 (2.136283004439966327e+00+0.000000000000000000e+00j)  (-7.888841958822692311e-13+7.225777024886964085e-04j)  (-1.140093094326795516e-12+1.117735942810561302e-03j)  (8.509375720736335290e-14-8.342505967647493822e-05j)  (-2.758307679343775871e-15+2.704217958994416265e-06j)  (9.930402950934894898e-17-9.735665843239981739e-08j)  (4.498921827599193156e-18-4.410697335540257608e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.042717555125443058e-05+0.000000000000000000e+00j)  (4.926421959914702936e-06+0.000000000000000000e+00j)  (3.276911180001615422e-07+0.000000000000000000e+00j)  (3.370642237512331717e-08+0.000000000000000000e+00j)  (2.237063203792716490e-09+0.000000000000000000e+00j)
 (2.167698930975848093e+00+0.000000000000000000e+00j)  (-1.671666671495370630e-13-7.024400283220945916e-04j)  (-1.139139569432797089e-12+1.100608424788318117e-03j)  (8.252096656170448323e-14-7.972971165024145745e-05j)  (-2.664632372172240954e-15+2.574501217094370640e-06j)  (8.096164447662326854e-17-7.822310906631705169e-08j)  (3.277046980677547527e-18-3.166198921912418242e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.349144248203566403e-05+0.000000000000000000e+00j)  (4.643469616602721109e-06+0.000000000000000000e+00j)  (3.535010771064021859e-07+0.000000000000000000e+00j)  (3.343613686486295053e-08+0.000000000000000000e+00j)  (1.850767718882088343e-09+0.000000000000000000e+00j)
 (2.199114857511730303e+00+0.000000000000000000e+00j)  (-7.876729986952765998e-13+6.848903462287665332e-04j)  (-9.726187303889488297e-13+9.262898043037492068e-04j)  (8.283848038246344474e-14-7.889260685406914212e-05j)  (-2.663948031175815114e-15+2.537055231965589760e-06j)  (7.371715877667203958e-17-7.020578553467960963e-08j)  (2.362333800664667354e-18-2.249807636553745064e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.471435625532086136e-05+0.000000000000000000e+00j)  (4.488481349049462798e-06+0.000000000000000000e+00j)  (4.020570628802682684e-07+0.000000000000000000e+00j)  (2.311095352559487168e-08+0.000000000000000000e+00j)  (1.684489301999361534e-09+0.000000000000000000e+00j)
 (2.230530784047612070e+00+0.000000000000000000e+00j)  (3.002219417198788735e-14-6.669205912261811763e-04j)  (-9.839496815538156848e-13+9.238767586398357549e-04j)  (7.614573663530848019e-14-7.149683466852352776e-05j)  (-2.438279733689236510e-15+2.289416368776188941e-06j)  (8.690911919619868735e-17-8.160310393745226776e-08j)  (-7.935236331737582707e-19+7.450764945592473313e-10j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.475414622287133256e-05+0.000000000000000000e+00j)  (4.347662414766863109e-06+0.000000000000000000e+00j)  (3.323328648838884345e-07+0.000000000000000000e+00j)  (2.669647875894150069e-08+0.000000000000000000e+00j)  (1.783796707247383846e-09+0.000000000000000000e+00j)
 (2.261946710583493836e+00+0.000000000000000000e+00j)  (-8.903850411128851712e-13+6.513502069115124221e-04j)  (-8.184020862250988133e-13+7.577792582006116990e-04j)  (6.909528315858727072e-14-6.397706542292270896e-05j)  (-2.550722483107337412e-15+2.361778257319247770e-06j)  (8.828458481970573125e-17-8.174492467413955729e-08j)  (9.486997342197280761e-19-8.784248542697139482e-10j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.492692849011433742e-05+0.000000000000000000e+00j)  (4.778369798724269697e-06+0.000000000000000000e+00j)  (3.374934198521222929e-07+0.000000000000000000e+00j)  (3.147786516154476614e-08+0.000000000000000000e+00j)  (2.600264899363644769e-09+0.000000000000000000e+00j)
 (2.293362637119376046e+00+0.000000000000000000e+00j)  (2.587007361524429317e-13-6.351925368874715731e-04j)  (-8.375961284132264718e-13+7.649227250000611988e-04j)  (6.632094941404937402e-14-6.056665327368832106e-05j)  (-2.185015755426616105e-15+1.995434508536723502e-06j)  (8.448874925184367311e-17-7.715813163696556739e-08j)  (1.496419245854080873e-18-1.366584108862896481e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.383750022253718501e-05+0.000000000000000000e+00j)  (5.891019646272096965e-06+0.000000000000000000e+00j)  (3.892376859452991750e-07+0.000000000000000000e+00j)  (2.857789502814515368e-08+0.000000000000000000e+00j)  (2.401447843772668316e-09+0.000000000000000000e+00j)
 (2.324778563655257368e+00+0.000000000000000000e+00j)  (-9.691416753870629773e-13+6.212856269425177155e-04j)  (-6.745330093619353274e-13+6.076639789788203586e-04j)  (6.016734688914721015e-14-5.420272830919820186e-05j)  (-2.474019784732048362e-15+2.228760860684686010e-06j)  (1.147797909453061254e-16-1.034012379827019762e-07j)  (2.548814379427805753e-18-2.296140910232802967e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.303516866221609255e-05+0.000000000000000000e+00j)  (5.840397629084669197e-06+0.000000000000000000e+00j)  (3.110259939327728214e-07+0.000000000000000000e+00j)  (1.871052704085728870e-08+0.000000000000000000e+00j)  (2.340066882142472154e-09+0.000000000000000000e+00j)
 (2.356194490191139579e+00+0.000000000000000000e+00j)  (-2.240259939243692240e-13-6.066587805413218345e-04j)  (-6.874547879281170610e-13+6.110595201116580119e-04j)  (5.102645941639670561e-14-4.535601366876696881e-05j)  (-2.040212328566394842e-15+1.813488158751139404e-06j)  (5.232191091047533255e-17-4.650749632996168470e-08j)  (2.367086286902527647e-18-2.104037499843940936e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.315728296112027909e-05+0.000000000000000000e+00j)  (5.100550260751340577e-06+0.000000000000000000e+00j)  (2.909248136404178443e-07+0.000000000000000000e+00j)  (2.973573849406579974e-08+0.000000000000000000e+00j)  (1.738726183213687457e-09+0.000000000000000000e+00j)
 (2.387610416727021345e+00+0.000000000000000000e+00j)  (-8.594796838032778513e-13+5.941640050123521855e-04j)  (-5.236116185538866575e-13+4.592974929821432299e-04j)  (4.139600201437736805e-14-3.631140321676460899e-05j)  (-2.262681179124763266e-15+1.984759799308082828e-06j)  (7.851690166844407641e-17-6.887280343921716644e-08j)  (1.456216874034255570e-18-1.277351928062816680e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.370643166033530022e-05+0.000000000000000000e+00j)  (5.216312306106677760e-06+0.000000000000000000e+00j)  (2.583569089329244165e-07+0.000000000000000000e+00j)  (2.202083590790436729e-08+0.000000000000000000e+00j)  (2.093819075183968099e-09+0.000000000000000000e+00j)
 (2.419026343262903112e+00+0.000000000000000000e+00j)  (-8.905338033918290758e-14-5.808426901709547088e-04j)  (-5.607507261678776702e-13+4.854959670740751840e-04j)  (3.942038478356882659e-14-3.413002644047320380e-05j)  (-2.280483657697733571e-15+1.974434723154527144e-06j)  (7.646530838330717347e-17-6.620338248709148105e-08j)  (-5.303150434725203578e-19+4.591446356301752428e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.375904239425302230e-05+0.000000000000000000e+00j)  (5.815068606058202456e-06+0.000000000000000000e+00j)  (3.026646471479410878e-07+0.000000000000000000e+00j)  (3.130352405199259695e-08+0.000000000000000000e+00j)  (1.545770231087994299e-09+0.000000000000000000e+00j)
 (2.450442269798785322e+00+0.000000000000000000e+00j)  (-9.255012968294954595e-13+5.695574916780393694e-04j)  (-4.095982546074226601e-13+3.500804659762150883e-04j)  (2.940650308828080813e-14-2.513349035301850942e-05j)  (-2.408251363948922702e-15+2.058312003050659637e-06j)  (5.418045207966487599e-17-4.630758107263385833e-08j)  (9.381332737158728158e-20-8.018237773478789549e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.129288850505503416e-05+0.000000000000000000e+00j)  (5.778206018131021199e-06+0.000000000000000000e+00j)  (3.070856120323447437e-07+0.000000000000000000e+00j)  (2.406015097898732963e-08+0.000000000000000000e+00j)  (1.313688119201679243e-09+0.000000000000000000e+00j)
 (2.481858196334667088e+00+0.000000000000000000e+00j)  (1.430505294221671108e-13-5.573591297983702952e-04j)  (-4.617959276161068987e-13+3.896948200354073623e-04j)  (3.042942226159634143e-14-2.567841769085198563e-05j)  (-2.570168441344455637e-15+2.168882897509620129e-06j)  (6.622300853870456291e-17-5.588347934048616362e-08j)  (-7.065402091071047108e-20+5.962250750084323302e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.070539431706244361e-05+0.000000000000000000e+00j)  (6.195257242457138927e-06+0.000000000000000000e+00j)  (3.858666858170875721e-07+0.000000000000000000e+00j)  (2.577257162663795964e-08+0.000000000000000000e+00j)  (1.735838908676499417e-09+0.000000000000000000e+00j)
 (2.513274122870548855e+00+0.000000000000000000e+00j)  (-1.008313880503085584e-12+5.471183406466880242e-04j)  (-3.126825695033122379e-13+2.605693979210414865e-04j)  (2.642124001138628594e-14-2.201774164920191053e-05j)  (-2.670735590318704235e-15+2.225617170706558195e-06j)  (4.804112341525938074e-17-4.003434654209095242e-08j)  (-3.091418139451397324e-18+2.576186836443593989e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.105184482711361650e-05+0.000000000000000000e+00j)  (5.734196624880270220e-06+0.000000000000000000e+00j)  (2.978324447386112334e-07+0.000000000000000000e+00j)  (2.969654894586386746e-08+0.000000000000000000e+00j)  (1.401593454825546679e-09+0.000000000000000000e+00j)
 (2.544690049406430621e+00+0.000000000000000000e+00j)  (3.202321693976294885e-13-5.358932803365775875e-04j)  (-3.543372062651050183e-13+2.916276654506973448e-04j)  (2.603138785308741062e-14-2.142442970607666685e-05j)  (-2.360016231938433909e-15+1.942347824678828159e-06j)  (4.147931519336101030e-17-3.413841999635759876e-08j)  (-6.617004965950242848e-19+5.445955211276208415e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.012516011966139020e-05+0.000000000000000000e+00j)  (5.672625706849261896e-06+0.000000000000000000e+00j)  (4.238824733077879291e-07+0.000000000000000000e+00j)  (2.590033664663506162e-08+0.000000000000000000e+00j)  (1.404660986738816087e-09+0.000000000000000000e+00j)
 (2.576105975942312387e+00+0.000000000000000000e+00j)  (-9.585945139838392723e-13+5.265610093361534211e-04j)  (-2.156364931002135543e-13+1.753167810260544994e-04j)  (2.260120425644465492e-14-1.837521876054984225e-05j)  (-2.594741830809716514e-15+2.109575717698783119e-06j)  (4.264415539097867341e-17-3.467053822646157556e-08j)  (1.538113832111906231e-18-1.250517259385358829e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.886857745800211009e-05+0.000000000000000000e+00j)  (5.052780402979513970e-06+0.000000000000000000e+00j)  (3.329472369644071027e-07+0.000000000000000000e+00j)  (2.349054373655787931e-08+0.000000000000000000e+00j)  (1.786316292551241840e-09+0.000000000000000000e+00j)
 (2.607521902478194598e+00+0.000000000000000000e+00j)  (-1.466161358953368878e-13-5.161854165802188393e-04j)  (-2.752264312743888926e-13+2.210572078049282481e-04j)  (2.344943942469251738e-14-1.883418728935051830e-05j)  (-2.500903473104557594e-15+2.008682948823368446e-06j)  (-1.738733784265135700e-17+1.396520574205329725e-08j)  (-1.717203105392040806e-18+1.379227814619955889e-09j)  (2.487330370648193962e-20+0.000000000000000000e+00j)  (6.133956049578672255e-05+0.000000000000000000e+00j)  (4.414643402104974219e-06+0.000000000000000000e+00j)  (3.946003727100000886e-07+0.000000000000000000e+00j)  (1.870917034303683283e-08+0.000000000000000000e+00j)  (1.423764045666204214e-09+0.000000000000000000e+00j)
 (2.638937829014076364e+00+0.000000000000000000e+00j)  (-9.443984584165334589e-13+5.076486620519402634e-04j)  (-1.462551350854285353e-13+1.160759192144082875e-04j)  (2.051674522420784680e-14-1.628317638498775826e-05j)  (-1.585476997969152962e-15+1.258318805274378549e-06j)  (1.484340104760436311e-17-1.178051961659984942e-08j)  (-9.169495292399381641e-19+7.277394552806854018e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.988630843180432994e-05+0.000000000000000000e+00j)  (5.730314906367124064e-06+0.000000000000000000e+00j)  (2.827961773064392290e-07+0.000000000000000000e+00j)  (2.738898332542277830e-08+0.000000000000000000e+00j)  (1.439158626006736085e-09+0.000000000000000000e+00j)
 (2.670353755549958130e+00+0.000000000000000000e+00j)  (7.083785623447007122e-14-4.980191771543218552e-04j)  (-2.050294885016289777e-13+1.608071915903351026e-04j)  (2.623855239200000922e-14-2.057921049446150547e-05j)  (-2.191981947945098809e-15+1.719197590569360018e-06j)  (1.412500500597266988e-17-1.107841605441100624e-08j)  (-1.788332158056683775e-18+1.402610332610326001e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.067995782741786390e-05+0.000000000000000000e+00j)  (5.651728865819209210e-06+0.000000000000000000e+00j)  (2.756316169780290537e-07+0.000000000000000000e+00j)  (2.700900409253838436e-08+0.000000000000000000e+00j)  (1.265520197862808334e-09+0.000000000000000000e+00j)
 (2.701769682085840341e+00+0.000000000000000000e+00j)  (-1.045892134572042075e-12+4.901832259640118714e-04j)  (-7.396588599001408914e-14+5.734008695067462996e-05j)  (1.731877886326735259e-14-1.342589776407900912e-05j)  (-1.784340956244637861e-15+1.383260966587580426e-06j)  (-2.191718576342554787e-18+1.699072656525135497e-09j)  (-1.875808042238046867e-18+1.454168638744199308e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.084646471100805751e-05+0.000000000000000000e+00j)  (5.964676061642792257e-06+0.000000000000000000e+00j)  (3.132729082745525075e-07+0.000000000000000000e+00j)  (2.541375304753952810e-08+0.000000000000000000e+00j)  (1.531600382590946195e-09+0.000000000000000000e+00j)
 (2.733185608621721663e+00+0.000000000000000000e+00j)  (2.833397475299112003e-13-4.812128747552726253e-04j)  (-1.553879884242045532e-13+1.190697439836454233e-04j)  (1.800350725815255269e-14-1.379561945720446556e-05j)  (-1.473045026714433626e-15+1.128756096943712100e-06j)  (-3.102313043058995082e-17+2.377222104403382868e-08j)  (-1.185914784368294685e-18+9.087355533783427631e-10j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.323906706804271105e-05+0.000000000000000000e+00j)  (5.860141581124375752e-06+0.000000000000000000e+00j)  (3.050479049924635962e-07+0.000000000000000000e+00j)  (2.284203702988465799e-08+0.000000000000000000e+00j)  (1.648486760391661337e-09+0.000000000000000000e+00j)
 (2.764601535157603429e+00+0.000000000000000000e+00j)  (-1.089076171694056616e-12+4.739977191752133413e-04j)  (-3.678464616313325945e-14+2.786673223027157800e-05j)  (1.434707065610439395e-14-1.086880197153515846e-05j)  (-2.217081565727828158e-15+1.679577843014595191e-06j)  (-3.783930336160765312e-18+2.866565326768061043e-09j)  (-3.298230196275887769e-19+2.498615278198720193e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.535232269740360938e-05+0.000000000000000000e+00j)  (5.812657526659137041e-06+0.000000000000000000e+00j)  (2.043573068313265805e-07+0.000000000000000000e+00j)  (2.061052170095092994e-08+0.000000000000000000e+00j)  (1.382023581169329784e-09+0.000000000000000000e+00j)
 (2.796017461693485640e+00+0.000000000000000000e+00j)  (3.777649379757474168e-13-4.656127365080731302e-04j)  (-1.007514650574893629e-13+7.546764316335703260e-05j)  (1.545611683101973659e-14-1.157736218211336068e-05j)  (-2.021966525439258886e-15+1.514547795228016308e-06j)  (6.044223705147562302e-18-4.527413220548186298e-09j)  (-3.585648073926403448e-19+2.685821734504708249e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.512153723164227194e-05+0.000000000000000000e+00j)  (5.394285870766115841e-06+0.000000000000000000e+00j)  (2.933962561423986704e-07+0.000000000000000000e+00j)  (2.035030226060096291e-08+0.000000000000000000e+00j)  (1.140742133079403902e-09+0.000000000000000000e+00j)
 (2.827433388229367406e+00+0.000000000000000000e+00j)  (-9.360496495845594777e-13+4.589503511778748272e-04j)  (1.151667133922095331e-14-8.530906920180530290e-06j)  (1.095164358572508934e-14-8.112445489751082518e-06j)  (-8.771887862507916048e-16+6.497793590733493374e-07j)  (5.714435170126372268e-18-4.232974034773155641e-09j)  (-3.449424309326828666e-18+2.555167304209357885e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.376365317226458584e-05+0.000000000000000000e+00j)  (4.677073898217218684e-06+0.000000000000000000e+00j)  (3.285515833806561157e-07+0.000000000000000000e+00j)  (2.030163483754432656e-08+0.000000000000000000e+00j)  (1.354205939996928811e-09+0.000000000000000000e+00j)
 (2.858849314765249172e+00+0.000000000000000000e+00j)  (-4.929386131813812697e-14-4.510878048606626277e-04j)  (-7.421668191072380600e-14+5.436954824969426729e-05j)  (1.063064580430314636e-14-7.787772385996399044e-06j)  (-9.129751446220529767e-16+6.688250362226636074e-07j)  (-4.737025418601996105e-17+3.470238985076595073e-08j)  (-2.252371870619508653e-18+1.650036856951213570e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.202758800300049160e-05+0.000000000000000000e+00j)  (4.225744724414580352e-06+0.000000000000000000e+00j)  (3.789930754174152606e-07+0.000000000000000000e+00j)  (2.343832618216153172e-08+0.000000000000000000e+00j)  (1.470407427468618276e-09+0.000000000000000000e+00j)
 (2.890265241301131383e+00+0.000000000000000000e+00j)  (-1.071658204283357772e-12+4.449198595340618729e-04j)  (4.006579096097077894e-14-2.903325329427510582e-05j)  (1.289523276206429812e-14-9.344418201616117484e-06j)  (-1.412895371276368847e-15+1.023842423461171419e-06j)  (-8.131043818415150623e-18+5.892097924367683403e-09j)  (-5.822955945557104023e-18+4.219554425994150056e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.240401841437529754e-05+0.000000000000000000e+00j)  (4.509657261233676135e-06+0.000000000000000000e+00j)  (3.676939481675880165e-07+0.000000000000000000e+00j)  (2.074524626951256668e-08+0.000000000000000000e+00j)  (1.468807411592560141e-09+0.000000000000000000e+00j)
 (2.921681167837012705e+00+0.000000000000000000e+00j)  (1.932780826754810599e-13-4.375256985284571055e-04j)  (-4.587721711633203518e-14+3.288573725209214036e-05j)  (1.582658611931963249e-14-1.134475945049951425e-05j)  (-1.143264296969503642e-15+8.195107991498638957e-07j)  (-2.823494671048627675e-17+2.023928373983562158e-08j)  (-3.100078607373728151e-18+2.222188034167350265e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.181700709608658442e-05+0.000000000000000000e+00j)  (4.339498101272905877e-06+0.000000000000000000e+00j)  (3.591960958475342415e-07+0.000000000000000000e+00j)  (1.615232879108077638e-08+0.000000000000000000e+00j)  (2.230074958559419160e-09+0.000000000000000000e+00j)
 (2.953097094372894915e+00+0.000000000000000000e+00j)  (-1.168542042113321735e-12+4.318019761630618905e-04j)  (7.037867400923068025e-14-4.991362932052024402e-05j)  (1.426612518334478822e-14-1.011777358400218940e-05j)  (-8.145373975997128998e-16+5.776834681435933157e-07j)  (-7.294861409614840356e-18+5.173629330564497171e-09j)  (-4.428019061742562075e-19+3.140425946523253006e-10j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.175011490695036576e-05+0.000000000000000000e+00j)  (4.740356584188402594e-06+0.000000000000000000e+00j)  (4.149510250139145336e-07+0.000000000000000000e+00j)  (1.747510141049467721e-08+0.000000000000000000e+00j)  (1.650515726809158860e-09+0.000000000000000000e+00j)
 (2.984513020908776681e+00+0.000000000000000000e+00j)  (3.544361302901027824e-13-4.248294958040525933e-04j)  (-9.441925895534800286e-15+6.625943138525334016e-06j)  (1.980542535490923100e-14-1.389841196647677048e-05j)  (-3.615495664381050731e-16+2.537167609071819986e-07j)  (-3.902181760486215517e-19+2.738447971685060527e-10j)  (1.181707873625665873e-18-8.292608105575459733e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.388237279768783016e-05+0.000000000000000000e+00j)  (4.159255906726278303e-06+0.000000000000000000e+00j)  (3.633734542087935552e-07+0.000000000000000000e+00j)  (1.652374812998625379e-08+0.000000000000000000e+00j)  (1.435002977970980909e-09+0.000000000000000000e+00j)
 (3.015928947444658448e+00+0.000000000000000000e+00j)  (-1.145823542312601913e-12+4.195064840761719336e-04j)  (1.009928477157677855e-13-7.013286222298764064e-05j)  (1.315069239489639917e-14-9.132297460758544581e-06j)  (3.336348289166105571e-16-2.316875783012110911e-07j)  (-3.069137875686827663e-17+2.131316033049592256e-08j)  (1.190830044644965712e-18-8.269537790018965848e-10j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.144567442052821841e-05+0.000000000000000000e+00j)  (4.440325463468768584e-06+0.000000000000000000e+00j)  (3.138241416425572087e-07+0.000000000000000000e+00j)  (2.359186658725002424e-08+0.000000000000000000e+00j)  (1.456892370287742564e-09+0.000000000000000000e+00j)
 (3.047344873980540658e+00+0.000000000000000000e+00j)  (3.639112559844579885e-13-4.129151075046294116e-04j)  (3.954633923298950252e-15-2.717823491365067632e-06j)  (2.276482723544849117e-14-1.564563835090021577e-05j)  (3.478767245694707227e-16-2.390861113183866418e-07j)  (-4.687642177039432026e-17+3.221687051344465286e-08j)  (-2.146003081030545011e-19+1.474892036651176920e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.111656559126720976e-05+0.000000000000000000e+00j)  (3.842929927285634665e-06+0.000000000000000000e+00j)  (2.654980157215279044e-07+0.000000000000000000e+00j)  (2.015273400060216080e-08+0.000000000000000000e+00j)  (1.449033430949541808e-09+0.000000000000000000e+00j)
 (3.078760800516422425e+00+0.000000000000000000e+00j)  (-9.296171738099260197e-13+4.079549129246994640e-04j)  (1.110607010203484230e-13-7.555259310104426771e-05j)  (1.650019856334832450e-14-1.122480539527340854e-05j)  (2.585983746812159815e-16-1.759202590039143141e-07j)  (-2.722637629804469815e-17+1.852163518509628807e-08j)  (-2.421035210118189178e-19+1.646997517844956395e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.253263773669752023e-05+0.000000000000000000e+00j)  (4.111462439127408318e-06+0.000000000000000000e+00j)  (2.967795893303331409e-07+0.000000000000000000e+00j)  (2.747364095242280431e-08+0.000000000000000000e+00j)  (1.619152947936421614e-09+0.000000000000000000e+00j)
 (3.110176727052304191e+00+0.000000000000000000e+00j)  (2.237706187847279728e-14-4.017092340728921308e-04j)  (3.144901739307671813e-14-2.117803374435601297e-05j)  (1.902093332685219079e-14-1.280885132922856531e-05j)  (5.651838311037192997e-16-3.805992014843762344e-07j)  (-1.695268870058902509e-17+1.141609441109950131e-08j)  (-2.007844946137169619e-18+1.352099285051402796e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.405178132381650488e-05+0.000000000000000000e+00j)  (3.874483720847456620e-06+0.000000000000000000e+00j)  (3.204431483760011682e-07+0.000000000000000000e+00j)  (2.390039691728853610e-08+0.000000000000000000e+00j)  (1.727191929766784309e-09+0.000000000000000000e+00j)
 (3.141592653588185957e+00+0.000000000000000000e+00j)  (-1.170510217504561602e-12+3.970786657003592935e-04j)  (1.411432920163724412e-13-9.409608612707026686e-05j)  (1.180767554997736228e-14-7.871832598978610669e-06j)  (6.306430244769124236e-16-4.204314903745449646e-07j)  (-2.647215838896165484e-17+1.764822130496054887e-08j)  (-4.289951058991260713e-19+2.859986005764711264e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.404172320751833211e-05+0.000000000000000000e+00j)  (4.003867087180238069e-06+0.000000000000000000e+00j)  (2.841487877284085312e-07+0.000000000000000000e+00j)  (2.076199482656216167e-08+0.000000000000000000e+00j)  (1.379148919268327611e-09+0.000000000000000000e+00j)
 (3.173008580124067723e+00+0.000000000000000000e+00j)  (2.727778336714825223e-13-3.911476037072689096e-04j)  (4.697108136055964492e-14-3.100278701790584127e-05j)  (1.284367555401337846e-14-8.477383961892711827e-06j)  (3.868320982043991789e-16-2.553255932969878025e-07j)  (-5.535236788976943821e-18+3.653498284478528343e-09j)  (2.639645711666570614e-18-1.742278337064709016e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.319726317563761214e-05+0.000000000000000000e+00j)  (3.103579023660632817e-06+0.000000000000000000e+00j)  (2.651108944838354203e-07+0.000000000000000000e+00j)  (2.303369587650444788e-08+0.000000000000000000e+00j)  (1.357385753053884537e-09+0.000000000000000000e+00j)
 (3.204424506659949934e+00+0.000000000000000000e+00j)  (-1.228232707063304390e-12+3.868175363702109075e-04j)  (1.550215162049734116e-13-1.013209711276572114e-04j)  (1.207035055852439396e-14-7.889099227799357953e-06j)  (-4.426919539886248469e-16+2.893403371096676060e-07j)  (2.658393993217749694e-17-1.737509143534439634e-08j)  (2.870431372064891671e-18-1.876094725971265278e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.323067975405217566e-05+0.000000000000000000e+00j)  (2.895414655167259529e-06+0.000000000000000000e+00j)  (2.784082954374991599e-07+0.000000000000000000e+00j)  (2.372817909407677632e-08+0.000000000000000000e+00j)  (1.412634151988670396e-09+0.000000000000000000e+00j)
 (3.235840433195831700e+00+0.000000000000000000e+00j)  (3.748056440389693723e-13-3.811737045076733950e-04j)  (6.791583588989172365e-14-4.395803446522041313e-05j)  (1.393995041761292698e-14-9.022569446883599507e-06j)  (6.424355921172863479e-16-4.158131244160662554e-07j)  (-9.384524945736763339e-18+6.074082475853633581e-09j)  (2.384517804435846067e-18-1.543366844303556445e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.454231225596765767e-05+0.000000000000000000e+00j)  (3.389342204765988929e-06+0.000000000000000000e+00j)  (2.435326100484273112e-07+0.000000000000000000e+00j)  (2.099211780578521994e-08+0.000000000000000000e+00j)  (1.372548442487689299e-09+0.000000000000000000e+00j)
 (3.267256359731713466e+00+0.000000000000000000e+00j)  (-1.140996092752578157e-12+3.771183983986324604e-04j)  (1.613449735718091004e-13-1.034250720904895634e-04j)  (8.374905569663028846e-15-5.368470254218758352e-06j)  (4.661431813944034900e-16-2.988067162244385969e-07j)  (-9.966131153752805269e-18+6.388476342111267340e-09j)  (2.333375262801481071e-18-1.495737142157182115e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.407845079375724105e-05+0.000000000000000000e+00j)  (3.967068556539415531e-06+0.000000000000000000e+00j)  (2.298376792315189563e-07+0.000000000000000000e+00j)  (1.777220624011049229e-08+0.000000000000000000e+00j)  (1.207487629050806653e-09+0.000000000000000000e+00j)
 (3.298672286267595677e+00+0.000000000000000000e+00j)  (3.359435769660894938e-13-3.717375696785730002e-04j)  (6.425015547832383582e-14-4.079304353386958436e-05j)  (9.651832574573959124e-15-6.128052961610279376e-06j)  (1.783450244645523158e-16-1.132334170681616506e-07j)  (-1.005581922141082598e-17+6.384550586059097099e-09j)  (3.869179843124705972e-18-2.456585085577525527e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.380867978928073017e-05+0.000000000000000000e+00j)  (4.412795001216703526e-06+0.000000000000000000e+00j)  (2.987511864419987450e-07+0.000000000000000000e+00j)  (2.297903744752005597e-08+0.000000000000000000e+00j)  (1.045155612838783178e-09+0.000000000000000000e+00j)
 (3.330088212803477443e+00+0.000000000000000000e+00j)  (-9.440508584354742778e-13+3.679342132375970588e-04j)  (1.689537898306364748e-13-1.062619324637703328e-04j)  (9.374027258026862741e-15-5.895714580994111849e-06j)  (-3.431481600394962940e-16+2.158198702725946721e-07j)  (6.127606850796189388e-17-3.853905331396334870e-08j)  (-4.800636163832805097e-19+3.019322205557025980e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.494596403429307697e-05+0.000000000000000000e+00j)  (3.694151382625887215e-06+0.000000000000000000e+00j)  (2.417616263127679591e-07+0.000000000000000000e+00j)  (2.132937066358903739e-08+0.000000000000000000e+00j)  (1.248115764076599342e-09+0.000000000000000000e+00j)
 (3.361504139339359210e+00+0.000000000000000000e+00j)  (2.216403324046910652e-13-3.627948762351259574e-04j)  (7.068239678364958206e-14-4.403933833634042641e-05j)  (1.127601028187605869e-14-7.025636178709001163e-06j)  (3.051684441793153323e-16-1.901385179923967987e-07j)  (3.192767393065026442e-17-1.989288056673411757e-08j)  (2.141411412405963406e-18-1.334228910668391255e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.541958379093982992e-05+0.000000000000000000e+00j)  (3.599858825080577048e-06+0.000000000000000000e+00j)  (3.391457626799204359e-07+0.000000000000000000e+00j)  (2.233959818686858172e-08+0.000000000000000000e+00j)  (1.223091896514504243e-09+0.000000000000000000e+00j)
 (3.392920065875241420e+00+0.000000000000000000e+00j)  (-7.188324843727939137e-13+3.592231710291192925e-04j)  (1.746442812076780780e-13-1.078058723424193580e-04j)  (5.432995905483860140e-15-3.353727007314172141e-06j)  (1.625876581132219841e-16-1.003636672584161808e-07j)  (1.305638092563057202e-17-8.059569159619092939e-09j)  (4.644926346609934346e-18-2.867261403180760002e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.452019052375698044e-05+0.000000000000000000e+00j)  (3.491950361456120906e-06+0.000000000000000000e+00j)  (3.068620576690989398e-07+0.000000000000000000e+00j)  (2.313137002174952898e-08+0.000000000000000000e+00j)  (1.140541567241971013e-09+0.000000000000000000e+00j)
 (3.424335992411122298e+00+0.000000000000000000e+00j)  (1.385804845672043597e-13-3.543061369012996827e-04j)  (7.283283599656069064e-14-4.454456935041373108e-05j)  (5.046446310448355863e-15-3.086415766944966492e-06j)  (-2.579556490897088966e-16+1.577661584858725796e-07j)  (2.395240142092573282e-17-1.464932651933180239e-08j)  (4.095626260644106246e-18-2.504892695603473888e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.515392129800776360e-05+0.000000000000000000e+00j)  (3.643549043448886442e-06+0.000000000000000000e+00j)  (3.289940087644582102e-07+0.000000000000000000e+00j)  (1.889349138729968425e-08+0.000000000000000000e+00j)  (1.808454380458622810e-09+0.000000000000000000e+00j)
 (3.455751918947004508e+00+0.000000000000000000e+00j)  (-1.137070467207155675e-12+3.509479793808007418e-04j)  (1.714084199757234106e-13-1.038801804335458322e-04j)  (2.089940163413336614e-15-1.266591264205967649e-06j)  (-6.201561532650449046e-16+3.758391118180555931e-07j)  (2.585432596757756645e-17-1.566873537873035542e-08j)  (4.921281802563591892e-18-2.982491726777755725e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.669153392661731727e-05+0.000000000000000000e+00j)  (3.975555476781449256e-06+0.000000000000000000e+00j)  (2.947222415907136945e-07+0.000000000000000000e+00j)  (1.731569741606032420e-08+0.000000000000000000e+00j)  (1.476460824927868963e-09+0.000000000000000000e+00j)
 (3.487167845482886275e+00+0.000000000000000000e+00j)  (2.174887306450397524e-13-3.462361030824262042e-04j)  (8.053350213914304699e-14-4.836649766462982675e-05j)  (6.590786679979998196e-15-3.958277538222615837e-06j)  (-6.079495985398879052e-18+3.651455107242107103e-09j)  (4.777176841144797935e-17-2.869065002040556920e-08j)  (6.573844896961083215e-18-3.948103431100974316e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.775009742765949355e-05+0.000000000000000000e+00j)  (4.378802294669798468e-06+0.000000000000000000e+00j)  (2.162114815099977442e-07+0.000000000000000000e+00j)  (2.156293437845628098e-08+0.000000000000000000e+00j)  (1.364212992687959867e-09+0.000000000000000000e+00j)
 (3.518583772018768041e+00+0.000000000000000000e+00j)  (-1.006908500589418431e-12+3.430752349201140463e-04j)  (1.613870368309230550e-13-9.606284549899070163e-05j)  (9.479917743549627987e-15-5.642762517407595513e-06j)  (3.428915659251453540e-16-2.041005805803333683e-07j)  (3.204379862444640741e-17-1.907354766242476714e-08j)  (2.074194494090570250e-18-1.234629057435368962e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.867812134172510173e-05+0.000000000000000000e+00j)  (3.626449512562980185e-06+0.000000000000000000e+00j)  (2.638774794099728584e-07+0.000000000000000000e+00j)  (1.947031764455046248e-08+0.000000000000000000e+00j)  (1.330093777905771619e-09+0.000000000000000000e+00j)
 (3.549999698554650251e+00+0.000000000000000000e+00j)  (1.483299707976805750e-13-3.385531338153890089e-04j)  (5.615427067116509897e-14-3.312893656084013068e-05j)  (1.130154140173404877e-14-6.667496910253486596e-06j)  (2.344972721551008045e-16-1.383448912207237239e-07j)  (3.779269482147730288e-17-2.229629931896981675e-08j)  (1.730639273317913654e-19-1.021018093811582530e-10j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.894725204624866136e-05+0.000000000000000000e+00j)  (3.235978399415017039e-06+0.000000000000000000e+00j)  (3.035666465529269820e-07+0.000000000000000000e+00j)  (2.137162784959019393e-08+0.000000000000000000e+00j)  (1.319804934586564887e-09+0.000000000000000000e+00j)
 (3.581415625090532018e+00+0.000000000000000000e+00j)  (-7.999816759677525944e-13+3.355749628043505108e-04j)  (1.469187296542464385e-13-8.591588930958576334e-05j)  (5.963009540401717872e-15-3.487086790366596470e-06j)  (4.572285689755576161e-16-2.673808380888894095e-07j)  (3.637230848272131911e-17-2.127002501700426838e-08j)  (-2.484652504777680258e-19+1.452980854444095353e-10j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.894117339734756285e-05+0.000000000000000000e+00j)  (4.433248428440207348e-06+0.000000000000000000e+00j)  (3.160513148009880540e-07+0.000000000000000000e+00j)  (1.351923599088574776e-08+0.000000000000000000e+00j)  (1.323483195986789588e-09+0.000000000000000000e+00j)
 (3.612831551626413784e+00+0.000000000000000000e+00j)  (5.989484054785241011e-14-3.312287921721452982e-04j)  (3.103883028651125976e-14-1.799307349498292194e-05j)  (1.213093201092760785e-14-7.032287587716340385e-06j)  (4.316961847203024541e-16-2.502537284929765946e-07j)  (1.820727661818845363e-17-1.055473775979426926e-08j)  (-1.229266011242723629e-18+7.126039445106726194e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.719138447402379943e-05+0.000000000000000000e+00j)  (3.964580627094051409e-06+0.000000000000000000e+00j)  (3.021905119593518277e-07+0.000000000000000000e+00j)  (1.819474523336519687e-08+0.000000000000000000e+00j)  (1.425063985674013137e-09+0.000000000000000000e+00j)
 (3.644247478162295995e+00+0.000000000000000000e+00j)  (-6.429199240494032808e-13+3.284201614207371859e-04j)  (1.139904576609411790e-13-6.551225346303282150e-05j)  (1.224476243605978587e-14-7.037284136460260335e-06j)  (7.211517824169814303e-16-4.144590537133821855e-07j)  (8.382615403562180859e-18-4.817637376346262413e-09j)  (6.145031808763016456e-19-3.531652178980021673e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.696489330005159669e-05+0.000000000000000000e+00j)  (2.936630920131063427e-06+0.000000000000000000e+00j)  (2.734206718999421404e-07+0.000000000000000000e+00j)  (1.880877820491667419e-08+0.000000000000000000e+00j)  (1.339992368255514813e-09+0.000000000000000000e+00j)
 (3.675663404698177761e+00+0.000000000000000000e+00j)  (9.730000872799340547e-14-3.242374201961136957e-04j)  (1.542578955087968032e-14-8.789552084545746634e-06j)  (2.519526231453102642e-14-1.435635128947174918e-05j)  (1.896641460789472000e-16-1.080713929194721128e-07j)  (2.520178468660702860e-18-1.436012666968494921e-09j)  (-2.091380350694967142e-18+1.191675563955802719e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.790449379619611784e-05+0.000000000000000000e+00j)  (3.500754440382316701e-06+0.000000000000000000e+00j)  (2.352660556158477697e-07+0.000000000000000000e+00j)  (1.918932541210907893e-08+0.000000000000000000e+00j)  (1.363176854045969578e-09+0.000000000000000000e+00j)
 (3.707079331234059527e+00+0.000000000000000000e+00j)  (-1.049969351592331410e-12+3.215864390506263746e-04j)  (1.104315993669132789e-13-6.239075071698441685e-05j)  (1.886698286191851271e-14-1.065932915619855474e-05j)  (2.200010920312563118e-16-1.242947046208507193e-07j)  (-8.393604140955191242e-18+4.742145165486043963e-09j)  (-9.235893627449154779e-19+5.218021957751453210e-10j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.791762710059652856e-05+0.000000000000000000e+00j)  (2.506677161714429643e-06+0.000000000000000000e+00j)  (2.086356724518116796e-07+0.000000000000000000e+00j)  (2.496057770364262584e-08+0.000000000000000000e+00j)  (1.009087748205386149e-09+0.000000000000000000e+00j)
 (3.738495257769941738e+00+0.000000000000000000e+00j)  (8.202175136238614708e-14-3.175558235026142628e-04j)  (8.605092030639358350e-15-4.820609785695030641e-06j)  (1.592567002178619082e-14-8.921923095132738214e-06j)  (6.871032362141041385e-16-3.849308324638889693e-07j)  (-1.360620953477138175e-17+7.622503743265118250e-09j)  (1.464766992912476913e-19-8.205948080147060726e-11j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.982949934160533501e-05+0.000000000000000000e+00j)  (3.069106758482120278e-06+0.000000000000000000e+00j)  (2.727142931423429539e-07+0.000000000000000000e+00j)  (2.234165534583811781e-08+0.000000000000000000e+00j)  (1.064380867357899249e-09+0.000000000000000000e+00j)
 (3.769911184305823504e+00+0.000000000000000000e+00j)  (-8.661166133202251186e-13+3.150516993289296749e-04j)  (1.001921961883576524e-13-5.566191895860989270e-05j)  (1.101855209465724581e-14-6.121382056703503723e-06j)  (1.347791403792996567e-16-7.487691306049886980e-08j)  (1.418038206287727856e-17-7.877943933680377308e-09j)  (-4.506341464825970488e-19+2.503510014354521434e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.912255893771676856e-05+0.000000000000000000e+00j)  (3.073870044648220428e-06+0.000000000000000000e+00j)  (2.362698818106808103e-07+0.000000000000000000e+00j)  (1.865310036617138402e-08+0.000000000000000000e+00j)  (1.060414698806906852e-09+0.000000000000000000e+00j)
 (3.801327110841705270e+00+0.000000000000000000e+00j)  (-1.148134779388248691e-14-3.111629379658478137e-04j)  (-7.823727800573435051e-17+4.317740195041770803e-08j)  (9.957298916683947160e-15-5.486230704408717622e-06j)  (3.181617049589612031e-16-1.752995163478609525e-07j)  (1.954983184320518097e-17-1.077149509123520577e-08j)  (-1.121415665092620927e-18+6.178730438847802877e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.808641322820321352e-05+0.000000000000000000e+00j)  (3.529294407085289407e-06+0.000000000000000000e+00j)  (2.436307061999280306e-07+0.000000000000000000e+00j)  (1.672780504713312851e-08+0.000000000000000000e+00j)  (1.033813150783312889e-09+0.000000000000000000e+00j)
 (3.832743037377586592e+00+0.000000000000000000e+00j)  (-6.774149194274434031e-13+3.087958948572531851e-04j)  (9.475002034162351958e-14-5.177517813236180515e-05j)  (1.209746227329482385e-14-6.610549593058100819e-06j)  (7.980030096532532314e-16-4.360615499731289513e-07j)  (3.370909978490491965e-17-1.842002668555105299e-08j)  (-2.232506476319639168e-18+1.219932702787830872e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.725375865523665613e-05+0.000000000000000000e+00j)  (3.581290124605108991e-06+0.000000000000000000e+00j)  (2.370632925710287540e-07+0.000000000000000000e+00j)  (1.436943614982749352e-08+0.000000000000000000e+00j)  (9.046848890869441744e-10+0.000000000000000000e+00j)
 (3.864158963913468359e+00+0.000000000000000000e+00j)  (-5.210400598779448998e-14-3.050396427406090044e-04j)  (-1.398099373987054648e-14+7.577704326459513801e-06j)  (1.242579917003389048e-14-6.734741390041417879e-06j)  (1.002762505218422264e-15-5.434936243799225684e-07j)  (2.344701668810688167e-17-1.270820912531701328e-08j)  (-1.603468153349228425e-18+8.690739267255386574e-10j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.717130405322674000e-05+0.000000000000000000e+00j)  (3.520702770770166094e-06+0.000000000000000000e+00j)  (2.788766284646441222e-07+0.000000000000000000e+00j)  (1.498612850197320850e-08+0.000000000000000000e+00j)  (1.050375450661250088e-09+0.000000000000000000e+00j)
 (3.895574890449350569e+00+0.000000000000000000e+00j)  (-5.945327874667410040e-13+3.028007620236677867e-04j)  (9.142442999789044794e-14-4.915179255887317617e-05j)  (1.642362944182066327e-14-8.829730632560013799e-06j)  (2.710930099536391215e-16-1.457460033319881559e-07j)  (-8.610073494474682597e-18+4.628972607390050610e-09j)  (-4.916707113709300400e-19+2.643341016325980207e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.753972587159260137e-05+0.000000000000000000e+00j)  (3.374873464209822300e-06+0.000000000000000000e+00j)  (1.822760089420313581e-07+0.000000000000000000e+00j)  (1.820050411668633175e-08+0.000000000000000000e+00j)  (1.211345515575335897e-09+0.000000000000000000e+00j)
 (3.926990816985232335e+00+0.000000000000000000e+00j)  (7.387191639307371348e-14-2.991684964601476157e-04j)  (3.887508586340005868e-15-2.073156633805714712e-06j)  (1.935259803737000727e-14-1.032114477536241709e-05j)  (4.407082390153070747e-16-2.350389106569460043e-07j)  (2.048992124904733018e-17-1.092769848311671446e-08j)  (-2.066300518865694908e-18+1.102001200341279717e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.886010030603373052e-05+0.000000000000000000e+00j)  (2.998260873905594263e-06+0.000000000000000000e+00j)  (2.802542607226892315e-07+0.000000000000000000e+00j)  (1.455460394494564086e-08+0.000000000000000000e+00j)  (1.178768455980007295e-09+0.000000000000000000e+00j)
 (3.958406743521114102e+00+0.000000000000000000e+00j)  (-9.679552402553712599e-13+2.970496396750171874e-04j)  (1.095838444299505627e-13-5.798094820426670856e-05j)  (1.376053795865068865e-14-7.280725638248547055e-06j)  (7.790407916014396920e-16-4.121922285591223945e-07j)  (3.426706775918478454e-17-1.813077139537216133e-08j)  (-3.983463891229062977e-18+2.107659229434442369e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.845702323711733421e-05+0.000000000000000000e+00j)  (3.461613279888814987e-06+0.000000000000000000e+00j)  (2.092098092428005921e-07+0.000000000000000000e+00j)  (1.202260798884671879e-08+0.000000000000000000e+00j)  (1.302609819184317340e-09+0.000000000000000000e+00j)
 (3.989822670056996312e+00+0.000000000000000000e+00j)  (-5.220530234031927654e-14-2.935335751773312293e-04j)  (2.921732853655115581e-14-1.533659871669034100e-05j)  (1.123491860098546812e-14-5.897418517942783038e-06j)  (5.347919633572663873e-16-2.807223779821829122e-07j)  (-2.443547404885786855e-17+1.282661060140535133e-08j)  (-6.194948917256955912e-18+3.251842151883076741e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (6.753552980734305359e-05+0.000000000000000000e+00j)  (3.004838433368429672e-06+0.000000000000000000e+00j)  (2.738080324310863502e-07+0.000000000000000000e+00j)  (1.759399291846737757e-08+0.000000000000000000e+00j)  (1.367136196521297026e-09+0.000000000000000000e+00j)
 (4.021238596592878523e+00+0.000000000000000000e+00j)  (-7.539334834378373759e-13+2.915272945119650838e-04j)  (1.294777943363778635e-13-6.743596930656710689e-05j)  (6.193030329509062193e-15-3.225526363616622509e-06j)  (1.310669015711479800e-16-6.826402072831566953e-08j)  (-1.974701388454291020e-17+1.028486749916828137e-08j)  (-4.208579509236597543e-18+2.191959504365445055e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.628079736905208828e-05+0.000000000000000000e+00j)  (3.066136689495594066e-06+0.000000000000000000e+00j)  (2.624192811564723723e-07+0.000000000000000000e+00j)  (1.907114075001321194e-08+0.000000000000000000e+00j)  (1.382958283154517723e-09+0.000000000000000000e+00j)
 (4.052654523128760289e+00+0.000000000000000000e+00j)  (-1.291476259227962615e-13-2.881202915371941791e-04j)  (3.752957727585204870e-14-1.939560398504320610e-05j)  (8.083025652570612039e-15-4.177203268794133198e-06j)  (2.575012333359986164e-16-1.330771907540336750e-07j)  (-3.122147162984685387e-17+1.613512507000013819e-08j)  (6.821484278430615444e-20-3.525970989912454580e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.521597964909780999e-05+0.000000000000000000e+00j)  (2.149802374339506557e-06+0.000000000000000000e+00j)  (2.362280337232900926e-07+0.000000000000000000e+00j)  (1.544414573325827981e-08+0.000000000000000000e+00j)  (1.344171667034693696e-09+0.000000000000000000e+00j)
 (4.084070449664642055e+00+0.000000000000000000e+00j)  (-6.097636383041145705e-13+2.862197711060239145e-04j)  (1.432593056530200975e-13-7.346603739316661112e-05j)  (7.844484531749876496e-15-4.022733573966804426e-06j)  (4.968699409666667383e-16-2.548045993300799372e-07j)  (-2.285286317771182747e-17+1.171942678908269754e-08j)  (3.225188546231837975e-19-1.653988852559688318e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.479100370531480613e-05+0.000000000000000000e+00j)  (3.112842660827125377e-06+0.000000000000000000e+00j)  (2.458614232428430022e-07+0.000000000000000000e+00j)  (1.652316066956037391e-08+0.000000000000000000e+00j)  (1.361330532096696240e-09+0.000000000000000000e+00j)
 (4.115486376200523821e+00+0.000000000000000000e+00j)  (-1.108738890552668998e-13-2.829152880549943108e-04j)  (4.699131538286532915e-14-2.391503680229931352e-05j)  (9.461456665427304186e-15-4.815032150562228714e-06j)  (1.922980356119832503e-16-9.786519440701202224e-08j)  (-3.444620612207998244e-17+1.753026295766940266e-08j)  (-9.708629245838092419e-19+4.940777760631995686e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.459080063440403340e-05+0.000000000000000000e+00j)  (3.292937445561665900e-06+0.000000000000000000e+00j)  (2.271481212857270622e-07+0.000000000000000000e+00j)  (1.289667573341429714e-08+0.000000000000000000e+00j)  (9.063559016305867070e-10+0.000000000000000000e+00j)
 (4.146902302736405588e+00+0.000000000000000000e+00j)  (-6.058916999303505524e-13+2.811142422781967511e-04j)  (1.409473739574170116e-13-7.118481859884787468e-05j)  (7.372735386560969573e-16-3.723206219442810820e-07j)  (6.963003652435298689e-16-3.516629393262949659e-07j)  (1.469127526281375881e-17-7.419588294972537574e-09j)  (-2.842835978575785194e-18+1.435744873076601951e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.314334962543969882e-05+0.000000000000000000e+00j)  (2.610402833902558956e-06+0.000000000000000000e+00j)  (2.136227413467069105e-07+0.000000000000000000e+00j)  (1.442612132293907022e-08+0.000000000000000000e+00j)  (1.309876502952593021e-09+0.000000000000000000e+00j)
 (4.178318229272287354e+00+0.000000000000000000e+00j)  (6.569968163747113990e-14-2.779062638786501780e-04j)  (4.479470871857346373e-14-2.245359550891405512e-05j)  (-4.040852484693582487e-15+2.025482586516173474e-06j)  (9.542141643709175639e-16-4.782947205024117155e-07j)  (3.773122668765401501e-17-1.891239745345486476e-08j)  (-6.576352671232185719e-21+3.291332380661164769e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.343512535352025287e-05+0.000000000000000000e+00j)  (3.631940594469610299e-06+0.000000000000000000e+00j)  (2.469286678341562831e-07+0.000000000000000000e+00j)  (1.776437646821721818e-08+0.000000000000000000e+00j)  (1.425705010474289164e-09+0.000000000000000000e+00j)
 (4.209734155808170009e+00+0.000000000000000000e+00j)  (-9.039579852569937127e-13+2.761989189367713635e-04j)  (1.474822283015142716e-13-7.337506885727113006e-05j)  (-4.375313552064028374e-15+2.176812947382271599e-06j)  (2.680135861051297729e-16-1.333425190035865034e-07j)  (1.591442079163443087e-17-7.917577235363031020e-09j)  (-2.273362143714641809e-18+1.131026716932441272e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.176630399449273691e-05+0.000000000000000000e+00j)  (4.459424442811529103e-06+0.000000000000000000e+00j)  (2.156332248360190055e-07+0.000000000000000000e+00j)  (1.648808710989769061e-08+0.000000000000000000e+00j)  (1.035383908481106600e-09+0.000000000000000000e+00j)
 (4.241150082344050887e+00+0.000000000000000000e+00j)  (-1.242691872028092834e-13-2.730819052823903344e-04j)  (6.204386982148325471e-14-3.063775014654195473e-05j)  (-4.375396980673429860e-15+2.160600413958718715e-06j)  (3.341431188919176277e-16-1.650017647088819281e-07j)  (2.561107956917055744e-17-1.264667182791483299e-08j)  (-2.445688786952668118e-18+1.207678453716121343e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (5.956725539087693141e-05+0.000000000000000000e+00j)  (4.322017004382172514e-06+0.000000000000000000e+00j)  (2.227012393486635337e-07+0.000000000000000000e+00j)  (1.306765665353158693e-08+0.000000000000000000e+00j)  (1.013960153095427030e-09+0.000000000000000000e+00j)
 (4.272566008879932653e+00+0.000000000000000000e+00j)  (-6.802469033593370605e-13+2.714629340572256464e-04j)  (1.640241420662271230e-13-8.040425892591059032e-05j)  (-7.456784664317639655e-15+3.655311489884671314e-06j)  (2.657659807674704601e-16-1.302786499826136155e-07j)  (5.011353378618573460e-17-2.456533838072591148e-08j)  (-1.323061333362709333e-18+6.485561860852188248e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.861327502273197396e-05+0.000000000000000000e+00j)  (3.948229248097759417e-06+0.000000000000000000e+00j)  (2.845470759677375982e-07+0.000000000000000000e+00j)  (1.255169471173169827e-08+0.000000000000000000e+00j)  (1.078250056861467823e-09+0.000000000000000000e+00j)
 (4.303981935415814419e+00+0.000000000000000000e+00j)  (-1.690906611963690276e-13-2.684317690145227074e-04j)  (7.542573344414703389e-14-3.670277076864032068e-05j)  (-2.682838021884492055e-15+1.305498316189331415e-06j)  (3.223084041245874422e-16-1.568371274683759482e-07j)  (4.329118909421229937e-17-2.106553163127930985e-08j)  (4.811499592854588108e-19-2.341288426457699140e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.837296808154900243e-05+0.000000000000000000e+00j)  (3.947809153723950784e-06+0.000000000000000000e+00j)  (2.731626659392775597e-07+0.000000000000000000e+00j)  (1.910682376220496345e-08+0.000000000000000000e+00j)  (1.085808423128484954e-09+0.000000000000000000e+00j)
 (4.335397861951696186e+00+0.000000000000000000e+00j)  (-5.948203427644769854e-13+2.668962524926476944e-04j)  (1.621538204473863844e-13-7.833492528083808621e-05j)  (-2.115621801605080219e-15+1.022054409334607054e-06j)  (-3.770091667682210094e-16+1.821275655014688215e-07j)  (7.481461812113614310e-17-3.614198711775733883e-08j)  (1.800736018108632691e-18-8.699126473136470688e-10j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (5.838884230085024705e-05+0.000000000000000000e+00j)  (3.860849447657552377e-06+0.000000000000000000e+00j)  (2.628512658425985022e-07+0.000000000000000000e+00j)  (1.286021287515128997e-08+0.000000000000000000e+00j)  (9.767621401078774478e-10+0.000000000000000000e+00j)
 (4.366813788487578840e+00+0.000000000000000000e+00j)  (-8.455060422531411905e-14-2.639462135252167510e-04j)  (4.916947595258448655e-14-2.358259262762220308e-05j)  (-2.215205221072766453e-15+1.062457150496340115e-06j)  (-6.149428150909879815e-16+2.949323367395445305e-07j)  (4.595762497256508912e-17-2.204175271089923485e-08j)  (-9.679721478608382278e-19+4.642508912554781993e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.691741327384164590e-05+0.000000000000000000e+00j)  (3.467972969302041117e-06+0.000000000000000000e+00j)  (2.436223276107960184e-07+0.000000000000000000e+00j)  (1.417123646354895050e-08+0.000000000000000000e+00j)  (9.614959728665334872e-10+0.000000000000000000e+00j)
 (4.398229715023460606e+00+0.000000000000000000e+00j)  (-6.505310311353062840e-13+2.624895902198043731e-04j)  (1.351704239951552510e-13-6.436628750773940423e-05j)  (-4.228039747409285350e-15+2.013339807040153533e-06j)  (-4.362956229962361167e-16+2.077561133922003261e-07j)  (-9.728379845401956730e-18+4.632490087971742161e-09j)  (-2.003934866208908941e-18+9.542421571273540486e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.585511823646385939e-05+0.000000000000000000e+00j)  (3.832479093971038163e-06+0.000000000000000000e+00j)  (2.457666174883670829e-07+0.000000000000000000e+00j)  (1.376645551397698688e-08+0.000000000000000000e+00j)  (1.033377306927724453e-09+0.000000000000000000e+00j)
 (4.429645641559342373e+00+0.000000000000000000e+00j)  (1.183740388484860891e-13-2.596162954871887021e-04j)  (2.531327817430104926e-14-1.196896172267629476e-05j)  (-4.718625692284759604e-16+2.231243470274163073e-07j)  (-6.784621228705409801e-17+3.207837670197266405e-08j)  (-3.444817215591261053e-17+1.628767673358091684e-08j)  (-2.271701792700236847e-18+1.074102370527428819e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.354115297192663765e-05+0.000000000000000000e+00j)  (3.424541858277041609e-06+0.000000000000000000e+00j)  (2.215049553241588135e-07+0.000000000000000000e+00j)  (1.510228548613877419e-08+0.000000000000000000e+00j)  (1.155671142361777989e-09+0.000000000000000000e+00j)
 (4.461061568095224139e+00+0.000000000000000000e+00j)  (-8.530156727802598788e-13+2.582343575775905109e-04j)  (1.253538877747749082e-13-5.885076561641082590e-05j)  (-4.185273508851752630e-15+1.964891515900216297e-06j)  (-3.245846382866447918e-16+1.523837609239797490e-07j)  (3.277768583963370378e-17-1.538828790680816893e-08j)  (-3.106575630044263067e-18+1.458458745626053549e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (5.338325947292536452e-05+0.000000000000000000e+00j)  (3.073551305057059910e-06+0.000000000000000000e+00j)  (2.861639338276337115e-07+0.000000000000000000e+00j)  (1.819528556282579539e-08+0.000000000000000000e+00j)  (9.520557716930210561e-10+0.000000000000000000e+00j)
 (4.492477494631105905e+00+0.000000000000000000e+00j)  (-1.573757700076651770e-13-2.554337433156905258e-04j)  (2.583462805514064704e-14-1.204405405464840372e-05j)  (-4.047134596674134729e-16+1.886807808112577331e-07j)  (2.089617341962121017e-16-9.741590792763433643e-08j)  (-1.102639301971336023e-17+5.140361142007133420e-09j)  (-1.724176256939011653e-18+8.037959988033418191e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.302934074494948519e-05+0.000000000000000000e+00j)  (3.028488192720636403e-06+0.000000000000000000e+00j)  (2.850576395452614701e-07+0.000000000000000000e+00j)  (1.493477624392614184e-08+0.000000000000000000e+00j)  (8.269528645739458050e-10+0.000000000000000000e+00j)
 (4.523893421166987672e+00+0.000000000000000000e+00j)  (-6.779150714187316229e-13+2.541225759104081389e-04j)  (1.120974486087153687e-13-5.189723294962313426e-05j)  (-2.978440401866678665e-15+1.378915459834235875e-06j)  (-3.630984868988302058e-16+1.681011073012998055e-07j)  (-1.456369294461749718e-17+6.742410158729664792e-09j)  (-5.004116463973521958e-18+2.316722106886272485e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (5.128055595624598243e-05+0.000000000000000000e+00j)  (2.672713936639272699e-06+0.000000000000000000e+00j)  (2.294167410023338759e-07+0.000000000000000000e+00j)  (1.700737319043586764e-08+0.000000000000000000e+00j)  (1.062878685807820232e-09+0.000000000000000000e+00j)
 (4.555309347702870326e+00+0.000000000000000000e+00j)  (-1.473967208019449828e-13-2.513908654981703559e-04j)  (6.931543037662322789e-15-3.187117733467524285e-06j)  (6.985782269661604778e-15-3.211835127476593621e-06j)  (3.506871009444107807e-16-1.612346041285474608e-07j)  (3.727889479915984748e-20-1.719125340094224982e-11j)  (-4.757998295620327002e-18+2.187579697187662758e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (5.095352128469386889e-05+0.000000000000000000e+00j)  (2.816755132352775830e-06+0.000000000000000000e+00j)  (2.317361476033215656e-07+0.000000000000000000e+00j)  (1.569785383575287596e-08+0.000000000000000000e+00j)  (1.325867891272326621e-09+0.000000000000000000e+00j)
 (4.586725274238752093e+00+0.000000000000000000e+00j)  (-6.637924161267448413e-13+2.501468323004881053e-04j)  (1.072164057388716164e-13-4.895713047595192079e-05j)  (9.176247690314247855e-15-4.190031576703582722e-06j)  (5.158686831784275566e-17-2.355519976491739317e-08j)  (-1.640872130424507144e-17+7.492465180298526083e-09j)  (-2.894875962707156208e-18+1.321855978341134264e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.950662423890795039e-05+0.000000000000000000e+00j)  (2.915155102264082036e-06+0.000000000000000000e+00j)  (2.747213382369402590e-07+0.000000000000000000e+00j)  (1.343224174800814006e-08+0.000000000000000000e+00j)  (1.023835732071713814e-09+0.000000000000000000e+00j)
 (4.618141200774633859e+00+0.000000000000000000e+00j)  (-1.035273833095039968e-14-2.474805156006788060e-04j)  (7.472903502780541978e-15-3.389314556037537711e-06j)  (8.709976419691797799e-15-3.950162351393736709e-06j)  (1.354262636248345916e-16-6.141838360679416805e-08j)  (-5.446822606281001197e-17+2.470248844282488595e-08j)  (-1.080354691358511009e-19+4.899884773242064866e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.693446266569742208e-05+0.000000000000000000e+00j)  (3.451662745770699381e-06+0.000000000000000000e+00j)  (2.436365132108521565e-07+0.000000000000000000e+00j)  (1.408559141525802467e-08+0.000000000000000000e+00j)  (9.589319082123761993e-10+0.000000000000000000e+00j)
 (4.649557127310514737e+00+0.000000000000000000e+00j)  (-7.458529500572913290e-13+2.463002301226716474e-04j)  (1.004093107174225288e-13-4.522786964766818782e-05j)  (5.473344496115789210e-15-2.465376227479606138e-06j)  (4.880118875391920605e-16-2.198162562150127127e-07j)  (-4.813186600733584872e-17+2.168014703871044475e-08j)  (-1.432672148865801107e-18+6.453256586245014038e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.672163661645200715e-05+0.000000000000000000e+00j)  (3.308797202082455902e-06+0.000000000000000000e+00j)  (1.858025388981920477e-07+0.000000000000000000e+00j)  (1.501043872973256305e-08+0.000000000000000000e+00j)  (9.106155356328906396e-10+0.000000000000000000e+00j)
 (4.680973053846396503e+00+0.000000000000000000e+00j)  (1.795075178038442096e-13-2.436960314287439720e-04j)  (1.780051980100797335e-15-7.965792394236872523e-07j)  (2.866294607393352157e-15-1.282438481221834259e-06j)  (4.591313881665095398e-16-2.054241292380086002e-07j)  (-8.582759923439756854e-17+3.840096034753019485e-08j)  (8.835200042333074731e-19-3.953026066968580870e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.562869174093250364e-05+0.000000000000000000e+00j)  (3.539638102240179051e-06+0.000000000000000000e+00j)  (2.249897888346958100e-07+0.000000000000000000e+00j)  (1.556936286000120852e-08+0.000000000000000000e+00j)  (1.099581113848612921e-09+0.000000000000000000e+00j)
 (4.712388980382279158e+00+0.000000000000000000e+00j)  (-8.623236748507153121e-13+2.425763453311998233e-04j)  (8.039895227896068147e-14-3.573237049850315684e-05j)  (-7.102031208777487793e-15+3.156398973751759476e-06j)  (1.568122783200882227e-16-6.969257930968897894e-08j)  (-3.420477442868994406e-17+1.520179625359351227e-08j)  (3.112481580468340560e-19-1.383275887484038657e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.442222500427048742e-05+0.000000000000000000e+00j)  (3.837876097231882187e-06+0.000000000000000000e+00j)  (2.472354790645792151e-07+0.000000000000000000e+00j)  (1.423092940032638149e-08+0.000000000000000000e+00j)  (1.040571018140097473e-09+0.000000000000000000e+00j)
 (4.743804906918160924e+00+0.000000000000000000e+00j)  (-1.496884074042570661e-13-2.400312164598739301e-04j)  (-2.826919519585918273e-14+1.248079272346412405e-05j)  (-2.165699674471836056e-15+9.561584397031931562e-07j)  (1.727345071441743544e-17-7.625883148871029062e-09j)  (-3.271157886401052146e-17+1.444221119020968950e-08j)  (-2.300075333328485928e-18+1.015491259315314901e-09j)  (1.243665185324096981e-20+0.000000000000000000e+00j)  (4.369255761612995465e-05+0.000000000000000000e+00j)  (3.497689552403826125e-06+0.000000000000000000e+00j)  (2.781013120562737225e-07+0.000000000000000000e+00j)  (1.449518063158096973e-08+0.000000000000000000e+00j)  (1.073706343684743080e-09+0.000000000000000000e+00j)
 (4.775220833454042690e+00+0.000000000000000000e+00j)  (-7.512272263003705688e-13+2.389691751060041953e-04j)  (5.891687323437665022e-14-2.584019967273235488e-05j)  (-7.952578866306860648e-15+3.487886997338415330e-06j)  (-2.724234019627308740e-16+1.194816001597141658e-07j)  (-4.253412930273725357e-18+1.865448855928672749e-09j)  (9.155747742469722471e-19-4.015564774662816170e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.146812046725635207e-05+0.000000000000000000e+00j)  (3.215538647144918942e-06+0.000000000000000000e+00j)  (2.604040288293700630e-07+0.000000000000000000e+00j)  (1.262207106717622422e-08+0.000000000000000000e+00j)  (1.094951061352047592e-09+0.000000000000000000e+00j)
 (4.806636759989924457e+00+0.000000000000000000e+00j)  (-6.957990664043726525e-14-2.364802686289555183e-04j)  (-3.010882050943627046e-14+1.311886276579369381e-05j)  (2.014365919718943431e-15-8.777023804107310759e-07j)  (-3.986154830542992106e-16+1.736845955557938997e-07j)  (4.104822716723329574e-17-1.788548777533457362e-08j)  (2.280959705956371520e-18-9.938543467940594733e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.060951697310963591e-05+0.000000000000000000e+00j)  (2.933522497540878531e-06+0.000000000000000000e+00j)  (2.156342817773419589e-07+0.000000000000000000e+00j)  (1.438166878755809978e-08+0.000000000000000000e+00j)  (7.900532518690493133e-10+0.000000000000000000e+00j)
 (4.838052686525806223e+00+0.000000000000000000e+00j)  (-7.902146357205983625e-13+2.354731184331423758e-04j)  (6.520175854720917078e-14-2.822584805232102999e-05j)  (-1.450828286394864901e-15+6.280575321914079207e-07j)  (-2.464383886638885463e-16+1.066832566370419573e-07j)  (2.568305934942828153e-17-1.111818112798647037e-08j)  (2.228899905437112962e-18-9.648856197900943315e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (4.002925234801525857e-05+0.000000000000000000e+00j)  (2.963525209953283436e-06+0.000000000000000000e+00j)  (2.173226875821634378e-07+0.000000000000000000e+00j)  (1.516502640092054179e-08+0.000000000000000000e+00j)  (1.113634488381829740e-09+0.000000000000000000e+00j)
 (4.869468613061688878e+00+0.000000000000000000e+00j)  (9.726226441046816181e-14-2.330377736835982107e-04j)  (-3.088477098115258195e-14+1.328358688867662352e-05j)  (4.605145442070787023e-15-1.980693634825460643e-06j)  (-6.954244902660746461e-16+2.991055505922910050e-07j)  (-2.173147765664784749e-17+9.346770207853784237e-09j)  (7.546565200882366120e-19-3.245802362516541780e-10j)  (6.218325926620484906e-21+0.000000000000000000e+00j)  (4.057868964350659830e-05+0.000000000000000000e+00j)  (3.645450557967651900e-06+0.000000000000000000e+00j)  (2.436349481419567075e-07+0.000000000000000000e+00j)  (1.356185566602368002e-08+0.000000000000000000e+00j)  (1.009881285212847083e-09+0.000000000000000000e+00j)
 (4.900884539597570644e+00+0.000000000000000000e+00j)  (-8.769214188525975323e-13+2.320829355680262805e-04j)  (6.569674219491615107e-14-2.807529960238518271e-05j)  (-1.439147941934605740e-15+6.150088353348633669e-07j)  (-7.444133460453968843e-16+3.181223834618438751e-07j)  (3.485670685060747390e-17-1.489589463231752235e-08j)  (-4.552830637906778247e-19+1.945639538048321300e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.918021369900671989e-05+0.000000000000000000e+00j)  (2.935596455667758696e-06+0.000000000000000000e+00j)  (2.301125477880726135e-07+0.000000000000000000e+00j)  (9.608011293352853727e-09+0.000000000000000000e+00j)  (1.203263058572941413e-09+0.000000000000000000e+00j)
 (4.932300466133452410e+00+0.000000000000000000e+00j)  (2.624748439148649726e-13-2.296986588119467507e-04j)  (-3.905919324566355406e-14+1.658576579444257291e-05j)  (-1.267456860370838052e-15+5.381973736676136755e-07j)  (-2.478878582335421941e-16+1.052618944473528733e-07j)  (-5.757416021630872409e-18+2.444756320741230228e-09j)  (2.316596133893112701e-18-9.837026732650120841e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.817837919293781809e-05+0.000000000000000000e+00j)  (2.702153499163695602e-06+0.000000000000000000e+00j)  (2.523194715587208907e-07+0.000000000000000000e+00j)  (1.338567985256264648e-08+0.000000000000000000e+00j)  (1.373303675508167384e-09+0.000000000000000000e+00j)
 (4.963716392669334176e+00+0.000000000000000000e+00j)  (-9.144353501924515977e-13+2.287937181034340871e-04j)  (6.361386455333953202e-14-2.684091716427054313e-05j)  (3.733463386892313928e-15-1.575280957198648323e-06j)  (4.119494675803419488e-17-1.738110547886125467e-08j)  (-3.058642205874337866e-18+1.290533321973394440e-09j)  (-8.187185334295935797e-20+3.454466643030299596e-11j)  (6.218325926620484906e-21+0.000000000000000000e+00j)  (3.777809640094212986e-05+0.000000000000000000e+00j)  (3.244409810629118500e-06+0.000000000000000000e+00j)  (2.230286397667915232e-07+0.000000000000000000e+00j)  (1.427909836706331735e-08+0.000000000000000000e+00j)  (1.160130565072587930e-09+0.000000000000000000e+00j)
 (4.995132319205215943e+00+0.000000000000000000e+00j)  (3.327478296527997936e-13-2.264581768182864590e-04j)  (-4.419908511593625977e-14+1.853261383084141268e-05j)  (-4.549372013373984557e-15+1.907539095729159835e-06j)  (-4.419263823567814398e-16+1.853000106539824206e-07j)  (-2.263216777136749976e-17+9.489623205792975723e-09j)  (4.075356753375010249e-19-1.708796589564695677e-10j)  (6.218325926620484906e-21+0.000000000000000000e+00j)  (3.778384254846137250e-05+0.000000000000000000e+00j)  (2.792895201348418358e-06+0.000000000000000000e+00j)  (1.975460147871510650e-07+0.000000000000000000e+00j)  (8.607586862993253675e-09+0.000000000000000000e+00j)  (6.708193720863788938e-10+0.000000000000000000e+00j)


==> supplementary_data/noneq_sym/Vbias=2.4Gamma/gf_reta2.dat <==
# omega/Gamma; G^R_n * Gamma^{n+1} for n=0, 2, ...; \Delta G^R_n * Gamma^{n+1} for n=0, 2, ...
 (-4.995132319205215943e+00+0.000000000000000000e+00j)  (-1.924809439546348311e-01-3.853361893503084307e-02j)  (-5.654964525678286662e-04-1.350065077257752832e-03j)  (6.602657329969735851e-06-1.402760630551413932e-05j)  (4.139893966579583150e-08+5.234319415735039552e-08j)  (6.184782045741627523e-09+6.611531039187234146e-09j)  (2.600114870531536450e-10-2.081523858387469758e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (6.728501314852315402e-05+0.000000000000000000e+00j)  (2.333477086051664217e-06+0.000000000000000000e+00j)  (1.735869625275134838e-07+0.000000000000000000e+00j)  (1.015934198811453957e-08+0.000000000000000000e+00j)  (5.169026243165735065e-10+0.000000000000000000e+00j)
 (-4.963716392669334176e+00+0.000000000000000000e+00j)  (-1.936044424232990779e-01-3.900384532672868110e-02j)  (-5.684443073322349455e-04-1.374310845563004278e-03j)  (6.762051366591449222e-06-1.433935469983172238e-05j)  (4.447524839209760544e-08+6.238183305245816529e-08j)  (5.224884517149182121e-09+6.713677353308648319e-09j)  (2.999535430663277023e-10-1.756428951880290337e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.745568519691134599e-05+0.000000000000000000e+00j)  (2.346819622499926415e-06+0.000000000000000000e+00j)  (1.740991073973318468e-07+0.000000000000000000e+00j)  (1.017976789379702351e-08+0.000000000000000000e+00j)  (5.226749664795013504e-10+0.000000000000000000e+00j)
 (-4.932300466133452410e+00+0.000000000000000000e+00j)  (-1.947405213897879239e-01-3.948261249621667912e-02j)  (-5.712645630356547044e-04-1.399155069707821346e-03j)  (6.939978999994355050e-06-1.467766642029334598e-05j)  (4.622469408302001566e-08+7.185061653623118364e-08j)  (4.298758031904385937e-09+6.701728107977427012e-09j)  (3.401355956148797949e-10-1.320640161240264778e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.763951246531446767e-05+0.000000000000000000e+00j)  (2.361331279602526951e-06+0.000000000000000000e+00j)  (1.746233651474362375e-07+0.000000000000000000e+00j)  (1.018652826403467072e-08+0.000000000000000000e+00j)  (5.281038103649661286e-10+0.000000000000000000e+00j)
 (-4.900884539597570644e+00+0.000000000000000000e+00j)  (-1.958893809423373211e-01-3.997012552009635011e-02j)  (-5.739088998625997261e-04-1.424600554994399654e-03j)  (7.137017048287823097e-06-1.504085916212686790e-05j)  (4.721795292867975430e-08+8.093051997234439188e-08j)  (3.412391268098571209e-09+6.590228072651701352e-09j)  (3.779420171427889612e-10-7.778844094130517200e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.783798617332698153e-05+0.000000000000000000e+00j)  (2.377867527998755791e-06+0.000000000000000000e+00j)  (1.751855499479615780e-07+0.000000000000000000e+00j)  (1.018189963429629542e-08+0.000000000000000000e+00j)  (5.334727757798336989e-10+0.000000000000000000e+00j)
 (-4.869468613061688878e+00+0.000000000000000000e+00j)  (-1.970512250816370825e-01-4.046659556406754371e-02j)  (-5.764013312486796761e-04-1.450665917188415999e-03j)  (7.357848230372741008e-06-1.543135906543543362e-05j)  (4.713390518875764928e-08+8.958350687318916389e-08j)  (2.570824764130652252e-09+6.374377112459771079e-09j)  (4.099640494091911562e-10-9.588030877673920289e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.805364175151979833e-05+0.000000000000000000e+00j)  (2.395679811073464780e-06+0.000000000000000000e+00j)  (1.757794645880836107e-07+0.000000000000000000e+00j)  (1.016665625890270150e-08+0.000000000000000000e+00j)  (5.386095498325381385e-10+0.000000000000000000e+00j)
 (-4.838052686525806223e+00+0.000000000000000000e+00j)  (-1.982262618009502098e-01-4.097224010942054906e-02j)  (-5.786904792308749041e-04-1.477351302337638660e-03j)  (7.607819631039340430e-06-1.584443361451077912e-05j)  (4.632720917607618541e-08+9.709727574456543023e-08j)  (1.785452673582133948e-09+6.106719231107019809e-09j)  (4.300725218772488168e-10+7.062369564792045822e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.828717201862810691e-05+0.000000000000000000e+00j)  (2.414797350998175885e-06+0.000000000000000000e+00j)  (1.763026715520426704e-07+0.000000000000000000e+00j)  (1.014163770836504534e-08+0.000000000000000000e+00j)  (5.440010903619245837e-10+0.000000000000000000e+00j)
 (-4.806636759989924457e+00+0.000000000000000000e+00j)  (-1.994147031754230637e-01-4.148728316554304435e-02j)  (-5.808053395639684079e-04-1.504675063913721127e-03j)  (7.887532794312413311e-06-1.627815234082673017e-05j)  (4.558579723265702796e-08+1.038069581105944094e-07j)  (9.928762244283398464e-10+5.743226346423511640e-09j)  (4.350831899983976006e-10+1.611044528141796365e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (6.854102733150743882e-05+0.000000000000000000e+00j)  (2.435089710415073179e-06+0.000000000000000000e+00j)  (1.768567028392567722e-07+0.000000000000000000e+00j)  (1.011079974646201803e-08+0.000000000000000000e+00j)  (5.493306299867588222e-10+0.000000000000000000e+00j)
 (-4.775220833454042690e+00+0.000000000000000000e+00j)  (-2.006167654405222878e-01-4.201195551723890809e-02j)  (-5.826923328925811196e-04-1.532641785228301820e-03j)  (8.200337752799389686e-06-1.673074971426202317e-05j)  (4.463697835279220456e-08+1.098944665759473723e-07j)  (2.891310401001276737e-10+5.285291862468133311e-09j)  (4.202618356024832652e-10+2.570263797451999314e-10j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (6.881596346399323583e-05+0.000000000000000000e+00j)  (2.456145840046931056e-06+0.000000000000000000e+00j)  (1.773912788711450166e-07+0.000000000000000000e+00j)  (1.007522279065550351e-08+0.000000000000000000e+00j)  (5.542077203355628442e-10+0.000000000000000000e+00j)
 (-4.743804906918160924e+00+0.000000000000000000e+00j)  (-2.018326690840651638e-01-4.254649494882634109e-02j)  (-5.843789223633190583e-04-1.561267598042273552e-03j)  (8.549199868461888099e-06-1.719946682367367650e-05j)  (4.394512891161163437e-08+1.150794475503450738e-07j)  (-4.076979075143807761e-10+4.786718716052247724e-09j)  (3.857437305127967382e-10+3.543086791740083073e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.911343469602468695e-05+0.000000000000000000e+00j)  (2.478571320668505523e-06+0.000000000000000000e+00j)  (1.778678203731277513e-07+0.000000000000000000e+00j)  (1.004284308743111031e-08+0.000000000000000000e+00j)  (5.592767740483669229e-10+0.000000000000000000e+00j)
 (-4.712388980382279158e+00+0.000000000000000000e+00j)  (-2.030626389328095138e-01-4.309114651654842587e-02j)  (-5.858135804579547292e-04-1.590558162976065748e-03j)  (8.935924829861237301e-06-1.768000674533296053e-05j)  (4.378692494596988540e-08+1.197836249590560672e-07j)  (-1.065071915976936363e-09+4.159954082704593023e-09j)  (3.281531541442151114e-10+4.478394757780965571e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.943505289743808634e-05+0.000000000000000000e+00j)  (2.501903459703349561e-06+0.000000000000000000e+00j)  (1.782796682861821703e-07+0.000000000000000000e+00j)  (1.001045897249317318e-08+0.000000000000000000e+00j)  (5.638607921897355322e-10+0.000000000000000000e+00j)
 (-4.680973053846396503e+00+0.000000000000000000e+00j)  (-2.043069042395293244e-01-4.364616279174712843e-02j)  (-5.870219562729651810e-04-1.620531991320970332e-03j)  (9.361897952709519137e-06-1.816928523155496005e-05j)  (4.413946802245415456e-08+1.241110046157799891e-07j)  (-1.662896553319684716e-09+3.450100714041660273e-09j)  (2.518638198002101408e-10+5.306575927819725155e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (6.978113970826079013e-05+0.000000000000000000e+00j)  (2.525492553821392189e-06+0.000000000000000000e+00j)  (1.786334707991619205e-07+0.000000000000000000e+00j)  (9.983101668749727034e-09+0.000000000000000000e+00j)  (5.691803287230499742e-10+0.000000000000000000e+00j)
 (-4.649557127310514737e+00+0.000000000000000000e+00j)  (-2.055656987791011359e-01-4.421180415198693037e-02j)  (-5.879521895976198148e-04-1.651193782075123864e-03j)  (9.826644296802171361e-06-1.866281111093476028e-05j)  (4.528630409824941317e-08+1.280471020721955640e-07j)  (-2.194843488291372292e-09+2.624397212549824703e-09j)  (1.582979470706541711e-10+6.024902544825732497e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (7.015222227010980375e-05+0.000000000000000000e+00j)  (2.549961104053070088e-06+0.000000000000000000e+00j)  (1.789958342574682145e-07+0.000000000000000000e+00j)  (9.964182844647964725e-09+0.000000000000000000e+00j)  (5.742200076490070650e-10+0.000000000000000000e+00j)
 (-4.618141200774633859e+00+0.000000000000000000e+00j)  (-2.068392609341777044e-01-4.478833905223121581e-02j)  (-5.886291162491818487e-04-1.682565009238982858e-03j)  (1.033149212627721410e-05-1.915955826933759222e-05j)  (4.752191983092663325e-08+1.321528440274055612e-07j)  (-2.640651289118769063e-09+1.694065483270395088e-09j)  (4.887096434357262982e-11+6.588690125563977078e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (7.054888387854068731e-05+0.000000000000000000e+00j)  (2.575029611638516585e-06+0.000000000000000000e+00j)  (1.793166412535633212e-07+0.000000000000000000e+00j)  (9.951501328237155428e-09+0.000000000000000000e+00j)  (5.794792679065768930e-10+0.000000000000000000e+00j)
 (-4.586725274238752093e+00+0.000000000000000000e+00j)  (-2.081278337924412913e-01-4.537604433326042352e-02j)  (-5.889999562739620239e-04-1.714647353881114215e-03j)  (1.087652289531379151e-05-1.965275761379476295e-05j)  (5.051807721704002079e-08+1.366679108514907570e-07j)  (-2.957951429800558138e-09+6.436237573188026074e-10j)  (-7.484423501815400902e-11+6.974614352771976025e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.097084024329245789e-05+0.000000000000000000e+00j)  (2.600329720980657194e-06+0.000000000000000000e+00j)  (1.795709095196710991e-07+0.000000000000000000e+00j)  (9.946637360939906014e-09+0.000000000000000000e+00j)  (5.851559533768641675e-10+0.000000000000000000e+00j)
 (-4.555309347702870326e+00+0.000000000000000000e+00j)  (-2.094316652401080614e-01-4.597520551897280733e-02j)  (-5.890936659112855920e-04-1.747469911015270792e-03j)  (1.145998553839651753e-05-2.014109595798331865e-05j)  (5.439735750379445660e-08+1.417698554414724422e-07j)  (-3.132563936521971422e-09-4.739242950816253116e-10j)  (-2.084592879053659101e-10+7.137928185538070711e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.141870476796875614e-05+0.000000000000000000e+00j)  (2.626084252347685624e-06+0.000000000000000000e+00j)  (1.798605399086743343e-07+0.000000000000000000e+00j)  (9.949264228934061618e-09+0.000000000000000000e+00j)  (5.900923182340046213e-10+0.000000000000000000e+00j)
 (-4.523893421166987672e+00+0.000000000000000000e+00j)  (-2.107510080574292732e-01-4.658611715582909596e-02j)  (-5.888435344416101348e-04-1.781035988343396314e-03j)  (1.208028501023971946e-05-2.061795324282996629e-05j)  (5.887530743517112888e-08+1.476653299848467908e-07j)  (-3.161807421260522697e-09-1.681231652845292550e-09j)  (-3.498625077815149182e-10+7.088421451137829801e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (7.189132284289120769e-05+0.000000000000000000e+00j)  (2.651948430216253966e-06+0.000000000000000000e+00j)  (1.801392268398511354e-07+0.000000000000000000e+00j)  (9.956575591240406920e-09+0.000000000000000000e+00j)  (5.953204073517685863e-10+0.000000000000000000e+00j)
 (-4.492477494631105905e+00+0.000000000000000000e+00j)  (-2.120861200112649225e-01-4.720908312940465257e-02j)  (-5.882830916274274253e-04-1.815363599770959636e-03j)  (1.273286376055735989e-05-2.108460378698589010e-05j)  (6.407484832870785172e-08+1.543802123974530165e-07j)  (-2.998308459449557960e-09-2.956685422695457279e-09j)  (-4.965110567042687745e-10+6.761769698862762952e-10j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.238918367206018741e-05+0.000000000000000000e+00j)  (2.678402647436030984e-06+0.000000000000000000e+00j)  (1.804193590204759902e-07+0.000000000000000000e+00j)  (9.964961115334473780e-09+0.000000000000000000e+00j)  (5.997261597011674712e-10+0.000000000000000000e+00j)
 (-4.461061568095224139e+00+0.000000000000000000e+00j)  (-2.134372639603168975e-01-4.784441703568258902e-02j)  (-5.873484596343860140e-04-1.850465576828533429e-03j)  (1.341760599604990572e-05-2.153527135811388946e-05j)  (6.992396732843700947e-08+1.623418191365304257e-07j)  (-2.601423009113867327e-09-4.267029628321762314e-09j)  (-6.408568445737952980e-10+6.163311584277401505e-10j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.291136554606559227e-05+0.000000000000000000e+00j)  (2.704952090805942528e-06+0.000000000000000000e+00j)  (1.807837849250904182e-07+0.000000000000000000e+00j)  (9.970751729959924938e-09+0.000000000000000000e+00j)  (6.037651564979627755e-10+0.000000000000000000e+00j)
 (-4.429645641559342373e+00+0.000000000000000000e+00j)  (-2.148047079408796911e-01-4.849244252895137247e-02j)  (-5.860663158012746664e-04-1.886356410033808396e-03j)  (1.412549292472290944e-05-2.197192101770980511e-05j)  (7.602501661103781487e-08+1.718083068721988492e-07j)  (-1.975105453142251953e-09-5.530687861298676494e-09j)  (-7.797093760479640064e-10+5.279739891920424216e-10j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.345588177839336528e-05+0.000000000000000000e+00j)  (2.731620258757226525e-06+0.000000000000000000e+00j)  (1.811862063875863929e-07+0.000000000000000000e+00j)  (9.979646900993990485e-09+0.000000000000000000e+00j)  (6.068163403555438487e-10+0.000000000000000000e+00j)
 (-4.398229715023460606e+00+0.000000000000000000e+00j)  (-2.161887252791377112e-01-4.915349371812477441e-02j)  (-5.843780598307537219e-04-1.923052330952803972e-03j)  (1.485875493258953105e-05-2.239490592525092237e-05j)  (8.210832401673061511e-08+1.826813257439804117e-07j)  (-1.142752022779374743e-09-6.746209815693942615e-09j)  (-9.068415861368826918e-10+4.127296252064073243e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.402311057677284187e-05+0.000000000000000000e+00j)  (2.758586020695358406e-06+0.000000000000000000e+00j)  (1.816784754503888022e-07+0.000000000000000000e+00j)  (9.967416848178332114e-09+0.000000000000000000e+00j)  (6.084887639874213433e-10+0.000000000000000000e+00j)
 (-4.366813788487578840e+00+0.000000000000000000e+00j)  (-2.175895946765649402e-01-4.982791555482874585e-02j)  (-5.822977387718165747e-04-1.960569414251012946e-03j)  (1.560966667188765637e-05-2.280276849907915163e-05j)  (8.791215399285909150e-08+1.950998068635638319e-07j)  (-8.953840194420508136e-11-7.865792513080247515e-09j)  (-1.019540664332333044e-09+2.698198038679735685e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (7.461034964336263526e-05+0.000000000000000000e+00j)  (2.785898165708600969e-06+0.000000000000000000e+00j)  (1.822478662235249758e-07+0.000000000000000000e+00j)  (9.949518863579462879e-09+0.000000000000000000e+00j)  (6.087014068082170571e-10+0.000000000000000000e+00j)
 (-4.335397861951696186e+00+0.000000000000000000e+00j)  (-2.190076003189457832e-01-5.051606425766247410e-02j)  (-5.797744244736450581e-04-1.998912194415224629e-03j)  (1.637616735902980273e-05-2.320031848851459514e-05j)  (9.333077302300035996e-08+2.086777289938238664e-07j)  (1.168064719778188967e-09-8.883480957158640543e-09j)  (-1.110574523390460401e-09+1.000972606689069213e-10j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.521620095305811440e-05+0.000000000000000000e+00j)  (2.812699595106168480e-06+0.000000000000000000e+00j)  (1.828901064966840325e-07+0.000000000000000000e+00j)  (9.927971558700584783e-09+0.000000000000000000e+00j)  (6.076971837662592402e-10+0.000000000000000000e+00j)
 (-4.303981935415814419e+00+0.000000000000000000e+00j)  (-2.204430319688736317e-01-5.121830773535977072e-02j)  (-5.768227041807430684e-04-2.038112535506043932e-03j)  (1.715529776752707720e-05-2.359007907091287216e-05j)  (9.843663219633997245e-08+2.239858146312651394e-07j)  (2.676139865824967432e-09-9.724209358260678547e-09j)  (-1.173079774384534380e-09-9.640906349275813589e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.584020452598071128e-05+0.000000000000000000e+00j)  (2.840309868542410622e-06+0.000000000000000000e+00j)  (1.836958918981263263e-07+0.000000000000000000e+00j)  (9.884227628508016281e-09+0.000000000000000000e+00j)  (6.056773161603146314e-10+0.000000000000000000e+00j)
 (-4.272566008879932653e+00+0.000000000000000000e+00j)  (-2.218961850725641172e-01-5.193502605563016239e-02j)  (-5.733791162805695375e-04-2.078163276065437930e-03j)  (1.794665800618338176e-05-2.397553572936517681e-05j)  (1.024343509010407358e-07+2.406689797743087093e-07j)  (4.342168695642449868e-09-1.030774514384625208e-08j)  (-1.195884055607581924e-09-3.107213867255823602e-10j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.648024262092066811e-05+0.000000000000000000e+00j)  (2.867958865857461272e-06+0.000000000000000000e+00j)  (1.845650262715646395e-07+0.000000000000000000e+00j)  (9.833858335688221220e-09+0.000000000000000000e+00j)  (6.018697396285582587e-10+0.000000000000000000e+00j)
 (-4.241150082344050887e+00+0.000000000000000000e+00j)  (-2.233673608459500193e-01-5.266661190081801946e-02j)  (-5.694737920013565611e-04-2.119097239802237003e-03j)  (1.874659118858895812e-05-2.436008019597234064e-05j)  (1.056223961299387567e-07+2.587246532112428909e-07j)  (6.132263817037086335e-09-1.065224156785797091e-08j)  (-1.179957626861907660e-09-5.358589027185352966e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.713513245482340802e-05+0.000000000000000000e+00j)  (2.895521452294872871e-06+0.000000000000000000e+00j)  (1.855121614797662133e-07+0.000000000000000000e+00j)  (9.767895989897793844e-09+0.000000000000000000e+00j)  (5.971035127368999973e-10+0.000000000000000000e+00j)
 (-4.209734155808170009e+00+0.000000000000000000e+00j)  (-2.248568663903244280e-01-5.341347107800150512e-02j)  (-5.650325417751403010e-04-2.160916476238195286e-03j)  (1.955568609182860518e-05-2.475114696583346864e-05j)  (1.072810479262299237e-07+2.779556353943719000e-07j)  (8.016633085724006216e-09-1.071246707184169685e-08j)  (-1.115552851809134595e-09-7.662191066516044504e-10j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.780210831428627629e-05+0.000000000000000000e+00j)  (2.923236661765259249e-06+0.000000000000000000e+00j)  (1.865763345216234657e-07+0.000000000000000000e+00j)  (9.691789012342395607e-09+0.000000000000000000e+00j)  (5.913109927666020942e-10+0.000000000000000000e+00j)
 (-4.178318229272287354e+00+0.000000000000000000e+00j)  (-2.263650147693829218e-01-5.417602302374811135e-02j)  (-5.600864953045864118e-04-2.203645336987217380e-03j)  (2.037531473240233816e-05-2.515247966673784689e-05j)  (1.078583524714948468e-07+2.979902227902963460e-07j)  (9.947223960578947604e-09-1.047460465511314420e-08j)  (-1.003225596652265129e-09-9.871624571216980135e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.847955058878795982e-05+0.000000000000000000e+00j)  (2.951033554319131684e-06+0.000000000000000000e+00j)  (1.876817408696637709e-07+0.000000000000000000e+00j)  (9.617169215744398972e-09+0.000000000000000000e+00j)  (5.851219200711247256e-10+0.000000000000000000e+00j)
 (-4.146902302736405588e+00+0.000000000000000000e+00j)  (-2.278921251257557679e-01-5.495470135062005546e-02j)  (-5.545622437061449800e-04-2.247292396745178070e-03j)  (2.120543949286988333e-05-2.557096521958608220e-05j)  (1.070114868310748934e-07+3.190820918243786116e-07j)  (1.185799779259218435e-08-9.911071035741152112e-09j)  (-8.412464480773842790e-10-1.191297432728413622e-09j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (7.916708887223583341e-05+0.000000000000000000e+00j)  (2.978691667318380956e-06+0.000000000000000000e+00j)  (1.887604915412822818e-07+0.000000000000000000e+00j)  (9.543820205663199310e-09+0.000000000000000000e+00j)  (5.787114970418204834e-10+0.000000000000000000e+00j)
 (-4.115486376200523821e+00+0.000000000000000000e+00j)  (-2.294385227578117636e-01-5.574995440826551601e-02j)  (-5.484874188891108527e-04-2.291877785638515071e-03j)  (2.205185615968207968e-05-2.601459268941249401e-05j)  (1.045970571109686103e-07+3.409066412539055818e-07j)  (1.368905429871310893e-08-9.056096126035485980e-09j)  (-6.331533277146259854e-10-1.361735146838564915e-09j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (7.986151320005835017e-05+0.000000000000000000e+00j)  (3.006141940132399714e-06+0.000000000000000000e+00j)  (1.898969608735769847e-07+0.000000000000000000e+00j)  (9.480379375424769755e-09+0.000000000000000000e+00j)  (5.724280216698227060e-10+0.000000000000000000e+00j)
 (-4.084070449664642055e+00+0.000000000000000000e+00j)  (-2.310045392256210306e-01-5.656224587510132185e-02j)  (-5.417951719511006825e-04-2.337414722803700037e-03j)  (2.292006458827792339e-05-2.648638653635400098e-05j)  (1.004816418890126222e-07+3.631991419195341804e-07j)  (1.540237377413425209e-08-7.902539742067587126e-09j)  (-3.869767633163152266e-10-1.490671641481515475e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (8.056127447226088143e-05+0.000000000000000000e+00j)  (3.034092225859416943e-06+0.000000000000000000e+00j)  (1.911263971050818200e-07+0.000000000000000000e+00j)  (9.431686566249898473e-09+0.000000000000000000e+00j)  (5.671893032941048938e-10+0.000000000000000000e+00j)
 (-4.052654523128760289e+00+0.000000000000000000e+00j)  (-2.325905124306368865e-01-5.739205536872792057e-02j)  (-5.345018781249334964e-04-2.383929388895142127e-03j)  (2.381607478169492915e-05-2.699281359611261887e-05j)  (9.476670909412965379e-08+3.858135093086489149e-07j)  (1.693078924248226928e-08-6.493947510592280932e-09j)  (-1.107756074345265269e-10-1.564706967138909661e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.126571633846100358e-05+0.000000000000000000e+00j)  (3.061362562624063344e-06+0.000000000000000000e+00j)  (1.924043473609042697e-07+0.000000000000000000e+00j)  (9.404083645293182236e-09+0.000000000000000000e+00j)  (5.627215175703018574e-10+0.000000000000000000e+00j)
 (-4.021238596592878523e+00+0.000000000000000000e+00j)  (-2.341967867170464401e-01-5.823987910084650610e-02j)  (-5.265417799010402864e-04-2.431422213882933423e-03j)  (2.474850613355053796e-05-2.753543256661128717e-05j)  (8.729218138452709032e-08+4.084069739900299165e-07j)  (1.825610489889594898e-08-4.850256936807740212e-09j)  (1.784227145268847037e-10-1.578475591527922856e-09j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (8.197298803378364807e-05+0.000000000000000000e+00j)  (3.088492093447080678e-06+0.000000000000000000e+00j)  (1.937041397802258175e-07+0.000000000000000000e+00j)  (9.399834336177243626e-09+0.000000000000000000e+00j)  (5.593391679312130969e-10+0.000000000000000000e+00j)
 (-3.989822670056996312e+00+0.000000000000000000e+00j)  (-2.358237129364728624e-01-5.910623054127232129e-02j)  (-5.179412180472436249e-04-2.479930476165812057e-03j)  (2.572417592206143003e-05-2.811838131075407042e-05j)  (7.836588523990505709e-08+4.308320670978682855e-07j)  (1.931425311313780498e-08-3.016814363859690118e-09j)  (4.686007554793030518e-10-1.529602086567141290e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.268235847503815200e-05+0.000000000000000000e+00j)  (3.115656938017362850e-06+0.000000000000000000e+00j)  (1.950037676075989335e-07+0.000000000000000000e+00j)  (9.422780483617822549e-09+0.000000000000000000e+00j)  (5.576674648929096586e-10+0.000000000000000000e+00j)
 (-3.958406743521114102e+00+0.000000000000000000e+00j)  (-2.374716485521737586e-01-5.999164112919682518e-02j)  (-5.086214996759346428e-04-2.529458985254058514e-03j)  (2.675327656115037052e-05-2.874153428676210867e-05j)  (6.794104773367504190e-08+4.528268027508684021e-07j)  (2.010845552665979795e-08-1.050673259164897372e-09j)  (7.425389446933687552e-10-1.417590165434951288e-09j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (8.339106822204699120e-05+0.000000000000000000e+00j)  (3.142501344909590341e-06+0.000000000000000000e+00j)  (1.963186472395839995e-07+0.000000000000000000e+00j)  (9.487463976930951663e-09+0.000000000000000000e+00j)  (5.572237608306266100e-10+0.000000000000000000e+00j)
 (-3.926990816985232335e+00+0.000000000000000000e+00j)  (-2.391409576906264600e-01-6.089666101095696227e-02j)  (-4.986112858411691348e-04-2.580039104198954703e-03j)  (2.784307399991118689e-05-2.940843372217906581e-05j)  (5.636763740097625092e-08+4.744377921612356228e-07j)  (2.061597579208817594e-08+1.026890439405748540e-09j)  (9.852516882101415918e-10-1.249752476164855502e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (8.409897350976870884e-05+0.000000000000000000e+00j)  (3.169125227298793837e-06+0.000000000000000000e+00j)  (1.977295340078801739e-07+0.000000000000000000e+00j)  (9.586123831133422605e-09+0.000000000000000000e+00j)  (5.595174063100076601e-10+0.000000000000000000e+00j)
 (-3.895574890449350569e+00+0.000000000000000000e+00j)  (-2.408320112345860298e-01-6.182185980780780660e-02j)  (-4.878334690251231727e-04-2.631682081782099093e-03j)  (2.901028516377105362e-05-3.011699005540527461e-05j)  (4.343404253056833282e-08+4.953173731517620104e-07j)  (2.081172326419357887e-08+3.164655250764586868e-09j)  (1.185239489793713704e-09-1.035312987769475319e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (8.480534083329825592e-05+0.000000000000000000e+00j)  (3.195620095219536644e-06+0.000000000000000000e+00j)  (1.991935481820175915e-07+0.000000000000000000e+00j)  (9.720945414200281335e-09+0.000000000000000000e+00j)  (5.644593210361613870e-10+0.000000000000000000e+00j)
 (-3.864158963913468359e+00+0.000000000000000000e+00j)  (-2.425451868704711911e-01-6.276782743211349602e-02j)  (-4.763121372873853473e-04-2.684422497469612055e-03j)  (3.026036759161363372e-05-3.085942880531326231e-05j)  (2.980581541113819182e-08+5.154051243242796040e-07j)  (2.069664419799893666e-08+5.300590655062618313e-09j)  (1.332994419835127196e-09-7.859893757763660796e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.550835464752871940e-05+0.000000000000000000e+00j)  (3.221187633913943994e-06+0.000000000000000000e+00j)  (2.006440838131372992e-07+0.000000000000000000e+00j)  (9.887790650733569445e-09+0.000000000000000000e+00j)  (5.721410657759903744e-10+0.000000000000000000e+00j)
 (-3.832743037377586592e+00+0.000000000000000000e+00j)  (-2.442808691589992975e-01-6.373517492763915160e-02j)  (-4.639683715818088746e-04-2.738272633584151218e-03j)  (3.160275792219572103e-05-3.163762431852042004e-05j)  (1.535905940599649480e-08+5.346098878391451724e-07j)  (2.028821435431140507e-08+7.401950431512091244e-09j)  (1.422868869510595489e-09-5.161211097675900148e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (8.620767783190893857e-05+0.000000000000000000e+00j)  (3.246932884736573132e-06+0.000000000000000000e+00j)  (2.021485093857620560e-07+0.000000000000000000e+00j)  (1.007980355686187943e-08+0.000000000000000000e+00j)  (5.829892257461885991e-10+0.000000000000000000e+00j)
 (-3.801327110841705270e+00+0.000000000000000000e+00j)  (-2.460394495747192933e-01-6.472453535735278596e-02j)  (-4.508220623809204987e-04-2.793269744552617610e-03j)  (3.305196554161371594e-05-3.244246877497042558e-05j)  (9.359418435305076706e-10+5.529440551996069857e-07j)  (1.958762492485880332e-08+9.440676563904444789e-09j)  (1.453954976106982171e-09-2.396965848169463228e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.690330027646637546e-05+0.000000000000000000e+00j)  (3.271822221539882483e-06+0.000000000000000000e+00j)  (2.037335911028361410e-07+0.000000000000000000e+00j)  (1.030015541319973081e-08+0.000000000000000000e+00j)  (5.960087191626987063e-10+0.000000000000000000e+00j)
 (-3.769911184305823504e+00+0.000000000000000000e+00j)  (-2.478213265639261365e-01-6.573656473423117319e-02j)  (-4.367956429325689678e-04-2.849423398448305833e-03j)  (3.461110585439618268e-05-3.326553640027486573e-05j)  (-1.366525890572407338e-08+5.709112529525938562e-07j)  (1.856646215217407867e-08+1.138572740030246452e-08j)  (1.426961554709031777e-09+3.017882951227831911e-11j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (8.759435369424944126e-05+0.000000000000000000e+00j)  (3.296167554655270752e-06+0.000000000000000000e+00j)  (2.054196929900020140e-07+0.000000000000000000e+00j)  (1.054299743050201676e-08+0.000000000000000000e+00j)  (6.117557742976118482e-10+0.000000000000000000e+00j)
 (-3.738495257769941738e+00+0.000000000000000000e+00j)  (-2.496269055549312776e-01-6.677194299485146589e-02j)  (-4.219086050757733667e-04-2.906782605697307530e-03j)  (3.629144565107906379e-05-3.410379887534578739e-05j)  (-2.820386193074973082e-08+5.882756779949849458e-07j)  (1.723828642594659172e-08+1.312791073414120628e-08j)  (1.347358715556806860e-09+2.779125495232673900e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.828017743108924561e-05+0.000000000000000000e+00j)  (3.320808232743746425e-06+0.000000000000000000e+00j)  (2.071292968190534272e-07+0.000000000000000000e+00j)  (1.080066805171360999e-08+0.000000000000000000e+00j)  (6.294961414600771969e-10+0.000000000000000000e+00j)
 (-3.707079331234059527e+00+0.000000000000000000e+00j)  (-2.514565990036108922e-01-6.783137501146378756e-02j)  (-4.060732285336454174e-04-2.965353743531002392e-03j)  (3.810032984973608461e-05-3.494315667995833514e-05j)  (-4.226925041484557582e-08+6.053116344719293928e-07j)  (1.566251026607111966e-08+1.466073765906570560e-08j)  (1.228533523182019744e-09+4.952244012782581534e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.896172831096408641e-05+0.000000000000000000e+00j)  (3.344716164150265879e-06+0.000000000000000000e+00j)  (2.089344460188494344e-07+0.000000000000000000e+00j)  (1.106576779277979195e-08+0.000000000000000000e+00j)  (6.489477359317451956e-10+0.000000000000000000e+00j)
 (-3.675663404698177761e+00+0.000000000000000000e+00j)  (-2.533108263805302074e-01-6.891559167397263985e-02j)  (-3.893143533285696694e-04-3.025191338263564286e-03j)  (4.004228486647439715e-05-3.577877389346971579e-05j)  (-5.584593090940525737e-08+6.226155640633323373e-07j)  (1.381734461126359060e-08+1.590886928818427427e-08j)  (1.077341566516111806e-09+6.801132139925570790e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (8.963876737103222117e-05+0.000000000000000000e+00j)  (3.368334229360067328e-06+0.000000000000000000e+00j)  (2.107662401417385162e-07+0.000000000000000000e+00j)  (1.133954960568739577e-08+0.000000000000000000e+00j)  (6.693688072608160190e-10+0.000000000000000000e+00j)
 (-3.644247478162295995e+00+0.000000000000000000e+00j)  (-2.551900141835590219e-01-7.002535099202164548e-02j)  (-3.715310530176415237e-04-3.086305096751517513e-03j)  (4.212719460220784085e-05-3.659664612190523291e-05j)  (-6.898328545400807607e-08+6.398615050665076707e-07j)  (1.178880876727438824e-08+1.681427989371837630e-08j)  (9.030486435332731797e-10+8.258875352104970022e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (9.031075395743429408e-05+0.000000000000000000e+00j)  (3.391624328624398392e-06+0.000000000000000000e+00j)  (2.126010285384894781e-07+0.000000000000000000e+00j)  (1.161434626882543398e-08+0.000000000000000000e+00j)  (6.897274256106745261e-10+0.000000000000000000e+00j)
 (-3.612831551626413784e+00+0.000000000000000000e+00j)  (-2.570945959073036025e-01-7.116143928770296556e-02j)  (-3.527533308763077728e-04-3.148746190148783448e-03j)  (4.435409168611682444e-05-3.738526496559986453e-05j)  (-8.081579646428922676e-08+6.581153550752710580e-07j)  (9.612557522853361860e-09+1.732038238038543511e-08j)  (7.179525441970186099e-10+9.350036926010664117e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.097824773961405613e-05+0.000000000000000000e+00j)  (3.415100396353815702e-06+0.000000000000000000e+00j)  (2.144386180366482264e-07+0.000000000000000000e+00j)  (1.188083390432640835e-08+0.000000000000000000e+00j)  (7.097533563807450872e-10+0.000000000000000000e+00j)
 (-3.581415625090532018e+00+0.000000000000000000e+00j)  (-2.590250120120681232e-01-7.232467241168133443e-02j)  (-3.328744173193705054e-04-3.212536277455260800e-03j)  (4.672650683858463083e-05-3.813572809307701303e-05j)  (-9.268664827627740645e-08+6.778191953907590184e-07j)  (7.413140248865669835e-09+1.740465767431826652e-08j)  (5.261790396751855095e-10+1.011192493291880875e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (9.164148153549526066e-05+0.000000000000000000e+00j)  (3.438402226135867691e-06+0.000000000000000000e+00j)  (2.162620621413122216e-07+0.000000000000000000e+00j)  (1.213952210215654063e-08+0.000000000000000000e+00j)  (7.284757757493758475e-10+0.000000000000000000e+00j)
 (-3.549999698554650251e+00+0.000000000000000000e+00j)  (-2.609817098620775822e-01-7.351589704329163089e-02j)  (-3.119179685508655835e-04-3.277723467763415856e-03j)  (4.924561821091561945e-05-3.883905175055047169e-05j)  (-1.038672939764654483e-07+6.987009001552907444e-07j)  (5.214147684625086754e-09+1.706253336347409518e-08j)  (3.333517786193678430e-10+1.054671220938560166e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.230197238591685894e-05+0.000000000000000000e+00j)  (3.461484150497351187e-06+0.000000000000000000e+00j)  (2.179715235164571155e-07+0.000000000000000000e+00j)  (1.238053961755779918e-08+0.000000000000000000e+00j)  (7.458506022204553561e-10+0.000000000000000000e+00j)
 (-3.518583772018768041e+00+0.000000000000000000e+00j)  (-2.629651436615445537e-01-7.473599203758006515e-02j)  (-2.897789572877508351e-04-3.344335750984969019e-03j)  (5.191595878002091896e-05-3.948538439640144059e-05j)  (-1.151044378454940008e-07+7.219489217967887854e-07j)  (3.149217609175175520e-09+1.623319541538467258e-08j)  (1.459697912621769921e-10+1.071152943988558449e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.295976465526517465e-05+0.000000000000000000e+00j)  (3.484715010601587247e-06+0.000000000000000000e+00j)  (2.196196772615150136e-07+0.000000000000000000e+00j)  (1.261083313441076738e-08+0.000000000000000000e+00j)  (7.620846724441257067e-10+0.000000000000000000e+00j)
 (-3.487167845482886275e+00+0.000000000000000000e+00j)  (-2.649757743372003205e-01-7.598586985951655270e-02j)  (-2.664716149058130664e-04-3.412429147198505798e-03j)  (5.473727984081018017e-05-4.006189982284516998e-05j)  (-1.267420352846164165e-07+7.469804162975556958e-07j)  (1.351458813564201399e-09+1.498082067333076832e-08j)  (-3.785050950856452199e-11+1.065591251780094771e-09j)  (1.312707308030621362e-17+0.000000000000000000e+00j)  (9.361535995189788201e-05+0.000000000000000000e+00j)  (3.507941504786627753e-06+0.000000000000000000e+00j)  (2.211181264676051099e-07+0.000000000000000000e+00j)  (1.281493738140822652e-08+0.000000000000000000e+00j)  (7.760801338179744698e-10+0.000000000000000000e+00j)
 (-3.455751918947004508e+00+0.000000000000000000e+00j)  (-2.670140694295267680e-01-7.726647805335985775e-02j)  (-2.418853959130735443e-04-3.482030905889856726e-03j)  (5.770766575305432398e-05-4.056088568860957537e-05j)  (-1.387586809813079014e-07+7.746086907978868633e-07j)  (-1.105975068186175155e-10+1.339067813029558148e-08j)  (-2.153097872208408777e-10+1.036815205858481732e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.427047313482991603e-05+0.000000000000000000e+00j)  (3.531447935150519562e-06+0.000000000000000000e+00j)  (2.224176980753947632e-07+0.000000000000000000e+00j)  (1.299797467918189904e-08+0.000000000000000000e+00j)  (7.885179176040030319e-10+0.000000000000000000e+00j)
 (-3.424335992411122298e+00+0.000000000000000000e+00j)  (-2.690805029278228178e-01-7.857880083528598347e-02j)  (-2.160298706464974848e-04-3.553204436251797185e-03j)  (6.083002416222090165e-05-4.097436601194162523e-05j)  (-1.522790012004483223e-07+8.048727111170894083e-07j)  (-1.195255668827153029e-09+1.148141626584998645e-08j)  (-3.855094730556888439e-10+9.921312596219205512e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (9.492633288528466414e-05+0.000000000000000000e+00j)  (3.554981212798593551e-06+0.000000000000000000e+00j)  (2.235360235415184878e-07+0.000000000000000000e+00j)  (1.316506775379251559e-08+0.000000000000000000e+00j)  (7.999674185246840491e-10+0.000000000000000000e+00j)
 (-3.392920065875241420e+00+0.000000000000000000e+00j)  (-2.711755550882719579e-01-7.992386070517361329e-02j)  (-1.887881978446790440e-04-3.625975403474386745e-03j)  (6.410339246106338249e-05-4.129043069267518119e-05j)  (-1.674031368613442014e-07+8.372560943259626170e-07j)  (-1.751969212962153312e-09+9.340194878141369012e-09j)  (-5.543857181061677603e-10+9.290169528529352031e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.558431394627816581e-05+0.000000000000000000e+00j)  (3.579331973157421093e-06+0.000000000000000000e+00j)  (2.244457752575700680e-07+0.000000000000000000e+00j)  (1.330683540883093567e-08+0.000000000000000000e+00j)  (8.110827923265751079e-10+0.000000000000000000e+00j)
 (-3.361504139339359210e+00+0.000000000000000000e+00j)  (-2.732997122181061722e-01-8.130272020106012187e-02j)  (-1.601718486821098538e-04-3.700421148752891694e-03j)  (6.752673832357127068e-05-4.150262645336399953e-05j)  (-1.843376996874580936e-07+8.721619286953307774e-07j)  (-1.775324556435994592e-09+7.129645037505947381e-09j)  (-7.173961585239530451e-10+8.446996827936570491e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.624538530120244008e-05+0.000000000000000000e+00j)  (3.604050192549035842e-06+0.000000000000000000e+00j)  (2.251572816408851615e-07+0.000000000000000000e+00j)  (1.342324579950872694e-08+0.000000000000000000e+00j)  (8.204051737740982477e-10+0.000000000000000000e+00j)
 (-3.330088212803477443e+00+0.000000000000000000e+00j)  (-2.754534664062162630e-01-8.271648368213378733e-02j)  (-1.300416550611067413e-04-3.776574626658423060e-03j)  (7.110112101029699338e-05-4.160139682829682941e-05j)  (-2.037541040255621236e-07+9.093295662339284948e-07j)  (-1.253650227676059746e-09+4.932541597113302308e-09j)  (-8.748630273194661868e-10+7.399619702545832218e-10j)  (1.312707308030621362e-17+0.000000000000000000e+00j)  (9.691099078399986592e-05+0.000000000000000000e+00j)  (3.629498260586009769e-06+0.000000000000000000e+00j)  (2.255142988936661999e-07+0.000000000000000000e+00j)  (1.351992699613114676e-08+0.000000000000000000e+00j)  (8.294140025249623742e-10+0.000000000000000000e+00j)
 (-3.298672286267595677e+00+0.000000000000000000e+00j)  (-2.776373152388992294e-01-8.416629925145245605e-02j)  (-9.840699307448589109e-05-3.854507057457411730e-03j)  (7.482611443465357116e-05-4.157853311951810937e-05j)  (-2.260336798680797816e-07+9.486813124646854414e-07j)  (-1.884414374694702275e-10+2.852217729559827749e-09j)  (-1.023354930245291133e-09+6.111956622041493222e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.758236404977432333e-05+0.000000000000000000e+00j)  (3.654798138804632972e-06+0.000000000000000000e+00j)  (2.256018179911479091e-07+0.000000000000000000e+00j)  (1.360949970466161450e-08+0.000000000000000000e+00j)  (8.394127515865481803e-10+0.000000000000000000e+00j)
 (-3.267256359731713466e+00+0.000000000000000000e+00j)  (-2.798517614351918037e-01-8.565336073871113176e-02j)  (-6.512474730364718170e-05-3.934265341770674419e-03j)  (7.870175454250762147e-05-4.142578200420353631e-05j)  (-2.515285487485916286e-07+9.893055623983524523e-07j)  (1.430506512070156401e-09+1.014333943395933473e-09j)  (-1.158797113037176342e-09+4.594420544008357776e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.826138132433725927e-05+0.000000000000000000e+00j)  (3.680538373854670989e-06+0.000000000000000000e+00j)  (2.253625210501571757e-07+0.000000000000000000e+00j)  (1.367579030397450242e-08+0.000000000000000000e+00j)  (8.481826727798514607e-10+0.000000000000000000e+00j)
 (-3.235840433195831700e+00+0.000000000000000000e+00j)  (-2.820973124602346171e-01-8.717890980517940813e-02j)  (-3.018774690565403568e-05-4.015929002445994475e-03j)  (8.273109117329630719e-05-4.113519454230554886e-05j)  (-2.796331284054423666e-07+1.031447866942114278e-06j)  (3.523499526300697606e-09-4.691920992899295066e-10j)  (-1.276752202621349050e-09+2.842481024428374260e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.895102819455974614e-05+0.000000000000000000e+00j)  (3.706605223085419254e-06+0.000000000000000000e+00j)  (2.248656703909068076e-07+0.000000000000000000e+00j)  (1.373553275158537651e-08+0.000000000000000000e+00j)  (8.572513858453308980e-10+0.000000000000000000e+00j)
 (-3.204424506659949934e+00+0.000000000000000000e+00j)  (-2.843744800652609483e-01-8.874423813463511168e-02j)  (6.559532581184493060e-06-4.099545949865532161e-03j)  (8.691481798705046470e-05-4.069466529398577565e-05j)  (-3.111656597186894851e-07+1.074946599831693205e-06j)  (6.069807392164887904e-09-1.498100140119719742e-09j)  (-1.373197136965641419e-09+8.953062664870994544e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.965188560983793097e-05+0.000000000000000000e+00j)  (3.733139805090896551e-06+0.000000000000000000e+00j)  (2.240662449392323259e-07+0.000000000000000000e+00j)  (1.379636662950590897e-08+0.000000000000000000e+00j)  (8.664403498868470339e-10+0.000000000000000000e+00j)
 (-3.173008580124067723e+00+0.000000000000000000e+00j)  (-2.866837797772449625e-01-9.035068976718797773e-02j)  (4.513415624311300307e-05-4.185203268726411102e-03j)  (9.125458989230674509e-05-4.009441708930475042e-05j)  (-3.457389719807058608e-07+1.119540392334460936e-06j)  (8.928660388934465163e-09-1.967066234142615498e-09j)  (-1.445290229548045957e-09-1.252331660348993144e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.003661452403323148e-04+0.000000000000000000e+00j)  (3.759867392368541997e-06+0.000000000000000000e+00j)  (2.229613251227937524e-07+0.000000000000000000e+00j)  (1.385027945389475065e-08+0.000000000000000000e+00j)  (8.756354700808351614e-10+0.000000000000000000e+00j)
 (-3.141592653588185957e+00+0.000000000000000000e+00j)  (-2.890257302982119358e-01-9.199966350652749592e-02j)  (8.570816745270124133e-05-4.272954271817628116e-03j)  (9.574944504892638983e-05-3.932218185552886633e-05j)  (-3.838579679848673709e-07+1.165127093246625496e-06j)  (1.205339216084369650e-08-1.844904160094625772e-09j)  (-1.484876260710478076e-09-3.531881088584975838e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.010950419675078993e-04+0.000000000000000000e+00j)  (3.786614794283121580e-06+0.000000000000000000e+00j)  (2.216296861855476816e-07+0.000000000000000000e+00j)  (1.390068845471181994e-08+0.000000000000000000e+00j)  (8.844538299849124137e-10+0.000000000000000000e+00j)
 (-3.110176727052304191e+00+0.000000000000000000e+00j)  (-2.914008528695081202e-01-9.369261549440097148e-02j)  (1.283149316053957233e-04-4.362889867628340704e-03j)  (1.004035046755812538e-04-3.836794995364156745e-05j)  (-4.250148104880494225e-07+1.211468644650521872e-06j)  (1.529770749930806686e-08-1.034952486148807082e-09j)  (-1.495228558496480548e-09-5.877153946364313459e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.018402374527361718e-04+0.000000000000000000e+00j)  (3.814551955824971305e-06+0.000000000000000000e+00j)  (2.200762668652757641e-07+0.000000000000000000e+00j)  (1.395721663394382469e-08+0.000000000000000000e+00j)  (8.929933912859905459e-10+0.000000000000000000e+00j)
 (-3.078760800516422425e+00+0.000000000000000000e+00j)  (-2.938096704986595253e-01-9.543106188136862844e-02j)  (1.731386925317020503e-04-4.455062954932168147e-03j)  (1.052139726732954878e-04-3.721457469622779421e-05j)  (-4.695878717234459346e-07+1.258973549526142575e-06j)  (1.859084401283579244e-08+4.386854932461193343e-10j)  (-1.472572368666827448e-09-8.259776802945889809e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.026040388590523917e-04+0.000000000000000000e+00j)  (3.841778904054905446e-06+0.000000000000000000e+00j)  (2.183590801147855134e-07+0.000000000000000000e+00j)  (1.401350803997151716e-08+0.000000000000000000e+00j)  (9.004949822167912209e-10+0.000000000000000000e+00j)
 (-3.047344873980540658e+00+0.000000000000000000e+00j)  (-2.962527071572498838e-01-9.721658165063158663e-02j)  (2.202284919431624142e-04-4.549579241014975982e-03j)  (1.101845066883746078e-04-3.585419957809631068e-05j)  (-5.178096864880528949e-07+1.307414416181235997e-06j)  (2.181062115419064263e-08+2.670762220216267563e-09j)  (-1.421722092367141034e-09-1.059889810579138024e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.033875507945803058e-04+0.000000000000000000e+00j)  (3.869874532135392650e-06+0.000000000000000000e+00j)  (2.164747160303253544e-07+0.000000000000000000e+00j)  (1.407418892240935660e-08+0.000000000000000000e+00j)  (9.069328944886912938e-10+0.000000000000000000e+00j)
 (-3.015928947444658448e+00+0.000000000000000000e+00j)  (-2.987304868209547104e-01-9.905081958536923747e-02j)  (2.697974741081818101e-04-4.646486778416230798e-03j)  (1.153138233857455025e-04-3.426196834994543890e-05j)  (-5.697002239184307185e-07+1.356548702012268118e-06j)  (2.483379236273817947e-08+5.616173245173441923e-09j)  (-1.342174786284347873e-09-1.291532412635026822e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.041930516372010764e-04+0.000000000000000000e+00j)  (3.898054396831942373e-06+0.000000000000000000e+00j)  (2.145149169100881960e-07+0.000000000000000000e+00j)  (1.413713191455125360e-08+0.000000000000000000e+00j)  (9.129817189687426550e-10+0.000000000000000000e+00j)
 (-2.984513020908776681e+00+0.000000000000000000e+00j)  (-3.012435324449324603e-01-1.009354893764443095e-01j)  (3.219033109138460581e-04-4.745894121245926994e-03j)  (1.205961817925522257e-04-3.243135666733653602e-05j)  (-6.251266296310295806e-07+1.407003064104042681e-06j)  (2.754987345547897180e-08+9.314216227583946544e-09j)  (-1.235612468604944675e-09-1.512025640756591930e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.050214068594616584e-04+0.000000000000000000e+00j)  (3.926371182877953963e-06+0.000000000000000000e+00j)  (2.126737696801866984e-07+0.000000000000000000e+00j)  (1.419682736935700412e-08+0.000000000000000000e+00j)  (9.181404438582376507e-10+0.000000000000000000e+00j)
 (-2.953097094372894915e+00+0.000000000000000000e+00j)  (-3.037923647889726464e-01-1.028723768926085025e-01j)  (3.767867454779894455e-04-4.847853695027080217e-03j)  (1.260373890165139208e-04-3.033975280545419626e-05j)  (-6.853309990561755764e-07+1.458635523594047608e-06j)  (2.984790626810915518e-08+1.370175785557348732e-08j)  (-1.106384607720115201e-09-1.724322084860111330e-09j)  (1.312707308030621362e-17+0.000000000000000000e+00j)  (1.058733402055048477e-04+0.000000000000000000e+00j)  (3.955181565178738130e-06+0.000000000000000000e+00j)  (2.109013660823195004e-07+0.000000000000000000e+00j)  (1.426932500896985686e-08+0.000000000000000000e+00j)  (9.234161237108769698e-10+0.000000000000000000e+00j)
 (-2.921681167837012705e+00+0.000000000000000000e+00j)  (-3.063775011409028415e-01-1.048633436286097731e-01j)  (4.345242561638728174e-04-4.952474209099663911e-03j)  (1.316265519897047073e-04-2.796974649200959745e-05j)  (-7.501023839547512806e-07+1.510877150522112087e-06j)  (3.162717757618270369e-08+1.883521737994052213e-08j)  (-9.542834732906304455e-10-1.923579963877344929e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.067492047125059027e-04+0.000000000000000000e+00j)  (3.984663187774146312e-06+0.000000000000000000e+00j)  (2.092776878125875376e-07+0.000000000000000000e+00j)  (1.434028009574111965e-08+0.000000000000000000e+00j)  (9.291926371005478512e-10+0.000000000000000000e+00j)
 (-2.890265241301131383e+00+0.000000000000000000e+00j)  (-3.089994538483763487e-01-1.069103303065205568e-01j)  (4.953844649703768432e-04-5.059805558508960986e-03j)  (1.373630812884323309e-04-2.530567335202651015e-05j)  (-8.199305234420004815e-07+1.563883341066378579e-06j)  (3.269404744752817675e-08+2.463856566576338024e-08j)  (-7.823940360321654892e-10-2.114063011531683729e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.076511958620361876e-04+0.000000000000000000e+00j)  (4.014926935652936478e-06+0.000000000000000000e+00j)  (2.080009795279256862e-07+0.000000000000000000e+00j)  (1.441527096692606737e-08+0.000000000000000000e+00j)  (9.359435644969147850e-10+0.000000000000000000e+00j)
 (-2.858849314765249172e+00+0.000000000000000000e+00j)  (-3.116587287587687660e-01-1.090153606727338464e-01j)  (5.594608270010525053e-04-5.169957677713469743e-03j)  (1.432427089715576445e-04-2.232649112706956441e-05j)  (-8.952539215011409638e-07+1.617271689974498132e-06j)  (3.294720148632492457e-08+3.107263823579370341e-08j)  (-5.861127398474061256e-10-2.288940541539223561e-09j)  (1.312707308030621362e-17+0.000000000000000000e+00j)  (1.085791895699973866e-04+0.000000000000000000e+00j)  (4.045927454093328997e-06+0.000000000000000000e+00j)  (2.070837459104730198e-07+0.000000000000000000e+00j)  (1.449160154108501913e-08+0.000000000000000000e+00j)  (9.435696433471813119e-10+0.000000000000000000e+00j)
 (-2.827433388229367406e+00+0.000000000000000000e+00j)  (-3.143558234072126867e-01-1.111805454921735159e-01j)  (6.270591096251991242e-04-5.282977797557799650e-03j)  (1.492558117900210214e-04-1.900970581276371094e-05j)  (-9.763689621926268799e-07+1.670225209190965040e-06j)  (3.219652842354741892e-08+3.803957043375370430e-08j)  (-3.742246634505264392e-10-2.449919313455054197e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.095333750455519434e-04+0.000000000000000000e+00j)  (4.078217954310954148e-06+0.000000000000000000e+00j)  (2.066638847718962342e-07+0.000000000000000000e+00j)  (1.456899902780344883e-08+0.000000000000000000e+00j)  (9.536504883970383524e-10+0.000000000000000000e+00j)
 (-2.796017461693485640e+00+0.000000000000000000e+00j)  (-3.170912250901493090e-01-1.134080867158626105e-01j)  (6.982877989726290688e-04-5.398963159515637357e-03j)  (1.553943900980904371e-04-1.534104448811967451e-05j)  (-1.062774724469555908e-06+1.722766003048165119e-06j)  (3.033288841592061475e-08+4.542614208831842955e-08j)  (-1.387081522633435442e-10-2.597650700876727320e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.105148505078108051e-04+0.000000000000000000e+00j)  (4.111495366583393799e-06+0.000000000000000000e+00j)  (2.066690923481778681e-07+0.000000000000000000e+00j)  (1.466173277946330740e-08+0.000000000000000000e+00j)  (9.650726875694336300e-10+0.000000000000000000e+00j)
 (-2.764601535157603429e+00+0.000000000000000000e+00j)  (-3.198654086647600425e-01-1.157002819018274897e-01j)  (7.734805477558865478e-04-5.517968046467766098e-03j)  (1.616535272230010072e-04-1.129473273984420545e-05j)  (-1.155481584211382468e-06+1.774481420572045456e-06j)  (2.719622605242358053e-08+5.307694337180254904e-08j)  (1.180646044421810794e-10-2.726345413768851411e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.115252200971802142e-04+0.000000000000000000e+00j)  (4.145842393497988580e-06+0.000000000000000000e+00j)  (2.072352847662617783e-07+0.000000000000000000e+00j)  (1.475876045781218379e-08+0.000000000000000000e+00j)  (9.784709245115139883e-10+0.000000000000000000e+00j)
 (-2.733185608621721663e+00+0.000000000000000000e+00j)  (-3.226788341632954027e-01-1.180595288069243853e-01j)  (8.527781996175538230e-04-5.640077712657574731e-03j)  (1.680181119376300395e-04-6.849312076747328679e-06j)  (-1.253625088025863627e-06+1.824202365589308184e-06j)  (2.272672976376407827e-08+6.084123329342353552e-08j)  (3.987841311234761759e-10-2.829841258259772102e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.125629550793161006e-04+0.000000000000000000e+00j)  (4.182166075414545789e-06+0.000000000000000000e+00j)  (2.085100427656478768e-07+0.000000000000000000e+00j)  (1.485966989258228867e-08+0.000000000000000000e+00j)  (9.951980505952356896e-10+0.000000000000000000e+00j)
 (-2.701769682085840341e+00+0.000000000000000000e+00j)  (-3.255319441242578438e-01-1.204883302425007879e-01j)  (9.365347979420306354e-04-5.765342972536783434e-03j)  (1.744757507767645413e-04-1.983817461322441819e-06j)  (-1.356768802632399868e-06+1.872383052292395980e-06j)  (1.673521717526976507e-08+6.856821594307258155e-08j)  (6.906021484529958959e-10-2.902111816111114018e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.136283741188082158e-04+0.000000000000000000e+00j)  (4.219606397384738064e-06+0.000000000000000000e+00j)  (2.103232970453748027e-07+0.000000000000000000e+00j)  (1.497573959547590532e-08+0.000000000000000000e+00j)  (1.013834964544171053e-09+0.000000000000000000e+00j)
 (-2.670353755549958130e+00+0.000000000000000000e+00j)  (-3.284251606842957805e-01-1.229892991512856887e-01j)  (1.024934280934670624e-03-5.893852137469016844e-03j)  (1.810148477542217606e-04+3.322146317360131000e-06j)  (-1.464940739102290896e-06+1.918864051652760537e-06j)  (9.142593216149631657e-09+7.593425171871374974e-08j)  (9.942332699449861579e-10-2.949664101195586168e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.147225123524744152e-04+0.000000000000000000e+00j)  (4.259898110675278166e-06+0.000000000000000000e+00j)  (2.126821562037632334e-07+0.000000000000000000e+00j)  (1.511447039380761338e-08+0.000000000000000000e+00j)  (1.034268311443638935e-09+0.000000000000000000e+00j)
 (-2.638937829014076364e+00+0.000000000000000000e+00j)  (-3.313588823071113576e-01-1.255651639469285985e-01j)  (1.118366034983393764e-03-6.025623278111232745e-03j)  (1.876185044911275214e-04+9.096721648501427670e-06j)  (-1.577737580122934657e-06+1.963336828663488198e-06j)  (-5.350437007028239448e-11+8.270674083014940732e-08j)  (1.305276915951050572e-09-2.962990847496267164e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.158473192904221086e-04+0.000000000000000000e+00j)  (4.301790255884532744e-06+0.000000000000000000e+00j)  (2.156959263673576838e-07+0.000000000000000000e+00j)  (1.526719503033162742e-08+0.000000000000000000e+00j)  (1.055143393061484724e-09+0.000000000000000000e+00j)
 (-2.607521902478194598e+00+0.000000000000000000e+00j)  (-3.343334802571870656e-01-1.282187740787129604e-01j)  (1.217022968275400727e-03-6.160748866290317004e-03j)  (1.942668572856666226e-04+1.535805138350184828e-05j)  (-1.694349039351136380e-06+2.006271428298657752e-06j)  (-1.086800031378992654e-08+8.861267307388801321e-08j)  (1.613229788211678029e-09-2.948956781914750079e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.169999462841693998e-04+0.000000000000000000e+00j)  (4.345759841663656538e-06+0.000000000000000000e+00j)  (2.192264171165462653e-07+0.000000000000000000e+00j)  (1.543580613253969987e-08+0.000000000000000000e+00j)  (1.077384914665700674e-09+0.000000000000000000e+00j)
 (-2.576105975942312387e+00+0.000000000000000000e+00j)  (-3.373492946291235528e-01-1.309531059217940996e-01j)  (1.321353687844554906e-03-6.299244941093623887e-03j)  (2.009411836519713697e-04+2.213243401896619736e-05j)  (-1.814762661254391890e-06+2.048166767330931935e-06j)  (-2.329081701235656409e-08+9.336526541313841191e-08j)  (1.921109652452890461e-09-2.910668562071721444e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.181812929380269026e-04+0.000000000000000000e+00j)  (4.392262877958489121e-06+0.000000000000000000e+00j)  (2.232381298741383407e-07+0.000000000000000000e+00j)  (1.562789095545964039e-08+0.000000000000000000e+00j)  (1.099484428008219910e-09+0.000000000000000000e+00j)
 (-2.544690049406430621e+00+0.000000000000000000e+00j)  (-3.404066300444853477e-01-1.337712688634315750e-01j)  (1.431583787956498821e-03-6.441175149733731863e-03j)  (2.076182846321343936e-04+2.943792671349982192e-05j)  (-1.938164116302217320e-06+2.089691840199550081e-06j)  (-3.722615672597488135e-08+9.657761762466266475e-08j)  (2.222890508324381846e-09-2.845850639136880879e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.193917285334125211e-04+0.000000000000000000e+00j)  (4.441375527866359066e-06+0.000000000000000000e+00j)  (2.278274946519375272e-07+0.000000000000000000e+00j)  (1.585195049358828257e-08+0.000000000000000000e+00j)  (1.120201316830235627e-09+0.000000000000000000e+00j)
 (-2.513274122870548855e+00+0.000000000000000000e+00j)  (-3.435057508645004698e-01-1.366765117671454588e-01j)  (1.548195291434079600e-03-6.586543643278315423e-03j)  (2.142769303883469104e-04+3.730174252087318414e-05j)  (-2.064686343360802594e-06+2.132703782250931274e-06j)  (-5.242471537264600390e-08+9.797684436921022116e-08j)  (2.514752566930682539e-09-2.764282328270832831e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.206322012098545162e-04+0.000000000000000000e+00j)  (4.493571867312839091e-06+0.000000000000000000e+00j)  (2.329495280951078370e-07+0.000000000000000000e+00j)  (1.609930004339118222e-08+0.000000000000000000e+00j)  (1.140192368984823340e-09+0.000000000000000000e+00j)
 (-2.481858196334667088e+00+0.000000000000000000e+00j)  (-3.466468759439290670e-01-1.396722296425178533e-01j)  (1.671451524774535688e-03-6.735403828109276514e-03j)  (2.208865550516738113e-04+4.574342727212994127e-05j)  (-2.195368976322883336e-06+2.178289927252680045e-06j)  (-6.871646963903028113e-08+9.733898046306792524e-08j)  (2.801205362391281230e-09-2.666881925332403347e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.219012718009516023e-04+0.000000000000000000e+00j)  (4.548535030428503766e-06+0.000000000000000000e+00j)  (2.384999213984687063e-07+0.000000000000000000e+00j)  (1.637213766582688440e-08+0.000000000000000000e+00j)  (1.158709359146686752e-09+0.000000000000000000e+00j)
 (-2.450442269798785322e+00+0.000000000000000000e+00j)  (-3.498301728464268678e-01-1.427619706835686342e-01j)  (1.801884247534678209e-03-6.887743335352470610e-03j)  (2.274195599285167729e-04+5.478421620387494199e-05j)  (-2.330609388729607009e-06+2.227586407601395927e-06j)  (-8.585067191453781034e-08+9.436622438986115937e-08j)  (3.078150465728766870e-09-2.559169296471121101e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.231995663381218499e-04+0.000000000000000000e+00j)  (4.606301070522179842e-06+0.000000000000000000e+00j)  (2.445480778991529113e-07+0.000000000000000000e+00j)  (1.667286593140037004e-08+0.000000000000000000e+00j)  (1.174895935379782124e-09+0.000000000000000000e+00j)
 (-2.419026343262903112e+00+0.000000000000000000e+00j)  (-3.530557515087202614e-01-1.459494435650496857e-01j)  (1.939805205659276026e-03-7.043596932919385899e-03j)  (2.338469434818860255e-04+6.444082151260096039e-05j)  (-2.472194872058528549e-06+2.282572089532212656e-06j)  (-1.034581299013488329e-07+8.884372718050892855e-08j)  (3.353601614315026973e-09-2.444690729189790143e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.245265770785065288e-04+0.000000000000000000e+00j)  (4.665971383735609938e-06+0.000000000000000000e+00j)  (2.510255992239125924e-07+0.000000000000000000e+00j)  (1.697850934935803270e-08+0.000000000000000000e+00j)  (1.188885463758104920e-09+0.000000000000000000e+00j)
 (-2.387610416727021345e+00+0.000000000000000000e+00j)  (-3.563236572203590247e-01-1.492385251080424191e-01j)  (2.085797552087696651e-03-7.202917937180665191e-03j)  (2.401368117806930468e-04+7.473844216209539146e-05j)  (-2.622015994185821502e-06+2.343579477160874302e-06j)  (-1.211703879860268916e-07+8.066961942673089885e-08j)  (3.626743718569167230e-09-2.326463159525917006e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.258810910906490446e-04+0.000000000000000000e+00j)  (4.728797587655576582e-06+0.000000000000000000e+00j)  (2.579084269740707559e-07+0.000000000000000000e+00j)  (1.731442807979055608e-08+0.000000000000000000e+00j)  (1.200452648661105549e-09+0.000000000000000000e+00j)
 (-2.356194490191139579e+00+0.000000000000000000e+00j)  (-3.596338629727786063e-01-1.526332681773570343e-01j)  (2.240215600710564452e-03-7.365727061146558168e-03j)  (2.462510569741378210e-04+8.568926949410304427e-05j)  (-2.781940133060424148e-06+2.412211733680823548e-06j)  (-1.386454575759531800e-07+6.975689285541547567e-08j)  (3.911242991933900411e-09-2.204768029880260788e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.272642107869196638e-04+0.000000000000000000e+00j)  (4.793646658288579672e-06+0.000000000000000000e+00j)  (2.652048432645358648e-07+0.000000000000000000e+00j)  (1.767002518466129228e-08+0.000000000000000000e+00j)  (1.209268825769836668e-09+0.000000000000000000e+00j)
 (-2.324778563655257368e+00+0.000000000000000000e+00j)  (-3.629862609971955534e-01-1.561379100104662854e-01j)  (2.403715906133314061e-03-7.531935920336923877e-03j)  (2.521591120988070259e-04+9.731207391146794877e-05j)  (-2.954939588227280436e-06+2.488929657250896996e-06j)  (-1.554644534133425198e-07+5.603761039191909737e-08j)  (4.201701734666130520e-09-2.074006530999232532e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.286735792311927606e-04+0.000000000000000000e+00j)  (4.861395868952674468e-06+0.000000000000000000e+00j)  (2.728142899713245103e-07+0.000000000000000000e+00j)  (1.802879079965238065e-08+0.000000000000000000e+00j)  (1.215914063217534767e-09+0.000000000000000000e+00j)
 (-2.293362637119376046e+00+0.000000000000000000e+00j)  (-3.663806534971646434e-01-1.597568807313599626e-01j)  (2.576685996880413720e-03-7.701530750547250052e-03j)  (2.578212810679614774e-04+1.096240836078988493e-04j)  (-3.144474155457384745e-06+2.574541854322803911e-06j)  (-1.711779662269386902e-07+3.962369575301558894e-08j)  (4.511959799657604030e-09-1.941794274703660364e-09j)  (1.423830986564892097e-17+0.000000000000000000e+00j)  (1.301093391191947724e-04+0.000000000000000000e+00j)  (4.931144039488939052e-06+0.000000000000000000e+00j)  (2.808380561398084603e-07+0.000000000000000000e+00j)  (1.840268473939987964e-08+0.000000000000000000e+00j)  (1.219650342365831353e-09+0.000000000000000000e+00j)
 (-2.261946710583493836e+00+0.000000000000000000e+00j)  (-3.698167424739581266e-01-1.634948123105108286e-01j)  (2.759859381731036895e-03-7.874394726292964844e-03j)  (2.631954847210187789e-04+1.226399354280873822e-04j)  (-3.354123889841788059e-06+2.667477156417810027e-06j)  (-1.855245643352110872e-07+2.064364071419347869e-08j)  (4.845298839067898155e-09-1.790881914890542781e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.315720907734289956e-04+0.000000000000000000e+00j)  (5.002547336065016280e-06+0.000000000000000000e+00j)  (2.891288766497386927e-07+0.000000000000000000e+00j)  (1.877460722223912620e-08+0.000000000000000000e+00j)  (1.221457852799281531e-09+0.000000000000000000e+00j)
 (-2.230530784047612070e+00+0.000000000000000000e+00j)  (-3.732941185263471962e-01-1.673565477125628087e-01j)  (2.953681686891604461e-03-8.050465256807363273e-03j)  (2.682426485992859579e-04+1.363683077146826119e-04j)  (-3.586919051129264943e-06+2.767984249068553707e-06j)  (-1.980762503332525531e-07-8.353692805250663139e-10j)  (5.202279139060775958e-09-1.622916707628702769e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.330586043079258019e-04+0.000000000000000000e+00j)  (5.075528191765430881e-06+0.000000000000000000e+00j)  (2.976740627394608308e-07+0.000000000000000000e+00j)  (1.914247568567704812e-08+0.000000000000000000e+00j)  (1.220201402020179800e-09+0.000000000000000000e+00j)
 (-2.199114857511730303e+00+0.000000000000000000e+00j)  (-3.768122485899916829e-01-1.713471504252583599e-01j)  (3.158965581542227258e-03-8.229573666412035374e-03j)  (2.729206841786208852e-04+1.508219319137882016e-04j)  (-3.847581096999385639e-06+2.873457730256237076e-06j)  (-2.085490519210590971e-07-2.444108837039739493e-08j)  (5.585919854642921387e-09-1.427366509033477058e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.345699282154780231e-04+0.000000000000000000e+00j)  (5.150514682554603893e-06+0.000000000000000000e+00j)  (3.063610398667907935e-07+0.000000000000000000e+00j)  (1.950537437362647960e-08+0.000000000000000000e+00j)  (1.217462351134676709e-09+0.000000000000000000e+00j)
 (-2.167698930975848093e+00+0.000000000000000000e+00j)  (-3.803704624758909580e-01-1.754719141876725508e-01j)  (3.376211122303089153e-03-8.411596031089591322e-03j)  (2.771941809596835198e-04+1.660107340484462857e-04j)  (-4.138672848772035428e-06+2.982518552865831775e-06j)  (-2.168014228777545733e-07-5.006568060343763743e-08j)  (6.001335387766456648e-09-1.201279538950979711e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.361058164686601492e-04+0.000000000000000000e+00j)  (5.227263029770937572e-06+0.000000000000000000e+00j)  (3.150468595726731457e-07+0.000000000000000000e+00j)  (1.985389243385546262e-08+0.000000000000000000e+00j)  (1.214460229463607859e-09+0.000000000000000000e+00j)
 (-2.136283004439966327e+00+0.000000000000000000e+00j)  (-3.839679380852136226e-01-1.797363730633481371e-01j)  (3.606313330794795949e-03-8.596311572587091165e-03j)  (2.810090549677981414e-04+1.819548753643477799e-04j)  (-4.465321550936261809e-06+3.092020313549887959e-06j)  (-2.225238185278319058e-07-7.743373351623759826e-08j)  (6.445109391159800132e-09-9.236264934627950986e-10j)  (1.423830986564892097e-17+0.000000000000000000e+00j)  (1.376636339574554332e-04+0.000000000000000000e+00j)  (5.304692567239973795e-06+0.000000000000000000e+00j)  (3.238621903585818620e-07+0.000000000000000000e+00j)  (2.019362616299710629e-08+0.000000000000000000e+00j)  (1.210105837618299844e-09+0.000000000000000000e+00j)
 (-2.104867077904085004e+00+0.000000000000000000e+00j)  (-3.876036852137603739e-01-1.841463116016115453e-01j)  (3.849855412174848189e-03-8.783520840233203716e-03j)  (2.843234864194683518e-04+1.986483614255940967e-04j)  (-4.830324182642085696e-06+3.198304558150494206e-06j)  (-2.256355538985062025e-07-1.063056390689434525e-07j)  (6.908965398018278489e-09-5.982387010165255565e-10j)  (1.423830986564892097e-17+0.000000000000000000e+00j)  (1.392447647095982266e-04+0.000000000000000000e+00j)  (5.384398008754625928e-06+0.000000000000000000e+00j)  (3.325982012303906184e-07+0.000000000000000000e+00j)  (2.051542703059628179e-08+0.000000000000000000e+00j)  (1.206319647156933002e-09+0.000000000000000000e+00j)
 (-2.073451151368202794e+00+0.000000000000000000e+00j)  (-3.912765278087098064e-01-1.887077753357670196e-01j)  (4.107812971283184705e-03-8.972900730306125269e-03j)  (2.870912397883720532e-04+2.161157478662507122e-04j)  (-5.237198959126647255e-06+3.296686940624768305e-06j)  (-2.259639654228626996e-07-1.364491993083190799e-07j)  (7.397219817309006359e-09-2.087019959510638940e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.408480007976756502e-04+0.000000000000000000e+00j)  (5.466154387046365835e-06+0.000000000000000000e+00j)  (3.409914544967187732e-07+0.000000000000000000e+00j)  (2.082336988151347718e-08+0.000000000000000000e+00j)  (1.203419692783642085e-09+0.000000000000000000e+00j)
 (-2.042035224832321028e+00+0.000000000000000000e+00j)  (-3.949850844744834943e-01-1.934270812445001431e-01j)  (4.380822313086146780e-03-9.164177792308599718e-03j)  (2.892576821922126715e-04+2.343495486597039752e-04j)  (-5.687987897842097328e-06+3.383774557197896580e-06j)  (-2.234548842833367437e-07-1.676547810575824655e-07j)  (7.893635255655015072e-09+2.494343624084678960e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.424734619297851157e-04+0.000000000000000000e+00j)  (5.548475729298718718e-06+0.000000000000000000e+00j)  (3.491402020780711920e-07+0.000000000000000000e+00j)  (2.112308909062563183e-08+0.000000000000000000e+00j)  (1.201692667557698491e-09+0.000000000000000000e+00j)
 (-2.010619298296439261e+00+0.000000000000000000e+00j)  (-3.987277472060927197e-01-1.983108284291804635e-01j)  (4.669972943169212534e-03-9.356929365475932445e-03j)  (2.907840332813305855e-04+2.533682092270165350e-04j)  (-6.187195428270262551e-06+3.453698039810846690e-06j)  (-2.180091209519312168e-07-1.996871054297553382e-07j)  (8.396488163388439808e-09+7.820612147116872529e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.441196206295445627e-04+0.000000000000000000e+00j)  (5.632482210067886638e-06+0.000000000000000000e+00j)  (3.569009888692076976e-07+0.000000000000000000e+00j)  (2.140357669454270901e-08+0.000000000000000000e+00j)  (1.202522956752627936e-09+0.000000000000000000e+00j)
 (-1.979203371760557051e+00+0.000000000000000000e+00j)  (-4.025026579945470973e-01-2.033659086589903187e-01j)  (4.975965445980509196e-03-9.550759206970294013e-03j)  (2.916094707300174852e-04+2.731782521058591438e-04j)  (-6.735771065154280614e-06+3.500713890411483935e-06j)  (-2.096857452441047216e-07-2.324387611431894251e-07j)  (8.891057429372758487e-09+1.391925258422929031e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.457879846548545922e-04+0.000000000000000000e+00j)  (5.719436200666814678e-06+0.000000000000000000e+00j)  (3.642295170372603123e-07+0.000000000000000000e+00j)  (2.167401380143230342e-08+0.000000000000000000e+00j)  (1.207092998257397567e-09+0.000000000000000000e+00j)
 (-1.947787445224675285e+00+0.000000000000000000e+00j)  (-4.063076833227298179e-01-2.085995168964547286e-01j)  (5.299989358544622553e-03-9.745118551780292127e-03j)  (2.916798631033200805e-04+2.937897557963371114e-04j)  (-7.336988859686568213e-06+3.518073731756648534e-06j)  (-1.983157396408306047e-07-2.658601100467483324e-07j)  (9.374152829017817662e-09+2.076443744897073866e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.474804716600091627e-04+0.000000000000000000e+00j)  (5.808253217067229809e-06+0.000000000000000000e+00j)  (3.709514542265790403e-07+0.000000000000000000e+00j)  (2.194150770511473808e-08+0.000000000000000000e+00j)  (1.213626100164810229e-09+0.000000000000000000e+00j)
 (-1.916371518688793296e+00+0.000000000000000000e+00j)  (-4.101403862008754508e-01-2.140191615220802535e-01j)  (5.642804157381072980e-03-9.939470705292151667e-03j)  (2.909398095351291855e-04+3.152066819397277269e-04j)  (-7.990334496037911665e-06+3.498750195557087354e-06j)  (-1.838118199955746373e-07-2.998318161811892168e-07j)  (9.841906196040013037e-09+2.835668184818043913e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.491949433655481217e-04+0.000000000000000000e+00j)  (5.898915955335169172e-06+0.000000000000000000e+00j)  (3.769816380351559345e-07+0.000000000000000000e+00j)  (2.221213008900474547e-08+0.000000000000000000e+00j)  (1.224103320008852741e-09+0.000000000000000000e+00j)
 (-1.884955592152911752e+00+0.000000000000000000e+00j)  (-4.139979956401453887e-01-2.196326743175509577e-01j)  (6.005706233295098062e-03-1.013312357059441976e-02j)  (2.893232089785871693e-04+3.374469555373187926e-04j)  (-8.697777092138899308e-06+3.436233795620009596e-06j)  (-1.659961276972806559e-07-3.342837626841320351e-07j)  (1.029507876134496738e-08+3.672849292962645519e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.509337421009218779e-04+0.000000000000000000e+00j)  (5.992487987691454545e-06+0.000000000000000000e+00j)  (3.824582441159457155e-07+0.000000000000000000e+00j)  (2.249428082185992484e-08+0.000000000000000000e+00j)  (1.238857688123391524e-09+0.000000000000000000e+00j)
 (-1.853539665617029764e+00+0.000000000000000000e+00j)  (-4.178773732337023317e-01-2.254482197766614904e-01j)  (6.389525905554986097e-03-1.032536141564286206e-02j)  (2.867693542595556961e-04+3.605071207547854394e-04j)  (-9.459116476355133640e-06+3.322444991988131686e-06j)  (-1.447034821521847390e-07-3.691660996056057405e-07j)  (1.073098602224064744e-08+4.592575423161586193e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.526972924289174850e-04+0.000000000000000000e+00j)  (6.088520866482649021e-06+0.000000000000000000e+00j)  (3.872801252156453648e-07+0.000000000000000000e+00j)  (2.278359378373881397e-08+0.000000000000000000e+00j)  (1.256806957052971814e-09+0.000000000000000000e+00j)
 (-1.822123739081147997e+00+0.000000000000000000e+00j)  (-4.217749767873701927e-01-2.314743038791089724e-01j)  (6.795652293688232704e-03-1.051530030261626364e-02j)  (2.832033556173283828e-04+3.844161690215159677e-04j)  (-1.027459930726854077e-05+3.148723040243581857e-06j)  (-1.195875883150205391e-07-4.043659189396230481e-07j)  (1.114864979025836206e-08+5.601322511024170432e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.544904918893992682e-04+0.000000000000000000e+00j)  (6.187971468972647225e-06+0.000000000000000000e+00j)  (3.914273798779069012e-07+0.000000000000000000e+00j)  (2.309480399942296185e-08+0.000000000000000000e+00j)  (1.278500530677253468e-09+0.000000000000000000e+00j)
 (-1.790707812545266009e+00+0.000000000000000000e+00j)  (-4.256868204738370465e-01-2.377197817686961534e-01j)  (7.224971469575588653e-03-1.070202328251716739e-02j)  (2.785462866938625648e-04+4.091589486158314095e-04j)  (-1.114179248608823103e-05+2.906948999378147313e-06j)  (-9.041768035086047554e-08-4.397316632205212475e-07j)  (1.154925047348697721e-08+6.704449552536325394e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.563133150044820994e-04+0.000000000000000000e+00j)  (6.289524788922768928e-06+0.000000000000000000e+00j)  (3.948148316078570226e-07+0.000000000000000000e+00j)  (2.344419304259494765e-08+0.000000000000000000e+00j)  (1.302963717612188110e-09+0.000000000000000000e+00j)
 (-1.759291886009384021e+00+0.000000000000000000e+00j)  (-4.296084316128768177e-01-2.441938643563436040e-01j)  (7.678963654766324948e-03-1.088440953256391251e-02j)  (2.727273513632502960e-04+4.347683312465832044e-04j)  (-1.206057261039039637e-05+2.588273838156597785e-06j)  (-5.673488147856651130e-08-4.750904034044851063e-07j)  (1.193722247617080035e-08+7.922278643025122136e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.581663840698503893e-04+0.000000000000000000e+00j)  (6.393597666807818579e-06+0.000000000000000000e+00j)  (3.976146196963141263e-07+0.000000000000000000e+00j)  (2.382020270896979864e-08+0.000000000000000000e+00j)  (1.328605339160178567e-09+0.000000000000000000e+00j)
 (-1.727875959473502254e+00+0.000000000000000000e+00j)  (-4.335348033778316790e-01-2.509061233275227121e-01j)  (8.158546754335308654e-03-1.106131372244776624e-02j)  (2.656421234000581454e-04+4.612383137171726733e-04j)  (-1.302752287852533108e-05+2.182849358656601083e-06j)  (-1.823648782901458616e-08-5.101177007310983161e-07j)  (1.230008140226453474e-08+9.276901520023169987e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.600553721141292625e-04+0.000000000000000000e+00j)  (6.500756377308335370e-06+0.000000000000000000e+00j)  (3.997977292528169817e-07+0.000000000000000000e+00j)  (2.422983796724238436e-08+0.000000000000000000e+00j)  (1.356129780067273981e-09+0.000000000000000000e+00j)
 (-1.696460032937620710e+00+0.000000000000000000e+00j)  (-4.374603435904076409e-01-2.578664943036935719e-01j)  (8.665304276647654846e-03-1.123132542023345948e-02j)  (2.571996063780640821e-04+4.885920959001914749e-04j)  (-1.404046377588488438e-05+1.680604445384559713e-06j)  (2.559122325754870785e-08-5.445611859958120190e-07j)  (1.262792135623392217e-08+1.078544536776582535e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.619819929672847918e-04+0.000000000000000000e+00j)  (6.611070275312212073e-06+0.000000000000000000e+00j)  (4.014395745661437624e-07+0.000000000000000000e+00j)  (2.468075877443862385e-08+0.000000000000000000e+00j)  (1.384800686926019401e-09+0.000000000000000000e+00j)
 (-1.665044106401738722e+00+0.000000000000000000e+00j)  (-4.413788188899933629e-01-2.650852777141256555e-01j)  (9.200131812055702477e-03-1.139301681113428361e-02j)  (2.472786530609548958e-04+5.168132602217086289e-04j)  (-1.509421160412379005e-05+1.070855431567038151e-06j)  (7.519390051242621280e-08-5.778500331953537664e-07j)  (1.290880114328247481e-08+1.247856320034560450e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.639485205000275694e-04+0.000000000000000000e+00j)  (6.723287522499585873e-06+0.000000000000000000e+00j)  (4.027379920676618259e-07+0.000000000000000000e+00j)  (2.517986719261923134e-08+0.000000000000000000e+00j)  (1.412231008048567553e-09+0.000000000000000000e+00j)
 (-1.633628179865856733e+00+0.000000000000000000e+00j)  (-4.452832943318493220e-01-2.725731368480938666e-01j)  (9.764723676518469175e-03-1.154467034077690316e-02j)  (2.357810621421934207e-04+5.459219396245108954e-04j)  (-1.618448807484664792e-05+3.421505730100262138e-07j)  (1.309721465859564983e-07-6.094535042010053122e-07j)  (1.310562722478731605e-08+1.438625828209950568e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.659591552968736150e-04+0.000000000000000000e+00j)  (6.838686144040843912e-06+0.000000000000000000e+00j)  (4.036690794545952326e-07+0.000000000000000000e+00j)  (2.572351594620021315e-08+0.000000000000000000e+00j)  (1.438650755158297495e-09+0.000000000000000000e+00j)
 (-1.602212253329974967e+00+0.000000000000000000e+00j)  (-4.491660678537128804e-01-2.803410925469574377e-01j)  (1.035993320548876835e-02-1.168447514795821658e-02j)  (2.225564047954314969e-04+5.759073638662887303e-04j)  (-1.730344939308816186e-05-5.168801632907711799e-07j)  (1.933177914191838676e-07-6.387394775358461412e-07j)  (1.319057064388762504e-08+1.652341697788570918e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.680179225652654346e-04+0.000000000000000000e+00j)  (6.955717906541362161e-06+0.000000000000000000e+00j)  (4.044269864058329679e-07+0.000000000000000000e+00j)  (2.631310405186199648e-08+0.000000000000000000e+00j)  (1.463037728295426602e-09+0.000000000000000000e+00j)
 (-1.570796326794092979e+00+0.000000000000000000e+00j)  (-4.530185995668724597e-01-2.884005139316780375e-01j)  (1.098748994384640340e-02-1.181035102506175320e-02j)  (2.074736356542987664e-04+6.067712291819209267e-04j)  (-1.844454773969781436e-05-1.518903325642714274e-06j)  (2.627664766534579053e-07-6.649466957893361968e-07j)  (1.311710046110330064e-08+1.893108015281928711e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.701277278321223498e-04+0.000000000000000000e+00j)  (7.074866364487454942e-06+0.000000000000000000e+00j)  (4.049875614508668189e-07+0.000000000000000000e+00j)  (2.694823591101811351e-08+0.000000000000000000e+00j)  (1.485872992075203466e-09+0.000000000000000000e+00j)
 (-1.539380400258211212e+00+0.000000000000000000e+00j)  (-4.568314352897228647e-01-2.967631043123877821e-01j)  (1.164816594032166974e-02-1.192008873297406915e-02j)  (1.903632085547294554e-04+6.384841383325765484e-04j)  (-1.959615931635225210e-05-2.676072146943848876e-06j)  (3.395780842343000719e-07-6.869785540048435166e-07j)  (1.281699758028056919e-08+2.161457512225000096e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.722952270914568211e-04+0.000000000000000000e+00j)  (7.195245724889018259e-06+0.000000000000000000e+00j)  (4.056304148675184717e-07+0.000000000000000000e+00j)  (2.761827465763340657e-08+0.000000000000000000e+00j)  (1.506353906352731674e-09+0.000000000000000000e+00j)
 (-1.507964473722329224e+00+0.000000000000000000e+00j)  (-4.605941244907312826e-01-3.054408814973379460e-01j)  (1.234372447674955339e-02-1.201115203343222290e-02j)  (1.710701833866365787e-04+6.710384672484999771e-04j)  (-2.074916299518483786e-05-4.001320786551481061e-06j)  (4.239243904502065248e-07-7.039438919205216533e-07j)  (1.222955539954191388e-08+2.458677756355878209e-08j)  (1.801019568267864737e-17+0.000000000000000000e+00j)  (1.745211768950459118e-04+0.000000000000000000e+00j)  (7.318231754716106504e-06+0.000000000000000000e+00j)  (4.063706744308791636e-07+0.000000000000000000e+00j)  (2.834522220959900226e-08+0.000000000000000000e+00j)  (1.524814430005543885e-09+0.000000000000000000e+00j)
 (-1.476548547186447458e+00+0.000000000000000000e+00j)  (-4.642951319679465283e-01-3.144461515523702122e-01j)  (1.307473996463917945e-02-1.208085848119579142e-02j)  (1.493900069322501073e-04+7.043876021055472817e-04j)  (-2.188787948835118434e-05-5.508740389732202552e-06j)  (5.160946596681030842e-07-7.146986284122067972e-07j)  (1.127596565778780553e-08+2.783425402470405127e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.768130796218775618e-04+0.000000000000000000e+00j)  (7.443888508588320526e-06+0.000000000000000000e+00j)  (4.073100199260829606e-07+0.000000000000000000e+00j)  (2.910958268133215974e-08+0.000000000000000000e+00j)  (1.540151536788102283e-09+0.000000000000000000e+00j)
 (-1.445132620650565691e+00+0.000000000000000000e+00j)  (-4.679217435646061407e-01-3.237914747603509724e-01j)  (1.384298007681278829e-02-1.212616494660341028e-02j)  (1.251292059952609703e-04+7.385012010499107920e-04j)  (-2.299692374050924990e-05-7.211343242521545126e-06j)  (6.161576362141577560e-07-7.178676174543737714e-07j)  (9.888587028636575025e-09+3.135834384470530280e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.791720151531909155e-04+0.000000000000000000e+00j)  (7.569522811677928709e-06+0.000000000000000000e+00j)  (4.086715737074844887e-07+0.000000000000000000e+00j)  (2.991071721092054910e-08+0.000000000000000000e+00j)  (1.554249554073077398e-09+0.000000000000000000e+00j)
 (-1.413716694114683703e+00+0.000000000000000000e+00j)  (-4.714599654740940782e-01-3.334896227577348049e-01j)  (1.464869589656348121e-02-1.214383726727182207e-02j)  (9.804536264753347698e-05+7.732867815650154878e-04j)  (-2.405558154097927774e-05-9.120485956900597246e-06j)  (7.239336947911065424e-07-7.121026906713381385e-07j)  (7.952604123070136441e-09+3.512827070446343405e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.816029914893643250e-04+0.000000000000000000e+00j)  (7.697912248863212107e-06+0.000000000000000000e+00j)  (4.103564575854210399e-07+0.000000000000000000e+00j)  (3.075582854805511146e-08+0.000000000000000000e+00j)  (1.566711643325226488e-09+0.000000000000000000e+00j)
 (-1.382300767578801715e+00+0.000000000000000000e+00j)  (-4.748944174152527342e-01-3.435535251940589063e-01j)  (1.549362594012639212e-02-1.213024468280647639e-02j)  (6.792900470129076826e-05+8.086851672401511575e-04j)  (-2.504561243432774031e-05-1.124915265018929300e-05j)  (8.393601919155648722e-07-6.959390945217961373e-07j)  (5.391496360386682288e-09+3.908712726031057761e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.841092362606116151e-04+0.000000000000000000e+00j)  (7.827338908866073936e-06+0.000000000000000000e+00j)  (4.125768630948241293e-07+0.000000000000000000e+00j)  (3.162492159545199071e-08+0.000000000000000000e+00j)  (1.578506122400710001e-09+0.000000000000000000e+00j)
 (-1.350884841042920170e+00+0.000000000000000000e+00j)  (-4.782082196598342883e-01-3.539962045179658734e-01j)  (1.637746407417852573e-02-1.208153594491935719e-02j)  (3.448314710242034794e-05+8.445690402208825978e-04j)  (-2.593827816749646084e-05-1.360816220751949147e-05j)  (9.619550264292330744e-07-6.676170320076458741e-07j)  (2.102193178044511383e-09+4.318568596842965224e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.866951297137665433e-04+0.000000000000000000e+00j)  (7.959458336585853981e-06+0.000000000000000000e+00j)  (4.152852378955394954e-07+0.000000000000000000e+00j)  (3.252527825904554287e-08+0.000000000000000000e+00j)  (1.592662374414061331e-09+0.000000000000000000e+00j)
 (-1.319468914507038182e+00+0.000000000000000000e+00j)  (-4.813828744087387812e-01-3.648306970692788420e-01j)  (1.730194837498859675e-02-1.199342526719352799e-02j)  (-2.535557541357804030e-06+8.808197811640323558e-04j)  (-2.671007655524482307e-05-1.620671387486898499e-05j)  (1.091142764913079001e-06-6.255135021170773626e-07j)  (-2.018880806388396322e-09+4.733185105289666367e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.893651300113363190e-04+0.000000000000000000e+00j)  (8.094261129067825819e-06+0.000000000000000000e+00j)  (4.184885699312622023e-07+0.000000000000000000e+00j)  (3.344666981697719944e-08+0.000000000000000000e+00j)  (1.607179770675702993e-09+0.000000000000000000e+00j)
 (-1.288052987971156194e+00+0.000000000000000000e+00j)  (-4.843981417432559056e-01-3.760699585716388293e-01j)  (1.826575455791500449e-02-1.186138447719138102e-02j)  (-4.346993455697473576e-05+9.172447935897804806e-04j)  (-2.732471818554556089e-05-1.905238942304160728e-05j)  (1.226097578441638852e-06-5.677699322182076245e-07j)  (-7.065160052145793826e-09+5.141341420674684396e-08j)  (1.801019568267864737e-17+0.000000000000000000e+00j)  (1.921184255594224918e-04+0.000000000000000000e+00j)  (8.232320102200420926e-06+0.000000000000000000e+00j)  (4.222189661996529576e-07+0.000000000000000000e+00j)  (3.439475976114332719e-08+0.000000000000000000e+00j)  (1.626153692101167705e-09+0.000000000000000000e+00j)
 (-1.256637061435274427e+00+0.000000000000000000e+00j)  (-4.872319113179680028e-01-3.877267518000223068e-01j)  (1.927091739617908112e-02-1.168034845693747235e-02j)  (-8.857621951119153201e-05+9.536610949920412130e-04j)  (-2.775567806489827094e-05-2.215011622906147703e-05j)  (1.365906769321409205e-06-4.924096436112514552e-07j)  (-1.312624390178056867e-08+5.530366073386577960e-08j)  (1.801019568267864737e-17+0.000000000000000000e+00j)  (1.949642782785592930e-04+0.000000000000000000e+00j)  (8.374094775310063400e-06+0.000000000000000000e+00j)  (4.265408072070683964e-07+0.000000000000000000e+00j)  (3.535788891345157541e-08+0.000000000000000000e+00j)  (1.651019097666349448e-09+0.000000000000000000e+00j)
 (-1.225221134899392661e+00+0.000000000000000000e+00j)  (-4.898600704592537824e-01-3.998135143560319626e-01j)  (2.031271816949739920e-02-1.144517050683129325e-02j)  (-1.382863626258329771e-04+9.898068333051822116e-04j)  (-2.795156096891604415e-05-2.550526112096448167e-05j)  (1.508768697424378027e-06-3.972852089554968533e-07j)  (-2.029216451067524737e-08+5.882934772892659558e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.978968294293131859e-04+0.000000000000000000e+00j)  (8.518937793486721288e-06+0.000000000000000000e+00j)  (4.312700371532213235e-07+0.000000000000000000e+00j)  (3.634505583465352089e-08+0.000000000000000000e+00j)  (1.680064492640168848e-09+0.000000000000000000e+00j)
 (-1.193805208363510673e+00+0.000000000000000000e+00j)  (-4.922563704738023294e-01-4.123422037283412944e-01j)  (2.139700957288177136e-02-1.115560177702150206e-02j)  (-1.928427976932754555e-04+1.025327847244032016e-03j)  (-2.788799845460477746e-05-2.909756366890501130e-05j)  (1.653394997936589402e-06-2.810239613249167363e-07j)  (-2.861166055073307247e-08+6.180702226675224058e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.009381064439011986e-04+0.000000000000000000e+00j)  (8.669064526824919457e-06+0.000000000000000000e+00j)  (4.366789929575833593e-07+0.000000000000000000e+00j)  (3.735300700235702397e-08+0.000000000000000000e+00j)  (1.717746278602471077e-09+0.000000000000000000e+00j)
 (-1.162389281827628684e+00+0.000000000000000000e+00j)  (-4.943922927932519751e-01-4.253241174206952580e-01j)  (2.252343198044549910e-02-1.079506460053699345e-02j)  (-2.526880016003539000e-04+1.059964714972828599e-03j)  (-2.752717738158928131e-05-3.295346509585577073e-05j)  (1.798088525309940551e-06-1.403839568008948715e-07j)  (-3.816004144206986551e-08+6.401598873959072726e-08j)  (1.801019568267864737e-17+0.000000000000000000e+00j)  (2.040709598285191985e-04+0.000000000000000000e+00j)  (8.824549658368747635e-06+0.000000000000000000e+00j)  (4.426274197305718940e-07+0.000000000000000000e+00j)  (3.835486027294210339e-08+0.000000000000000000e+00j)  (1.765477939006331828e-09+0.000000000000000000e+00j)
 (-1.130973355291746918e+00+0.000000000000000000e+00j)  (-4.962369175330847426e-01-4.387696849364118301e-01j)  (2.368300126089240357e-02-1.036139350064760149e-02j)  (-3.182110962771076443e-04+1.093142995232985288e-03j)  (-2.679688486587911568e-05-3.705264958845466510e-05j)  (1.939128130354623863e-06+2.657371149211808970e-08j)  (-4.893839742467260944e-08+6.517050147870091975e-08j)  (1.801019568267864737e-17+0.000000000000000000e+00j)  (2.072911681440355242e-04+0.000000000000000000e+00j)  (8.984483958912398220e-06+0.000000000000000000e+00j)  (4.490687749336492494e-07+0.000000000000000000e+00j)  (3.934342476268701422e-08+0.000000000000000000e+00j)  (1.820185567312799154e-09+0.000000000000000000e+00j)
 (-1.099557428755865152e+00+0.000000000000000000e+00j)  (-4.977567975025136149e-01-4.526882292473718983e-01j)  (2.487752614694273973e-02-9.848578432080789744e-03j)  (-3.897046800857983267e-04+1.124384689698191544e-03j)  (-2.565976958195232256e-05-4.137586647718395773e-05j)  (2.073832077150108796e-06+2.215329173352191842e-07j)  (-6.091445632760163755e-08+6.499305710052154238e-08j)  (1.801019568267864737e-17+0.000000000000000000e+00j)  (2.106113710969342216e-04+0.000000000000000000e+00j)  (9.151265331529728129e-06+0.000000000000000000e+00j)  (4.560207539970640898e-07+0.000000000000000000e+00j)  (4.033316566496335841e-08+0.000000000000000000e+00j)  (1.887029205026258768e-09+0.000000000000000000e+00j)
 (-1.068141502219983163e+00+0.000000000000000000e+00j)  (-4.989158412922672925e-01-4.670876946187959011e-01j)  (2.610202518815509312e-02-9.249133411393609810e-03j)  (-4.675549818356082208e-04+1.153077511800389143e-03j)  (-2.405410591169883158e-05-4.590518511389757392e-05j)  (2.198205325856420319e-06+4.465593642503052427e-07j)  (-7.400975227436094575e-08+6.316335343273252749e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.140266862695077473e-04+0.000000000000000000e+00j)  (9.323736804327523370e-06+0.000000000000000000e+00j)  (4.633892533770187182e-07+0.000000000000000000e+00j)  (4.130124363494315834e-08+0.000000000000000000e+00j)  (1.962469904090419416e-09+0.000000000000000000e+00j)
 (-1.036725575684101397e+00+0.000000000000000000e+00j)  (-4.996752101017618020e-01-4.819743382143870658e-01j)  (2.735418715089135006e-02-8.555803866620066353e-03j)  (-5.520739934295232527e-04+1.178513762955313250e-03j)  (-2.192670138754481129e-05-5.060887761953760365e-05j)  (2.308079124401535602e-06+7.031866372857914729e-07j)  (-8.809106160754171427e-08+5.935008531845733873e-08j)  (1.801019568267864737e-17+0.000000000000000000e+00j)  (2.175368465894999181e-04+0.000000000000000000e+00j)  (9.502474428682034381e-06+0.000000000000000000e+00j)  (4.716378664138589693e-07+0.000000000000000000e+00j)  (4.224965046104725157e-08+0.000000000000000000e+00j)  (2.045605833404384818e-09+0.000000000000000000e+00j)
 (-1.005309649148219631e+00+0.000000000000000000e+00j)  (-4.999932338083973860e-01-4.973523829277250452e-01j)  (2.862799387580462762e-02-7.760690077903698893e-03j)  (-6.435627517280526110e-04+1.199878736171280328e-03j)  (-1.921269525782931379e-05-5.545146449996100479e-05j)  (2.398042934422403314e-06+9.929029320589576210e-07j)  (-1.029517646093195019e-07+5.319660134310533806e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.211398749573041981e-04+0.000000000000000000e+00j)  (9.688698648501813077e-06+0.000000000000000000e+00j)  (4.805150449000505783e-07+0.000000000000000000e+00j)  (4.318656322080182017e-08+0.000000000000000000e+00j)  (2.137414082026156517e-09+0.000000000000000000e+00j)
 (-9.738937226123376423e-01+0.000000000000000000e+00j)  (-4.998253526256794532e-01-5.132236294752616779e-01j)  (2.991860498813045735e-02-6.856055009254818054e-03j)  (-7.422452300635586911e-04+1.216238364950762013e-03j)  (-1.585195064462789548e-05-6.038210078742101724e-05j)  (2.462337398424291558e-06+1.316243154699874994e-06j)  (-1.183077769872204712e-07+4.435159436199197278e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.248330590320154619e-04+0.000000000000000000e+00j)  (9.882870672969175293e-06+0.000000000000000000e+00j)  (4.902149408338058594e-07+0.000000000000000000e+00j)  (4.408260291231888907e-08+0.000000000000000000e+00j)  (2.235019531049689485e-09+0.000000000000000000e+00j)
 (-9.424777960764558760e-01+0.000000000000000000e+00j)  (-4.991240920626464628e-01-5.295870260234764038e-01j)  (3.121813742314471021e-02-5.833781331386598407e-03j)  (-8.482758675371447751e-04+1.226555348171681423e-03j)  (-1.177738120153061022e-05-6.534227197649498096e-05j)  (2.494067436823234294e-06+1.673471569109412559e-06j)  (-1.337848658342516865e-07+3.246927376703063454e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.286123106809140998e-04+0.000000000000000000e+00j)  (1.008465720766700760e-05+0.000000000000000000e+00j)  (5.008539910534444040e-07+0.000000000000000000e+00j)  (4.495622297911522210e-08+0.000000000000000000e+00j)  (2.338391390270524059e-09+0.000000000000000000e+00j)
 (-9.110618695405739986e-01+0.000000000000000000e+00j)  (-4.978390798619167223e-01-5.464381950192517268e-01j)  (3.251909447513726126e-02-4.686070145192101910e-03j)  (-9.617096156244139046e-04+1.229655547271873506e-03j)  (-6.927810406942956707e-06-7.025493134022033981e-05j)  (2.485822638526624677e-06+2.063362555799695478e-06j)  (-1.489188820001402704e-07+1.722738149982821132e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.324757806437289934e-04+0.000000000000000000e+00j)  (1.029480187940993412e-05+0.000000000000000000e+00j)  (5.123368810382570989e-07+0.000000000000000000e+00j)  (4.577908031102063976e-08+0.000000000000000000e+00j)  (2.441551682946216904e-09+0.000000000000000000e+00j)
 (-8.796459430046920103e-01+0.000000000000000000e+00j)  (-4.959171147324161200e-01-5.637689174700458716e-01j)  (3.381113947488045141e-02-3.405000008362712906e-03j)  (-1.082463247168668433e-03+1.224263137490200605e-03j)  (-1.238568115216431897e-06-7.503348974682662775e-05j)  (2.429364820766248720e-06+2.484114862999436603e-06j)  (-1.631283311890168179e-07-1.652426571669532413e-09j)  (2.847661973129784195e-17+0.000000000000000000e+00j)  (2.364144413904535960e-04+0.000000000000000000e+00j)  (1.051428422825694091e-05+0.000000000000000000e+00j)  (5.249996306548246384e-07+0.000000000000000000e+00j)  (4.656131650588097537e-08+0.000000000000000000e+00j)  (2.548294755164508731e-09+0.000000000000000000e+00j)
 (-8.482300164688103550e-01+0.000000000000000000e+00j)  (-4.933022980791569867e-01-5.815665768202931130e-01j)  (3.508375458334019731e-02-1.983299022558997638e-03j)  (-1.210312094688854043e-03+1.208965623230289421e-03j)  (5.347012813645591155e-06-7.956470725985286907e-05j)  (2.315653118437466359e-06+2.931889882099937791e-06j)  (-1.757411628518868602e-07-2.438462222114916364e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.404222436360921051e-04+0.000000000000000000e+00j)  (1.074210502233962870e-05+0.000000000000000000e+00j)  (5.389350990637999939e-07+0.000000000000000000e+00j)  (4.730844772865177745e-08+0.000000000000000000e+00j)  (2.655234964174529409e-09+0.000000000000000000e+00j)
 (-8.168140899329283666e-01+0.000000000000000000e+00j)  (-4.899362407968159694e-01-5.998135664100777698e-01j)  (3.632368418257761467e-02-4.139473247372487687e-04j)  (-1.344810953646702074e-03+1.182262742573115090e-03j)  (1.287612547081973701e-05-8.372427678251924020e-05j)  (2.135426592876067361e-06+3.401351338420345219e-06j)  (-1.859368603471257495e-07-5.110007649581422841e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.444890406192523971e-04+0.000000000000000000e+00j)  (1.098130436816478176e-05+0.000000000000000000e+00j)  (5.539616059927262843e-07+0.000000000000000000e+00j)  (4.802194801301415312e-08+0.000000000000000000e+00j)  (2.758428419033754144e-09+0.000000000000000000e+00j)
 (-7.853981633970464893e-01+0.000000000000000000e+00j)  (-4.857583579499844539e-01-6.184866667781625527e-01j)  (3.751708795631387983e-02+1.308992632461669766e-03j)  (-1.485314446586159494e-03+1.142547029908956872e-03j)  (2.138571953334716629e-05-8.736212484441618529e-05j)  (1.879052428359894506e-06+3.884900331498265750e-06j)  (-1.928053753871890788e-07-8.177299008601083950e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.486098621385095134e-04+0.000000000000000000e+00j)  (1.122856340028081149e-05+0.000000000000000000e+00j)  (5.702298532264113121e-07+0.000000000000000000e+00j)  (4.872137910467940380e-08+0.000000000000000000e+00j)  (2.861271908372765350e-09+0.000000000000000000e+00j)
 (-7.539822368611646120e-01+0.000000000000000000e+00j)  (-4.807062651539720788e-01-6.375564018671969757e-01j)  (3.864744989645105960e-02+3.190688954377647341e-03j)  (-1.630868534213894636e-03+1.088165552471308814e-03j)  (3.089349097810732925e-05-9.031224639329293359e-05j)  (1.537003101002885402e-06+4.372534931558873013e-06j)  (-1.953153318675959776e-07-1.162391580635277922e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.527749833127375390e-04+0.000000000000000000e+00j)  (1.148567036858844572e-05+0.000000000000000000e+00j)  (5.879705696912160381e-07+0.000000000000000000e+00j)  (4.938893914225464077e-08+0.000000000000000000e+00j)  (2.961440043321134123e-09+0.000000000000000000e+00j)
 (-7.225663103252828456e-01+0.000000000000000000e+00j)  (-4.747162900188938717e-01-6.569863868862449996e-01j)  (3.969746106850918083e-02+5.234622472969139087e-03j)  (-1.780257558689044397e-03+1.017420875031927992e-03j)  (4.139714733088515280e-05-9.238320040434674929e-05j)  (1.100629964297606672e-06+4.851193062244685645e-06j)  (-1.923489360682132873e-07-1.540878603727095232e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.569664687476498730e-04+0.000000000000000000e+00j)  (1.175369415665434670e-05+0.000000000000000000e+00j)  (6.070157802768185563e-07+0.000000000000000000e+00j)  (5.002096672199154554e-08+0.000000000000000000e+00j)  (3.058436967511000698e-09+0.000000000000000000e+00j)
 (-6.911503837894008573e-01+0.000000000000000000e+00j)  (-4.677241119255265978e-01-6.767326836895037889e-01j)  (4.064731989233840576e-02+7.442894057009339336e-03j)  (-1.931861731788695391e-03+9.286473212663482694e-04j)  (5.286034535104733908e-05-9.336755054400528429e-05j)  (5.625617204893036915e-07+5.305325342057515732e-06j)  (-1.827301569687168063e-07-1.946540739895293171e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.611783777525466220e-04+0.000000000000000000e+00j)  (1.202760474730102218e-05+0.000000000000000000e+00j)  (6.272831508773504610e-07+0.000000000000000000e+00j)  (5.067991930003991339e-08+0.000000000000000000e+00j)  (3.151628806432651338e-09+0.000000000000000000e+00j)
 (-6.597344572535190910e-01+0.000000000000000000e+00j)  (-4.596655419437636336e-01-6.967431845435255733e-01j)  (4.147638053086441512e-02+9.815195560372674127e-03j)  (-2.083753472819599700e-03+8.202609256483268246e-04j)  (6.521271453101673673e-05-9.304115238759199866e-05j)  (-8.262720804445717551e-08+5.715865853167233415e-06j)  (-1.653013183102179234e-07-2.369281842060448092e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.653949687756411023e-04+0.000000000000000000e+00j)  (1.231296571311185422e-05+0.000000000000000000e+00j)  (6.487890035062858445e-07+0.000000000000000000e+00j)  (5.131884439887902586e-08+0.000000000000000000e+00j)  (3.243678692900643511e-09+0.000000000000000000e+00j)
 (-6.283185307176372136e-01+0.000000000000000000e+00j)  (-4.504774521366775031e-01-7.169570488453297363e-01j)  (4.216190108000970882e-02+1.234903839211889259e-02j)  (-2.233543953173527247e-03+6.908103784155767953e-04j)  (7.833895856115981717e-05-9.117179727235314281e-05j)  (-8.372316910107526397e-07+6.061049448921176160e-06j)  (-1.389791177053957151e-07-2.795731121760538070e-07j)  (2.847661973129784195e-17+0.000000000000000000e+00j)  (2.695954312127905959e-04+0.000000000000000000e+00j)  (1.260413155305088440e-05+0.000000000000000000e+00j)  (6.713389796289211993e-07+0.000000000000000000e+00j)  (5.195098565512973014e-08+0.000000000000000000e+00j)  (3.334715397799862133e-09+0.000000000000000000e+00j)
 (-5.969026041817553363e-01+0.000000000000000000e+00j)  (-4.400988603198949800e-01-7.373042222662001821e-01j)  (4.268060958088528561e-02+1.503877579362886477e-02j)  (-2.378491177538622631e-03+5.390952771440088746e-04j)  (9.207447891585808823e-05-8.751974801341508379e-05j)  (-1.699562251757520589e-06+6.315987007836280871e-06j)  (-1.028546444858205338e-07-3.208384935628155341e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.737730522784494148e-04+0.000000000000000000e+00j)  (1.290199288166467798e-05+0.000000000000000000e+00j)  (6.948982062246478144e-07+0.000000000000000000e+00j)  (5.259200847201981815e-08+0.000000000000000000e+00j)  (3.424742176153359202e-09+0.000000000000000000e+00j)
 (-5.654866776458734590e-01+0.000000000000000000e+00j)  (-4.284721711630418151e-01-7.577050720215198210e-01j)  (4.300775836539123820e-02+1.787576379769303947e-02j)  (-2.515385266971200112e-03+3.642179260438219331e-04j)  (1.061932062447423449e-04-8.185783570215182062e-05j)  (-2.662695314935610659e-06+6.454225158570000621e-06j)  (-5.630650144047773165e-08-3.585983450957383607e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.779032767134293229e-04+0.000000000000000000e+00j)  (1.320593525138345534e-05+0.000000000000000000e+00j)  (7.194399501496979520e-07+0.000000000000000000e+00j)  (5.323763004155037190e-08+0.000000000000000000e+00j)  (3.515623700482480643e-09+0.000000000000000000e+00j)
 (-5.340707511099915816e-01+0.000000000000000000e+00j)  (-4.155445678418259736e-01-7.780701756566759109e-01j)  (4.311879205896296252e-02+2.084741538455727600e-02j)  (-2.640686883213284354e-03+1.657412996736582953e-04j)  (1.204147117984331590e-04-7.397476973929432433e-05j)  (-3.713930164512119373e-06+6.447517071021988428e-06j)  (8.259156270863377183e-10-3.903277315962381414e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.819730510253730328e-04+0.000000000000000000e+00j)  (1.351375461626304758e-05+0.000000000000000000e+00j)  (7.445681611966459537e-07+0.000000000000000000e+00j)  (5.392971879001236671e-08+0.000000000000000000e+00j)  (3.608500800646206259e-09+0.000000000000000000e+00j)
 (-5.026548245741098153e-01+0.000000000000000000e+00j)  (-4.012695408789929696e-01-7.983003030734130423e-01j)  (4.298868523504092987e-02+2.393747817951634785e-02j)  (-2.750465271519653664e-03-5.626832839852535730e-05j)  (1.343876471102043693e-04-6.369488034218301234e-05j)  (-4.832955205285079278e-06+6.268152424001006037e-06j)  (6.813371642853374952e-08-4.132848131357783702e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.859668809831073942e-04+0.000000000000000000e+00j)  (1.382370403059035814e-05+0.000000000000000000e+00j)  (7.701780604531942669e-07+0.000000000000000000e+00j)  (5.459459749365286043e-08+0.000000000000000000e+00j)  (3.704373886997360700e-09+0.000000000000000000e+00j)
 (-4.712388980382279380e-01+0.000000000000000000e+00j)  (-3.856085308285271962e-01-8.182866333413226778e-01j)  (4.259371638796728005e-02+2.712512671129221897e-02j)  (-2.840566873790953319e-03-3.010590030623810291e-04j)  (1.477053063463601001e-04-5.089456795332774399e-05j)  (-5.992118954827405204e-06+5.889909493449260086e-06j)  (1.445219708644819044e-07-4.244935560263086250e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.898553548184034409e-04+0.000000000000000000e+00j)  (1.413105622250662302e-05+0.000000000000000000e+00j)  (7.962178957364649781e-07+0.000000000000000000e+00j)  (5.527741466268460286e-08+0.000000000000000000e+00j)  (3.803433042717152100e-09+0.000000000000000000e+00j)
 (-4.398229715023460051e-01+0.000000000000000000e+00j)  (-3.685326507607310509e-01-8.379112457293479421e-01j)  (4.191111720515557082e-02+3.038549394318519961e-02j)  (-2.906639275284749781e-03-5.671513820394366578e-04j)  (1.598989865906789510e-04-3.551932841097171290e-05j)  (-7.155093845692859312e-06+5.290919610604536957e-06j)  (2.280054974983149741e-07-4.210442307476545506e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.936268882397512930e-04+0.000000000000000000e+00j)  (1.443808542288548035e-05+0.000000000000000000e+00j)  (8.222070646678689012e-07+0.000000000000000000e+00j)  (5.594430570442144685e-08+0.000000000000000000e+00j)  (3.906898915253198794e-09+0.000000000000000000e+00j)
 (-4.084070449664641833e-01+0.000000000000000000e+00j)  (-3.500244432472090494e-01-8.570479216248562127e-01j)  (4.092090881178629680e-02+3.368887805864123619e-02j)  (-2.944366288132484796e-03-8.522032448299778507e-04j)  (1.704606292621800871e-04-1.760501643761340116e-05j)  (-8.278382386677954653e-06+4.455425116321349681e-06j)  (3.157470721024030786e-07-4.002685789100941798e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.972594294764440673e-04+0.000000000000000000e+00j)  (1.473732054416781279e-05+0.000000000000000000e+00j)  (8.481921085470103276e-07+0.000000000000000000e+00j)  (5.661535341090953080e-08+0.000000000000000000e+00j)  (4.014451171119365588e-09+0.000000000000000000e+00j)
 (-3.769911184305823060e-01+0.000000000000000000e+00j)  (-3.300796140974775472e-01-8.755632862374976844e-01j)  (3.960587911825166896e-02+3.700168258240003200e-02j)  (-2.949522990283776416e-03-1.153010472275968652e-03j)  (1.788499054942724938e-04+2.708287357169418615e-06j)  (-9.310927029462834662e-06+3.376770246759363205e-06j)  (4.039635931917393900e-07-3.600354797987384619e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.007284735286831138e-04+0.000000000000000000e+00j)  (1.502934156344339669e-05+0.000000000000000000e+00j)  (8.739422272988012295e-07+0.000000000000000000e+00j)  (5.729263818501686999e-08+0.000000000000000000e+00j)  (4.124453655153664523e-09+0.000000000000000000e+00j)
 (-3.455751918947004286e-01+0.000000000000000000e+00j)  (-3.087086748543625969e-01-8.933183086342068036e-01j)  (3.795329193722982858e-02+4.028589918385461904e-02j)  (-2.918285160589488385e-03-1.465401142744610693e-03j)  (1.845250647841677487e-04+2.515904148210630129e-05j)  (-1.019720211532084392e-05+2.059696543189528076e-06j)  (4.880484655173123194e-07-2.990534180152627185e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.040191130982820866e-04+0.000000000000000000e+00j)  (1.531110678630530253e-05+0.000000000000000000e+00j)  (8.990783681856647356e-07+0.000000000000000000e+00j)  (5.792151207668535106e-08+0.000000000000000000e+00j)  (4.238145699293231826e-09+0.000000000000000000e+00j)
 (-3.141592653588186068e-01+0.000000000000000000e+00j)  (-2.859384165081392259e-01-9.101701644395295832e-01j)  (3.595509805472599241e-02+4.350044895380443533e-02j)  (-2.847332705888354007e-03-1.784345958007065719e-03j)  (1.869641691105071132e-04+4.935431361368650875e-05j)  (-1.087870619740088550e-05+5.229396050452025412e-07j)  (5.627457741043473150e-07-2.172340591014880736e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.071059613997598864e-04+0.000000000000000000e+00j)  (1.557980022541171960e-05+0.000000000000000000e+00j)  (9.232395561938944490e-07+0.000000000000000000e+00j)  (5.853236395499004017e-08+0.000000000000000000e+00j)  (4.354089190686770132e-09+0.000000000000000000e+00j)
 (-2.827433388229367295e-01+0.000000000000000000e+00j)  (-2.618131307098697236e-01-9.259744478098057563e-01j)  (3.360937866998770646e-02+4.660110252482477233e-02j)  (-2.734178888347666564e-03-2.103927214565861833e-03j)  (1.857111967138445657e-04+7.477128238505172250e-05j)  (-1.129929352932829991e-05-1.199744320441170515e-06j)  (6.225113681839553528e-07-1.158687388709893875e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.099711009631613110e-04+0.000000000000000000e+00j)  (1.583181845984784348e-05+0.000000000000000000e+00j)  (9.459770140642100461e-07+0.000000000000000000e+00j)  (5.911321318527665804e-08+0.000000000000000000e+00j)  (4.468354865010631175e-09+0.000000000000000000e+00j)
 (-2.513274122870549077e-01+0.000000000000000000e+00j)  (-2.363954932570967449e-01-9.405876982261469621e-01j)  (3.092057009888197344e-02+4.954216641774195073e-02j)  (-2.577286917320840628e-03-2.417581818295720924e-03j)  (1.803927943210744951e-04+1.007655563034502878e-04j)  (-1.140727630635453353e-05-3.059067994634666340e-06j)  (6.618348926620572591e-07+2.087927187820043602e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.125975483479587441e-04+0.000000000000000000e+00j)  (1.606458739266515497e-05+0.000000000000000000e+00j)  (9.675305308639535411e-07+0.000000000000000000e+00j)  (5.962474489482190160e-08+0.000000000000000000e+00j)  (4.579959316133372601e-09+0.000000000000000000e+00j)
 (-2.199114857511730026e-01+0.000000000000000000e+00j)  (-2.097670283117784029e-01-9.538701863498262323e-01j)  (2.790055294851282938e-02+5.227695327644608925e-02j)  (-2.376356208922286630e-03-2.718171467896091358e-03j)  (1.707732829716690861e-04+1.265812439234679718e-04j)  (-1.116243892922012790e-05-4.990364571979581769e-06j)  (6.759083639039290103e-07+1.320548995793052130e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.149618355628743113e-04+0.000000000000000000e+00j)  (1.627697815405320926e-05+0.000000000000000000e+00j)  (9.875089116164312979e-07+0.000000000000000000e+00j)  (6.008181063625535680e-08+0.000000000000000000e+00j)  (4.686718279934287028e-09+0.000000000000000000e+00j)
 (-1.884955592152911530e-01+0.000000000000000000e+00j)  (-1.820280811848564440e-01-9.656888797204450370e-01j)  (2.456841793791277040e-02+5.475976818430618176e-02j)  (-2.132393086423814508e-03-2.998352787537504095e-03j)  (1.567697037004826669e-04+1.513924701893858561e-04j)  (-1.053869845186351112e-05-6.917294298228265318e-06j)  (6.609679772034177042e-07+2.679353407960726254e-07j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (3.170489775240648987e-04+0.000000000000000000e+00j)  (1.646519215384784540e-05+0.000000000000000000e+00j)  (1.005436980442046629e-06+0.000000000000000000e+00j)  (6.049718420959414185e-08+0.000000000000000000e+00j)  (4.787608782113902363e-09+0.000000000000000000e+00j)
 (-1.570796326794093034e-01+0.000000000000000000e+00j)  (-1.532972451237468448e-01-9.759204892525020769e-01j)  (2.095112851415565150e-02+5.694654513492097142e-02j)  (-1.847886058018272885e-03-3.250750575227793517e-03j)  (1.384887265733341375e-04+1.743278057695534021e-04j)  (-9.529632788659693959e-06-8.754216924882224579e-06j)  (6.150106131793676965e-07+4.023838613965388553e-07j)  (2.625414616061242723e-17+0.000000000000000000e+00j)  (3.188449896871723148e-04+0.000000000000000000e+00j)  (1.662944132995615098e-05+0.000000000000000000e+00j)  (1.021013969342917272e-06+0.000000000000000000e+00j)  (6.083546281552878448e-08+0.000000000000000000e+00j)  (4.877720277764966662e-09+0.000000000000000000e+00j)
 (-1.256637061435274538e-01+0.000000000000000000e+00j)  (-1.237102090725750031e-01-9.844544804797268345e-01j)  (1.708276648755501295e-02+5.879719386182564317e-02j)  (-1.526737334205707395e-03-3.468404582312448713e-03j)  (1.162299399861286083e-04+1.945306692397542946e-04j)  (-8.150194853421844623e-06-1.041323982304593526e-05j)  (5.380495564365860410e-07+5.274345049400836839e-07j)  (2.566847814827098330e-17+0.000000000000000000e+00j)  (3.203317915864569527e-04+0.000000000000000000e+00j)  (1.676355487132655765e-05+0.000000000000000000e+00j)  (1.034127101367838803e-06+0.000000000000000000e+00j)  (6.110918799787553732e-08+0.000000000000000000e+00j)  (4.956435492422347002e-09+0.000000000000000000e+00j)
 (-9.424777960764557649e-02+0.000000000000000000e+00j)  (-9.341802272689996023e-02-9.911959223312100109e-01j)  (1.300438390479019719e-02+6.027609917371802573e-02j)  (-1.174302026080588758e-03-3.644955705171082621e-03j)  (9.049666795460727011e-05+2.111971680942632172e-04j)  (-6.438535505675906670e-06-1.180889235632335180e-05j)  (4.324481316011470459e-07+6.350368199633740897e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.215027040521966284e-04+0.000000000000000000e+00j)  (1.687061611859615377e-05+0.000000000000000000e+00j)  (1.044528023600949572e-06+0.000000000000000000e+00j)  (6.132723210328241815e-08+0.000000000000000000e+00j)  (5.018784024648870467e-09+0.000000000000000000e+00j)
 (-6.283185307176372691e-02+0.000000000000000000e+00j)  (-6.258480626046790396e-02-9.960680439786899765e-01j)  (8.762820856138907322e-03+6.135441149762933810e-02j)  (-7.971618901854466300e-04-3.775144220256062329e-03j)  (6.196992690091633377e-05+2.236434326802997242e-04j)  (-4.454549648677436598e-06-1.286618178447409931e-05j)  (3.028409690103253301e-07+7.179106916762676834e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.223441693885796219e-04+0.000000000000000000e+00j)  (1.695023105285266437e-05+0.000000000000000000e+00j)  (1.051999240310130995e-06+0.000000000000000000e+00j)  (6.147481268551214772e-08+0.000000000000000000e+00j)  (5.064984604440343823e-09+0.000000000000000000e+00j)
 (-3.141592653588186346e-02+0.000000000000000000e+00j)  (-3.138496488162455245e-02-9.990143754683087352e-01j)  (4.409721911700741070e-03+6.201023230389073049e-02j)  (-4.029489851616633255e-04-3.854913167984045687e-03j)  (3.148822949453417621e-05+2.313329460048772985e-04j)  (-2.277473179826721113e-06-1.352564785419410257e-05j)  (1.559464974490084747e-07+7.701564677354595484e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.228510944571427667e-04+0.000000000000000000e+00j)  (1.699723386049140371e-05+0.000000000000000000e+00j)  (1.056728042391713409e-06+0.000000000000000000e+00j)  (6.156225654384730538e-08+0.000000000000000000e+00j)  (5.094449594414171123e-09+0.000000000000000000e+00j)
 (-0.000000000000000000e+00+0.000000000000000000e+00j)  (-1.459967167255699828e-11-1.000000363175489237e+00j)  (0.000000000000000000e+00+6.223041690227466838e-02j)  (0.000000000000000000e+00-3.881805175179309318e-03j)  (0.000000000000000000e+00+2.339357357764631693e-04j)  (0.000000000000000000e+00-1.374999971547129632e-05j)  (0.000000000000000000e+00+7.880185512083195704e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.230222108529849320e-04+0.000000000000000000e+00j)  (1.701305426706114902e-05+0.000000000000000000e+00j)  (1.058382206076420305e-06+0.000000000000000000e+00j)  (6.160033957969430887e-08+0.000000000000000000e+00j)  (5.102531362321960931e-09+0.000000000000000000e+00j)
 (3.141592653588186346e-02+0.000000000000000000e+00j)  (3.138496482746649940e-02-9.990143754653991737e-01j)  (-4.409721911700744540e-03+6.201023230389072355e-02j)  (4.029489851616633255e-04-3.854913167984046121e-03j)  (-3.148822949453419654e-05+2.313329460048772985e-04j)  (2.277473179826721536e-06-1.352564785419410087e-05j)  (-1.559464974490084747e-07+7.701564677354594425e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.228510944571422788e-04+0.000000000000000000e+00j)  (1.699723386049139355e-05+0.000000000000000000e+00j)  (1.056728042391711503e-06+0.000000000000000000e+00j)  (6.156225654384730538e-08+0.000000000000000000e+00j)  (5.094449594414172777e-09+0.000000000000000000e+00j)
 (6.283185307176372691e-02+0.000000000000000000e+00j)  (6.258480622503898028e-02-9.960680440028436555e-01j)  (-8.762820856138903852e-03+6.135441149762933810e-02j)  (7.971618901854467384e-04-3.775144220256062329e-03j)  (-6.196992690091633377e-05+2.236434326802997242e-04j)  (4.454549648677436598e-06-1.286618178447410101e-05j)  (-3.028409690103254360e-07+7.179106916762675776e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.223441693885796761e-04+0.000000000000000000e+00j)  (1.695023105285268131e-05+0.000000000000000000e+00j)  (1.051999240310131207e-06+0.000000000000000000e+00j)  (6.147481268551218742e-08+0.000000000000000000e+00j)  (5.064984604440342996e-09+0.000000000000000000e+00j)
 (9.424777960764557649e-02+0.000000000000000000e+00j)  (9.341802270508293982e-02-9.911959223328250523e-01j)  (-1.300438390479019893e-02+6.027609917371802573e-02j)  (1.174302026080588758e-03-3.644955705171082621e-03j)  (-9.049666795460728367e-05+2.111971680942631901e-04j)  (6.438535505675908364e-06-1.180889235632335010e-05j)  (-4.324481316011470988e-07+6.350368199633740897e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.215027040521960320e-04+0.000000000000000000e+00j)  (1.687061611859611650e-05+0.000000000000000000e+00j)  (1.044528023600948937e-06+0.000000000000000000e+00j)  (6.132723210328241815e-08+0.000000000000000000e+00j)  (5.018784024648872121e-09+0.000000000000000000e+00j)
 (1.256637061435274538e-01+0.000000000000000000e+00j)  (1.237102090351009515e-01-9.844544804812710437e-01j)  (-1.708276648755501295e-02+5.879719386182564317e-02j)  (1.526737334205707395e-03-3.468404582312449146e-03j)  (-1.162299399861286083e-04+1.945306692397542946e-04j)  (8.150194853421844623e-06-1.041323982304593696e-05j)  (-5.380495564365860410e-07+5.274345049400837898e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.203317915864559769e-04+0.000000000000000000e+00j)  (1.676355487132657459e-05+0.000000000000000000e+00j)  (1.034127101367838803e-06+0.000000000000000000e+00j)  (6.110918799787552408e-08+0.000000000000000000e+00j)  (4.956435492422341212e-09+0.000000000000000000e+00j)
 (1.570796326794093034e-01+0.000000000000000000e+00j)  (1.532972450987419299e-01-9.759204892632366013e-01j)  (-2.095112851415565844e-02+5.694654513492097836e-02j)  (1.847886058018272885e-03-3.250750575227793517e-03j)  (-1.384887265733341646e-04+1.743278057695534292e-04j)  (9.529632788659695653e-06-8.754216924882224579e-06j)  (-6.150106131793676965e-07+4.023838613965388553e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.188449896871724774e-04+0.000000000000000000e+00j)  (1.662944132995619503e-05+0.000000000000000000e+00j)  (1.021013969342918966e-06+0.000000000000000000e+00j)  (6.083546281552873154e-08+0.000000000000000000e+00j)  (4.877720277764966662e-09+0.000000000000000000e+00j)
 (1.884955592152911530e-01+0.000000000000000000e+00j)  (1.820280811577355273e-01-9.656888797046881967e-01j)  (-2.456841793791277387e-02+5.475976818430618176e-02j)  (2.132393086423814508e-03-2.998352787537503662e-03j)  (-1.567697037004826669e-04+1.513924701893858561e-04j)  (1.053869845186351112e-05-6.917294298228265318e-06j)  (-6.609679772034178101e-07+2.679353407960726254e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.170489775240651156e-04+0.000000000000000000e+00j)  (1.646519215384787251e-05+0.000000000000000000e+00j)  (1.005436980442046629e-06+0.000000000000000000e+00j)  (6.049718420959427420e-08+0.000000000000000000e+00j)  (4.787608782113902363e-09+0.000000000000000000e+00j)
 (2.199114857511730026e-01+0.000000000000000000e+00j)  (2.097670282568608324e-01-9.538701863548103566e-01j)  (-2.790055294851282591e-02+5.227695327644609619e-02j)  (2.376356208922286196e-03-2.718171467896091358e-03j)  (-1.707732829716690861e-04+1.265812439234679718e-04j)  (1.116243892922012960e-05-4.990364571979581769e-06j)  (-6.759083639039290103e-07+1.320548995793052130e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.149618355628740944e-04+0.000000000000000000e+00j)  (1.627697815405319571e-05+0.000000000000000000e+00j)  (9.875089116164317214e-07+0.000000000000000000e+00j)  (6.008181063625537004e-08+0.000000000000000000e+00j)  (4.686718279934286201e-09+0.000000000000000000e+00j)
 (2.513274122870549077e-01+0.000000000000000000e+00j)  (2.363954932302078094e-01-9.405876982359868688e-01j)  (-3.092057009888197344e-02+4.954216641774195767e-02j)  (2.577286917320840628e-03-2.417581818295721358e-03j)  (-1.803927943210744951e-04+1.007655563034502878e-04j)  (1.140727630635453353e-05-3.059067994634666340e-06j)  (-6.618348926620572591e-07+2.087927187820049805e-09j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.125975483479589067e-04+0.000000000000000000e+00j)  (1.606458739266516174e-05+0.000000000000000000e+00j)  (9.675305308639539647e-07+0.000000000000000000e+00j)  (5.962474489482190160e-08+0.000000000000000000e+00j)  (4.579959316133379219e-09+0.000000000000000000e+00j)
 (2.827433388229367295e-01+0.000000000000000000e+00j)  (2.618131306610548825e-01-9.259744478098616005e-01j)  (-3.360937866998770646e-02+4.660110252482477927e-02j)  (2.734178888347666998e-03-2.103927214565861833e-03j)  (-1.857111967138445929e-04+7.477128238505172250e-05j)  (1.129929352932829991e-05-1.199744320441170092e-06j)  (-6.225113681839553528e-07-1.158687388709894008e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.099711009631616904e-04+0.000000000000000000e+00j)  (1.583181845984782654e-05+0.000000000000000000e+00j)  (9.459770140642109990e-07+0.000000000000000000e+00j)  (5.911321318527673083e-08+0.000000000000000000e+00j)  (4.468354865010633657e-09+0.000000000000000000e+00j)
 (3.141592653588186068e-01+0.000000000000000000e+00j)  (2.859384164746224255e-01-9.101701644607805841e-01j)  (-3.595509805472599241e-02+4.350044895380444226e-02j)  (2.847332705888354007e-03-1.784345958007065719e-03j)  (-1.869641691105071132e-04+4.935431361368649520e-05j)  (1.087870619740088550e-05+5.229396050452027529e-07j)  (-5.627457741043473150e-07-2.172340591014880736e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (3.071059613997598864e-04+0.000000000000000000e+00j)  (1.557980022541172638e-05+0.000000000000000000e+00j)  (9.232395561938945548e-07+0.000000000000000000e+00j)  (5.853236395499007987e-08+0.000000000000000000e+00j)  (4.354089190686772613e-09+0.000000000000000000e+00j)
 (3.455751918947004286e-01+0.000000000000000000e+00j)  (3.087086748168276773e-01-8.933183086362028735e-01j)  (-3.795329193722982858e-02+4.028589918385461904e-02j)  (2.918285160589488818e-03-1.465401142744610910e-03j)  (-1.845250647841677216e-04+2.515904148210628774e-05j)  (1.019720211532084392e-05+2.059696543189528076e-06j)  (-4.880484655173123194e-07-2.990534180152627715e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (3.040191130982818155e-04+0.000000000000000000e+00j)  (1.531110678630530253e-05+0.000000000000000000e+00j)  (8.990783681856651591e-07+0.000000000000000000e+00j)  (5.792151207668535768e-08+0.000000000000000000e+00j)  (4.238145699293228517e-09+0.000000000000000000e+00j)
 (3.769911184305823060e-01+0.000000000000000000e+00j)  (3.300796140545919077e-01-8.755632862617239720e-01j)  (-3.960587911825166896e-02+3.700168258240003200e-02j)  (2.949522990283776850e-03-1.153010472275968652e-03j)  (-1.788499054942725480e-04+2.708287357169424968e-06j)  (9.310927029462834662e-06+3.376770246759363628e-06j)  (-4.039635931917394959e-07-3.600354797987385148e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (3.007284735286829512e-04+0.000000000000000000e+00j)  (1.502934156344339839e-05+0.000000000000000000e+00j)  (8.739422272988009119e-07+0.000000000000000000e+00j)  (5.729263818501690307e-08+0.000000000000000000e+00j)  (4.124453655153666177e-09+0.000000000000000000e+00j)
 (4.084070449664641833e-01+0.000000000000000000e+00j)  (3.500244432260589678e-01-8.570479216467713490e-01j)  (-4.092090881178630374e-02+3.368887805864124313e-02j)  (2.944366288132484796e-03-8.522032448299779591e-04j)  (-1.704606292621800871e-04-1.760501643761340116e-05j)  (8.278382386677956347e-06+4.455425116321349681e-06j)  (-3.157470721024030257e-07-4.002685789100941269e-07j)  (2.847661973129784195e-17+0.000000000000000000e+00j)  (2.972594294764441757e-04+0.000000000000000000e+00j)  (1.473732054416781449e-05+0.000000000000000000e+00j)  (8.481921085470092688e-07+0.000000000000000000e+00j)  (5.661535341090953080e-08+0.000000000000000000e+00j)  (4.014451171119363933e-09+0.000000000000000000e+00j)
 (4.398229715023460051e-01+0.000000000000000000e+00j)  (3.685326507393871243e-01-8.379112457313118156e-01j)  (-4.191111720515557776e-02+3.038549394318519961e-02j)  (2.906639275284749347e-03-5.671513820394366578e-04j)  (-1.598989865906789510e-04-3.551932841097171290e-05j)  (7.155093845692859312e-06+5.290919610604537804e-06j)  (-2.280054974983149741e-07-4.210442307476545506e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.936268882397512388e-04+0.000000000000000000e+00j)  (1.443808542288546849e-05+0.000000000000000000e+00j)  (8.222070646678694306e-07+0.000000000000000000e+00j)  (5.594430570442150641e-08+0.000000000000000000e+00j)  (3.906898915253201275e-09+0.000000000000000000e+00j)
 (4.712388980382279380e-01+0.000000000000000000e+00j)  (3.856085307837497922e-01-8.182866333486109589e-01j)  (-4.259371638796726617e-02+2.712512671129221550e-02j)  (2.840566873790953753e-03-3.010590030623809207e-04j)  (-1.477053063463601001e-04-5.089456795332774399e-05j)  (5.992118954827405204e-06+5.889909493449260086e-06j)  (-1.445219708644819044e-07-4.244935560263086779e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.898553548184032783e-04+0.000000000000000000e+00j)  (1.413105622250662302e-05+0.000000000000000000e+00j)  (7.962178957364660369e-07+0.000000000000000000e+00j)  (5.527741466268463594e-08+0.000000000000000000e+00j)  (3.803433042717155409e-09+0.000000000000000000e+00j)
 (5.026548245741098153e-01+0.000000000000000000e+00j)  (4.012695408520634555e-01-7.983003030958004675e-01j)  (-4.298868523504093681e-02+2.393747817951634785e-02j)  (2.750465271519654097e-03-5.626832839852535052e-05j)  (-1.343876471102043693e-04-6.369488034218301234e-05j)  (4.832955205285080125e-06+6.268152424001006037e-06j)  (-6.813371642853377599e-08-4.132848131357784231e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.859668809831070690e-04+0.000000000000000000e+00j)  (1.382370403059038694e-05+0.000000000000000000e+00j)  (7.701780604531938434e-07+0.000000000000000000e+00j)  (5.459459749365284058e-08+0.000000000000000000e+00j)  (3.704373886997362768e-09+0.000000000000000000e+00j)
 (5.340707511099915816e-01+0.000000000000000000e+00j)  (4.155445678064155768e-01-7.780701756621763998e-01j)  (-4.311879205896296252e-02+2.084741538455727600e-02j)  (2.640686883213284354e-03+1.657412996736581869e-04j)  (-1.204147117984331590e-04-7.397476973929431078e-05j)  (3.713930164512119373e-06+6.447517071021988428e-06j)  (-8.259156270863294464e-10-3.903277315962380356e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.819730510253732497e-04+0.000000000000000000e+00j)  (1.351375461626305435e-05+0.000000000000000000e+00j)  (7.445681611966459537e-07+0.000000000000000000e+00j)  (5.392971879001234024e-08+0.000000000000000000e+00j)  (3.608500800646206259e-09+0.000000000000000000e+00j)
 (5.654866776458734590e-01+0.000000000000000000e+00j)  (4.284721711296961555e-01-7.577050720484230784e-01j)  (-4.300775836539124514e-02+1.787576379769303947e-02j)  (2.515385266971200112e-03+3.642179260438219873e-04j)  (-1.061932062447423585e-04-8.185783570215182062e-05j)  (2.662695314935610659e-06+6.454225158570000621e-06j)  (5.630650144047774489e-08-3.585983450957383607e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.779032767134295939e-04+0.000000000000000000e+00j)  (1.320593525138345703e-05+0.000000000000000000e+00j)  (7.194399501496979520e-07+0.000000000000000000e+00j)  (5.323763004155033220e-08+0.000000000000000000e+00j)  (3.515623700482481470e-09+0.000000000000000000e+00j)
 (5.969026041817553363e-01+0.000000000000000000e+00j)  (4.400988602940099637e-01-7.373042222767370868e-01j)  (-4.268060958088528561e-02+1.503877579362886650e-02j)  (2.378491177538622631e-03+5.390952771440087662e-04j)  (-9.207447891585808823e-05-8.751974801341509734e-05j)  (1.699562251757520378e-06+6.315987007836280871e-06j)  (1.028546444858205471e-07-3.208384935628155341e-07j)  (2.847661973129784195e-17+0.000000000000000000e+00j)  (2.737730522784493064e-04+0.000000000000000000e+00j)  (1.290199288166468984e-05+0.000000000000000000e+00j)  (6.948982062246480262e-07+0.000000000000000000e+00j)  (5.259200847201980491e-08+0.000000000000000000e+00j)  (3.424742176153357961e-09+0.000000000000000000e+00j)
 (6.283185307176372136e-01+0.000000000000000000e+00j)  (4.504774520986990494e-01-7.169570488696125343e-01j)  (-4.216190108000971576e-02+1.234903839211889259e-02j)  (2.233543953173527247e-03+6.908103784155767953e-04j)  (-7.833895856115981717e-05-9.117179727235312926e-05j)  (8.372316910107523220e-07+6.061049448921176160e-06j)  (1.389791177053957416e-07-2.795731121760538070e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.695954312127907585e-04+0.000000000000000000e+00j)  (1.260413155305086915e-05+0.000000000000000000e+00j)  (6.713389796289202464e-07+0.000000000000000000e+00j)  (5.195098565512974999e-08+0.000000000000000000e+00j)  (3.334715397799862960e-09+0.000000000000000000e+00j)
 (6.597344572535190910e-01+0.000000000000000000e+00j)  (4.596655419250690877e-01-6.967431845710777560e-01j)  (-4.147638053086441512e-02+9.815195560372674127e-03j)  (2.083753472819599266e-03+8.202609256483268246e-04j)  (-6.521271453101672318e-05-9.304115238759201221e-05j)  (8.262720804445710933e-08+5.715865853167233415e-06j)  (1.653013183102179499e-07-2.369281842060448356e-07j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.653949687756411565e-04+0.000000000000000000e+00j)  (1.231296571311186269e-05+0.000000000000000000e+00j)  (6.487890035062860563e-07+0.000000000000000000e+00j)  (5.131884439887901263e-08+0.000000000000000000e+00j)  (3.243678692900642270e-09+0.000000000000000000e+00j)
 (6.911503837894008573e-01+0.000000000000000000e+00j)  (4.677241119100628008e-01-6.767326837013488694e-01j)  (-4.064731989233840576e-02+7.442894057009338468e-03j)  (1.931861731788695608e-03+9.286473212663482694e-04j)  (-5.286034535104733908e-05-9.336755054400527074e-05j)  (-5.625617204893039033e-07+5.305325342057515732e-06j)  (1.827301569687168063e-07-1.946540739895292907e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.611783777525466762e-04+0.000000000000000000e+00j)  (1.202760474730101540e-05+0.000000000000000000e+00j)  (6.272831508773505669e-07+0.000000000000000000e+00j)  (5.067991930003994648e-08+0.000000000000000000e+00j)  (3.151628806432649271e-09+0.000000000000000000e+00j)
 (7.225663103252828456e-01+0.000000000000000000e+00j)  (4.747162899859275753e-01-6.569863868954269881e-01j)  (-3.969746106850918083e-02+5.234622472969139954e-03j)  (1.780257558689044397e-03+1.017420875031927992e-03j)  (-4.139714733088515280e-05-9.238320040434676284e-05j)  (-1.100629964297607307e-06+4.851193062244685645e-06j)  (1.923489360682132343e-07-1.540878603727095232e-07j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.569664687476502524e-04+0.000000000000000000e+00j)  (1.175369415665434840e-05+0.000000000000000000e+00j)  (6.070157802768179211e-07+0.000000000000000000e+00j)  (5.002096672199158525e-08+0.000000000000000000e+00j)  (3.058436967511000698e-09+0.000000000000000000e+00j)
 (7.539822368611646120e-01+0.000000000000000000e+00j)  (4.807062651286623245e-01-6.375564018932249333e-01j)  (-3.864744989645106654e-02+3.190688954377646474e-03j)  (1.630868534213895070e-03+1.088165552471308814e-03j)  (-3.089349097810732925e-05-9.031224639329292004e-05j)  (-1.537003101002884979e-06+4.372534931558873013e-06j)  (1.953153318675960041e-07-1.162391580635277790e-07j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.527749833127373763e-04+0.000000000000000000e+00j)  (1.148567036858844742e-05+0.000000000000000000e+00j)  (5.879705696912152970e-07+0.000000000000000000e+00j)  (4.938893914225464738e-08+0.000000000000000000e+00j)  (2.961440043321134123e-09+0.000000000000000000e+00j)
 (7.853981633970464893e-01+0.000000000000000000e+00j)  (4.857583579263262119e-01-6.184866667890716041e-01j)  (-3.751708795631387983e-02+1.308992632461669766e-03j)  (1.485314446586159494e-03+1.142547029908957089e-03j)  (-2.138571953334716629e-05-8.736212484441617174e-05j)  (-1.879052428359894718e-06+3.884900331498265750e-06j)  (1.928053753871890788e-07-8.177299008601081303e-08j)  (2.847661973129784195e-17+0.000000000000000000e+00j)  (2.486098621385092423e-04+0.000000000000000000e+00j)  (1.122856340028081149e-05+0.000000000000000000e+00j)  (5.702298532264115239e-07+0.000000000000000000e+00j)  (4.872137910467941703e-08+0.000000000000000000e+00j)  (2.861271908372765350e-09+0.000000000000000000e+00j)
 (8.168140899329283666e-01+0.000000000000000000e+00j)  (4.899362407669711761e-01-5.998135664359468544e-01j)  (-3.632368418257762160e-02-4.139473247372489314e-04j)  (1.344810953646702074e-03+1.182262742573115090e-03j)  (-1.287612547081973701e-05-8.372427678251922664e-05j)  (-2.135426592876067784e-06+3.401351338420345642e-06j)  (1.859368603471257495e-07-5.110007649581422841e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.444890406192525055e-04+0.000000000000000000e+00j)  (1.098130436816479700e-05+0.000000000000000000e+00j)  (5.539616059927270255e-07+0.000000000000000000e+00j)  (4.802194801301413327e-08+0.000000000000000000e+00j)  (2.758428419033756212e-09+0.000000000000000000e+00j)
 (8.482300164688103550e-01+0.000000000000000000e+00j)  (4.933022980614496511e-01-5.815665768373055045e-01j)  (-3.508375458334020425e-02-1.983299022558997638e-03j)  (1.210312094688854043e-03+1.208965623230289421e-03j)  (-5.347012813645590308e-06-7.956470725985288262e-05j)  (-2.315653118437466783e-06+2.931889882099936944e-06j)  (1.757411628518868602e-07-2.438462222114916033e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.404222436360922135e-04+0.000000000000000000e+00j)  (1.074210502233964056e-05+0.000000000000000000e+00j)  (5.389350990637999939e-07+0.000000000000000000e+00j)  (4.730844772865177083e-08+0.000000000000000000e+00j)  (2.655234964174529409e-09+0.000000000000000000e+00j)
 (8.796459430046920103e-01+0.000000000000000000e+00j)  (4.959171147021284587e-01-5.637689174915707646e-01j)  (-3.381113947488045141e-02-3.405000008362712039e-03j)  (1.082463247168668433e-03+1.224263137490200605e-03j)  (1.238568115216433803e-06-7.503348974682662775e-05j)  (-2.429364820766249143e-06+2.484114862999437027e-06j)  (1.631283311890168179e-07-1.652426571669524141e-09j)  (2.547026299543750617e-17+0.000000000000000000e+00j)  (2.364144413904535689e-04+0.000000000000000000e+00j)  (1.051428422825695446e-05+0.000000000000000000e+00j)  (5.249996306548244267e-07+0.000000000000000000e+00j)  (4.656131650588098199e-08+0.000000000000000000e+00j)  (2.548294755164508731e-09+0.000000000000000000e+00j)
 (9.110618695405739986e-01+0.000000000000000000e+00j)  (4.978390798451052257e-01-5.464381950482216643e-01j)  (-3.251909447513726126e-02-4.686070145192100175e-03j)  (9.617096156244139046e-04+1.229655547271873072e-03j)  (6.927810406942955013e-06-7.025493134022033981e-05j)  (-2.485822638526624677e-06+2.063362555799695478e-06j)  (1.489188820001402704e-07+1.722738149982820801e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.324757806437288850e-04+0.000000000000000000e+00j)  (1.029480187940992904e-05+0.000000000000000000e+00j)  (5.123368810382569930e-07+0.000000000000000000e+00j)  (4.577908031102063976e-08+0.000000000000000000e+00j)  (2.441551682946217318e-09+0.000000000000000000e+00j)
 (9.424777960764558760e-01+0.000000000000000000e+00j)  (4.991240920517414081e-01-5.295870260406595476e-01j)  (-3.121813742314470674e-02-5.833781331386597539e-03j)  (8.482758675371447751e-04+1.226555348171681423e-03j)  (1.177738120153061192e-05-6.534227197649498096e-05j)  (-2.494067436823234294e-06+1.673471569109412347e-06j)  (1.337848658342516600e-07+3.246927376703063454e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.286123106809140185e-04+0.000000000000000000e+00j)  (1.008465720766699744e-05+0.000000000000000000e+00j)  (5.008539910534438746e-07+0.000000000000000000e+00j)  (4.495622297911526180e-08+0.000000000000000000e+00j)  (2.338391390270523645e-09+0.000000000000000000e+00j)
 (9.738937226123376423e-01+0.000000000000000000e+00j)  (4.998253526026716909e-01-5.132236294862814185e-01j)  (-2.991860498813046082e-02-6.856055009254817187e-03j)  (7.422452300635589079e-04+1.216238364950762013e-03j)  (1.585195064462789548e-05-6.038210078742101724e-05j)  (-2.462337398424291558e-06+1.316243154699874782e-06j)  (1.183077769872204580e-07+4.435159436199197278e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.248330590320154619e-04+0.000000000000000000e+00j)  (9.882870672969175293e-06+0.000000000000000000e+00j)  (4.902149408338056477e-07+0.000000000000000000e+00j)  (4.408260291231888907e-08+0.000000000000000000e+00j)  (2.235019531049688658e-09+0.000000000000000000e+00j)
 (1.005309649148219631e+00+0.000000000000000000e+00j)  (4.999932337861733300e-01-4.973523829527460860e-01j)  (-2.862799387580462762e-02-7.760690077903698893e-03j)  (6.435627517280527194e-04+1.199878736171280328e-03j)  (1.921269525782931040e-05-5.545146449996100479e-05j)  (-2.398042934422403314e-06+9.929029320589576210e-07j)  (1.029517646093195019e-07+5.319660134310533806e-08j)  (1.801019568267864737e-17+0.000000000000000000e+00j)  (2.211398749573041981e-04+0.000000000000000000e+00j)  (9.688698648501801219e-06+0.000000000000000000e+00j)  (4.805150449000504724e-07+0.000000000000000000e+00j)  (4.318656322080183341e-08+0.000000000000000000e+00j)  (2.137414082026156517e-09+0.000000000000000000e+00j)
 (1.036725575684101397e+00+0.000000000000000000e+00j)  (4.996752100857648204e-01-4.819743382297310141e-01j)  (-2.735418715089134659e-02-8.555803866620066353e-03j)  (5.520739934295232527e-04+1.178513762955313250e-03j)  (2.192670138754480790e-05-5.060887761953759010e-05j)  (-2.308079124401535602e-06+7.031866372857913670e-07j)  (8.809106160754171427e-08+5.935008531845733211e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.175368465895001621e-04+0.000000000000000000e+00j)  (9.502474428682037769e-06+0.000000000000000000e+00j)  (4.716378664138593399e-07+0.000000000000000000e+00j)  (4.224965046104725157e-08+0.000000000000000000e+00j)  (2.045605833404384405e-09+0.000000000000000000e+00j)
 (1.068141502219983163e+00+0.000000000000000000e+00j)  (4.989158412681114485e-01-4.670876946414043163e-01j)  (-2.610202518815509312e-02-9.249133411393608076e-03j)  (4.675549818356082208e-04+1.153077511800389143e-03j)  (2.405410591169882480e-05-4.590518511389756715e-05j)  (-2.198205325856420319e-06+4.465593642503050309e-07j)  (7.400975227436094575e-08+6.316335343273254073e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (2.140266862695078016e-04+0.000000000000000000e+00j)  (9.323736804327521676e-06+0.000000000000000000e+00j)  (4.633892533770189829e-07+0.000000000000000000e+00j)  (4.130124363494315172e-08+0.000000000000000000e+00j)  (1.962469904090419830e-09+0.000000000000000000e+00j)
 (1.099557428755865152e+00+0.000000000000000000e+00j)  (4.977567974887890934e-01-4.526882292684304976e-01j)  (-2.487752614694273626e-02-9.848578432080789744e-03j)  (3.897046800857983267e-04+1.124384689698191761e-03j)  (2.565976958195231918e-05-4.137586647718395773e-05j)  (-2.073832077150108796e-06+2.215329173352191048e-07j)  (6.091445632760163755e-08+6.499305710052155562e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.106113710969339777e-04+0.000000000000000000e+00j)  (9.151265331529723047e-06+0.000000000000000000e+00j)  (4.560207539970640898e-07+0.000000000000000000e+00j)  (4.033316566496335841e-08+0.000000000000000000e+00j)  (1.887029205026258768e-09+0.000000000000000000e+00j)
 (1.130973355291746918e+00+0.000000000000000000e+00j)  (4.962369175115258213e-01-4.387696849554364453e-01j)  (-2.368300126089240357e-02-1.036139350064760149e-02j)  (3.182110962771076443e-04+1.093142995232985071e-03j)  (2.679688486587910890e-05-3.705264958845466510e-05j)  (-1.939128130354623439e-06+2.657371149211785147e-08j)  (4.893839742467259621e-08+6.517050147870091975e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.072911681440353887e-04+0.000000000000000000e+00j)  (8.984483958912403302e-06+0.000000000000000000e+00j)  (4.490687749336489318e-07+0.000000000000000000e+00j)  (3.934342476268700760e-08+0.000000000000000000e+00j)  (1.820185567312799154e-09+0.000000000000000000e+00j)
 (1.162389281827628684e+00+0.000000000000000000e+00j)  (4.943922927766095099e-01-4.253241174493427312e-01j)  (-2.252343198044549910e-02-1.079506460053699171e-02j)  (2.526880016003538458e-04+1.059964714972828599e-03j)  (2.752717738158928131e-05-3.295346509585577073e-05j)  (-1.798088525309940763e-06-1.403839568008948186e-07j)  (3.816004144206986551e-08+6.401598873959072726e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.040709598285192527e-04+0.000000000000000000e+00j)  (8.824549658368749329e-06+0.000000000000000000e+00j)  (4.426274197305716823e-07+0.000000000000000000e+00j)  (3.835486027294211001e-08+0.000000000000000000e+00j)  (1.765477939006331828e-09+0.000000000000000000e+00j)
 (1.193805208363510673e+00+0.000000000000000000e+00j)  (4.922563704689358888e-01-4.123422037494836601e-01j)  (-2.139700957288177482e-02-1.115560177702150206e-02j)  (1.928427976932754555e-04+1.025327847244032016e-03j)  (2.788799845460477746e-05-2.909756366890500792e-05j)  (-1.653394997936589190e-06-2.810239613249167893e-07j)  (2.861166055073307247e-08+6.180702226675224058e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (2.009381064439010088e-04+0.000000000000000000e+00j)  (8.669064526824917763e-06+0.000000000000000000e+00j)  (4.366789929575832535e-07+0.000000000000000000e+00j)  (3.735300700235701074e-08+0.000000000000000000e+00j)  (1.717746278602470664e-09+0.000000000000000000e+00j)
 (1.225221134899392661e+00+0.000000000000000000e+00j)  (4.898600704422242935e-01-3.998135143684322657e-01j)  (-2.031271816949739920e-02-1.144517050683129672e-02j)  (1.382863626258329229e-04+9.898068333051822116e-04j)  (2.795156096891604754e-05-2.550526112096448506e-05j)  (-1.508768697424378239e-06-3.972852089554968533e-07j)  (2.029216451067524406e-08+5.882934772892658897e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.978968294293131317e-04+0.000000000000000000e+00j)  (8.518937793486728064e-06+0.000000000000000000e+00j)  (4.312700371532211117e-07+0.000000000000000000e+00j)  (3.634505583465350766e-08+0.000000000000000000e+00j)  (1.680064492640169469e-09+0.000000000000000000e+00j)
 (1.256637061435274427e+00+0.000000000000000000e+00j)  (4.872319113061407969e-01-3.877267518259353563e-01j)  (-1.927091739617907765e-02-1.168034845693747235e-02j)  (8.857621951119147780e-05+9.536610949920412130e-04j)  (2.775567806489827094e-05-2.215011622906148042e-05j)  (-1.365906769321409205e-06-4.924096436112513494e-07j)  (1.312624390178057529e-08+5.530366073386578622e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.949642782785591304e-04+0.000000000000000000e+00j)  (8.374094775310063400e-06+0.000000000000000000e+00j)  (4.265408072070685023e-07+0.000000000000000000e+00j)  (3.535788891345157541e-08+0.000000000000000000e+00j)  (1.651019097666349654e-09+0.000000000000000000e+00j)
 (1.288052987971156194e+00+0.000000000000000000e+00j)  (4.843981417326415628e-01-3.760699585808848777e-01j)  (-1.826575455791500102e-02-1.186138447719138102e-02j)  (4.346993455697471543e-05+9.172447935897804806e-04j)  (2.732471818554556089e-05-1.905238942304160728e-05j)  (-1.226097578441639064e-06-5.677699322182075186e-07j)  (7.065160052145794653e-09+5.141341420674684396e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.921184255594224376e-04+0.000000000000000000e+00j)  (8.232320102200420926e-06+0.000000000000000000e+00j)  (4.222189661996530635e-07+0.000000000000000000e+00j)  (3.439475976114334042e-08+0.000000000000000000e+00j)  (1.626153692101167498e-09+0.000000000000000000e+00j)
 (1.319468914507038182e+00+0.000000000000000000e+00j)  (4.813828743894095763e-01-3.648306970927429616e-01j)  (-1.730194837498859675e-02-1.199342526719352799e-02j)  (2.535557541357787936e-06+8.808197811640323558e-04j)  (2.671007655524481968e-05-1.620671387486898160e-05j)  (-1.091142764913079213e-06-6.255135021170773626e-07j)  (2.018880806388396322e-09+4.733185105289667029e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.893651300113362648e-04+0.000000000000000000e+00j)  (8.094261129067825819e-06+0.000000000000000000e+00j)  (4.184885699312623082e-07+0.000000000000000000e+00j)  (3.344666981697720605e-08+0.000000000000000000e+00j)  (1.607179770675702786e-09+0.000000000000000000e+00j)
 (1.350884841042920170e+00+0.000000000000000000e+00j)  (4.782082196520698325e-01-3.539962045320654838e-01j)  (-1.637746407417852920e-02-1.208153594491935892e-02j)  (-3.448314710242037504e-05+8.445690402208825978e-04j)  (2.593827816749646423e-05-1.360816220751949147e-05j)  (-9.619550264292330744e-07-6.676170320076458741e-07j)  (-2.102193178044510142e-09+4.318568596842965224e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.866951297137665704e-04+0.000000000000000000e+00j)  (7.959458336585855675e-06+0.000000000000000000e+00j)  (4.152852378955392837e-07+0.000000000000000000e+00j)  (3.252527825904554287e-08+0.000000000000000000e+00j)  (1.592662374414061951e-09+0.000000000000000000e+00j)
 (1.382300767578801715e+00+0.000000000000000000e+00j)  (4.748944173935175650e-01-3.435535252131480255e-01j)  (-1.549362594012639212e-02-1.213024468280647812e-02j)  (-6.792900470129071405e-05+8.086851672401511575e-04j)  (2.504561243432774031e-05-1.124915265018929300e-05j)  (-8.393601919155647663e-07-6.959390945217961373e-07j)  (-5.391496360386690560e-09+3.908712726031057099e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.841092362606116151e-04+0.000000000000000000e+00j)  (7.827338908866082406e-06+0.000000000000000000e+00j)  (4.125768630948241293e-07+0.000000000000000000e+00j)  (3.162492159545199071e-08+0.000000000000000000e+00j)  (1.578506122400709588e-09+0.000000000000000000e+00j)
 (1.413716694114683703e+00+0.000000000000000000e+00j)  (4.714599654626819847e-01-3.334896227819603709e-01j)  (-1.464869589656348295e-02-1.214383726727182207e-02j)  (-9.804536264753342277e-05+7.732867815650154878e-04j)  (2.405558154097927435e-05-9.120485956900598940e-06j)  (-7.239336947911065424e-07-7.121026906713381385e-07j)  (-7.952604123070138095e-09+3.512827070446342744e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.816029914893642707e-04+0.000000000000000000e+00j)  (7.697912248863212107e-06+0.000000000000000000e+00j)  (4.103564575854208811e-07+0.000000000000000000e+00j)  (3.075582854805511146e-08+0.000000000000000000e+00j)  (1.566711643325226488e-09+0.000000000000000000e+00j)
 (1.445132620650565691e+00+0.000000000000000000e+00j)  (4.679217435567828987e-01-3.237914747838522844e-01j)  (-1.384298007681278829e-02-1.212616494660341028e-02j)  (-1.251292059952609161e-04+7.385012010499109004e-04j)  (2.299692374050924651e-05-7.211343242521546820e-06j)  (-6.161576362141576501e-07-7.178676174543735597e-07j)  (-9.888587028636576679e-09+3.135834384470530280e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.791720151531909697e-04+0.000000000000000000e+00j)  (7.569522811677927015e-06+0.000000000000000000e+00j)  (4.086715737074844358e-07+0.000000000000000000e+00j)  (2.991071721092054910e-08+0.000000000000000000e+00j)  (1.554249554073076778e-09+0.000000000000000000e+00j)
 (1.476548547186447458e+00+0.000000000000000000e+00j)  (4.642951319615231109e-01-3.144461515646466698e-01j)  (-1.307473996463917945e-02-1.208085848119579316e-02j)  (-1.493900069322500802e-04+7.043876021055472817e-04j)  (2.188787948835118434e-05-5.508740389732202552e-06j)  (-5.160946596681030842e-07-7.146986284122066913e-07j)  (-1.127596565778780388e-08+2.783425402470405127e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.768130796218778057e-04+0.000000000000000000e+00j)  (7.443888508588319679e-06+0.000000000000000000e+00j)  (4.073100199260830665e-07+0.000000000000000000e+00j)  (2.910958268133215974e-08+0.000000000000000000e+00j)  (1.540151536788102697e-09+0.000000000000000000e+00j)
 (1.507964473722329224e+00+0.000000000000000000e+00j)  (4.605941244766901810e-01-3.054408815191843596e-01j)  (-1.234372447674955513e-02-1.201115203343222290e-02j)  (-1.710701833866365516e-04+6.710384672484999771e-04j)  (2.074916299518483786e-05-4.001320786551481061e-06j)  (-4.239243904502064719e-07-7.039438919205217592e-07j)  (-1.222955539954191719e-08+2.458677756355878209e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.745211768950459118e-04+0.000000000000000000e+00j)  (7.318231754716104810e-06+0.000000000000000000e+00j)  (4.063706744308794283e-07+0.000000000000000000e+00j)  (2.834522220959899564e-08+0.000000000000000000e+00j)  (1.524814430005544298e-09+0.000000000000000000e+00j)
 (1.539380400258211212e+00+0.000000000000000000e+00j)  (4.568314352866185701e-01-2.967631043247396239e-01j)  (-1.164816594032167148e-02-1.192008873297407089e-02j)  (-1.903632085547294283e-04+6.384841383325766569e-04j)  (1.959615931635225210e-05-2.676072146943850570e-06j)  (-3.395780842343000719e-07-6.869785540048434108e-07j)  (-1.281699758028056588e-08+2.161457512224999765e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.722952270914568482e-04+0.000000000000000000e+00j)  (7.195245724889022494e-06+0.000000000000000000e+00j)  (4.056304148675185246e-07+0.000000000000000000e+00j)  (2.761827465763340988e-08+0.000000000000000000e+00j)  (1.506353906352731674e-09+0.000000000000000000e+00j)
 (1.570796326794092979e+00+0.000000000000000000e+00j)  (4.530185995487782669e-01-2.884005139494423831e-01j)  (-1.098748994384640514e-02-1.181035102506175320e-02j)  (-2.074736356542987664e-04+6.067712291819210351e-04j)  (1.844454773969781436e-05-1.518903325642717238e-06j)  (-2.627664766534579582e-07-6.649466957893361968e-07j)  (-1.311710046110329899e-08+1.893108015281928049e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.701277278321222685e-04+0.000000000000000000e+00j)  (7.074866364487465107e-06+0.000000000000000000e+00j)  (4.049875614508668189e-07+0.000000000000000000e+00j)  (2.694823591101811351e-08+0.000000000000000000e+00j)  (1.485872992075203672e-09+0.000000000000000000e+00j)
 (1.602212253329974967e+00+0.000000000000000000e+00j)  (4.491660678504685866e-01-2.803410925637470075e-01j)  (-1.035993320548877009e-02-1.168447514795822005e-02j)  (-2.225564047954315240e-04+5.759073638662887303e-04j)  (1.730344939308816186e-05-5.168801632907739328e-07j)  (-1.933177914191839999e-07-6.387394775358459294e-07j)  (-1.319057064388762339e-08+1.652341697788570256e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.680179225652653533e-04+0.000000000000000000e+00j)  (6.955717906541365549e-06+0.000000000000000000e+00j)  (4.044269864058328620e-07+0.000000000000000000e+00j)  (2.631310405186199648e-08+0.000000000000000000e+00j)  (1.463037728295426602e-09+0.000000000000000000e+00j)
 (1.633628179865856733e+00+0.000000000000000000e+00j)  (4.452832943141752375e-01-2.725731368622323347e-01j)  (-9.764723676518467441e-03-1.154467034077690489e-02j)  (-2.357810621421934207e-04+5.459219396245108954e-04j)  (1.618448807484665130e-05+3.421505730100236197e-07j)  (-1.309721465859565777e-07-6.094535042010053122e-07j)  (-1.310562722478730612e-08+1.438625828209949741e-08j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.659591552968735879e-04+0.000000000000000000e+00j)  (6.838686144040844759e-06+0.000000000000000000e+00j)  (4.036690794545953914e-07+0.000000000000000000e+00j)  (2.572351594620021646e-08+0.000000000000000000e+00j)  (1.438650755158298115e-09+0.000000000000000000e+00j)
 (1.665044106401738722e+00+0.000000000000000000e+00j)  (4.413788188817771019e-01-2.650852777365615975e-01j)  (-9.200131812055700742e-03-1.139301681113428187e-02j)  (-2.472786530609549500e-04+5.168132602217087373e-04j)  (1.509421160412379175e-05+1.070855431567038786e-06j)  (-7.519390051242630544e-08-5.778500331953537664e-07j)  (-1.290880114328247150e-08+1.247856320034560615e-08j)  (1.801019568267864737e-17+0.000000000000000000e+00j)  (1.639485205000277049e-04+0.000000000000000000e+00j)  (6.723287522499583332e-06+0.000000000000000000e+00j)  (4.027379920676619318e-07+0.000000000000000000e+00j)  (2.517986719261922804e-08+0.000000000000000000e+00j)  (1.412231008048567553e-09+0.000000000000000000e+00j)
 (1.696460032937620710e+00+0.000000000000000000e+00j)  (4.374603435820922925e-01-2.578664943237480300e-01j)  (-8.665304276647653112e-03-1.123132542023345948e-02j)  (-2.571996063780641363e-04+4.885920959001914749e-04j)  (1.404046377588488607e-05+1.680604445384560983e-06j)  (-2.559122325754873101e-08-5.445611859958118073e-07j)  (-1.262792135623391886e-08+1.078544536776582535e-08j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.619819929672848731e-04+0.000000000000000000e+00j)  (6.611070275312208685e-06+0.000000000000000000e+00j)  (4.014395745661438153e-07+0.000000000000000000e+00j)  (2.468075877443862054e-08+0.000000000000000000e+00j)  (1.384800686926018987e-09+0.000000000000000000e+00j)
 (1.727875959473502254e+00+0.000000000000000000e+00j)  (4.335348033761961539e-01-2.509061233412976932e-01j)  (-8.158546754335308654e-03-1.106131372244776451e-02j)  (-2.656421234000581996e-04+4.612383137171726191e-04j)  (1.302752287852533108e-05+2.182849358656602354e-06j)  (1.823648782901446374e-08-5.101177007310985279e-07j)  (-1.230008140226452978e-08+9.276901520023171641e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.600553721141293167e-04+0.000000000000000000e+00j)  (6.500756377308335370e-06+0.000000000000000000e+00j)  (3.997977292528170346e-07+0.000000000000000000e+00j)  (2.422983796724238767e-08+0.000000000000000000e+00j)  (1.356129780067273981e-09+0.000000000000000000e+00j)
 (1.759291886009384021e+00+0.000000000000000000e+00j)  (4.296084315991932634e-01-2.441938643723458036e-01j)  (-7.678963654766323213e-03-1.088440953256391251e-02j)  (-2.727273513632503502e-04+4.347683312465830960e-04j)  (1.206057261039039976e-05+2.588273838156601173e-06j)  (5.673488147856638557e-08-4.750904034044851593e-07j)  (-1.193722247617079539e-08+7.922278643025123790e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.581663840698504164e-04+0.000000000000000000e+00j)  (6.393597666807821120e-06+0.000000000000000000e+00j)  (3.976146196963142851e-07+0.000000000000000000e+00j)  (2.382020270896980857e-08+0.000000000000000000e+00j)  (1.328605339160178981e-09+0.000000000000000000e+00j)
 (1.790707812545266009e+00+0.000000000000000000e+00j)  (4.256868204734955974e-01-2.377197817842733318e-01j)  (-7.224971469575588653e-03-1.070202328251716566e-02j)  (-2.785462866938625648e-04+4.091589486158314095e-04j)  (1.114179248608823103e-05+2.906948999378149008e-06j)  (9.041768035086044907e-08-4.397316632205213004e-07j)  (-1.154925047348697225e-08+6.704449552536322086e-09j)  (1.423830986564892097e-17+0.000000000000000000e+00j)  (1.563133150044820994e-04+0.000000000000000000e+00j)  (6.289524788922764693e-06+0.000000000000000000e+00j)  (3.948148316078570755e-07+0.000000000000000000e+00j)  (2.344419304259495427e-08+0.000000000000000000e+00j)  (1.302963717612188317e-09+0.000000000000000000e+00j)
 (1.822123739081147997e+00+0.000000000000000000e+00j)  (4.217749767724171539e-01-2.314743038909685968e-01j)  (-6.795652293688231836e-03-1.051530030261626364e-02j)  (-2.832033556173284370e-04+3.844161690215159677e-04j)  (1.027459930726854246e-05+3.148723040243584398e-06j)  (1.195875883150204333e-07-4.043659189396230481e-07j)  (-1.114864979025835545e-08+5.601322511024170432e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.544904918893993766e-04+0.000000000000000000e+00j)  (6.187971468972642990e-06+0.000000000000000000e+00j)  (3.914273798779070071e-07+0.000000000000000000e+00j)  (2.309480399942296185e-08+0.000000000000000000e+00j)  (1.278500530677253468e-09+0.000000000000000000e+00j)
 (1.853539665617029764e+00+0.000000000000000000e+00j)  (4.178773732319403522e-01-2.254482197950292421e-01j)  (-6.389525905554986097e-03-1.032536141564286032e-02j)  (-2.867693542595556961e-04+3.605071207547854394e-04j)  (9.459116476355135334e-06+3.322444991988132533e-06j)  (1.447034821521846331e-07-3.691660996056058464e-07j)  (-1.073098602224064247e-08+4.592575423161586193e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.526972924289174036e-04+0.000000000000000000e+00j)  (6.088520866482649021e-06+0.000000000000000000e+00j)  (3.872801252156453119e-07+0.000000000000000000e+00j)  (2.278359378373881727e-08+0.000000000000000000e+00j)  (1.256806957052971814e-09+0.000000000000000000e+00j)
 (1.884955592152911752e+00+0.000000000000000000e+00j)  (4.139979956264636662e-01-2.196326743263037062e-01j)  (-6.005706233295097195e-03-1.013312357059441976e-02j)  (-2.893232089785871693e-04+3.374469555373188468e-04j)  (8.697777092138901002e-06+3.436233795620009596e-06j)  (1.659961276972805500e-07-3.342837626841321410e-07j)  (-1.029507876134496242e-08+3.672849292962652136e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.509337421009219050e-04+0.000000000000000000e+00j)  (5.992487987691457934e-06+0.000000000000000000e+00j)  (3.824582441159456096e-07+0.000000000000000000e+00j)  (2.249428082185992153e-08+0.000000000000000000e+00j)  (1.238857688123391731e-09+0.000000000000000000e+00j)
 (1.916371518688793296e+00+0.000000000000000000e+00j)  (4.101403861951574137e-01-2.140191615424028859e-01j)  (-5.642804157381072980e-03-9.939470705292153402e-03j)  (-2.909398095351291855e-04+3.152066819397278353e-04j)  (7.990334496037913359e-06+3.498750195557086507e-06j)  (1.838118199955745844e-07-2.998318161811892697e-07j)  (-9.841906196040013037e-09+2.835668184818046395e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.491949433655481488e-04+0.000000000000000000e+00j)  (5.898915955335167478e-06+0.000000000000000000e+00j)  (3.769816380351559875e-07+0.000000000000000000e+00j)  (2.221213008900475209e-08+0.000000000000000000e+00j)  (1.224103320008852947e-09+0.000000000000000000e+00j)
 (1.947787445224675285e+00+0.000000000000000000e+00j)  (4.063076833119535491e-01-2.085995169056351628e-01j)  (-5.299989358544621686e-03-9.745118551780292127e-03j)  (-2.916798631033201347e-04+2.937897557963371656e-04j)  (7.336988859686569907e-06+3.518073731756648111e-06j)  (1.983157396408305517e-07-2.658601100467483324e-07j)  (-9.374152829017816008e-09+2.076443744897078002e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.474804716600091627e-04+0.000000000000000000e+00j)  (5.808253217067231503e-06+0.000000000000000000e+00j)  (3.709514542265790932e-07+0.000000000000000000e+00j)  (2.194150770511474139e-08+0.000000000000000000e+00j)  (1.213626100164810023e-09+0.000000000000000000e+00j)
 (1.979203371760557051e+00+0.000000000000000000e+00j)  (4.025026579845816244e-01-2.033659086789543213e-01j)  (-4.975965445980507461e-03-9.550759206970294013e-03j)  (-2.916094707300174852e-04+2.731782521058591980e-04j)  (6.735771065154281462e-06+3.500713890411484358e-06j)  (2.096857452441046422e-07-2.324387611431894781e-07j)  (-8.891057429372755178e-09+1.391925258422930065e-09j)  (1.423830986564892097e-17+0.000000000000000000e+00j)  (1.457879846548546193e-04+0.000000000000000000e+00j)  (5.719436200666816372e-06+0.000000000000000000e+00j)  (3.642295170372603123e-07+0.000000000000000000e+00j)  (2.167401380143231004e-08+0.000000000000000000e+00j)  (1.207092998257397567e-09+0.000000000000000000e+00j)
 (2.010619298296439261e+00+0.000000000000000000e+00j)  (3.987277471975153031e-01-1.983108284457724690e-01j)  (-4.669972943169211667e-03-9.356929365475932445e-03j)  (-2.907840332813305855e-04+2.533682092270165350e-04j)  (6.187195428270260857e-06+3.453698039810845843e-06j)  (2.180091209519312433e-07-1.996871054297553911e-07j)  (-8.396488163388441462e-09+7.820612147116879766e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.441196206295446169e-04+0.000000000000000000e+00j)  (5.632482210067886638e-06+0.000000000000000000e+00j)  (3.569009888692075918e-07+0.000000000000000000e+00j)  (2.140357669454270901e-08+0.000000000000000000e+00j)  (1.202522956752627936e-09+0.000000000000000000e+00j)
 (2.042035224832321028e+00+0.000000000000000000e+00j)  (3.949850844726555121e-01-1.934270812624414859e-01j)  (-4.380822313086145912e-03-9.164177792308601453e-03j)  (-2.892576821922127799e-04+2.343495486597040023e-04j)  (5.687987897842099869e-06+3.383774557197897427e-06j)  (2.234548842833366907e-07-1.676547810575825185e-07j)  (-7.893635255655015072e-09+2.494343624084747719e-10j)  (1.423830986564892097e-17+0.000000000000000000e+00j)  (1.424734619297850615e-04+0.000000000000000000e+00j)  (5.548475729298717024e-06+0.000000000000000000e+00j)  (3.491402020780710861e-07+0.000000000000000000e+00j)  (2.112308909062563183e-08+0.000000000000000000e+00j)  (1.201692667557698491e-09+0.000000000000000000e+00j)
 (2.073451151368202794e+00+0.000000000000000000e+00j)  (3.912765277991998025e-01-1.887077753463106689e-01j)  (-4.107812971283184705e-03-8.972900730306125269e-03j)  (-2.870912397883720532e-04+2.161157478662506851e-04j)  (5.237198959126647255e-06+3.296686940624769575e-06j)  (2.259639654228626731e-07-1.364491993083191858e-07j)  (-7.397219817309008013e-09-2.087019959510591377e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.408480007976756231e-04+0.000000000000000000e+00j)  (5.466154387046365835e-06+0.000000000000000000e+00j)  (3.409914544967187732e-07+0.000000000000000000e+00j)  (2.082336988151347387e-08+0.000000000000000000e+00j)  (1.203419692783642085e-09+0.000000000000000000e+00j)
 (2.104867077904085004e+00+0.000000000000000000e+00j)  (3.876036852101661379e-01-1.841463116207944783e-01j)  (-3.849855412174848189e-03-8.783520840233203716e-03j)  (-2.843234864194684602e-04+1.986483614255940967e-04j)  (4.830324182642086543e-06+3.198304558150495900e-06j)  (2.256355538985062554e-07-1.063056390689435319e-07j)  (-6.908965398018277662e-09-5.982387010165201798e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.392447647095981724e-04+0.000000000000000000e+00j)  (5.384398008754628469e-06+0.000000000000000000e+00j)  (3.325982012303906184e-07+0.000000000000000000e+00j)  (2.051542703059628840e-08+0.000000000000000000e+00j)  (1.206319647156933002e-09+0.000000000000000000e+00j)
 (2.136283004439966327e+00+0.000000000000000000e+00j)  (3.839679380772651474e-01-1.797363730716232677e-01j)  (-3.606313330794795949e-03-8.596311572587091165e-03j)  (-2.810090549677981956e-04+1.819548753643477799e-04j)  (4.465321550936263503e-06+3.092020313549888806e-06j)  (2.225238185278319323e-07-7.743373351623770414e-08j)  (-6.445109391159803440e-09-9.236264934627898253e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.376636339574554061e-04+0.000000000000000000e+00j)  (5.304692567239973795e-06+0.000000000000000000e+00j)  (3.238621903585819150e-07+0.000000000000000000e+00j)  (2.019362616299710960e-08+0.000000000000000000e+00j)  (1.210105837618299844e-09+0.000000000000000000e+00j)
 (2.167698930975848093e+00+0.000000000000000000e+00j)  (3.803704624688657443e-01-1.754719142068980053e-01j)  (-3.376211122303089153e-03-8.411596031089593056e-03j)  (-2.771941809596834656e-04+1.660107340484462315e-04j)  (4.138672848772032887e-06+2.982518552865833045e-06j)  (2.168014228777546792e-07-5.006568060343771023e-08j)  (-6.001335387766459956e-09-1.201279538950977230e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.361058164686601492e-04+0.000000000000000000e+00j)  (5.227263029770936724e-06+0.000000000000000000e+00j)  (3.150468595726731457e-07+0.000000000000000000e+00j)  (1.985389243385546593e-08+0.000000000000000000e+00j)  (1.214460229463607859e-09+0.000000000000000000e+00j)
 (2.199114857511730303e+00+0.000000000000000000e+00j)  (3.768122485839600633e-01-1.713471504348133001e-01j)  (-3.158965581542228125e-03-8.229573666412035374e-03j)  (-2.729206841786208852e-04+1.508219319137881474e-04j)  (3.847581096999383945e-06+2.873457730256238770e-06j)  (2.085490519210592295e-07-2.444108837039750412e-08j)  (-5.585919854642927177e-09-1.427366509033476851e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.345699282154779960e-04+0.000000000000000000e+00j)  (5.150514682554604740e-06+0.000000000000000000e+00j)  (3.063610398667908464e-07+0.000000000000000000e+00j)  (1.950537437362647629e-08+0.000000000000000000e+00j)  (1.217462351134677123e-09+0.000000000000000000e+00j)
 (2.230530784047612070e+00+0.000000000000000000e+00j)  (3.732941185168552889e-01-1.673565477301914572e-01j)  (-2.953681686891604461e-03-8.050465256807361539e-03j)  (-2.682426485992859037e-04+1.363683077146825848e-04j)  (3.586919051129263249e-06+2.767984249068554978e-06j)  (1.980762503332527649e-07-8.353692805251443790e-10j)  (-5.202279139060782576e-09-1.622916707628700081e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.330586043079257205e-04+0.000000000000000000e+00j)  (5.075528191765433423e-06+0.000000000000000000e+00j)  (2.976740627394608308e-07+0.000000000000000000e+00j)  (1.914247568567704812e-08+0.000000000000000000e+00j)  (1.220201402020179386e-09+0.000000000000000000e+00j)
 (2.261946710583493836e+00+0.000000000000000000e+00j)  (3.698167424677528126e-01-1.634948123257402575e-01j)  (-2.759859381731036895e-03-7.874394726292964844e-03j)  (-2.631954847210187247e-04+1.226399354280873280e-04j)  (3.354123889841785941e-06+2.667477156417811721e-06j)  (1.855245643352111931e-07+2.064364071419345552e-08j)  (-4.845298839067901463e-09-1.790881914890542367e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.315720907734289414e-04+0.000000000000000000e+00j)  (5.002547336065014586e-06+0.000000000000000000e+00j)  (2.891288766497386927e-07+0.000000000000000000e+00j)  (1.877460722223912289e-08+0.000000000000000000e+00j)  (1.221457852799281531e-09+0.000000000000000000e+00j)
 (2.293362637119376046e+00+0.000000000000000000e+00j)  (3.663806534945402982e-01-1.597568807490699905e-01j)  (-2.576685996880414154e-03-7.701530750547249185e-03j)  (-2.578212810679614774e-04+1.096240836078988086e-04j)  (3.144474155457382204e-06+2.574541854322805605e-06j)  (1.711779662269388225e-07+3.962369575301562203e-08j)  (-4.511959799657610648e-09-1.941794274703657882e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.301093391191947182e-04+0.000000000000000000e+00j)  (4.931144039488941593e-06+0.000000000000000000e+00j)  (2.808380561398083544e-07+0.000000000000000000e+00j)  (1.840268473939987964e-08+0.000000000000000000e+00j)  (1.219650342365831560e-09+0.000000000000000000e+00j)
 (2.324778563655257368e+00+0.000000000000000000e+00j)  (3.629862609916442162e-01-1.561379100202069936e-01j)  (-2.403715906133314494e-03-7.531935920336923877e-03j)  (-2.521591120988070259e-04+9.731207391146790811e-05j)  (2.954939588227278742e-06+2.488929657250898266e-06j)  (1.554644534133426522e-07+5.603761039191909737e-08j)  (-4.201701734666136310e-09-2.074006530999235427e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (1.286735792311927606e-04+0.000000000000000000e+00j)  (4.861395868952673621e-06+0.000000000000000000e+00j)  (2.728142899713245103e-07+0.000000000000000000e+00j)  (1.802879079965237734e-08+0.000000000000000000e+00j)  (1.215914063217534767e-09+0.000000000000000000e+00j)
 (2.356194490191139579e+00+0.000000000000000000e+00j)  (3.596338629679356469e-01-1.526332681952622672e-01j)  (-2.240215600710565320e-03-7.365727061146558168e-03j)  (-2.462510569741377668e-04+8.568926949410301717e-05j)  (2.781940133060422031e-06+2.412211733680824395e-06j)  (1.386454575759532859e-07+6.975689285541550214e-08j)  (-3.911242991933907855e-09-2.204768029880260788e-09j)  (1.423830986564892097e-17+0.000000000000000000e+00j)  (1.272642107869196909e-04+0.000000000000000000e+00j)  (4.793646658288577978e-06+0.000000000000000000e+00j)  (2.652048432645358648e-07+0.000000000000000000e+00j)  (1.767002518466129889e-08+0.000000000000000000e+00j)  (1.209268825769836461e-09+0.000000000000000000e+00j)
 (2.387610416727021345e+00+0.000000000000000000e+00j)  (3.563236572164139027e-01-1.492385251166537530e-01j)  (-2.085797552087695784e-03-7.202917937180666925e-03j)  (-2.401368117806930468e-04+7.473844216209537790e-05j)  (2.622015994185822349e-06+2.343579477160875996e-06j)  (1.211703879860268916e-07+8.066961942673099150e-08j)  (-3.626743718569171366e-09-2.326463159525920728e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.258810910906490446e-04+0.000000000000000000e+00j)  (4.728797587655575735e-06+0.000000000000000000e+00j)  (2.579084269740708618e-07+0.000000000000000000e+00j)  (1.731442807979055608e-08+0.000000000000000000e+00j)  (1.200452648661105342e-09+0.000000000000000000e+00j)
 (2.419026343262903112e+00+0.000000000000000000e+00j)  (3.530557515011848446e-01-1.459494435818448899e-01j)  (-1.939805205659276026e-03-7.043596932919386766e-03j)  (-2.338469434818860797e-04+6.444082151260093329e-05j)  (2.472194872058528549e-06+2.282572089532213080e-06j)  (1.034581299013488858e-07+8.884372718050895502e-08j)  (-3.353601614315030695e-09-2.444690729189790556e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.245265770785065288e-04+0.000000000000000000e+00j)  (4.665971383735609938e-06+0.000000000000000000e+00j)  (2.510255992239125924e-07+0.000000000000000000e+00j)  (1.697850934935802609e-08+0.000000000000000000e+00j)  (1.188885463758104713e-09+0.000000000000000000e+00j)
 (2.450442269798785322e+00+0.000000000000000000e+00j)  (3.498301728433751423e-01-1.427619706939168287e-01j)  (-1.801884247534677776e-03-6.887743335352469742e-03j)  (-2.274195599285167729e-04+5.478421620387490811e-05j)  (2.330609388729607432e-06+2.227586407601396351e-06j)  (8.585067191453778387e-08+9.436622438986118584e-08j)  (-3.078150465728766870e-09-2.559169296471123169e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.231995663381218499e-04+0.000000000000000000e+00j)  (4.606301070522181536e-06+0.000000000000000000e+00j)  (2.445480778991529113e-07+0.000000000000000000e+00j)  (1.667286593140037004e-08+0.000000000000000000e+00j)  (1.174895935379782124e-09+0.000000000000000000e+00j)
 (2.481858196334667088e+00+0.000000000000000000e+00j)  (3.466468759353575346e-01-1.396722296574384459e-01j)  (-1.671451524774535255e-03-6.735403828109276514e-03j)  (-2.208865550516738384e-04+4.574342727212994127e-05j)  (2.195368976322883760e-06+2.178289927252680045e-06j)  (6.871646963903030760e-08+9.733898046306792524e-08j)  (-2.801205362391285366e-09-2.666881925332406655e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.219012718009515888e-04+0.000000000000000000e+00j)  (4.548535030428506307e-06+0.000000000000000000e+00j)  (2.384999213984687593e-07+0.000000000000000000e+00j)  (1.637213766582688771e-08+0.000000000000000000e+00j)  (1.158709359146686959e-09+0.000000000000000000e+00j)
 (2.513274122870548855e+00+0.000000000000000000e+00j)  (3.435057508599366205e-01-1.366765117814573161e-01j)  (-1.548195291434079600e-03-6.586543643278316290e-03j)  (-2.142769303883469104e-04+3.730174252087317736e-05j)  (2.064686343360804712e-06+2.132703782250932121e-06j)  (5.242471537264592449e-08+9.797684436921018146e-08j)  (-2.514752566930680885e-09-2.764282328270831177e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.206322012098545027e-04+0.000000000000000000e+00j)  (4.493571867312839938e-06+0.000000000000000000e+00j)  (2.329495280951078370e-07+0.000000000000000000e+00j)  (1.609930004339118553e-08+0.000000000000000000e+00j)  (1.140192368984822927e-09+0.000000000000000000e+00j)
 (2.544690049406430621e+00+0.000000000000000000e+00j)  (3.404066300412657009e-01-1.337712688798743388e-01j)  (-1.431583787956498387e-03-6.441175149733731863e-03j)  (-2.076182846321344478e-04+2.943792671349979820e-05j)  (1.938164116302219437e-06+2.089691840199550928e-06j)  (3.722615672597474900e-08+9.657761762466266475e-08j)  (-2.222890508324383087e-09-2.845850639136880879e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.193917285334125211e-04+0.000000000000000000e+00j)  (4.441375527866360760e-06+0.000000000000000000e+00j)  (2.278274946519375272e-07+0.000000000000000000e+00j)  (1.585195049358827926e-08+0.000000000000000000e+00j)  (1.120201316830235420e-09+0.000000000000000000e+00j)
 (2.576105975942312387e+00+0.000000000000000000e+00j)  (3.373492946263933479e-01-1.309531059315751089e-01j)  (-1.321353687844554689e-03-6.299244941093623887e-03j)  (-2.009411836519714239e-04+2.213243401896617025e-05j)  (1.814762661254393161e-06+2.048166767330933630e-06j)  (2.329081701235650122e-08+9.336526541313837220e-08j)  (-1.921109652452887153e-09-2.910668562071719790e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.181812929380268891e-04+0.000000000000000000e+00j)  (4.392262877958490815e-06+0.000000000000000000e+00j)  (2.232381298741383407e-07+0.000000000000000000e+00j)  (1.562789095545964370e-08+0.000000000000000000e+00j)  (1.099484428008219910e-09+0.000000000000000000e+00j)
 (2.607521902478194598e+00+0.000000000000000000e+00j)  (3.343334802517568538e-01-1.282187740944031595e-01j)  (-1.217022968275400510e-03-6.160748866290317871e-03j)  (-1.942668572856666768e-04+1.535805138350182457e-05j)  (1.694349039351137650e-06+2.006271428298658599e-06j)  (1.086800031378986037e-08+8.861267307388801321e-08j)  (-1.613229788211678443e-09-2.948956781914751733e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.169999462841693998e-04+0.000000000000000000e+00j)  (4.345759841663657385e-06+0.000000000000000000e+00j)  (2.192264171165462388e-07+0.000000000000000000e+00j)  (1.543580613253970649e-08+0.000000000000000000e+00j)  (1.077384914665700468e-09+0.000000000000000000e+00j)
 (2.638937829014076364e+00+0.000000000000000000e+00j)  (3.313588823056519139e-01-1.255651639564447364e-01j)  (-1.118366034983393330e-03-6.025623278111231877e-03j)  (-1.876185044911275214e-04+9.096721648501402259e-06j)  (1.577737580122935928e-06+1.963336828663489892e-06j)  (5.350437007021090798e-11+8.270674083014938085e-08j)  (-1.305276915951048297e-09-2.962990847496267991e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.158473192904221221e-04+0.000000000000000000e+00j)  (4.301790255884533591e-06+0.000000000000000000e+00j)  (2.156959263673576309e-07+0.000000000000000000e+00j)  (1.526719503033162742e-08+0.000000000000000000e+00j)  (1.055143393061484724e-09+0.000000000000000000e+00j)
 (2.670353755549958130e+00+0.000000000000000000e+00j)  (3.284251606770683951e-01-1.229892991652564160e-01j)  (-1.024934280934671057e-03-5.893852137469017712e-03j)  (-1.810148477542217606e-04+3.322146317360098812e-06j)  (1.464940739102291108e-06+1.918864051652760960e-06j)  (-9.142593216149658126e-09+7.593425171871374974e-08j)  (-9.942332699449853307e-10-2.949664101195584928e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.147225123524744288e-04+0.000000000000000000e+00j)  (4.259898110675276472e-06+0.000000000000000000e+00j)  (2.126821562037633128e-07+0.000000000000000000e+00j)  (1.511447039380761007e-08+0.000000000000000000e+00j)  (1.034268311443638935e-09+0.000000000000000000e+00j)
 (2.701769682085840341e+00+0.000000000000000000e+00j)  (3.255319441227460531e-01-1.204883302537464868e-01j)  (-9.365347979420306354e-04-5.765342972536783434e-03j)  (-1.744757507767645413e-04-1.983817461322451136e-06j)  (1.356768802632400080e-06+1.872383052292396827e-06j)  (-1.673521717526980146e-08+6.856821594307259478e-08j)  (-6.906021484529947585e-10-2.902111816111112778e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.136283741188082158e-04+0.000000000000000000e+00j)  (4.219606397384738911e-06+0.000000000000000000e+00j)  (2.103232970453748292e-07+0.000000000000000000e+00j)  (1.497573959547590532e-08+0.000000000000000000e+00j)  (1.013834964544171053e-09+0.000000000000000000e+00j)
 (2.733185608621721663e+00+0.000000000000000000e+00j)  (3.226788341560658524e-01-1.180595288192853864e-01j)  (-8.527781996175541482e-04-5.640077712657576466e-03j)  (-1.680181119376299853e-04-6.849312076747334608e-06j)  (1.253625088025863839e-06+1.824202365589308607e-06j)  (-2.272672976376408158e-08+6.084123329342352229e-08j)  (-3.987841311234726604e-10-2.829841258259772515e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.125629550793161006e-04+0.000000000000000000e+00j)  (4.182166075414547483e-06+0.000000000000000000e+00j)  (2.085100427656478238e-07+0.000000000000000000e+00j)  (1.485966989258229363e-08+0.000000000000000000e+00j)  (9.951980505952358964e-10+0.000000000000000000e+00j)
 (2.764601535157603429e+00+0.000000000000000000e+00j)  (3.198654086611487091e-01-1.157002819154824003e-01j)  (-7.734805477558869815e-04-5.517968046467766098e-03j)  (-1.616535272230009801e-04-1.129473273984421223e-05j)  (1.155481584211381198e-06+1.774481420572045456e-06j)  (-2.719622605242351435e-08+5.307694337180258874e-08j)  (-1.180646044421850085e-10-2.726345413768853479e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.115252200971802413e-04+0.000000000000000000e+00j)  (4.145842393497988580e-06+0.000000000000000000e+00j)  (2.072352847662617783e-07+0.000000000000000000e+00j)  (1.475876045781218545e-08+0.000000000000000000e+00j)  (9.784709245115139883e-10+0.000000000000000000e+00j)
 (2.796017461693485640e+00+0.000000000000000000e+00j)  (3.170912250867463089e-01-1.134080867305743284e-01j)  (-6.982877989726292856e-04-5.398963159515638224e-03j)  (-1.553943900980903829e-04-1.534104448811969822e-05j)  (1.062774724469556543e-06+1.722766003048166390e-06j)  (-3.033288841592068754e-08+4.542614208831835676e-08j)  (1.387081522633474475e-10-2.597650700876727320e-09j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.105148505078108051e-04+0.000000000000000000e+00j)  (4.111495366583393799e-06+0.000000000000000000e+00j)  (2.066690923481779210e-07+0.000000000000000000e+00j)  (1.466173277946330575e-08+0.000000000000000000e+00j)  (9.650726875694336300e-10+0.000000000000000000e+00j)
 (2.827433388229367406e+00+0.000000000000000000e+00j)  (3.143558234061741841e-01-1.111805455024146710e-01j)  (-6.270591096251994494e-04-5.282977797557799650e-03j)  (-1.492558117900209672e-04-1.900970581276373804e-05j)  (9.763689621926262446e-07+1.670225209190965887e-06j)  (-3.219652842354740569e-08+3.803957043375367783e-08j)  (3.742246634505279901e-10-2.449919313455053369e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.095333750455519705e-04+0.000000000000000000e+00j)  (4.078217954310950760e-06+0.000000000000000000e+00j)  (2.066638847718962871e-07+0.000000000000000000e+00j)  (1.456899902780345214e-08+0.000000000000000000e+00j)  (9.536504883970385592e-10+0.000000000000000000e+00j)
 (2.858849314765249172e+00+0.000000000000000000e+00j)  (3.116587287535094175e-01-1.090153606859473878e-01j)  (-5.594608270010525053e-04-5.169957677713470610e-03j)  (-1.432427089715576174e-04-2.232649112706957119e-05j)  (8.952539215011402226e-07+1.617271689974498344e-06j)  (-3.294720148632499075e-08+3.107263823579366370e-08j)  (5.861127398474095377e-10-2.288940541539223975e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.085791895699973866e-04+0.000000000000000000e+00j)  (4.045927454093328997e-06+0.000000000000000000e+00j)  (2.070837459104729669e-07+0.000000000000000000e+00j)  (1.449160154108501417e-08+0.000000000000000000e+00j)  (9.435696433471811051e-10+0.000000000000000000e+00j)
 (2.890265241301131383e+00+0.000000000000000000e+00j)  (3.089994538480795305e-01-1.069103303170126223e-01j)  (-4.953844649703767348e-04-5.059805558508960119e-03j)  (-1.373630812884323038e-04-2.530567335202655758e-05j)  (8.199305234420006932e-07+1.563883341066381543e-06j)  (-3.269404744752822969e-08+2.463856566576325782e-08j)  (7.823940360321703489e-10-2.114063011531679593e-09j)  (1.312707308030621362e-17+0.000000000000000000e+00j)  (1.076511958620361876e-04+0.000000000000000000e+00j)  (4.014926935652938172e-06+0.000000000000000000e+00j)  (2.080009795279257657e-07+0.000000000000000000e+00j)  (1.441527096692606406e-08+0.000000000000000000e+00j)  (9.359435644969145782e-10+0.000000000000000000e+00j)
 (2.921681167837012705e+00+0.000000000000000000e+00j)  (3.063775011347121824e-01-1.048633436399369345e-01j)  (-4.345242561638724922e-04-4.952474209099663044e-03j)  (-1.316265519897046802e-04-2.796974649200964828e-05j)  (7.501023839547510688e-07+1.510877150522115051e-06j)  (-3.162717757618275663e-08+1.883521737994042948e-08j)  (9.542834732906337542e-10-1.923579963877341621e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.067492047125058891e-04+0.000000000000000000e+00j)  (3.984663187774148853e-06+0.000000000000000000e+00j)  (2.092776878125875641e-07+0.000000000000000000e+00j)  (1.434028009574112130e-08+0.000000000000000000e+00j)  (9.291926371005478512e-10+0.000000000000000000e+00j)
 (2.953097094372894915e+00+0.000000000000000000e+00j)  (3.037923647878967293e-01-1.028723769044861541e-01j)  (-3.767867454779893371e-04-4.847853695027080217e-03j)  (-1.260373890165138937e-04-3.033975280545424030e-05j)  (6.853309990561751528e-07+1.458635523594050361e-06j)  (-2.984790626810919488e-08+1.370175785557339137e-08j)  (1.106384607720114787e-09-1.724322084860108642e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.058733402055048205e-04+0.000000000000000000e+00j)  (3.955181565178738130e-06+0.000000000000000000e+00j)  (2.109013660823194210e-07+0.000000000000000000e+00j)  (1.426932500896984858e-08+0.000000000000000000e+00j)  (9.234161237108771766e-10+0.000000000000000000e+00j)
 (2.984513020908776681e+00+0.000000000000000000e+00j)  (3.012435324393542002e-01-1.009354893866911268e-01j)  (-3.219033109138462749e-04-4.745894121245927862e-03j)  (-1.205961817925522257e-04-3.243135666733657667e-05j)  (6.251266296310292630e-07+1.407003064104045646e-06j)  (-2.754987345547895856e-08+9.314216227583842319e-09j)  (1.235612468604945295e-09-1.512025640756586760e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (1.050214068594616855e-04+0.000000000000000000e+00j)  (3.926371182877953963e-06+0.000000000000000000e+00j)  (2.126737696801867778e-07+0.000000000000000000e+00j)  (1.419682736935700412e-08+0.000000000000000000e+00j)  (9.181404438582376507e-10+0.000000000000000000e+00j)
 (3.015928947444658448e+00+0.000000000000000000e+00j)  (2.987304868177283468e-01-9.905081959837336303e-02j)  (-2.697974741081823522e-04-4.646486778416231665e-03j)  (-1.153138233857454618e-04-3.426196834994546601e-05j)  (5.697002239184300832e-07+1.356548702012270024e-06j)  (-2.483379236273822579e-08+5.616173245173369131e-09j)  (1.342174786284351388e-09-1.291532412635026409e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.041930516372010493e-04+0.000000000000000000e+00j)  (3.898054396831942373e-06+0.000000000000000000e+00j)  (2.145149169100882224e-07+0.000000000000000000e+00j)  (1.413713191455125360e-08+0.000000000000000000e+00j)  (9.129817189687425516e-10+0.000000000000000000e+00j)
 (3.047344873980540658e+00+0.000000000000000000e+00j)  (2.962527071540994039e-01-9.721658166355151565e-02j)  (-2.202284919431630648e-04-4.549579241014975982e-03j)  (-1.101845066883745807e-04-3.585419957809633779e-05j)  (5.178096864880509891e-07+1.307414416181238538e-06j)  (-2.181062115419061285e-08+2.670762220216098818e-09j)  (1.421722092367142482e-09-1.059889810579131614e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.033875507945802787e-04+0.000000000000000000e+00j)  (3.869874532135393497e-06+0.000000000000000000e+00j)  (2.164747160303253280e-07+0.000000000000000000e+00j)  (1.407418892240936321e-08+0.000000000000000000e+00j)  (9.069328944886912938e-10+0.000000000000000000e+00j)
 (3.078760800516422425e+00+0.000000000000000000e+00j)  (2.938096704983499396e-01-9.543106189208148959e-02j)  (-1.731386925317023756e-04-4.455062954932169014e-03j)  (-1.052139726732954607e-04-3.721457469622784165e-05j)  (4.695878717234438170e-07+1.258973549526145328e-06j)  (-1.859084401283575273e-08+4.386854932459852794e-10j)  (1.472572368666826827e-09-8.259776802945842246e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.026040388590524052e-04+0.000000000000000000e+00j)  (3.841778904054905446e-06+0.000000000000000000e+00j)  (2.183590801147855928e-07+0.000000000000000000e+00j)  (1.401350803997152212e-08+0.000000000000000000e+00j)  (9.004949822167915311e-10+0.000000000000000000e+00j)
 (3.110176727052304191e+00+0.000000000000000000e+00j)  (2.914008528650628427e-01-9.369261550532786975e-02j)  (-1.283149316053964551e-04-4.362889867628340704e-03j)  (-1.004035046755812402e-04-3.836794995364160811e-05j)  (4.250148104880476225e-07+1.211468644650524413e-06j)  (-1.529770749930799407e-08-1.034952486148939017e-09j)  (1.495228558496479928e-09-5.877153946364235910e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.018402374527362125e-04+0.000000000000000000e+00j)  (3.814551955824970458e-06+0.000000000000000000e+00j)  (2.200762668652757641e-07+0.000000000000000000e+00j)  (1.395721663394382469e-08+0.000000000000000000e+00j)  (8.929933912859901323e-10+0.000000000000000000e+00j)
 (3.141592653588185957e+00+0.000000000000000000e+00j)  (2.890257302980863696e-01-9.199966351767796535e-02j)  (-8.570816745270167501e-05-4.272954271817628116e-03j)  (-9.574944504892634917e-05-3.932218185552890699e-05j)  (3.838579679848653062e-07+1.165127093246627613e-06j)  (-1.205339216084362536e-08-1.844904160094765565e-09j)  (1.484876260710475801e-09-3.531881088584920004e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (1.010950419675079264e-04+0.000000000000000000e+00j)  (3.786614794283121580e-06+0.000000000000000000e+00j)  (2.216296861855475757e-07+0.000000000000000000e+00j)  (1.390068845471182490e-08+0.000000000000000000e+00j)  (8.844538299849125171e-10+0.000000000000000000e+00j)
 (3.173008580124067723e+00+0.000000000000000000e+00j)  (2.866837797725755310e-01-9.035068977636653842e-02j)  (-4.513415624311332156e-05-4.185203268726412837e-03j)  (-9.125458989230670443e-05-4.009441708930473687e-05j)  (3.457389719807038491e-07+1.119540392334462418e-06j)  (-8.928660388934417186e-09-1.967066234142706902e-09j)  (1.445290229548045957e-09-1.252331660348968070e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (1.003661452403323148e-04+0.000000000000000000e+00j)  (3.759867392368540727e-06+0.000000000000000000e+00j)  (2.229613251227938583e-07+0.000000000000000000e+00j)  (1.385027945389475727e-08+0.000000000000000000e+00j)  (8.756354700808352648e-10+0.000000000000000000e+00j)
 (3.204424506659949934e+00+0.000000000000000000e+00j)  (2.843744800639153580e-01-8.874423814663942589e-02j)  (-6.559532581185060572e-06-4.099545949865532161e-03j)  (-8.691481798705043759e-05-4.069466529398576210e-05j)  (3.111656597186881087e-07+1.074946599831693841e-06j)  (-6.069807392164857298e-09-1.498100140119778679e-09j)  (1.373197136965640385e-09+8.953062664871359020e-11j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.965188560983793097e-05+0.000000000000000000e+00j)  (3.733139805090896551e-06+0.000000000000000000e+00j)  (2.240662449392323259e-07+0.000000000000000000e+00j)  (1.379636662950590566e-08+0.000000000000000000e+00j)  (8.664403498868473441e-10+0.000000000000000000e+00j)
 (3.235840433195831700e+00+0.000000000000000000e+00j)  (2.820973124564115642e-01-8.717890981384106286e-02j)  (3.018774690565398825e-05-4.015929002445995342e-03j)  (-8.273109117329628009e-05-4.113519454230554209e-05j)  (2.796331284054406725e-07+1.031447866942114489e-06j)  (-3.523499526300627710e-09-4.691920992899764491e-10j)  (1.276752202621346775e-09+2.842481024428410449e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.895102819455973259e-05+0.000000000000000000e+00j)  (3.706605223085417984e-06+0.000000000000000000e+00j)  (2.248656703909068076e-07+0.000000000000000000e+00j)  (1.373553275158537981e-08+0.000000000000000000e+00j)  (8.572513858453307946e-10+0.000000000000000000e+00j)
 (3.267256359731713466e+00+0.000000000000000000e+00j)  (2.798517614319991353e-01-8.565336075088274270e-02j)  (6.512474730364678868e-05-3.934265341770674419e-03j)  (-7.870175454250760792e-05-4.142578200420349565e-05j)  (2.515285487485906227e-07+9.893055623983522405e-07j)  (-1.430506512070148543e-09+1.014333943395917964e-09j)  (1.158797113037179651e-09+4.594420544008395000e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.826138132433723216e-05+0.000000000000000000e+00j)  (3.680538373854670142e-06+0.000000000000000000e+00j)  (2.253625210501571492e-07+0.000000000000000000e+00j)  (1.367579030397450904e-08+0.000000000000000000e+00j)  (8.481826727798515641e-10+0.000000000000000000e+00j)
 (3.298672286267595677e+00+0.000000000000000000e+00j)  (2.776373152363026398e-01-8.416629926266178119e-02j)  (9.840699307448548452e-05-3.854507057457412164e-03j)  (-7.482611443465355761e-05-4.157853311951808226e-05j)  (2.260336798680776110e-07+9.486813124646855473e-07j)  (1.884414374696183446e-10+2.852217729559805829e-09j)  (1.023354930245287411e-09+6.111956622041536649e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.758236404977433688e-05+0.000000000000000000e+00j)  (3.654798138804632548e-06+0.000000000000000000e+00j)  (2.256018179911479621e-07+0.000000000000000000e+00j)  (1.360949970466160788e-08+0.000000000000000000e+00j)  (8.394127515865476633e-10+0.000000000000000000e+00j)
 (3.330088212803477443e+00+0.000000000000000000e+00j)  (2.754534664059914428e-01-8.271648369302082859e-02j)  (1.300416550611066329e-04-3.776574626658423493e-03j)  (-7.110112101029693917e-05-4.160139682829680231e-05j)  (2.037541040255602972e-07+9.093295662339280713e-07j)  (1.253650227676145773e-09+4.932541597113266740e-09j)  (8.748630273194625679e-10+7.399619702545898392e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.691099078399996079e-05+0.000000000000000000e+00j)  (3.629498260586009345e-06+0.000000000000000000e+00j)  (2.255142988936662263e-07+0.000000000000000000e+00j)  (1.351992699613114841e-08+0.000000000000000000e+00j)  (8.294140025249623742e-10+0.000000000000000000e+00j)
 (3.361504139339359210e+00+0.000000000000000000e+00j)  (2.732997122147374780e-01-8.130272020971884839e-02j)  (1.601718486821096369e-04-3.700421148752892561e-03j)  (-6.752673832357125713e-05-4.150262645336397921e-05j)  (1.843376996874555789e-07+8.721619286953295069e-07j)  (1.775324556436095715e-09+7.129645037505872934e-09j)  (7.173961585239488058e-10+8.446996827936619088e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (9.624538530120237232e-05+0.000000000000000000e+00j)  (3.604050192549036689e-06+0.000000000000000000e+00j)  (2.251572816408851086e-07+0.000000000000000000e+00j)  (1.342324579950872528e-08+0.000000000000000000e+00j)  (8.204051737740985579e-10+0.000000000000000000e+00j)
 (3.392920065875241420e+00+0.000000000000000000e+00j)  (2.711755550871883247e-01-7.992386071668051983e-02j)  (1.887881978446784477e-04-3.625975403474387612e-03j)  (-6.410339246106328763e-05-4.129043069267517442e-05j)  (1.674031368613405751e-07+8.372560943259617700e-07j)  (1.751969212962342529e-09+9.340194878141344196e-09j)  (5.543857181061596953e-10+9.290169528529374779e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (9.558431394627815226e-05+0.000000000000000000e+00j)  (3.579331973157421940e-06+0.000000000000000000e+00j)  (2.244457752575701739e-07+0.000000000000000000e+00j)  (1.330683540883093567e-08+0.000000000000000000e+00j)  (8.110827923265751079e-10+0.000000000000000000e+00j)
 (3.424335992411122298e+00+0.000000000000000000e+00j)  (2.690805029250212810e-01-7.857880084305858548e-02j)  (2.160298706464971324e-04-3.553204436251798486e-03j)  (-6.083002416222084744e-05-4.097436601194162523e-05j)  (1.522790012004444312e-07+8.048727111170888789e-07j)  (1.195255668827341626e-09+1.148141626584998314e-08j)  (3.855094730556850699e-10+9.921312596219238599e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.492633288528470480e-05+0.000000000000000000e+00j)  (3.554981212798592281e-06+0.000000000000000000e+00j)  (2.235360235415186201e-07+0.000000000000000000e+00j)  (1.316506775379251725e-08+0.000000000000000000e+00j)  (7.999674185246840491e-10+0.000000000000000000e+00j)
 (3.455751918947004508e+00+0.000000000000000000e+00j)  (2.670140694274551474e-01-7.726647806494746362e-02j)  (2.418853959130730022e-04-3.482030905889857593e-03j)  (-5.770766575305426977e-05-4.056088568860954149e-05j)  (1.387586809813045398e-07+7.746086907978861221e-07j)  (1.105975068188343661e-10+1.339067813029559637e-08j)  (2.153097872208365350e-10+1.036815205858488142e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.427047313482988893e-05+0.000000000000000000e+00j)  (3.531447935150517021e-06+0.000000000000000000e+00j)  (2.224176980753947632e-07+0.000000000000000000e+00j)  (1.299797467918190401e-08+0.000000000000000000e+00j)  (7.885179176040032387e-10+0.000000000000000000e+00j)
 (3.487167845482886275e+00+0.000000000000000000e+00j)  (2.649757743351732198e-01-7.598586986689530309e-02j)  (2.664716149058125243e-04-3.412429147198506665e-03j)  (-5.473727984081013952e-05-4.006189982284514965e-05j)  (1.267420352846129755e-07+7.469804162975549546e-07j)  (-1.351458813564061605e-09+1.498082067333079148e-08j)  (3.785050950855900961e-11+1.065591251780095184e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (9.361535995189788201e-05+0.000000000000000000e+00j)  (3.507941504786628600e-06+0.000000000000000000e+00j)  (2.211181264676051628e-07+0.000000000000000000e+00j)  (1.281493738140822652e-08+0.000000000000000000e+00j)  (7.760801338179745732e-10+0.000000000000000000e+00j)
 (3.518583772018768041e+00+0.000000000000000000e+00j)  (2.629651436580489055e-01-7.473599204869646462e-02j)  (2.897789572877512146e-04-3.344335750984969886e-03j)  (-5.191595878002091218e-05-3.948538439640140671e-05j)  (1.151044378454926111e-07+7.219489217967865620e-07j)  (-3.149217609175068814e-09+1.623319541538472883e-08j)  (-1.459697912621853415e-10+1.071152943988557002e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.295976465526520176e-05+0.000000000000000000e+00j)  (3.484715010601586400e-06+0.000000000000000000e+00j)  (2.196196772615151195e-07+0.000000000000000000e+00j)  (1.261083313441077069e-08+0.000000000000000000e+00j)  (7.620846724441257067e-10+0.000000000000000000e+00j)
 (3.549999698554650251e+00+0.000000000000000000e+00j)  (2.609817098605353713e-01-7.351589705156898191e-02j)  (3.119179685508656377e-04-3.277723467763416724e-03j)  (-4.924561821091557879e-05-3.883905175055041748e-05j)  (1.038672939764631587e-07+6.987009001552869328e-07j)  (-5.214147684624918836e-09+1.706253336347423084e-08j)  (-3.333517786193738918e-10+1.054671220938556444e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.230197238591683184e-05+0.000000000000000000e+00j)  (3.461484150497350340e-06+0.000000000000000000e+00j)  (2.179715235164571155e-07+0.000000000000000000e+00j)  (1.238053961755779422e-08+0.000000000000000000e+00j)  (7.458506022204555629e-10+0.000000000000000000e+00j)
 (3.581415625090532018e+00+0.000000000000000000e+00j)  (2.590250120079161111e-01-7.232467242190256107e-02j)  (3.328744173193703970e-04-3.212536277455262101e-03j)  (-4.672650683858461728e-05-3.813572809307697238e-05j)  (9.268664827627609620e-08+6.778191953907559479e-07j)  (-7.413140248865550721e-09+1.740465767431837902e-08j)  (-5.261790396751926440e-10+1.011192493291877566e-09j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (9.164148153549527421e-05+0.000000000000000000e+00j)  (3.438402226135869808e-06+0.000000000000000000e+00j)  (2.162620621413121951e-07+0.000000000000000000e+00j)  (1.213952210215654394e-08+0.000000000000000000e+00j)  (7.284757757493759509e-10+0.000000000000000000e+00j)
 (3.612831551626413784e+00+0.000000000000000000e+00j)  (2.570945959050693341e-01-7.116143929800948509e-02j)  (3.527533308763078812e-04-3.148746190148784315e-03j)  (-4.435409168611681088e-05-3.738526496559981709e-05j)  (8.081579646428762534e-08+6.581153550752673522e-07j)  (-9.612557522853252672e-09+1.732038238038558069e-08j)  (-7.179525441970241933e-10+9.350036926010591739e-10j)  (1.273513149771875309e-17+0.000000000000000000e+00j)  (9.097824773961405613e-05+0.000000000000000000e+00j)  (3.415100396353817397e-06+0.000000000000000000e+00j)  (2.144386180366482000e-07+0.000000000000000000e+00j)  (1.188083390432641001e-08+0.000000000000000000e+00j)  (7.097533563807449838e-10+0.000000000000000000e+00j)
 (3.644247478162295995e+00+0.000000000000000000e+00j)  (2.551900141819253842e-01-7.002535100296244930e-02j)  (3.715310530176413068e-04-3.086305096751518380e-03j)  (-4.212719460220785441e-05-3.659664612190517870e-05j)  (6.898328545400639524e-08+6.398615050665029061e-07j)  (-1.178880876727433199e-08+1.681427989371860129e-08j)  (-9.030486435332792801e-10+8.258875352104872829e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (9.031075395743433474e-05+0.000000000000000000e+00j)  (3.391624328624398392e-06+0.000000000000000000e+00j)  (2.126010285384894251e-07+0.000000000000000000e+00j)  (1.161434626882543563e-08+0.000000000000000000e+00j)  (6.897274256106744227e-10+0.000000000000000000e+00j)
 (3.675663404698177761e+00+0.000000000000000000e+00j)  (2.533108263791859494e-01-6.891559168221839116e-02j)  (3.893143533285703742e-04-3.025191338263565587e-03j)  (-4.004228486647441070e-05-3.577877389346966158e-05j)  (5.584593090940557501e-08+6.226155640633278903e-07j)  (-1.381734461126359060e-08+1.590886928818445294e-08j)  (-1.077341566516116563e-09+6.801132139925502547e-10j)  (3.183782874429688272e-18+0.000000000000000000e+00j)  (8.963876737103219406e-05+0.000000000000000000e+00j)  (3.368334229360068175e-06+0.000000000000000000e+00j)  (2.107662401417386485e-07+0.000000000000000000e+00j)  (1.133954960568738749e-08+0.000000000000000000e+00j)  (6.693688072608157088e-10+0.000000000000000000e+00j)
 (3.707079331234059527e+00+0.000000000000000000e+00j)  (2.514565990010306229e-01-6.783137502205319191e-02j)  (4.060732285336456884e-04-2.965353743531002825e-03j)  (-3.810032984973611171e-05-3.494315667995828771e-05j)  (4.226925041484663461e-08+6.053116344719265340e-07j)  (-1.566251026607113620e-08+1.466073765906591405e-08j)  (-1.228533523182022845e-09+4.952244012782497782e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.896172831096405931e-05+0.000000000000000000e+00j)  (3.344716164150266726e-06+0.000000000000000000e+00j)  (2.089344460188494079e-07+0.000000000000000000e+00j)  (1.106576779277979526e-08+0.000000000000000000e+00j)  (6.489477359317455057e-10+0.000000000000000000e+00j)
 (3.738495257769941738e+00+0.000000000000000000e+00j)  (2.496269055542333637e-01-6.677194300281068251e-02j)  (4.219086050757742340e-04-2.906782605697307963e-03j)  (-3.629144565107910445e-05-3.410379887534573318e-05j)  (2.820386193075003522e-08+5.882756779949821930e-07j)  (-1.723828642594657517e-08+1.312791073414140315e-08j)  (-1.347358715556806447e-09+2.779125495232562748e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.828017743108925917e-05+0.000000000000000000e+00j)  (3.320808232743748120e-06+0.000000000000000000e+00j)  (2.071292968190534801e-07+0.000000000000000000e+00j)  (1.080066805171361991e-08+0.000000000000000000e+00j)  (6.294961414600770935e-10+0.000000000000000000e+00j)
 (3.769911184305823504e+00+0.000000000000000000e+00j)  (2.478213265603329551e-01-6.573656474398234528e-02j)  (4.367956429325698352e-04-2.849423398448307134e-03j)  (-3.461110585439623689e-05-3.326553640027483184e-05j)  (1.366525890572599244e-08+5.709112529525909975e-07j)  (-1.856646215217409522e-08+1.138572740030264484e-08j)  (-1.426961554709034258e-09+3.017882951226489035e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.759435369424944126e-05+0.000000000000000000e+00j)  (3.296167554655269481e-06+0.000000000000000000e+00j)  (2.054196929900019876e-07+0.000000000000000000e+00j)  (1.054299743050202503e-08+0.000000000000000000e+00j)  (6.117557742976117448e-10+0.000000000000000000e+00j)
 (3.801327110841705270e+00+0.000000000000000000e+00j)  (2.460394495740413079e-01-6.472453536615688230e-02j)  (4.508220623809211492e-04-2.793269744552618044e-03j)  (-3.305196554161376338e-05-3.244246877497037815e-05j)  (-9.359418435275709726e-10+5.529440551996035976e-07j)  (-1.958762492485893236e-08+9.440676563904666474e-09j)  (-1.453954976106981344e-09-2.396965848169534573e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.690330027646637546e-05+0.000000000000000000e+00j)  (3.271822221539881213e-06+0.000000000000000000e+00j)  (2.037335911028361940e-07+0.000000000000000000e+00j)  (1.030015541319973412e-08+0.000000000000000000e+00j)  (5.960087191626987063e-10+0.000000000000000000e+00j)
 (3.832743037377586592e+00+0.000000000000000000e+00j)  (2.442808691552906808e-01-6.373517493655084243e-02j)  (4.639683715818096335e-04-2.738272633584152085e-03j)  (-3.160275792219575491e-05-3.163762431852037938e-05j)  (-1.535905940599346071e-08+5.346098878391424196e-07j)  (-2.028821435431147786e-08+7.401950431512254198e-09j)  (-1.422868869510589285e-09-5.161211097676007681e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (8.620767783190892502e-05+0.000000000000000000e+00j)  (3.246932884736573132e-06+0.000000000000000000e+00j)  (2.021485093857620295e-07+0.000000000000000000e+00j)  (1.007980355686187943e-08+0.000000000000000000e+00j)  (5.829892257461885991e-10+0.000000000000000000e+00j)
 (3.864158963913468359e+00+0.000000000000000000e+00j)  (2.425451868687434898e-01-6.276782744219423782e-02j)  (4.763121372873863773e-04-2.684422497469612489e-03j)  (-3.026036759161369132e-05-3.085942880531321488e-05j)  (-2.980581541113426768e-08+5.154051243242773805e-07j)  (-2.069664419799905577e-08+5.300590655062787058e-09j)  (-1.332994419835120165e-09-7.859893757763804519e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (8.550835464752869230e-05+0.000000000000000000e+00j)  (3.221187633913943147e-06+0.000000000000000000e+00j)  (2.006440838131374050e-07+0.000000000000000000e+00j)  (9.887790650733567791e-09+0.000000000000000000e+00j)  (5.721410657759903744e-10+0.000000000000000000e+00j)
 (3.895574890449350569e+00+0.000000000000000000e+00j)  (2.408320112327745344e-01-6.182185981787646778e-02j)  (4.878334690251239858e-04-2.631682081782099961e-03j)  (-2.901028516377108751e-05-3.011699005540522718e-05j)  (-4.343404253056549393e-08+4.953173731517592575e-07j)  (-2.081172326419376085e-08+3.164655250764785804e-09j)  (-1.185239489793702123e-09-1.035312987769487106e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.480534083329828302e-05+0.000000000000000000e+00j)  (3.195620095219535797e-06+0.000000000000000000e+00j)  (1.991935481820176709e-07+0.000000000000000000e+00j)  (9.720945414200281335e-09+0.000000000000000000e+00j)  (5.644593210361613870e-10+0.000000000000000000e+00j)
 (3.926990816985232335e+00+0.000000000000000000e+00j)  (2.391409576901661060e-01-6.089666101939373438e-02j)  (4.986112858411700021e-04-2.580039104198955137e-03j)  (-2.784307399991122416e-05-2.940843372217904548e-05j)  (-5.636763740097298852e-08+4.744377921612329229e-07j)  (-2.061597579208833475e-08+1.026890439405924729e-09j)  (-9.852516882101326996e-10-1.249752476164868530e-09j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (8.409897350976868174e-05+0.000000000000000000e+00j)  (3.169125227298794260e-06+0.000000000000000000e+00j)  (1.977295340078801474e-07+0.000000000000000000e+00j)  (9.586123831133420951e-09+0.000000000000000000e+00j)  (5.595174063100077635e-10+0.000000000000000000e+00j)
 (3.958406743521114102e+00+0.000000000000000000e+00j)  (2.374716485495380891e-01-5.999164113855481872e-02j)  (5.086214996759354018e-04-2.529458985254058948e-03j)  (-2.675327656115041456e-05-2.874153428676206801e-05j)  (-6.794104773367179935e-08+4.528268027508665492e-07j)  (-2.010845552666000971e-08-1.050673259164757992e-09j)  (-7.425389446933573815e-10-1.417590165434958525e-09j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (8.339106822204692343e-05+0.000000000000000000e+00j)  (3.142501344909589917e-06+0.000000000000000000e+00j)  (1.963186472395841054e-07+0.000000000000000000e+00j)  (9.487463976930946700e-09+0.000000000000000000e+00j)  (5.572237608306266100e-10+0.000000000000000000e+00j)
 (3.989822670056996312e+00+0.000000000000000000e+00j)  (2.358237129364521290e-01-5.910623054968413420e-02j)  (5.179412180472446007e-04-2.479930476165813358e-03j)  (-2.572417592206148424e-05-2.811838131075402976e-05j)  (-7.836588523990100722e-08+4.308320670978659032e-07j)  (-1.931425311313801674e-08-3.016814363859551152e-09j)  (-4.686007554792924018e-10-1.529602086567145012e-09j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (8.268235847503823332e-05+0.000000000000000000e+00j)  (3.115656938017363697e-06+0.000000000000000000e+00j)  (1.950037676075989070e-07+0.000000000000000000e+00j)  (9.422780483617824203e-09+0.000000000000000000e+00j)  (5.576674648929097620e-10+0.000000000000000000e+00j)
 (4.021238596592878523e+00+0.000000000000000000e+00j)  (2.341967867138173287e-01-5.823987910921064187e-02j)  (5.265417799010402864e-04-2.431422213882932989e-03j)  (-2.474850613355053796e-05-2.753543256661128378e-05j)  (-8.729218138452711679e-08+4.084069739900299694e-07j)  (-1.825610489889594898e-08-4.850256936807739385e-09j)  (-1.784227145268847296e-10-1.578475591527923063e-09j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (8.197298803378363452e-05+0.000000000000000000e+00j)  (3.088492093447080678e-06+0.000000000000000000e+00j)  (1.937041397802257910e-07+0.000000000000000000e+00j)  (9.399834336177243626e-09+0.000000000000000000e+00j)  (5.593391679312129935e-10+0.000000000000000000e+00j)
 (4.052654523128760289e+00+0.000000000000000000e+00j)  (2.325905124302484472e-01-5.739205537785703470e-02j)  (5.345018781249342554e-04-2.383929388895142561e-03j)  (-2.381607478169500369e-05-2.699281359611259854e-05j)  (-9.476670909412596126e-08+3.858135093086484384e-07j)  (-1.693078924248252405e-08-6.493947510592277623e-09j)  (1.107756074345427862e-10-1.564706967138910488e-09j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (8.126571633846096292e-05+0.000000000000000000e+00j)  (3.061362562624062496e-06+0.000000000000000000e+00j)  (1.924043473609042961e-07+0.000000000000000000e+00j)  (9.404083645293178928e-09+0.000000000000000000e+00j)  (5.627215175703017540e-10+0.000000000000000000e+00j)
 (4.084070449664642055e+00+0.000000000000000000e+00j)  (2.310045392226338090e-01-5.656224588285071325e-02j)  (5.417951719511018751e-04-2.337414722803701338e-03j)  (-2.292006458827800471e-05-2.648638653635398743e-05j)  (-1.004816418890084400e-07+3.631991419195339157e-07j)  (-1.540237377413446054e-08-7.902539742067598707e-09j)  (3.869767633163298056e-10-1.490671641481511753e-09j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (8.056127447226094920e-05+0.000000000000000000e+00j)  (3.034092225859416943e-06+0.000000000000000000e+00j)  (1.911263971050817935e-07+0.000000000000000000e+00j)  (9.431686566249901781e-09+0.000000000000000000e+00j)  (5.671893032941053074e-10+0.000000000000000000e+00j)
 (4.115486376200523821e+00+0.000000000000000000e+00j)  (2.294385227562812379e-01-5.574995441803780316e-02j)  (5.484874188891115032e-04-2.291877785638515505e-03j)  (-2.205185615968215760e-05-2.601459268941248384e-05j)  (-1.045970571109641634e-07+3.409066412539053700e-07j)  (-1.368905429871332399e-08-9.056096126035492598e-09j)  (6.331533277146382897e-10-1.361735146838558711e-09j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.986151320005836372e-05+0.000000000000000000e+00j)  (3.006141940132400561e-06+0.000000000000000000e+00j)  (1.898969608735769847e-07+0.000000000000000000e+00j)  (9.480379375424771409e-09+0.000000000000000000e+00j)  (5.724280216698228094e-10+0.000000000000000000e+00j)
 (4.146902302736405588e+00+0.000000000000000000e+00j)  (2.278921251240351720e-01-5.495470135974655362e-02j)  (5.545622437061456305e-04-2.247292396745178503e-03j)  (-2.120543949286995787e-05-2.557096521958608897e-05j)  (-1.070114868310724185e-07+3.190820918243797234e-07j)  (-1.185799779259235144e-08-9.911071035741282806e-09j)  (8.412464480773958595e-10-1.191297432728404729e-09j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.916708887223583341e-05+0.000000000000000000e+00j)  (2.978691667318383073e-06+0.000000000000000000e+00j)  (1.887604915412823612e-07+0.000000000000000000e+00j)  (9.543820205663194346e-09+0.000000000000000000e+00j)  (5.787114970418205868e-10+0.000000000000000000e+00j)
 (4.178318229272287354e+00+0.000000000000000000e+00j)  (2.263650147693307135e-01-5.417602303236731393e-02j)  (5.600864953045876045e-04-2.203645336987217814e-03j)  (-2.037531473240240592e-05-2.515247966673787739e-05j)  (-1.078583524714912337e-07+2.979902227902985165e-07j)  (-9.947223960579096497e-09-1.047460465511330632e-08j)  (1.003225596652272574e-09-9.871624571216903621e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (7.847955058878794627e-05+0.000000000000000000e+00j)  (2.951033554319133378e-06+0.000000000000000000e+00j)  (1.876817408696638238e-07+0.000000000000000000e+00j)  (9.617169215744400626e-09+0.000000000000000000e+00j)  (5.851219200711247256e-10+0.000000000000000000e+00j)
 (4.209734155808170009e+00+0.000000000000000000e+00j)  (2.248568663880153029e-01-5.341347108615972922e-02j)  (5.650325417751411684e-04-2.160916476238195286e-03j)  (-1.955568609182867972e-05-2.475114696583350252e-05j)  (-1.072810479262268532e-07+2.779556353943745470e-07j)  (-8.016633085724110441e-09-1.071246707184189703e-08j)  (1.115552851809139971e-09-7.662191066515913189e-10j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.780210831428628984e-05+0.000000000000000000e+00j)  (2.923236661765260943e-06+0.000000000000000000e+00j)  (1.865763345216234392e-07+0.000000000000000000e+00j)  (9.691789012342405533e-09+0.000000000000000000e+00j)  (5.913109927666019908e-10+0.000000000000000000e+00j)
 (4.241150082344050887e+00+0.000000000000000000e+00j)  (2.233673608460840232e-01-5.266661190954469857e-02j)  (5.694737920013575368e-04-2.119097239802237003e-03j)  (-1.874659118858902588e-05-2.436008019597236775e-05j)  (-1.056223961299365332e-07+2.587246532112443732e-07j)  (-6.132263817037150028e-09-1.065224156785815951e-08j)  (1.179957626861910762e-09-5.358589027185222685e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.713513245482343512e-05+0.000000000000000000e+00j)  (2.895521452294872024e-06+0.000000000000000000e+00j)  (1.855121614797662133e-07+0.000000000000000000e+00j)  (9.767895989897790535e-09+0.000000000000000000e+00j)  (5.971035127368998939e-10+0.000000000000000000e+00j)
 (4.272566008879932653e+00+0.000000000000000000e+00j)  (2.218961850700401361e-01-5.193502606281220901e-02j)  (5.733791162805704049e-04-2.078163276065437062e-03j)  (-1.794665800618344613e-05-2.397553572936522424e-05j)  (-1.024343509010388167e-07+2.406689797743122033e-07j)  (-4.342168695642499499e-09-1.030774514384645226e-08j)  (1.195884055607582131e-09-3.107213867255723823e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (7.648024262092065456e-05+0.000000000000000000e+00j)  (2.867958865857462966e-06+0.000000000000000000e+00j)  (1.845650262715646660e-07+0.000000000000000000e+00j)  (9.833858335688216257e-09+0.000000000000000000e+00j)  (6.018697396285582587e-10+0.000000000000000000e+00j)
 (4.303981935415814419e+00+0.000000000000000000e+00j)  (2.204430319683687300e-01-5.121830774456155588e-02j)  (5.768227041807438274e-04-2.038112535506043498e-03j)  (-1.715529776752713480e-05-2.359007907091291960e-05j)  (-9.843663219633849014e-08+2.239858146312685275e-07j)  (-2.676139865824959160e-09-9.724209358260850600e-09j)  (1.173079774384532312e-09-9.640906349274621932e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.584020452598073839e-05+0.000000000000000000e+00j)  (2.840309868542410199e-06+0.000000000000000000e+00j)  (1.836958918981262733e-07+0.000000000000000000e+00j)  (9.884227628508014626e-09+0.000000000000000000e+00j)  (6.056773161603148382e-10+0.000000000000000000e+00j)
 (4.335397861951696186e+00+0.000000000000000000e+00j)  (2.190076003168384688e-01-5.051606426452599774e-02j)  (5.797744244736458170e-04-1.998912194415224195e-03j)  (-1.637616735902986371e-05-2.320031848851463580e-05j)  (-9.333077302299942028e-08+2.086777289938274928e-07j)  (-1.168064719778192276e-09-8.883480957158789435e-09j)  (1.110574523390456265e-09+1.000972606689176876e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (7.521620095305808730e-05+0.000000000000000000e+00j)  (2.812699595106168056e-06+0.000000000000000000e+00j)  (1.828901064966841119e-07+0.000000000000000000e+00j)  (9.927971558700584783e-09+0.000000000000000000e+00j)  (6.076971837662592402e-10+0.000000000000000000e+00j)
 (4.366813788487578840e+00+0.000000000000000000e+00j)  (2.175895946750173449e-01-4.982791556416478473e-02j)  (5.822977387718174420e-04-1.960569414251012079e-03j)  (-1.560966667188769702e-05-2.280276849907920584e-05j)  (-8.791215399285831064e-08+1.950998068635661612e-07j)  (8.953840194421571838e-11-7.865792513080389790e-09j)  (1.019540664332327460e-09+2.698198038679819954e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (7.461034964336260816e-05+0.000000000000000000e+00j)  (2.785898165708600122e-06+0.000000000000000000e+00j)  (1.822478662235249758e-07+0.000000000000000000e+00j)  (9.949518863579459570e-09+0.000000000000000000e+00j)  (6.087014068082168503e-10+0.000000000000000000e+00j)
 (4.398229715023460606e+00+0.000000000000000000e+00j)  (2.161887252777163204e-01-4.915349372639803843e-02j)  (5.843780598307546977e-04-1.923052330952803755e-03j)  (-1.485875493258959204e-05-2.239490592525096642e-05j)  (-8.210832401673001954e-08+1.826813257439823969e-07j)  (1.142752022779398524e-09-6.746209815694089853e-09j)  (9.068415861368760744e-10+4.127296252064135799e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.402311057677278766e-05+0.000000000000000000e+00j)  (2.758586020695357136e-06+0.000000000000000000e+00j)  (1.816784754503888022e-07+0.000000000000000000e+00j)  (9.967416848178327151e-09+0.000000000000000000e+00j)  (6.084887639874210331e-10+0.000000000000000000e+00j)
 (4.429645641559342373e+00+0.000000000000000000e+00j)  (2.148047079408662574e-01-4.849244253761926526e-02j)  (5.860663158012753169e-04-1.886356410033807962e-03j)  (-1.412549292472295179e-05-2.197192101770983899e-05j)  (-7.602501661103687519e-08+1.718083068722017080e-07j)  (1.975105453142277182e-09-5.530687861298798917e-09j)  (7.797093760479581127e-10+5.279739891920484186e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (7.345588177839333817e-05+0.000000000000000000e+00j)  (2.731620258757226948e-06+0.000000000000000000e+00j)  (1.811862063875863929e-07+0.000000000000000000e+00j)  (9.979646900993995448e-09+0.000000000000000000e+00j)  (6.068163403555438487e-10+0.000000000000000000e+00j)
 (4.461061568095224139e+00+0.000000000000000000e+00j)  (2.134372639586033793e-01-4.784441704284904395e-02j)  (5.873484596343867730e-04-1.850465576828532995e-03j)  (-1.341760599604995146e-05-2.153527135811393012e-05j)  (-6.992396732843665213e-08+1.623418191365326491e-07j)  (2.601423009113946323e-09-4.267029628321878119e-09j)  (6.408568445737909553e-10+6.163311584277467679e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (7.291136554606553806e-05+0.000000000000000000e+00j)  (2.704952090805940410e-06+0.000000000000000000e+00j)  (1.807837849250904711e-07+0.000000000000000000e+00j)  (9.970751729959923284e-09+0.000000000000000000e+00j)  (6.037651564979628788e-10+0.000000000000000000e+00j)
 (4.492477494631105905e+00+0.000000000000000000e+00j)  (2.120861200111981981e-01-4.720908313818351215e-02j)  (5.882830916274281842e-04-1.815363599770959202e-03j)  (-1.273286376055738191e-05-2.108460378698593076e-05j)  (-6.407484832870752085e-08+1.543802123974543664e-07j)  (2.998308459449632820e-09-2.956685422695574739e-09j)  (4.965110567042607095e-10+6.761769698862810515e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (7.238918367206018741e-05+0.000000000000000000e+00j)  (2.678402647436031831e-06+0.000000000000000000e+00j)  (1.804193590204759373e-07+0.000000000000000000e+00j)  (9.964961115334472126e-09+0.000000000000000000e+00j)  (5.997261597011672644e-10+0.000000000000000000e+00j)
 (4.523893421166987672e+00+0.000000000000000000e+00j)  (2.107510080557906118e-01-4.658611716215801252e-02j)  (5.888435344416104601e-04-1.781035988343395229e-03j)  (-1.208028501023972962e-05-2.061795324283002389e-05j)  (-5.887530743517153254e-08+1.476653299848491730e-07j)  (3.161807421260633539e-09-1.681231652845363067e-09j)  (3.498625077815078355e-10+7.088421451137836004e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (7.189132284289120769e-05+0.000000000000000000e+00j)  (2.651948430216253119e-06+0.000000000000000000e+00j)  (1.801392268398510030e-07+0.000000000000000000e+00j)  (9.956575591240408574e-09+0.000000000000000000e+00j)  (5.953204073517682762e-10+0.000000000000000000e+00j)
 (4.555309347702870326e+00+0.000000000000000000e+00j)  (2.094316652392687605e-01-4.597520552792742216e-02j)  (5.890936659112864593e-04-1.747469911015269925e-03j)  (-1.145998553839656158e-05-2.014109595798335931e-05j)  (-5.439735750379422499e-08+1.417698554414747451e-07j)  (3.132563936522026843e-09-4.739242950817176456e-10j)  (2.084592879053575349e-10+7.137928185538072779e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (7.141870476796868838e-05+0.000000000000000000e+00j)  (2.626084252347680965e-06+0.000000000000000000e+00j)  (1.798605399086743872e-07+0.000000000000000000e+00j)  (9.949264228934056655e-09+0.000000000000000000e+00j)  (5.900923182340046213e-10+0.000000000000000000e+00j)
 (4.586725274238752093e+00+0.000000000000000000e+00j)  (2.081278337912323140e-01-4.537604433955836486e-02j)  (5.889999562739627829e-04-1.714647353881113782e-03j)  (-1.087652289531382031e-05-1.965275761379481039e-05j)  (-5.051807721704062960e-08+1.366679108514926099e-07j)  (2.957951429800623485e-09+6.436237573187315732e-10j)  (7.484423501814846433e-11+6.974614352771966719e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (7.097084024329248500e-05+0.000000000000000000e+00j)  (2.600329720980656771e-06+0.000000000000000000e+00j)  (1.795709095196710991e-07+0.000000000000000000e+00j)  (9.946637360939901051e-09+0.000000000000000000e+00j)  (5.851559533768649946e-10+0.000000000000000000e+00j)
 (4.618141200774633859e+00+0.000000000000000000e+00j)  (2.068392609325167830e-01-4.478833906095814471e-02j)  (5.886291162491826077e-04-1.682565009238982858e-03j)  (-1.033149212627723613e-05-1.915955826933764643e-05j)  (-4.752191983092693104e-08+1.321528440274064877e-07j)  (2.640651289118818280e-09+1.694065483270340494e-09j)  (-4.887096434357952515e-11+6.588690125563972942e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (7.054888387854071441e-05+0.000000000000000000e+00j)  (2.575029611638519974e-06+0.000000000000000000e+00j)  (1.793166412535631095e-07+0.000000000000000000e+00j)  (9.951501328237150465e-09+0.000000000000000000e+00j)  (5.794792679065773065e-10+0.000000000000000000e+00j)
 (4.649557127310514737e+00+0.000000000000000000e+00j)  (2.055656987780865308e-01-4.421180415957612353e-02j)  (5.879521895976204653e-04-1.651193782075122997e-03j)  (-9.826644296802189996e-06-1.866281111093480433e-05j)  (-4.528630409824903598e-08+1.280471020721969140e-07j)  (2.194843488291423163e-09+2.624397212549854481e-09j)  (-1.582979470706574540e-10+6.024902544825689070e-10j)  (6.563536540153106808e-18+0.000000000000000000e+00j)  (7.015222227010979019e-05+0.000000000000000000e+00j)  (2.549961104053070088e-06+0.000000000000000000e+00j)  (1.789958342574682675e-07+0.000000000000000000e+00j)  (9.964182844647972997e-09+0.000000000000000000e+00j)  (5.742200076490067548e-10+0.000000000000000000e+00j)
 (4.680973053846396503e+00+0.000000000000000000e+00j)  (2.043069042393283463e-01-4.364616280024118805e-02j)  (5.870219562729658315e-04-1.620531991320969898e-03j)  (-9.361897952709532689e-06-1.816928523155501426e-05j)  (-4.413946802245492219e-08+1.241110046157812332e-07j)  (1.662896553319784805e-09+3.450100714041650760e-09j)  (-2.518638198002148971e-10+5.306575927819719985e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (6.978113970826077658e-05+0.000000000000000000e+00j)  (2.525492553821393883e-06+0.000000000000000000e+00j)  (1.786334707991620264e-07+0.000000000000000000e+00j)  (9.983101668749731997e-09+0.000000000000000000e+00j)  (5.691803287230500776e-10+0.000000000000000000e+00j)
 (4.712388980382279158e+00+0.000000000000000000e+00j)  (2.030626389318117009e-01-4.309114652300458093e-02j)  (5.858135804579555966e-04-1.590558162976065315e-03j)  (-8.935924829861233913e-06-1.768000674533300119e-05j)  (-4.378692494597065302e-08+1.197836249590561995e-07j)  (1.065071915977049686e-09+4.159954082704625283e-09j)  (-3.281531541442199194e-10+4.478394757780944375e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.943505289743812699e-05+0.000000000000000000e+00j)  (2.501903459703350408e-06+0.000000000000000000e+00j)  (1.782796682861824350e-07+0.000000000000000000e+00j)  (1.001045897249316326e-08+0.000000000000000000e+00j)  (5.638607921897359458e-10+0.000000000000000000e+00j)
 (4.743804906918160924e+00+0.000000000000000000e+00j)  (2.018326690836269033e-01-4.254649495733562464e-02j)  (5.843789223633196004e-04-1.561267598042272251e-03j)  (-8.549199868461891487e-06-1.719946682367372054e-05j)  (-4.394512891161205126e-08+1.150794475503457224e-07j)  (4.076979075144939965e-10+4.786718716052289083e-09j)  (-3.857437305128026836e-10+3.543086791740054639e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (6.911343469602470051e-05+0.000000000000000000e+00j)  (2.478571320668509758e-06+0.000000000000000000e+00j)  (1.778678203731273807e-07+0.000000000000000000e+00j)  (1.004284308743111528e-08+0.000000000000000000e+00j)  (5.592767740483671297e-10+0.000000000000000000e+00j)
 (4.775220833454042690e+00+0.000000000000000000e+00j)  (2.006167654397803812e-01-4.201195552305253544e-02j)  (5.826923328925814449e-04-1.532641785228301169e-03j)  (-8.200337752799377827e-06-1.673074971426206044e-05j)  (-4.463697835279380598e-08+1.098944665759482193e-07j)  (-2.891310400999939806e-10+5.285291862468163090e-09j)  (-4.202618356024894691e-10+2.570263797451968294e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (6.881596346399326293e-05+0.000000000000000000e+00j)  (2.456145840046928938e-06+0.000000000000000000e+00j)  (1.773912788711449107e-07+0.000000000000000000e+00j)  (1.007522279065550186e-08+0.000000000000000000e+00j)  (5.542077203355620170e-10+0.000000000000000000e+00j)
 (4.806636759989924457e+00+0.000000000000000000e+00j)  (1.994147031742076193e-01-4.148728317392931519e-02j)  (5.808053395639686247e-04-1.504675063913720476e-03j)  (-7.887532794312418393e-06-1.627815234082677083e-05j)  (-4.558579723265811984e-08+1.038069581105960506e-07j)  (-9.928762244282740855e-10+5.743226346423543900e-09j)  (-4.350831899983999788e-10+1.611044528141735877e-10j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.854102733150735751e-05+0.000000000000000000e+00j)  (2.435089710415071909e-06+0.000000000000000000e+00j)  (1.768567028392565869e-07+0.000000000000000000e+00j)  (1.011079974646202630e-08+0.000000000000000000e+00j)  (5.493306299867586154e-10+0.000000000000000000e+00j)
 (4.838052686525806223e+00+0.000000000000000000e+00j)  (1.982262618005333488e-01-4.097224011541215211e-02j)  (5.786904792308753378e-04-1.477351302337637576e-03j)  (-7.607819631039348901e-06-1.584443361451082994e-05j)  (-4.632720917607749567e-08+9.709727574456581404e-08j)  (-1.785452673582068807e-09+6.106719231107018154e-09j)  (-4.300725218772517636e-10+7.062369564791875216e-11j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (6.828717201862803915e-05+0.000000000000000000e+00j)  (2.414797350998176732e-06+0.000000000000000000e+00j)  (1.763026715520428293e-07+0.000000000000000000e+00j)  (1.014163770836504865e-08+0.000000000000000000e+00j)  (5.440010903619243769e-10+0.000000000000000000e+00j)
 (4.869468613061688878e+00+0.000000000000000000e+00j)  (1.970512250798706066e-01-4.046659557201229968e-02j)  (5.764013312486795677e-04-1.450665917188415132e-03j)  (-7.357848230372732538e-06-1.543135906543547766e-05j)  (-4.713390518875839706e-08+8.958350687318929624e-08j)  (-2.570824764130591868e-09+6.374377112459825673e-09j)  (-4.099640494091930691e-10-9.588030877678418084e-12j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.805364175151982543e-05+0.000000000000000000e+00j)  (2.395679811073465204e-06+0.000000000000000000e+00j)  (1.757794645880836637e-07+0.000000000000000000e+00j)  (1.016665625890268827e-08+0.000000000000000000e+00j)  (5.386095498325385521e-10+0.000000000000000000e+00j)
 (4.900884539597570644e+00+0.000000000000000000e+00j)  (1.958893809417456833e-01-3.997012552711916994e-02j)  (5.739088998626001598e-04-1.424600554994399004e-03j)  (-7.137017048287836650e-06-1.504085916212690687e-05j)  (-4.721795292868007194e-08+8.093051997234553008e-08j)  (-3.412391268098550116e-09+6.590228072651701352e-09j)  (-3.779420171427891680e-10-7.778844094130736920e-11j)  (0.000000000000000000e+00+0.000000000000000000e+00j)  (6.783798617332694088e-05+0.000000000000000000e+00j)  (2.377867527998756638e-06+0.000000000000000000e+00j)  (1.751855499479614191e-07+0.000000000000000000e+00j)  (1.018189963429629708e-08+0.000000000000000000e+00j)  (5.334727757798333887e-10+0.000000000000000000e+00j)
 (4.932300466133452410e+00+0.000000000000000000e+00j)  (1.947405213892931253e-01-3.948261250428026364e-02j)  (5.712645630356551381e-04-1.399155069707820696e-03j)  (-6.939978999994355050e-06-1.467766642029337986e-05j)  (-4.622469408302032668e-08+7.185061653623167333e-08j)  (-4.298758031904352023e-09+6.701728107977479124e-09j)  (-3.401355956148792262e-10-1.320640161240302001e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (6.763951246531442702e-05+0.000000000000000000e+00j)  (2.361331279602530339e-06+0.000000000000000000e+00j)  (1.746233651474362905e-07+0.000000000000000000e+00j)  (1.018652826403466575e-08+0.000000000000000000e+00j)  (5.281038103649663354e-10+0.000000000000000000e+00j)
 (4.963716392669334176e+00+0.000000000000000000e+00j)  (1.936044424230365102e-01-3.900384533252741065e-02j)  (5.684443073322350539e-04-1.374310845563003628e-03j)  (-6.762051366591444987e-06-1.433935469983175457e-05j)  (-4.447524839209755250e-08+6.238183305245848293e-08j)  (-5.224884517149149861e-09+6.713677353308701259e-09j)  (-2.999535430663287880e-10-1.756428951880315669e-10j)  (6.367565748859376544e-18+0.000000000000000000e+00j)  (6.745568519691131889e-05+0.000000000000000000e+00j)  (2.346819622499926415e-06+0.000000000000000000e+00j)  (1.740991073973319262e-07+0.000000000000000000e+00j)  (1.017976789379701192e-08+0.000000000000000000e+00j)  (5.226749664795014538e-10+0.000000000000000000e+00j)
 (4.995132319205215943e+00+0.000000000000000000e+00j)  (1.924809439533783362e-01-3.853361894288670486e-02j)  (5.654964525678288830e-04-1.350065077257751964e-03j)  (-6.602657329969734157e-06-1.402760630551416982e-05j)  (-4.139893966579615575e-08+5.234319415735047493e-08j)  (-6.184782045741601880e-09+6.611531039187271369e-09j)  (-2.600114870531518872e-10-2.081523858387480873e-10j)  (1.591891437214844136e-18+0.000000000000000000e+00j)  (6.728501314852315402e-05+0.000000000000000000e+00j)  (2.333477086051667606e-06+0.000000000000000000e+00j)  (1.735869625275133250e-07+0.000000000000000000e+00j)  (1.015934198811453461e-08+0.000000000000000000e+00j)  (5.169026243165730929e-10+0.000000000000000000e+00j)

